HODA: Hardness-Oriented Detection of Model Extraction Attacks

Model Extraction attacks exploit the target model's prediction API to create a surrogate model in order to steal or reconnoiter the functionality of the target model in the black-box setting. Several recent studies have shown that a data-limited adversary who has no or limited access to the samples from the target model's training data distribution can use synthesis or semantically similar samples to conduct model extraction attacks. In this paper, we define the hardness degree of a sample using the concept of learning difficulty. The hardness degree of a sample depends on the epoch number that the predicted label of that sample converges. We investigate the hardness degree of samples and demonstrate that the hardness degree histogram of a data-limited adversary's sample sequences is distinguishable from the hardness degree histogram of benign users' samples sequences. We propose Hardness-Oriented Detection Approach (HODA) to detect the sample sequences of model extraction attacks. The results demonstrate that HODA can detect the sample sequences of model extraction attacks with a high success rate by only monitoring 100 samples of them, and it outperforms all previous model extraction detection methods.

==> cifar100bycifar10trghardness.dat <==
x	y	label
0.5226826	0.5994823	98
0.31156763	0.8200311	40
0.3305018	0.585431	98
0.23713194	0.17470051	92
0.5064259	0.8878401	47
0.4063933	0.3167547	63
0.25694674	0.5805215	62
0.26615703	0.64346373	74
0.4835981	0.88396996	66
0.6609311	0.11268651	99
0.3262797	0.73641455	72
0.2754964	0.6785404	35
0.7030258	0.71851814	62
0.8218432	0.74170995	46
0.7090429	0.508894	60
0.10093198	0.37739724	71
0.5125929	0.068544894	61
0.037531674	0.5068513	61
0.5150838	0.13482286	45
0.5845705	0.015365855	62
0.5218581	0.13475856	28
0.42881063	0.69159657	99
0.4601153	0.41222045	96
0.632441	0.6339759	33
0.18584931	0.2781111	99
0.90102434	0.46201238	87
0.935441	0.33976468	82
0.398931	0.7598253	45
0.62384963	0.5764227	46
0.6463316	0.47058576	90
0.8569583	0.548993	65
0.7181128	0.40034166	44
0.56733024	0.7865248	97
0.46796104	0.645591	98
0.08783825	0.74964464	38
0.42598742	0.6060659	99
0.7489073	0.64532834	93
0.7379153	0.23864903	20
0.78832316	0.5950708	37
0.6882319	0.83324397	44
0.19092976	0.47212604	61
0.35204104	0.26192474	44
0.41558278	0.6671746	97
0.44342697	0.6396335	46
0.09582483	0.7366092	48
0.75119364	0.42592782	31
0.5809624	0.79958564	99
0.7412226	0.6345304	60
0.265161	0.64445525	18
0.62621766	0.8569507	46
0.23403648	0.4910628	79
0.3867515	0.21804136	51
0.8812145	0.4049254	99
0.680993	0.14613648	81
0.7423071	0.24473973	62
0.61042106	0.3380358	89
0.50033253	0.88007015	49
0.20107377	0.8764604	72
0.004392309	0.3837498	95
0.8406886	0.7213721	73
0.5441291	0.30556175	90
0.37604845	0.52056783	55
0.22225147	0.5595983	99
0.12559761	0.48829448	85
0.49346697	0.13331436	93
0.6568443	0.24898376	43
0.10373208	0.3966463	53
0.45647573	0.11512376	99
0.15751253	0.45959315	56
0.52431166	0.078317635	74
0.11795502	0.5488921	45
0.6476865	0.69545573	97
0.51980364	0.6439792	40
0.51250225	0.5114015	99
0.49807918	0.66757834	37
0.61641604	0.3408011	92
0.36205798	0.11548574	42
0.6953808	0.4226852	35
0.52999526	0.30392095	52
0.6656552	0.49350196	42
0.5053173	0.8844617	42
0.55110914	0.43868876	47
0.4410135	0.18088908	19
0.42275733	0.2771098	66
0.40027964	0.33418158	46
0.5499712	0.7073975	56
0.5652947	0.43280423	48
0.36632276	0.48396063	98
0.68594015	0.2818749	94
0.48292822	0.67438126	30
0.7549574	0.42244783	77
0.42911947	0.34954807	42
0.5740406	0.6211549	86
0.17743655	0.26534098	55
0.71410346	0.6716125	62
0.18140191	0.25460842	64
0.23610908	0.3991138	49
0.30663493	0.6635793	99
0.679249	0.8375968	37
0.64737916	0.34566092	60
0.49319515	0.4116278	98
0.59222865	0.05668094	53
0.24438033	0.8263912	50
0.6503721	0.5083937	41
0.113748066	0.39202023	22
0.8361504	0.73082453	26
0.7995583	0.78753006	96
0.645792	0.8860657	60
0.6639474	0.12886538	49
0.24840282	0.8779082	50
0.8124447	0.58333516	33
0.8611134	0.53750277	99
0.39598876	0.5144128	52
0.63339645	0.09907162	92
0.888406	0.4013666	39
0.5161685	0.89152783	96
0.40818536	0.7414166	72
0.100096695	0.38080525	51
0.6021922	0.083193414	67
0.101728246	0.73892945	74
0.59417325	0.6275119	51
0.5748736	0.48951483	98
0.16432157	0.63989556	16
0.4799356	0.08454961	89
0.316575	0.81948876	96
0.8606522	0.5519877	42
0.19403595	0.28699464	92
0.105885886	0.33296728	67
0.52822894	0.1289631	98
0.6713593	0.3106937	49
0.7050173	0.53531927	50
0.8942576	0.46556002	31
0.66455144	0.6810166	66
0.19055921	0.42055693	51
0.35724378	0.4195179	50
0.4944037	0.5165705	56
0.43950725	0.93403155	39
0.2411008	0.5289456	41
0.20446205	0.87717366	69
0.41274264	0.8614996	35
0.22810464	0.48672733	60
0.73891443	0.27204123	15
0.19626951	0.87669426	66
0.6341728	0.63860154	99
0.370703	0.26782006	97
0.38442394	0.66852415	95
0.68264335	0.6243815	67
0.9476815	0.33229914	53
0.22840638	0.17432213	52
0.7560774	0.6377514	82
0.7477134	0.6288617	94
0.71197045	0.4663948	51
0.36153272	0.48766908	58
0.4363007	0.9206024	94
0.49383315	0.3448017	41
0.08542875	0.5826245	70
0.7488616	0.644188	48
0.84542567	0.5590105	81
0.38596207	0.28602806	25
0.10825359	0.56020886	44
0.26524228	0.3558256	62
0.38238502	0.7594348	37
0.751334	0.5040866	93
0.596761	0.12007312	95
0.36585647	0.6049952	99
0.22919892	0.85431427	54
0.4425688	0.18361235	55
0.5987346	0.44793513	53
0.23911358	0.20143415	49
0.5988556	0.113300115	98
0.8748785	0.42004728	56
0.6671531	0.6873444	56
0.22490917	0.46444115	42
0.6001647	0.110704474	56
0.3896646	0.67513824	30
0.60795397	0.09993595	46
0.39909184	0.6907841	84
0.44828308	0.63701755	31
0.43548617	0.35111144	79
0.709941	0.5088064	43
0.93102264	0.35019168	98
0.43123353	0.39661002	86
0.74898833	0.4238061	45
0.2510528	0.3741425	99
0.88514143	0.4631763	98
0.8030248	0.36698812	40
0.31176525	0.8237739	63
0.3820203	0.6710017	99
0.6539245	0.2528804	48
0.5861318	0.092504136	98
0.7029521	0.76726526	60
0.3063117	0.6642039	99
0.6086925	0.2748195	58
0.70962393	0.66933733	37
0.96025926	0.52679944	55
0.32035252	0.26267922	55
0.5918964	0.5767106	52
0.18019643	0.45631382	79
0.4034901	0.26028386	99
0.93037444	0.5980791	47
0.36942023	0.19994926	66
0.551191	0.43574744	38
0.5504789	0.97791874	47
0.45429412	0.94585323	82
0.36086142	0.19630674	90
0.43546456	0.8655664	0
0.42438132	0.43312362	95
0.17862661	0.55286735	99
0.32397056	0.38944387	55
0.4351896	0.55252886	80
0.49777666	0.6077038	53
0.7489283	0.2783985	89
0.49427614	0.8158734	55
0.6210422	0.7215822	42
0.019612463	0.5121459	89
0.22829345	0.82432103	63
0.6003449	0.03127975	55
0.4880738	0.67053366	53
0.8512939	0.4682873	49
0.70814425	0.72615504	97
0.97157973	0.5318608	67
0.46098393	0.72519624	58
0.6082558	0.47350335	88
0.5389924	0.3254111	46
0.64041746	0.5256586	93
0.34226146	0.49902466	41
0.639615	0.09080865	63
0.7923654	0.77936965	41
0.36032248	0.32290724	38
0.4990909	0.86974376	91
0.55805695	0.7114856	67
0.66501456	0.13557792	78
0.23817526	0.87588227	51
0.32520902	0.25601175	55
0.32221842	0.4257824	80
0.5506802	0.36741802	99
0.60596144	0.3341856	43
0.26262772	0.37142566	83
0.35515139	0.10588542	95
0.17049956	0.56093556	72
0.4117067	0.8599322	37
0.32784197	0.2579928	23
0.05200289	0.44784376	98
0.3086492	0.5117574	92
0.74393684	0.27091885	40
0.6035645	0.04529477	87
0.31837738	0.382353	41
0.4515323	0.43386358	56
0.22977008	0.48503688	99
0.94448495	0.33240366	99
0.5207348	0.52037615	93
0.8959666	0.45971307	90
0.25514075	0.36098763	74
0.5282014	0.99485	53
0.22168727	0.39615774	57
0.09663694	0.5577094	58
0.5880612	0.683662	67
0.18951894	0.57045424	45
0.36293313	0.19786638	81
0.021147149	0.38131708	48
0.30664167	0.3897444	72
0.7927947	0.7993915	82
0.59657943	0.701923	83
0.3132184	0.58803225	46
0.17032649	0.6366353	70
0.5023771	0.5008605	40
0.40384316	0.11780661	98
0.4236501	0.30236772	55
0.42544937	0.31976944	44
0.45786074	0.10779619	94
0.60988545	0.4218526	53
0.23872218	0.18184787	44
0.2610752	0.8102202	61
0.67200136	0.076535985	39
0.017125852	0.38799277	70
0.45963153	0.32980496	44
0.48555678	0.6641216	49
0.29655692	0.47387785	69
0.7143764	0.5114443	98
0.4456546	0.090925135	44
0.55719674	0.43517086	46
0.78132266	0.53023463	43
0.758028	0.5357224	94
0.55891615	0.6984489	64
0.40601718	0.6174124	97
0.10495238	0.57091826	32
0.42448094	0.3185889	83
0.2925918	0.63105464	48
0.0032811128	0.3788961	99
0.5196518	0.093520075	60
0.4803474	0.52267617	60
0.34906307	0.5054704	91
0.8116232	0.47761226	46
0.4022121	0.515809	37
0.25514382	0.82281107	54
0.71256447	0.78282934	63
0.9296958	0.5932848	97
0.45777053	0.6658678	71
0.07295588	0.3388529	67
0.56770796	0.68378705	29
0.26578072	0.82147115	49
0.6754402	0.7753537	73
0.70321965	0.5107438	50
0.4037569	0.26707116	99
0.71257263	0.45867404	62
0.4748694	0.46013725	5
0.813422	0.7999694	33
0.17610885	0.55287606	78
0.42960715	0.34017566	30
0.8034995	0.3697236	49
0.1776268	0.6211971	7
0.43369636	0.3272909	95
0.5619363	0.78419226	51
0.22090644	0.19100274	64
0.24181107	0.52674913	61
0.6265598	0.6337631	87
0.45197767	0.57491446	22
0.24075232	0.60286814	82
0.72159344	0.3821108	38
0.39398715	0.75790775	62
0.64532435	0.8637064	84
0.62421995	0.88354284	74
0.41714004	0.4092009	44
0.47102425	0.66974545	61
0.70626694	0.7731255	72
0.763763	0.22011396	85
0.2236946	0.560501	98
0.49918693	0.51395845	54
0.974957	0.52383727	54
0.49858883	0.34716627	59
0.49865413	0.8857903	7
0.26494002	0.34923953	53
0.7044422	0.38060966	52
0.4607547	0.10404756	74
0.83756304	0.5973745	69
0.44800672	0.9391464	82
0.45828176	0.63277173	98
0.35934687	0.5175908	39
0.06610066	0.4746822	98
0.4397662	0.5966991	31
0.8662507	0.4048701	63
0.50443786	0.4953779	52
0.5383674	0.9821338	71
0.44697112	0.08357711	96
0.6246304	0.46406698	99
0.10589531	0.56988806	57
0.20927225	0.27694616	70
0.34544405	0.26123312	33
0.6839659	0.41521728	43
0.6708573	0.42437822	52
0.5578832	0.9763788	35
0.30651936	0.45000666	7
0.66438234	0.68143046	93
0.7579039	0.65061134	79
0.5696777	0.5630535	60
0.7071652	0.5102571	96
0.25036734	0.81662524	99
0.45665628	0.25743413	99
0.7020701	0.25744176	46
0.08403926	0.5807645	77
0.19570257	0.3550847	99
0.9416238	0.34016222	51
0.47050226	0.8637835	27
0.9972052	0.52166575	46
0.15962757	0.4630981	44
0.69519454	0.39913106	50
0.4273499	0.40026614	40
0.4394438	0.18764904	47
0.63176715	0.69535017	55
0.29488933	0.5152316	72
0.62778634	0.7119914	94
0.33234763	0.83655506	26
0.7945219	0.3726067	60
0.42217335	0.46652067	94
0.83979446	0.6258773	38
0.7807557	0.46993628	96
0.38766927	0.25649968	80
0.6332775	0.08912012	47
0.9831894	0.5228436	47
0.731045	0.2517949	48
0.48689932	0.41322044	98
0.36816138	0.19674781	28
0.56278235	0.78665173	56
0.234645	0.5786752	78
0.81775486	0.74302113	65
0.4286617	0.45280585	45
0.41433194	0.46630502	48
0.4502407	0.6095993	98
0.58053756	0.6390063	90
0.31475294	0.42004836	76
0.6943204	0.4924753	22
0.6731921	0.14761277	60
0.28664076	0.48858714	41
0.40381655	0.6211062	52
0.25130853	0.42938447	49
0.38940686	0.513476	58
0.2312545	0.50592357	95
0.47630277	0.8129117	53
0.210403	0.8373743	64
0.6115587	0.4582601	51
0.6969388	0.5083105	51
0.2689396	0.4922387	42
0.33881363	0.529992	49
0.5162511	0.62338203	7
0.36838424	0.21469039	43
0.66549164	0.13797425	76
0.31531426	0.5727835	38
0.8918322	0.46164787	35
0.63860667	0.2591297	99
0.56809235	0.6756133	94
0.7210431	0.5115228	97
0.21673827	0.79928446	99
0.4987848	0.87880874	42
0.2763032	0.5571942	93
0.6486895	0.3163789	79
0.09593433	0.5796591	62
0.33255073	0.43272868	38
0.41447306	0.7461449	60
0.5654649	0.04248571	96
0.074514635	0.5142735	81
0.23546904	0.49237528	54
0.73409283	0.6479698	61
0.08686005	0.32518232	43
0.25728166	0.8025632	46
0.536091	0.9823609	94
0.004142066	0.38455212	99
0.5402934	0.316402	47
0.768973	0.3726766	89
0.28814438	0.51324815	57
0.62133896	0.32675725	71
0.25367832	0.40421882	79
0.6550651	0.24298407	52
0.41595632	0.5964132	67
0.23875603	0.18540816	98
0.7442784	0.23087975	98
0.17311522	0.6406815	85
0.17894498	0.56420743	45
0.46072543	0.62422186	27
0.25957724	0.35448676	38
0.6779925	0.4161813	43
0.8971063	0.46502858	68
0.86663723	0.6111452	62
0.6957475	0.72055286	94
0.58869696	0.6513107	95
0.39158624	0.31787708	33
0.5778126	0.637969	99
0.31314987	0.43330488	52
0.7521394	0.4341995	99
0.2422701	0.4802316	49
0.74327457	0.62511444	93
0.7422577	0.44564897	88
0.7373326	0.44088763	32
0.717956	0.42722175	95
0.48813015	0.31178045	51
0.27594972	0.35330844	54
0.84942067	0.423511	38
0.44284338	0.44979548	82
0.3747488	0.47752076	82
0.40220997	0.2979721	76
0.82892925	0.60187984	98
0.7444408	0.62795764	62
0.94082755	0.61431426	87
0.7876821	0.7992857	41
0.7090942	0.29846442	97
0.5440644	0.083030745	60
0.118280075	0.49320987	47
0.30235153	0.819909	40
0.62773544	0.86813927	99
0.36596054	0.19780546	58
0.6616178	0.07974171	99
0.37060353	0.33105356	76
0.015785154	0.5148059	88
0.44394523	0.29558	46
0.29852083	0.6726643	55
0.47311035	0.6158536	84
0.38451213	0.3218993	42
0.6255464	0.6177849	82
0.030522382	0.40793163	94
0.34824416	0.49767455	52
0.80771154	0.6018716	73
0.6870312	0.8503703	15
0.27682087	0.68607205	66
0.18664727	0.44969627	51
0.4085432	0.29767424	47
0.667745	0.07708706	81
0.43864724	0.6653861	61
0.35477275	0.32114762	48
0.951489	0.61283755	47
0.47933057	0.6592095	93
0.35487425	0.5783848	43
0.088627174	0.39040032	34
0.9817145	0.5187415	98
0.47685385	0.8092942	32
0.249069	0.5166886	15
0.19062229	0.4238506	45
0.4831456	0.5374394	98
0.639179	0.17059472	51
0.42561886	0.37820527	33
0.5563366	0.70723045	35
0.5064323	0.87189376	70
0.32833833	0.44576845	31
0.47806448	0.54959977	54
0.6259889	0.7402957	49
0.730443	0.27677467	47
0.6897766	0.25682563	42
0.56932104	0.7816845	52
0.24910635	0.4647469	98
0.7648047	0.6419123	36
0.1870532	0.79681385	96
0.43848762	0.5753606	44
0.54983604	0.98955727	60
0.742708	0.27170697	47
0.27914646	0.35955966	95
0.48585388	0.65869313	4
0.45418474	0.13299096	46
0.59634113	0.0028554755	27
0.48803192	0.6752216	50
0.26303175	0.33294415	87
0.5562158	0.10899145	62
0.45780796	0.19832331	61
0.19108407	0.3585342	98
0.65146106	0.27520308	49
0.4892608	0.3794473	93
0.6293025	0.5052428	51
0.45649573	0.10104934	44
0.67891765	0.31974053	98
0.380509	0.6649284	96
0.36941952	0.41246453	79
0.63523114	0.8738816	47
0.4489472	0.24640946	44
0.43631428	0.5222909	49
0.15850058	0.46193597	30
0.39734808	0.76626146	26
0.6893457	0.56417143	65
0.7109105	0.23915108	42
0.4164745	0.28911036	73
0.79815096	0.8010745	51
0.18014929	0.6345289	46
0.6240578	0.43763265	55
0.6357081	0.14318201	44
0.23100922	0.5884408	30
0.456558	0.15509863	98
0.7677389	0.23242034	79
0.39644408	0.51559347	54
0.46254855	0.6308773	53
0.44432694	0.5612527	94
0.71549535	0.7121624	36
0.44907767	0.17026718	78
0.48241693	0.8821403	56
0.44648904	0.40195084	94
0.2911069	0.8200739	60
0.7174073	0.2313372	62
0.4090819	0.6514189	95
0.2655373	0.6035634	72
0.5718867	0.41837952	54
0.009764202	0.37724665	49
0.44600868	0.09804202	54
0.098725855	0.74955314	60
0.24800733	0.4932586	83
0.19893819	0.79912096	50
0.43439227	0.6267946	37
0.11776827	0.4074619	1
0.8421668	0.5529464	40
0.47403765	0.16785616	54
0.20111302	0.47653717	39
0.47248018	0.8014899	51
0.66712344	0.4117246	42
0.5110798	0.16502368	46
0.50639945	0.37549976	67
0.6023703	0.3290156	24
0.2676352	0.34695172	62
0.54674035	0.98452497	79
0.5451488	0.23649438	28
0.7020452	0.24674119	75
0.46462885	0.4416412	43
0.6235272	0.852038	99
0.34912807	0.4271728	39
0.1060839	0.5050671	67
0.7584728	0.6478988	98
0.22955936	0.8149141	40
0.118103996	0.49134472	52
0.9292213	0.6144722	61
0.34521106	0.099148646	60
0.7548276	0.4300345	47
0.65511024	0.085172996	37
0.5643084	0.793566	20
0.47429088	0.17560278	83
0.6440058	0.70638764	93
0.67656744	0.4284491	59
0.6784271	0.24695298	32
0.56786615	0.6095686	76
0.7084996	0.71647555	99
0.50863427	0.51761985	28
0.08927842	0.73762715	52
0.8826802	0.3911179	51
0.3998207	0.28179598	64
0.26923263	0.5090735	83
0.450766	0.64743674	98
0.47041073	0.17072892	97
0.75388855	0.47008237	62
0.68583924	0.23289248	12
0.3559915	0.59488297	52
0.5887596	0.09253269	35
0.6216141	0.5073993	47
0.11072051	0.40253267	0
0.7730575	0.5285094	83
0.29852262	0.64940053	66
0.22006766	0.49828097	46
0.19730476	0.34454226	44
0.54151934	0.31728882	98
0.6734067	0.24948527	32
0.34154552	0.11296993	46
0.6972324	0.70716846	76
0.6533733	0.46709427	53
0.64922917	0.07720061	67
0.56181014	0.5635556	70
0.692834	0.24227001	49
0.64295083	0.5665372	70
0.71607643	0.39226866	59
0.7361593	0.6421801	67
0.647083	0.8712705	53
0.92994034	0.33726877	52
0.81166965	0.79230374	34
0.6569161	0.092115454	36
0.62937593	0.87932366	45
0.1923472	0.36162344	30
0.5691845	0.5536261	58
0.6007308	0.6926353	95
0.44844615	0.5577406	82
0.34270683	0.102613226	46
0.27127245	0.6595698	52
0.25447074	0.80127585	42
0.019293929	0.51102686	52
0.27185404	0.44621992	50
0.5482973	0.10392268	98
0.44151193	0.9205245	33
0.6988324	0.39012963	51
0.6104067	0.3510433	97
0.4831141	0.41583675	36
0.79110503	0.52842444	41
0.57975453	0.7777633	42
0.69104594	0.771781	53
0.5801835	0.63593304	94
0.8109061	0.4805346	60
0.38549984	0.7580407	60
0.3676995	0.10228015	63
0.35712966	0.551135	90
0.982619	0.52557796	67
0.20608748	0.43410188	31
0.75206554	0.44904563	46
0.24342816	0.5792211	52
0.09476651	0.57391685	99
0.5634585	0.6990951	44
0.046298284	0.51689714	44
0.17950626	0.62413406	98
0.67228943	0.087073505	44
0.41632542	0.3921853	28
0.8617365	0.6140007	46
0.11686604	0.73546046	39
0.39020845	0.39666632	72
0.50013286	0.3791703	49
0.55557513	0.2342286	37
0.98056155	0.5297285	51
0.29457587	0.41604218	57
0.91490567	0.6015836	50
0.35852662	0.10729942	45
0.6424658	0.8880249	32
0.19038716	0.35707858	36
0.711187	0.452089	44
0.07569698	0.47619012	5
0.3718329	0.6068277	90
0.45264316	0.6325017	81
0.58872765	0.091873296	49
0.25316077	0.4809985	60
0.5384366	0.24940431	63
0.7940005	0.36628243	28
0.5438772	0.2998033	45
0.51463145	0.5230441	55
0.24171022	0.43878764	45
0.5373886	0.9843925	74
0.47436553	0.2742568	47
0.4823671	0.2632114	98
0.5398816	0.2468773	66
0.4977452	0.08821405	66
0.024908602	0.5194578	63
0.49250534	0.373886	59
0.46115124	0.283783	50
0.18142729	0.2607557	68
0.67768574	0.8423325	62
0.47979274	0.55006385	45
0.44763634	0.61655486	98
0.0748746	0.31722167	62
0.8087466	0.46501333	80
0.5018167	0.09982935	59
0.47517923	0.27853763	52
0.70950663	0.4361888	90
0.313417	0.4855325	85
0.79314697	0.59254223	58
0.4633373	0.6510305	44
0.5513825	0.42854336	39
0.38560042	0.40470365	50
0.086002536	0.41514194	49
0.46445397	0.4432598	89
0.68298656	0.41430998	90
0.30642372	0.43259463	43
0.472414	0.41316253	46
0.175473	0.5543251	48
0.6052036	0.63106495	35
0.5725259	0.5405567	77
0.32627434	0.7363496	54
0.2640262	0.4651855	42
0.6980737	0.71645045	40
0.03645763	0.5183107	58
0.52149343	0.23364848	48
0.3435718	0.102637805	62
0.6656005	0.100202456	64
0.26741794	0.47795343	45
0.22810382	0.59683096	46
0.1212128	0.73120016	48
0.67815506	0.14549847	47
0.20053749	0.35643244	63
0.81236285	0.8051624	48
0.4443824	0.9272752	81
0.8163846	0.588634	4
0.6674518	0.30591178	51
0.5612236	0.23288734	46
0.7145287	0.38273737	84
0.26718274	0.6850687	74
0.45740438	0.082727104	87
0.32237148	0.4847544	99
0.7175407	0.38669863	26
0.54340726	0.426825	53
0.6350838	0.74377626	89
0.66068685	0.71390563	26
0.98538357	0.52179426	99
0.07010972	0.30572125	58
0.66008437	0.5460063	58
0.091962256	0.40267518	47
0.5906061	0.09945224	71
0.36598256	0.39548537	39
0.45462266	0.5792009	46
0.44222555	0.5274512	64
0.10489468	0.50342506	54
0.35531548	0.47081393	65
0.7090369	0.38209578	49
0.56495774	0.77394676	39
0.07602977	0.31759542	93
0.5909204	0.09005848	71
0.72149193	0.23133622	98
0.33865026	0.095755436	34
0.23135984	0.38759884	96
0.6620879	0.48149332	58
0.55835205	0.5659835	21
0.64057475	0.22423	45
0.1998309	0.47352436	57
0.51575243	0.88601243	51
0.41767424	0.76511234	77
0.6569352	0.2561645	51
0.49389225	0.646633	98
0.38792825	0.2819904	4
0.5970077	0.62308943	52
0.8050316	0.5695077	46
0.2699844	0.81880224	93
0.4609431	0.9035045	57
0.12793529	0.49361402	92
0.30544567	0.39114583	94
0.6957853	0.66442174	35
0.62916666	0.73805535	47
0.44001287	0.17560545	88
0.507928	0.795096	87
0.813149	0.8020599	42
0.9288882	0.33235765	33
0.37931183	0.6685989	94
0.32630622	0.2676	73
0.39518765	0.28231767	90
0.19576989	0.35813627	49
0.5208388	0.13480565	42
0.05793446	0.31870693	68
0.7062134	0.7100097	89
0.6656113	0.07515376	93
0.7064916	0.7829821	45
0.18650538	0.35661653	60
0.49808618	0.32329068	44
0.36652428	0.32462013	52
0.8682	0.47986546	42
0.4449824	0.9462349	99
0.7495785	0.42664322	36
0.41214195	0.6316404	52
0.35433874	0.10912352	59
0.47707692	0.28693056	45
0.5783469	0.55017775	70
0.2739268	0.64690197	73
0.324875	0.5880002	52
0.5803185	0.03332576	42
0.9155631	0.60115284	21
0.548761	0.23828708	49
0.75893754	0.64865947	42
0.9857244	0.5275102	65
0.48881522	0.091360986	96
0.4272636	0.47487074	98
0.6675307	0.4234449	42
0.4109923	0.855989	37
0.65702736	0.3084355	43
0.7600046	0.64554214	98
0.6294514	0.4424619	63
0.54225004	0.42800036	55
0.76991594	0.46999234	95
0.59399444	0.01295066	51
0.69310945	0.82749385	53
0.032139935	0.5108639	85
0.63979834	0.17054693	99
0.22895576	0.5966399	99
0.26834264	0.37916508	35
0.21714436	0.8764216	44
0.18377301	0.47693032	98
0.4769798	0.649351	38
0.4327734	0.3005068	90
0.26375937	0.35989642	54
0.5679391	0.16443866	60
0.40110156	0.2596641	92
0.6911339	0.73093873	51
0.12126585	0.40487117	45
0.6725051	0.6934493	53
0.74332976	0.41120824	51
0.42259294	0.6281697	44
0.4532944	0.17316546	96
0.51845837	0.08915814	98
0.89897585	0.4817732	45
0.65855914	0.13655724	52
0.8083528	0.5752217	73
0.74938524	0.2778649	39
0.45616913	0.10776601	59
0.36034596	0.5005018	96
0.19739978	0.57475036	93
0.49264532	0.40417922	64
0.82144123	0.7866459	62
0.2322227	0.80896217	99
0.4788114	0.8879959	33
0.6500474	0.713007	88
0.9345917	0.34473875	68
0.799032	0.5351386	83
0.18998505	0.80100316	42
0.74566513	0.2574245	43
0.17501312	0.62343186	50
0.23107825	0.87775403	49
0.10941023	0.5754648	93
0.6114163	0.3424602	45
0.31577164	0.48645195	99
0.60646164	0.048521765	60
0.19052836	0.2686782	39
0.66524076	0.25633442	99
0.3630665	0.19724473	36
0.07782024	0.3279646	64
0.4896613	0.8698979	25
0.32385778	0.44025066	70
0.5066104	0.20108862	55
0.32503232	0.59160125	98
0.68657225	0.46362418	49
0.32833633	0.25200224	35
0.4524233	0.55867964	56
0.47780865	0.5018749	75
0.41539675	0.914406	54
0.8912885	0.46875188	48
0.50391966	0.5950465	82
0.8938588	0.39664873	38
0.68260443	0.44130698	51
0.35207263	0.43616986	58
0.5492343	1.0	35
0.32662553	0.26153532	76
0.20723222	0.7936575	46
0.6930169	0.45979905	33
0.29400212	0.8193538	92
0.17635095	0.4805304	49
0.59185505	0.025582328	52
0.6939506	0.4250824	47
0.34893507	0.39122888	59
0.57572675	0.8011421	48
0.22039942	0.44945896	75
0.45868155	0.18216111	98
0.75712603	0.54458493	39
0.8583186	0.55791956	48
0.42617092	0.47109878	98
0.8096032	0.7647746	79
0.3880632	0.38869634	67
0.46484727	0.16170456	43
0.49002555	0.4194681	85
0.41016164	0.51221615	54
0.763066	0.2333788	64
0.60009634	0.6125278	46
0.8417134	0.7321184	98
0.26566407	0.34760275	82
0.43497673	0.34832546	74
0.6515319	0.7283705	44
0.09132655	0.5844687	73
0.2112727	0.8335375	21
0.6887522	0.8360477	47
0.6118943	0.4214456	60
0.30663157	0.4596218	98
0.6460089	0.7212291	53
0.3336118	0.5134834	74
0.2477883	0.589084	27
0.59503883	0.6304767	39
0.2091527	0.58371806	88
0.7034843	0.53236747	68
0.6180897	0.6006572	20
0.61595994	0.4424936	55
0.6419701	0.60514003	38
0.79202324	0.37907475	98
0.6103747	0.458829	61
0.23441182	0.18435238	33
0.32628617	0.56392336	95
0.9253618	0.33776152	38
0.4024886	0.75900155	59
0.10505801	0.7482907	59
0.21245089	0.852071	59
0.69941145	0.3032197	16
0.67698884	0.25103813	97
0.537774	0.30096626	98
0.4913942	0.36414018	60
0.116117544	0.56584996	87
0.40245	0.47128206	95
0.57005024	0.70317435	26
0.6831462	0.84310293	32
0.5649558	0.57055056	55
0.22438972	0.83940184	72
0.111016385	0.73855877	35
0.30998847	0.44947258	99
0.1898305	0.8667689	57
0.86818814	0.38612968	49
0.2629189	0.47017246	76
0.7607136	0.23281658	99
0.4672009	0.9109479	85
0.87224305	0.399489	84
0.5351172	0.98663336	51
0.7453741	0.42610186	99
0.41615906	0.8601535	99
0.3058372	0.49632326	38
0.716792	0.26128244	53
0.45280078	0.1698028	46
0.023609139	0.50638884	61
0.49701226	0.8920477	32
0.46214038	0.18758953	96
0.47615987	0.08150199	29
0.0803216	0.74275887	69
0.42354193	0.8557739	59
0.01836896	0.3799687	62
0.68100935	0.70669043	62
0.10897467	0.58223784	21
0.70150334	0.47353324	99
0.19506045	0.8050413	45
0.24174713	0.8142861	51
0.47955275	0.6387802	82
0.0013204532	0.3819983	49
0.23801745	0.1794104	99
0.69069976	0.41353014	99
0.5365697	0.34771398	22
0.48756966	0.8707818	96
0.6985225	0.67873895	47
0.33898434	0.5958139	21
0.071282245	0.32973585	98
0.1038912	0.5606568	99
0.20345503	0.81483555	54
0.31253168	0.51512146	36
0.24569601	0.19498263	98
0.38838848	0.20006692	36
0.24277966	0.5309611	46
0.7964403	0.7793854	60
0.19987468	0.85095865	70
0.5718748	0.017425347	22
0.047270007	0.45111418	38
0.44103965	0.9438539	33
0.17419758	0.4618881	44
0.7946945	0.35591328	51
0.32218042	0.25200352	86
0.5733967	0.47443163	58
0.8329483	0.7373	53
0.37855378	0.11174852	48
0.62901664	0.7374927	45
0.5221493	0.12981427	64
0.7303449	0.63867813	33
0.5590272	0.33019164	45
0.105132446	0.38414118	38
0.1084637	0.39783424	40
0.40265566	0.5482786	93
0.7159416	0.7234156	42
0.115891844	0.48292327	83
0.1167289	0.57964253	38
0.71535796	0.22624207	44
0.7602904	0.5620473	57
0.19943154	0.25837287	98
0.48038426	0.79207885	30
0.49555406	0.72548866	54
0.22302198	0.6193855	36
0.68056035	0.84753764	58
0.7484234	0.21587439	84
0.5699332	0.6768068	46
0.25948083	0.33649817	36
0.8673215	0.4183215	86
0.5896344	0.016374001	95
0.50182945	0.5070236	54
0.347178	0.40748116	91
0.42238584	0.84558403	96
0.9836926	0.53581554	48
0.6627617	0.48186913	30
0.35092527	0.5813066	54
0.64895153	0.68338186	8
0.8455702	0.43312624	99
0.48270768	0.50542825	40
0.3916147	0.6606675	60
0.48758274	0.08385985	23
0.792611	0.6010872	99
0.49914396	0.9406006	86
0.74387646	0.25998935	39
0.42122245	0.47178254	71
0.6586514	0.12370449	91
0.89579856	0.40102553	43
0.70022035	0.72640985	34
0.27063984	0.42910987	37
0.23929986	0.391675	99
0.6341903	0.730703	50
0.3793926	0.5314411	20
0.20712686	0.86250037	54
0.2022632	0.46280316	38
0.57440335	0.5725176	17
0.49657115	0.88637	71
0.7102979	0.7860121	53
0.03298308	0.51294184	40
0.6615794	0.08341636	47
0.27711463	0.54459435	53
0.5661839	0.7759456	42
0.17996614	0.258537	97
0.8797815	0.47441524	97
0.23871477	0.17048666	50
0.11779774	0.5739146	80
0.683916	0.6675613	60
0.31710416	0.43212155	91
0.70088273	0.67599237	41
0.4388221	0.6201434	99
0.3269031	0.65056175	47
0.3985815	0.61792105	99
0.60277367	0.52221644	64
0.717692	0.39378542	72
0.5882348	0.073492564	95
0.40324485	0.74064785	97
0.38273177	0.19546954	61
0.87772566	0.39592436	42
0.40495703	0.5661652	38
0.7519546	0.25331953	79
0.5544062	0.42304203	38
0.4865976	0.12510018	60
0.87903214	0.46063575	49
0.6294129	0.8782909	86
0.7529223	0.4689326	30
0.48723543	0.65987116	59
0.8519075	0.53139234	58
0.37313893	0.6503235	81
0.70479643	0.7168144	92
0.47549257	0.40186077	82
0.40985164	0.91011375	38
0.4979316	0.37917525	44
0.21605384	0.60182136	55
0.57190835	0.51814586	41
0.68179154	0.14522499	46
0.44944763	0.93114644	96
0.47113124	0.8651523	93
0.28066266	0.36892116	94
0.44309142	0.84394103	38
0.124777764	0.55738056	67
0.3960194	0.5416337	43
0.20990597	0.61121494	83
0.5571093	0.7796859	86
0.31418246	0.5942096	72
0.36719105	0.1338216	96
0.83864903	0.53649056	41
0.4763342	0.7924464	44
0.80255634	0.3812742	60
0.8526584	0.54460526	48
0.3253464	0.82570845	89
0.39292675	0.2680282	73
0.4890214	0.364584	67
0.4409274	0.25711474	99
0.5544758	0.701077	96
0.54220515	0.22124603	60
0.62819546	0.73886526	59
0.026680447	0.37083197	42
0.28422186	0.45775604	98
0.42315426	0.853034	35
0.4379484	0.5640173	45
0.24217044	0.8294398	58
0.23946707	0.883633	57
0.4252739	0.4636872	56
0.42609718	0.5999091	64
0.28367382	0.65038866	56
0.4459509	0.55905735	86
0.5782721	0.5636399	99
0.52999526	0.1319814	99
0.5765262	0.55305797	50
0.33817974	0.092943296	95
0.77672786	0.5430363	77
0.6707602	0.7149371	16
0.32767013	0.59009135	54
0.1296392	0.5106632	56
0.23904139	0.46309486	54
0.16091572	0.45586452	47
0.81047946	0.8096855	60
0.21429735	0.48580757	36
0.45244518	0.17136389	32
0.4513798	0.93247753	51
0.2992419	0.80503434	50
0.46870112	0.7988545	28
0.56038374	0.22399004	49
0.5116948	0.06724453	49
0.53245723	0.33867738	97
0.48187348	0.5869023	67
0.34433234	0.28385437	49
0.45949242	0.10628027	37
0.86652076	0.48179477	79
0.585479	0.04797895	92
0.61091036	0.61105704	50
0.6929413	0.6147853	41
0.18978474	0.27119428	98
0.80402875	0.5685864	78
0.34345952	0.09218897	76
0.34701142	0.438306	44
0.18711612	0.6125549	46
0.45938507	0.5466518	49
0.7386406	0.2666769	67
0.71102095	0.41061905	42
0.69937265	0.7073412	1
0.84205854	0.73966485	79
0.8818916	0.41127682	59
0.48044056	0.5331444	28
0.21658662	0.7994039	38
0.065194935	0.4522355	91
0.4392397	0.8582311	47
0.71440595	0.5383447	68
0.6566717	0.082913235	99
0.5529088	0.10147367	89
0.47152865	0.09898826	94
0.4062346	0.5603234	99
0.30621853	0.4212341	71
0.6886286	0.5646584	39
0.85926867	0.61025536	64
0.7026087	0.6469482	56
0.20619377	0.8731764	6
0.73445386	0.64102167	61
0.33685184	0.412509	52
0.61511856	0.3504827	58
0.6769756	0.84435976	45
0.16829285	0.46407744	95
0.69536054	0.38282144	68
0.17035523	0.6377558	30
0.770878	0.23163474	50
0.4941466	0.8024349	33
0.26678398	0.43395063	91
0.7257389	0.6460902	30
0.532882	0.3398723	87
0.4646206	0.09935679	48
0.19480906	0.8260154	30
0.5868333	0.010151071	38
0.57930124	0.78218436	98
0.3185248	0.84313416	59
0.5182071	0.3857543	43
0.66551584	0.57800686	98
0.49077478	0.6835168	69
0.3660923	0.3879127	94
0.3805938	0.67352206	95
0.33334714	0.26322943	83
0.6834088	0.30598167	52
0.66285956	0.24157798	43
0.19959904	0.5734106	99
0.5909988	0.06433686	71
0.8815226	0.45680115	60
0.7562426	0.2391618	88
0.20983976	0.8565887	45
0.2978816	0.68076354	50
0.30665678	0.49651465	68
0.39623132	0.33377853	48
0.44208443	0.93354005	45
0.13139099	0.5057827	56
0.3734518	0.6644473	93
0.5613958	0.71687514	94
0.3934199	0.19604667	48
0.1997078	0.47181845	95
0.23676671	0.60865057	37
0.4412427	0.6351441	76
0.1846679	0.45207956	43
0.58288115	0.64081424	41
0.66625786	0.82140064	86
0.1381272	0.511399	41
0.0958258	0.5785928	39
0.6268523	0.4257562	79
0.3206358	0.5234913	96
0.5862433	0.046101622	79
0.70523876	0.7748844	55
0.44719565	0.5644259	53
0.4460093	0.25400296	99
0.19403286	0.2593669	50
0.19481961	0.82520854	56
0.19440517	0.28092796	45
0.115201205	0.40541103	76
0.5367904	0.30812135	52
0.310011	0.587249	80
0.73256344	0.24345234	66
0.647672	0.15105265	99
0.80426127	0.76694036	46
0.8502957	0.60298306	60
0.41696903	0.4624776	46
0.5540643	0.79172695	40
0.47540104	0.26796463	99
0.5702733	0.8048934	74
0.537251	0.31445727	99
0.7480826	0.64343935	99
0.43413943	0.9383049	45
0.4900458	0.4064035	40
0.07879137	0.31317613	22
0.17747766	0.6407551	54
0.1729478	0.63825274	99
0.58322453	0.54147196	51
0.5395175	0.489907	49
0.7187086	0.7214334	43
0.8217349	0.7307803	97
0.5297373	0.32540178	20
0.45331573	0.93670624	99
0.026398769	0.3720407	88
0.51037514	0.069636635	86
0.17583212	0.55564064	31
0.05420807	0.44887906	98
0.26033828	0.33083406	59
0.4038021	0.610171	49
0.29036835	0.4573757	74
0.3432878	0.104496844	48
0.07817944	0.30563134	44
0.38682392	0.27897868	91
0.116887175	0.49426144	30
0.6806936	0.1532526	93
0.44090793	0.17112616	49
0.4281831	0.87969553	98
0.65007335	0.31271848	44
0.54554474	0.7806148	70
0.26676455	0.65553576	54
0.6755418	0.6685978	25
0.78362167	0.78796697	38
0.7083939	0.463488	39
0.45129997	0.40026507	39
0.38620228	0.20804217	86
0.7719142	0.5401562	75
0.80545133	0.79222995	55
0.07883751	0.32350254	83
0.73087823	0.50089705	62
0.6631895	0.25019047	43
0.27434614	0.83837557	58
0.47186747	0.552165	85
0.1919685	0.34886453	75
0.49731627	0.36885038	81
0.44050106	0.18070328	50
0.45759946	0.42026535	48
0.3825556	0.3282071	48
0.52355415	0.13051033	60
0.68207157	0.31923115	54
0.5843494	0.68903494	7
0.55411106	0.71502036	52
0.19680075	0.35496992	95
0.73185045	0.27042288	90
0.952813	0.33064806	64
0.59514934	0.009662788	38
0.23882945	0.41058385	46
0.22315958	0.38747016	98
0.098027006	0.7373784	62
0.78124976	0.53106046	42
0.675421	0.28496483	97
0.7003454	0.65588623	71
0.76232666	0.5927369	73
0.23588829	0.20164	60
0.8370273	0.6106938	41
0.085585415	0.7326779	50
0.5556629	0.9922959	23
0.48127112	0.11436795	49
0.51668394	0.07903889	44
0.4386759	0.57993597	71
0.54953843	0.51763034	99
0.28772148	0.50628054	99
0.683351	0.81973976	46
0.25407806	0.3706116	44
0.6876158	0.7065292	98
0.48755074	0.68085706	46
0.55470365	0.7864579	46
0.7306216	0.26690477	66
0.418123	0.5909975	26
0.56391746	0.7840834	97
0.38185862	0.3264187	79
0.60881984	0.7318931	82
0.2594536	0.89121604	99
0.25011533	0.8781918	57
0.7443229	0.25112584	81
0.87186486	0.4673542	73
0.6292336	0.8995226	31
0.1924748	0.35378608	56
0.60855305	0.7323612	32
0.24186645	0.8041678	42
0.24600717	0.52019215	99
0.086751424	0.33801052	40
0.25694886	0.546179	89
0.4922104	0.3633176	71
0.63389903	0.08752512	74
0.55046666	0.95798856	25
0.31771067	0.8161808	32
0.4883765	0.8003892	54
0.641952	0.083273605	50
0.40115294	0.3212543	42
0.5774049	0.026244007	65
0.28886765	0.4814298	97
0.22538996	0.46351779	57
0.10520061	0.58078283	15
0.68833774	0.71857715	33
0.7341919	0.26545894	51
0.4497379	0.29961365	71
0.5598007	0.106046826	42
0.89581716	0.39828035	45
0.5089959	0.20630075	7
0.051033255	0.45191973	89
0.55725443	0.57630664	45
0.4997428	0.88141954	51
0.69377196	0.84330314	71
0.02170026	0.39023557	98
0.47180596	0.29292327	99
0.5113402	0.50975597	50
0.74802756	0.6385835	52
0.55748737	0.41121143	56
0.6574341	0.86680853	42
0.53760636	0.21067092	77
0.8509656	0.6182223	98
0.29297346	0.44497484	80
0.8508934	0.56399834	42
0.4584348	0.46725306	64
0.19278948	0.8012928	18
0.15415204	0.5109897	94
0.16046616	0.45580202	63
0.7309188	0.42329234	57
0.7888963	0.36464077	90
0.60054815	0.4330924	54
0.8614361	0.53886753	47
0.071387395	0.31061614	28
0.23711433	0.3853397	99
0.59188724	0.002801875	32
0.114435084	0.55495316	94
0.27143222	0.87296087	30
0.5430031	0.39499578	99
0.67860115	0.2430663	50
0.12635483	0.41286865	48
0.44562486	0.10114138	49
0.6626377	0.27949807	85
0.39507663	0.37337217	55
0.6464238	0.38234714	31
0.41692802	0.8579134	97
0.53633577	0.9879953	47
0.49593562	0.38730037	46
0.20558254	0.8615607	52
0.6310272	0.8821982	42
0.31873262	0.42410716	47
0.19028984	0.802884	52
0.7316718	0.78213173	63
0.9847963	0.5231052	51
0.7144753	0.71537036	25
0.81425744	0.8108209	46
0.51465553	0.5207215	53
0.31816208	0.56589484	46
0.72280174	0.22248101	45
0.43346655	0.3468406	49
0.204888	0.81937337	72
0.47778776	0.18185867	44
0.6587477	0.25469044	37
0.18308064	0.6342272	30
0.6659969	0.08611989	94
0.09883362	0.3908244	99
0.22991346	0.38723537	99
0.10777827	0.3940451	30
0.36225057	0.5811224	58
0.4602367	0.6099846	86
0.21941465	0.47315523	39
0.5921351	0.012844904	92
0.62890136	0.65316015	59
0.4068465	0.7645616	75
0.8062556	0.60969025	55
0.23769514	0.8536183	45
0.22158392	0.54476607	33
0.49974564	0.45505142	62
0.63975763	0.56728554	39
0.11923844	0.495775	41
0.78933483	0.5565116	53
0.841946	0.62962276	47
0.56846786	0.7954996	90
0.71700406	0.7106647	99
0.42547834	0.8545912	51
0.5456256	0.9643502	48
0.22735862	0.88043183	69
0.70173	0.72270733	38
0.09976599	0.3805214	46
0.573471	0.5660942	42
0.7010425	0.2991339	40
0.41525722	0.50256026	50
0.52759326	0.08230194	49
0.8339692	0.60893154	55
0.056675136	0.45002672	59
0.57864463	0.5520927	44
0.31405848	0.382985	51
0.68313015	0.83626145	23
0.1963607	0.5510174	87
0.4144236	0.745465	5
0.068651386	0.31163996	50
0.6961094	0.42132112	47
0.2432688	0.40175357	50
0.6421744	0.6048231	99
0.31356266	0.4186558	41
0.40547884	0.64860576	40
0.98556626	0.5189151	12
0.47157446	0.10733749	49
0.1955555	0.8787215	86
0.75409293	0.5348923	95
0.8929152	0.45178837	40
0.61443454	0.4282623	41
0.55907655	0.97183955	53
0.67926925	0.42117774	77
0.23958729	0.5923821	55
0.20647652	0.8251702	68
0.06087246	0.44449067	96
0.683921	0.14635022	30
0.7057454	0.66425264	36
0.7502044	0.42665714	50
0.8556846	0.40046626	71
0.6340142	0.52623945	60
0.23270847	0.3828232	52
0.060801335	0.4525748	99
0.09825375	0.4140304	99
0.8567523	0.54964936	94
0.92958933	0.6136036	92
0.51686746	0.5230799	54
0.61320597	0.877767	83
0.88166887	0.40152988	52
0.6256921	0.8924334	3
0.18998556	0.60959744	95
0.6684542	0.14427954	99
0.46944708	0.28224632	48
0.45887008	0.55231506	89
0.6862438	0.3184447	61
0.6870117	0.6575051	50
0.49268728	0.45629257	52
0.321185	0.25042453	35
0.67615634	0.43207476	99
0.5944267	0.62072754	97
0.19034527	0.27554378	43
0.09641622	0.73899156	48
0.42900625	0.47403476	96
0.41089466	0.45901847	92
0.25708744	0.18584214	98
0.5372535	0.44078687	53
0.45953947	0.09144934	54
0.5886982	0.01274834	67
0.6493746	0.8856402	23
0.8028559	0.35938892	60
0.7771194	0.36451775	35
0.7501128	0.27242383	99
0.30947545	0.43480796	72
0.593465	0.5630274	57
0.7095724	0.6457142	38
0.48843685	0.8662007	43
0.41740772	0.66859466	26
0.102611706	0.57886195	59
0.66656864	0.25483945	66
0.3948093	0.7607002	67
0.97203696	0.51728976	44
0.8131972	0.5964875	59
0.50963306	0.1321829	85
0.46114704	0.18933159	72
0.70596296	0.7895765	74
0.7990066	0.47363245	28
0.32380906	0.59812516	46
0.5044028	0.5948978	65
0.6969804	0.6645309	54
0.7428413	0.27985016	42
0.39506328	0.28112903	57
0.51014364	0.5258747	78
0.34871268	0.54612833	95
0.5097252	0.36577314	66
0.24657123	0.1819917	99
0.5971651	0.017335685	44
0.8015401	0.37458336	39
0.8667838	0.4030605	46
0.94571376	0.6213196	29
0.7226954	0.6308203	94
0.4117431	0.63229114	99
0.7458725	0.6378317	37
0.54571897	0.39949152	37
0.21456282	0.5194676	87
0.5092225	0.07192322	50
0.94473225	0.33433875	76
0.29250672	0.47777212	85
0.19879863	0.81262517	79
0.36896837	0.4511603	64
0.4831781	0.4220196	62
0.5832865	0.52481556	6
0.24066934	0.89569366	97
0.19672112	0.35783568	35
0.6971847	0.84747654	51
0.4877503	0.08482051	99
0.47077996	0.28309307	68
0.474185	0.41244456	49
0.9121562	0.6150158	75
0.9868502	0.5241687	51
0.43379733	0.45014882	44
0.23063259	0.60546935	97
0.5860612	0.33372462	44
0.43743324	0.5763068	68
0.60933083	0.33954388	70
0.8764879	0.40337843	26
0.23342057	0.5847495	81
0.68527776	0.5346628	41
0.37553012	0.5079103	99
0.5137286	0.3481464	41
0.2792864	0.36106637	53
0.37827805	0.62112945	58
0.6491534	0.31202438	99
0.81826246	0.71747303	98
0.11320105	0.570092	54
0.19488591	0.54175735	83
0.8617966	0.5415049	50
0.43834463	0.18401092	98
0.54604673	0.67596227	67
0.8082705	0.46675748	54
0.7699946	0.5332532	44
0.32608098	0.5629356	93
0.7647737	0.198519	43
0.24119839	0.43939498	97
0.46927845	0.17439775	43
0.8252223	0.7277625	84
0.20055898	0.80705863	67
0.45198026	0.09711122	68
0.66119033	0.1306797	37
0.6094932	0.6280839	51
0.45024252	0.6487101	39
0.90478283	0.4623591	99
0.7384182	0.23535047	58
0.41357532	0.29405403	52
0.27474168	0.53875315	98
0.26127315	0.89438653	56
0.708262	0.7204039	78
0.9188011	0.33703464	62
0.36367223	0.32956463	99
0.8016128	0.5921636	57
0.30114165	0.66514206	55
0.6814505	0.47935545	73
0.42307323	0.8414984	43
0.63860375	0.8984563	83
0.50482255	0.8069033	87
0.516347	0.62616575	51
0.20286417	0.41981214	57
0.16174227	0.4531335	61
0.79334295	0.37639442	49
0.120002076	0.7399733	58
0.17656359	0.2954546	48
0.38127744	0.12090675	66
0.73834664	0.2806077	98
0.8916106	0.39921018	98
0.64316404	0.9024297	20
0.18419498	0.55389166	20
0.19798097	0.881968	64
0.23661561	0.8298061	81
0.25989118	0.33647326	91
0.7631299	0.6428529	44
0.3732045	0.33147174	45
0.2509722	0.45461696	73
0.5368853	0.44198516	54
0.22597274	0.61067873	60
0.22092666	0.60837	44
0.4030001	0.31999543	90
0.109159954	0.74370265	53
0.26179332	0.5556205	52
0.6596503	0.33916023	48
0.6040921	0.026468206	49
0.8566409	0.6019396	81
0.4435126	0.84337837	61
0.7734146	0.52863604	63
0.20108946	0.8636414	61
0.44327542	0.30748177	36
0.19476591	0.34602425	45
0.42647552	0.37723675	59
0.7429632	0.43637443	32
0.77104247	0.553784	54
0.23930544	0.5970262	66
0.5805431	0.093631476	73
0.1660505	0.63897544	96
0.4418721	0.50039375	60
0.6956023	0.4573951	53
0.31401595	0.821651	64
0.69258285	0.6057647	58
0.79681605	0.78470284	95
0.19635752	0.8446531	57
0.9232626	0.6042682	47
0.5306654	0.0922164	63
0.95190996	0.32915202	59
0.43758217	0.9310814	99
0.338525	0.5672757	30
0.18966782	0.42662266	49
0.5798978	0.15167499	60
0.5528294	0.99540865	99
0.41539532	0.29655352	48
0.41597226	0.85938954	44
0.012046282	0.38276228	50
0.39669234	0.11722391	24
0.7564879	0.2491466	55
0.83221406	0.55047446	70
0.31472468	0.39188254	95
0.3109442	0.25530505	81
0.631611	0.880849	89
0.7001396	0.79119647	92
0.27820763	0.47221133	58
0.6935952	0.6687561	79
0.6377189	0.6497948	41
0.48222896	0.5533458	98
0.45224836	0.3674915	45
0.0023965826	0.38388216	39
0.17274995	0.25967726	35
0.7077717	0.23167123	84
0.39954445	0.28541106	99
0.1867798	0.26226982	77
0.7103791	0.37498006	66
0.30193722	0.5085034	70
0.56362575	0.78228533	47
0.88609374	0.44264778	35
0.7268248	0.5130338	95
0.4391551	0.17205904	47
0.46494818	0.16891895	11
0.3161371	0.4313584	40
0.63273424	0.4714876	97
0.18760972	0.28765962	57
0.6833553	0.81976455	88
0.24810952	0.8218553	44
0.5131431	0.07727273	51
0.5142454	0.88558316	94
0.65027267	0.89155865	44
0.22054972	0.8371634	41
0.98044634	0.5237101	61
0.6289173	0.46273795	68
0.12667882	0.5685309	60
0.3552373	0.32797852	80
0.3020364	0.46899727	66
0.4876929	0.4190926	53
0.3175704	0.83417565	35
0.2267413	0.3715172	44
0.60113096	0.5562871	91
0.5948683	0.036110934	40
0.09085683	0.33727747	46
0.8620638	0.54083425	48
0.21884455	0.8070713	60
0.6599286	0.24818413	44
0.6834956	0.60651475	47
0.58544374	0.5414906	44
0.7946881	0.5921282	50
0.6999222	0.39505112	45
0.08545196	0.7409528	96
0.5388118	0.9983984	35
0.38966674	0.51714104	50
0.6969277	0.6601558	68
0.49898767	0.07654116	49
0.69098574	0.7675293	86
0.6825027	0.3085899	97
0.8098357	0.8123299	96
0.4903616	0.6807827	85
0.5735877	0.4930784	15
0.7622514	0.23395851	78
0.6097045	0.45103827	81
0.5528952	0.5608143	50
0.27456063	0.5315741	58
0.67941	0.23117274	66
0.84433943	0.55767226	99
0.3963406	0.75853586	27
0.37891266	0.3995129	36
0.64526755	0.12437517	20
0.16353717	0.46950397	43
0.41788378	0.30034804	41
0.58856696	0.35551932	87
0.21996781	0.856196	53
0.68170595	0.26316193	95
0.21699849	0.86456084	89
0.63013756	0.7309463	44
0.81539273	0.7252517	57
0.56596434	0.39992252	96
0.2345939	0.5950666	81
0.55428195	0.43168882	49
0.4044407	0.45208105	26
0.6879039	0.38036248	34
0.72066265	0.6148351	99
0.41065994	0.5750983	66
0.8076902	0.4696517	51
0.58980626	0.6273748	99
0.33130544	0.833379	91
0.71294737	0.38730383	54
0.41113594	0.58356744	39
0.055173133	0.44191635	57
0.3372276	0.27122724	45
0.11072324	0.7335428	61
0.8723321	0.46767962	95
0.45802376	0.07885798	71
0.100665	0.5023681	44
0.34906036	0.46175194	53
0.49850243	0.4621968	80
0.59032744	0.0021480327	21
0.39969078	0.25791407	25
0.1127031	0.49046475	50
0.6420138	0.88092864	49
0.44281045	0.37890324	68
0.34324393	0.28122744	99
0.53572756	0.18023792	54
0.3698514	0.115262315	89
0.6938194	0.4130219	64
0.20705266	0.27211267	37
0.41397828	0.60766083	26
0.24503453	0.3791653	99
0.20022982	0.82410586	53
0.66575205	0.1363708	53
0.92775714	0.58983463	40
0.7131549	0.7195287	88
0.38681287	0.6710652	65
0.31081277	0.5623094	40
0.19944692	0.841442	67
0.07865802	0.3504751	92
0.44996583	0.092522055	51
0.4244806	0.6485051	74
0.42594603	0.3101143	40
0.72568417	0.38407332	58
0.7318857	0.24700882	97
0.26204216	0.41216138	70
0.18468519	0.25596955	47
0.91892225	0.61497873	35
0.82356554	0.58345276	43
0.6098904	0.46014342	82
0.69084454	0.83273673	92
0.2534752	0.8784242	58
0.6492546	0.089268886	47
0.4775613	0.44878706	68
0.8200704	0.55568886	21
0.5866449	0.64920634	50
0.43928722	0.17233099	49
0.5980164	0.052062012	34
0.43654782	0.6210489	70
0.8137406	0.75486284	98
0.26547787	0.53462464	77
0.6689084	0.26468784	62
0.45935136	0.83233905	99
0.32244238	0.8338787	76
0.45087954	0.61813265	32
0.5983199	0.4498496	61
0.040971905	0.5203419	60
0.57804906	0.67906755	60
0.3002181	0.5379455	43
0.46316156	0.13930115	49
0.6172781	0.7053152	66
0.41003096	0.43589503	99
0.68809	0.27226084	42
0.5579941	0.22911516	99
0.442956	0.12728369	38
0.7448217	0.49506083	20
0.38495505	0.30190057	92
0.20666996	0.84378904	46
0.45253706	0.39035362	53
0.6003004	0.0697095	99
0.6980064	0.510023	23
0.47342733	0.27724493	65
0.45747703	0.59618044	41
0.44504732	0.59587437	60
0.70370966	0.7828372	94
0.013245966	0.3809497	99
0.39180994	0.5074419	73
0.42693874	0.45469263	87
0.27401155	0.8405408	43
0.394793	0.75216585	89
0.637176	0.89596516	61
0.08447603	0.7360939	40
0.7422943	0.28708673	95
0.31408012	0.37510753	95
0.54872984	0.22782105	40
0.36094284	0.109631814	47
0.24110247	0.19401412	86
0.058362275	0.44366246	42
0.81679404	0.4630804	67
0.21963069	0.87338036	68
0.7974923	0.47624463	79
0.4406448	0.5505607	63
0.26551518	0.44527018	70
0.6529449	0.46669182	94
0.66364574	0.6671897	81
0.5836937	0.042927343	40
0.8372005	0.6329054	97
0.49729198	0.50866675	54
0.12303098	0.3982316	65
0.3416052	0.42005882	79
0.19165446	0.36031044	42
0.6288596	0.7357226	51
0.47991505	0.12662269	49
0.049866	0.45589596	66
0.6254231	0.32534984	45
0.4675485	0.4169132	96
0.47457242	0.9235294	93
0.24888937	0.86307937	47
0.3835831	0.19936603	38
0.39403886	0.35395473	90
0.7359562	0.43469596	29
0.7440325	0.4113954	50
0.78950834	0.4674455	98
0.70055866	0.41182625	87
0.46266165	0.5484165	37
0.2919494	0.6698858	97
0.59062123	0.54428583	91
0.85934126	0.6041841	49
0.6688262	0.7164729	47
0.8177818	0.72921115	41
0.6150443	0.4373128	73
0.31354034	0.8063968	99
0.34641033	0.09311725	99
0.8204866	0.7913464	61
0.042616017	0.39932564	99
0.47254276	0.13582745	55
0.30785647	0.42773506	46
0.53213125	0.30693862	94
0.46700504	0.18122718	43
0.7073939	0.7852586	47
0.49181485	0.50847	67
0.5913615	0.034041226	84
0.38737562	0.6788422	88
0.55882674	0.56690425	30
0.20681913	0.8389613	98
0.39542583	0.65457076	60
0.48457432	0.8121488	99
0.74884677	0.27680042	63
0.31062973	0.5675294	30
0.638557	0.8982115	51
0.34953344	0.5030674	43
0.99150574	0.5253831	32
0.42110148	0.48183167	52
0.9422743	0.6036452	98
0.48025164	0.78422177	60
0.1232823	0.5694066	54
0.6734128	0.14746493	46
0.048025314	0.48546624	59
0.45385268	0.65075934	32
0.7950603	0.35696775	92
0.9039678	0.4632294	51
0.29616776	0.6611617	63
0.6782563	0.29937702	50
0.17287825	0.5541728	68
0.7989716	0.604265	53
0.75891083	0.23796038	79
0.4480535	0.6408132	51
0.17521244	0.26928708	76
0.5513694	0.100433886	45
0.2379948	0.8819544	91
0.09971969	0.73876804	46
0.7954631	0.3570755	50
0.6261562	0.6342248	80
0.5886081	0.0056295004	47
0.49088645	0.8876775	89
0.40599704	0.28980887	50
0.968675	0.511276	47
0.5973822	0.0114081865	46
0.56624204	0.6952837	99
0.5633855	0.32292786	48
0.80283964	0.38050124	68
0.40646696	0.27011943	39
0.30456242	0.4595818	53
0.35592863	0.42099634	89
0.5924882	0.036017217	48
0.9331563	0.5964282	56
0.10518671	0.37705976	44
0.6288596	0.8737339	96
0.82136637	0.7238963	61
0.43299258	0.50730425	94
0.63066864	0.89081746	96
0.3771071	0.19940981	43
0.58895415	0.006165599	22
0.53655005	0.9910448	46
0.4991414	0.45430303	43
0.54697776	0.7121153	35
0.22709738	0.57931376	26
0.28522044	0.5092904	99
0.507892	0.3684138	73
0.4149631	0.66792685	70
0.6908495	0.8337001	46
0.30260545	0.41035885	75
0.8091	0.3809359	95
0.689038	0.5832216	13
0.4165301	0.85754365	49
0.20421441	0.8825879	99
0.33338472	0.26181585	33
0.20223251	0.27358508	94
0.43520263	0.6306678	45
0.61157495	0.4394196	75
0.660647	0.27368745	47
0.19200122	0.27132457	81
0.27161983	0.8840335	79
0.8671817	0.40340468	22
0.6871413	0.6998597	67
0.07549897	0.32443008	59
0.45844913	0.54370457	67
0.5846787	0.38585362	98
0.6286246	0.87069446	28
0.45217922	0.553938	48
0.46334177	0.80580693	50
0.70621115	0.70431405	98
0.5513977	0.42535198	54
0.9744639	0.5170867	37
0.7105312	0.50733954	38
0.42909414	0.94335496	47
0.24073975	0.44112074	51
0.7393855	0.65224737	58
0.40717325	0.38673168	99
0.08044058	0.32192165	98
0.46099046	0.72520494	99
0.36713013	0.29431817	50
0.2639218	0.34449637	87
0.45735657	0.420369	62
0.18930121	0.43079045	58
0.068900235	0.30773887	31
0.10814732	0.7404055	74
0.26645684	0.53998417	50
0.6349064	0.5130978	56
0.63156134	0.090118796	40
0.103628874	0.3866674	31
0.75985014	0.43248275	53
0.19637346	0.8155664	99
0.3803007	0.65030926	98
0.6951946	0.5575049	20
0.8468471	0.7344624	63
0.847452	0.43097624	59
0.52201176	0.41842556	58
0.377869	0.48762915	98
0.8268575	0.73019284	82
0.6522408	0.3048538	91
0.032394752	0.50585103	41
0.43621063	0.46551934	38
0.44524643	0.33802757	96
0.19014315	0.35772714	95
0.7315168	0.27974573	55
0.30016142	0.44317743	49
0.26004574	0.34669897	97
0.97388065	0.53934157	91
0.16828638	0.6077266	47
0.57843715	0.52137506	92
0.8425647	0.53819233	52
0.2682967	0.3619583	72
0.18323149	0.4508604	92
0.8015221	0.7975071	84
0.21259832	0.56204945	72
0.17897531	0.47728005	53
0.38429666	0.19118193	35
0.35684833	0.5962435	33
0.6102491	0.44958016	60
0.4224494	0.54595613	31
0.26781273	0.47791734	59
0.109116435	0.49533373	69
0.569904	0.10144446	99
0.48891968	0.6692026	18
0.203935	0.55968964	35
0.47027802	0.7960133	81
0.93261856	0.33954912	66
0.088885576	0.56789076	88
0.10107292	0.5832837	46
0.5917323	0.010098822	46
0.4382861	0.1724993	51
0.56520325	0.79291654	95
0.26628515	0.3520394	99
0.7318338	0.420577	30
0.071381226	0.31040344	98
0.41606474	0.6620442	96
0.18877533	0.63937	62
0.3870863	0.6713737	93
0.56375116	0.7793426	54
0.5438743	0.7108256	92
0.3193166	0.649525	49
0.6851605	0.31824395	83
0.5471982	0.45763358	51
0.6660099	0.8387801	70
0.18448049	0.56442	54
0.7618884	0.4220446	87
0.75934273	0.22734562	97
0.5586969	0.43226966	86
0.6860723	0.6378289	37
0.44445586	0.62344337	72
0.3842605	0.41482565	99
0.40871423	0.6643722	52
0.6685254	0.3120818	90
0.105003096	0.5032395	41
0.67609745	0.269314	4
0.72411615	0.51216596	95
0.51180655	0.3542216	76
0.25365803	0.45039782	80
0.39059398	0.2639335	48
0.0990235	0.32868323	52
0.6867228	0.40749428	60
0.6927791	0.7598851	54
0.3966542	0.7508354	51
0.5100699	0.06860712	99
0.5619911	0.7866802	98
0.6482835	0.66080195	60
0.66296744	0.6259038	98
0.6506186	0.87162095	90
0.22893012	0.19195761	33
0.61141557	0.42280614	43
0.65661025	0.269343	52
0.46167606	0.63716507	35
0.17020154	0.46166104	34
0.17436063	0.45573545	41
0.8684063	0.41525063	35
0.73714465	0.6453324	99
0.24694616	0.814738	81
0.53192896	0.30873433	59
0.5441572	0.20567864	50
0.2563682	0.35597545	89
0.59669065	0.0020260902	78
0.5141121	0.07899452	45
0.7218699	0.6480135	50
0.65490067	0.25592333	81
0.19334677	0.2823648	53
0.7400405	0.25918683	47
0.9465364	0.32966545	91
0.44709983	0.69635916	62
0.7048764	0.71139467	73
0.72827953	0.24329245	97
0.26323083	0.53806096	51
0.53114235	0.32031167	23
0.554267	0.7085023	81
0.38941848	0.6669607	58
0.57056665	0.63902134	98
0.21006839	0.88514596	98
0.5732602	0.5628668	99
0.47270945	0.20253175	39
0.122594915	0.5154275	77
0.30452424	0.5653053	43
0.92479986	0.3391249	65
0.35387158	0.11776556	99
0.10680401	0.40515321	89
0.70981616	0.7835213	53
0.18672396	0.2613535	52
0.4256452	0.34263048	17
0.682195	0.48243275	99
0.8409497	0.631482	88
0.41482884	0.5022777	17
0.15918636	0.46234593	94
0.56317556	0.43590117	44
0.22308627	0.48175818	95
0.7081389	0.5087007	72
0.2750337	0.57526326	54
0.23391584	0.58132106	42
0.5955042	0.4877776	84
0.46385613	0.813491	65
0.4168449	0.6441228	43
0.94094414	0.33488867	99
0.4171049	0.31722012	36
0.92451495	0.58623344	49
0.5930994	0.008520616	84
0.29267383	0.48109454	15
0.70853066	0.783403	46
0.67914987	0.1471859	98
0.8591453	0.61611485	72
0.6412944	0.90605885	41
0.0148592405	0.50651926	92
0.6762901	0.8446185	41
0.5709593	0.54784834	72
0.35284618	0.3236952	37
0.8628927	0.6108255	70
0.59513754	0.089182355	61
0.8768002	0.46700984	48
0.57370883	0.68897957	46
0.5568411	0.5589141	82
0.43325377	0.1787661	49
0.38036105	0.3416241	52
0.33974108	0.45660013	96
0.725243	0.43221298	55
0.6650171	0.07011526	77
0.16806053	0.6350179	88
0.47590485	0.2930246	96
0.41750538	0.4606601	41
0.82713526	0.5370505	59
0.5760209	0.5576167	79
0.26397932	0.3411853	63
0.6530766	0.54304355	27
0.3954095	0.6771969	58
0.85716146	0.54593813	94
0.26306042	0.8847676	51
0.6632476	0.10776151	77
0.26362258	0.2094496	93
0.37872666	0.21427947	85
0.44721615	0.68710434	46
0.1920414	0.5495901	99
0.4943609	0.34041926	53
0.84998316	0.41287747	70
0.5164749	0.0766138	89
0.9473475	0.62491536	93
0.3099231	0.63568	86
0.7145292	0.47121194	56
0.78951037	0.48425862	34
0.7578384	0.6463441	32
0.5667727	0.70230746	47
0.02172861	0.50244254	92
0.63331914	0.12583743	75
0.31981477	0.5593015	41
0.6050053	0.6435105	34
0.72091246	0.579547	96
0.33187371	0.481476	44
0.84314585	0.54357284	41
0.2837627	0.38109818	58
0.18441826	0.42583987	54
0.4786803	0.8028407	32
0.22195983	0.83104354	41
0.30649328	0.6414881	93
0.086408116	0.7361303	61
0.51603335	0.06607586	53
0.1922744	0.6299332	99
0.4863361	0.58888197	50
0.804103	0.35813046	99
0.65156364	0.3056473	48
0.5635001	0.8011504	98
0.69104147	0.682026	61
0.19299777	0.6347601	82
0.56736827	0.69519514	68
0.7920034	0.47460884	99
0.7334267	0.44858512	46
0.5538755	0.78896725	44
0.5827964	0.28002474	40
0.34921506	0.51378536	77
0.9550997	0.6153308	63
0.54619426	0.676874	58
0.6250043	0.70689666	99
0.25747737	0.33743396	70
0.65392214	0.7034827	99
0.9764281	0.53857845	45
0.5145776	0.8872481	46
0.19816613	0.5549699	94
0.44138145	0.082212	96
0.38943902	0.6811681	37
0.31610832	0.83661795	29
0.106759645	0.50349426	21
0.6536963	0.50492954	84
0.5738841	0.80437285	60
0.31780678	0.25156826	38
0.55239236	0.7194788	94
0.24664052	0.5878108	98
0.7125047	0.7134525	94
0.56629527	0.6813772	35
0.5480051	0.5662659	60
0.4333827	0.6433036	48
0.23906223	0.8650475	46
0.3512774	0.33397785	44
0.8331351	0.54867226	41
0.5416038	0.992308	98
0.9009939	0.44806722	54
0.42337024	0.65833944	99
0.55740064	0.3614507	78
0.20797192	0.567414	53
0.12131079	0.5862439	24
0.19979684	0.8792668	66
0.10447759	0.38719535	72
0.85050076	0.54807734	99
0.6691393	0.26782474	42
0.33696404	0.27319932	41
0.5010518	0.8745276	5
0.50518805	0.7967908	43
0.42445466	0.4162206	42
0.54565656	0.6744901	82
0.50934947	0.21778369	49
0.7441747	0.4527326	99
0.73196894	0.24049303	36
0.54579896	0.7139301	98
0.5576777	0.4356087	46
0.45974052	0.7037712	98
0.473698	0.41130966	45
0.6039631	0.027429704	82
0.6861653	0.41626647	68
0.57998836	0.79936165	20
0.7034507	0.7774195	62
0.77458465	0.23390965	88
0.23143119	0.49747074	23
0.92348284	0.34557953	51
0.16750225	0.63875395	38
0.085972935	0.7384318	65
0.18968925	0.44236997	36
0.35641593	0.33514327	66
0.48009968	0.6311691	47
0.67470264	0.2481741	94
0.1491242	0.61630166	99
0.73848313	0.4238087	95
0.36042708	0.19615838	39
0.271403	0.8743354	31
0.4712542	0.26993358	45
0.9320613	0.60229737	98
0.4571967	0.36557537	64
0.93831307	0.61141175	44
0.48745728	0.8052397	63
0.5011391	0.5149548	51
0.6308446	0.64397806	47
0.61028874	0.2140003	51
0.73327863	0.5142557	99
0.40245774	0.26483348	40
0.61840194	0.45846954	30
0.71924	0.6489168	57
0.83427566	0.60996455	90
0.09837153	0.57135636	60
0.30558717	0.3901061	55
0.44327238	0.65157115	61
0.4660331	0.63699883	41
0.46617234	0.11623046	37
0.48002756	0.27753985	99
0.022974007	0.39997956	4
0.79836386	0.49021173	82
0.7437478	0.41723368	47
0.6321415	0.722391	40
0.3047779	0.52267575	99
0.32855713	0.24391457	60
0.786926	0.5320251	48
0.8137853	0.72534144	93
0.021153266	0.5116744	97
0.07686317	0.44400224	6
0.2110629	0.49364504	44
0.493731	0.41600835	46
0.72913504	0.4106783	97
0.17184077	0.63924795	37
0.47996894	0.66574097	59
0.47432426	0.64977694	52
0.65264595	0.6377779	40
0.65037054	0.26572186	46
0.38607752	0.2034747	37
0.6433183	0.2721714	62
0.43474537	0.467826	47
0.2297381	0.17996575	98
0.3902822	0.4165052	42
0.4716855	0.099068776	98
0.4398079	0.9456564	99
0.5347551	0.98617405	60
0.5110287	0.43390378	80
0.58674145	0.09636193	17
0.6618705	0.13190167	39
0.5657061	0.80137897	99
0.6612152	0.7077819	83
0.55263144	0.56879854	57
0.36898726	0.114454806	50
0.48756933	0.6695994	99
0.7068742	0.4376743	97
0.80770534	0.37304586	47
0.48534802	0.8814922	41
0.3841544	0.34945974	46
0.10202863	0.38687992	78
0.64951825	0.8678106	54
0.68957216	0.72174037	58
0.64219725	0.9015124	56
0.4273027	0.33428606	52
0.7794339	0.53383875	94
0.6671667	0.13324417	99
0.38268992	0.5192925	54
0.67638993	0.15003134	65
0.5320624	0.97096384	98
0.48869067	0.41268378	91
0.2653802	0.8858827	79
0.20759565	0.47027174	63
0.93087465	0.61578864	43
0.7138202	0.43110132	81
0.26196042	0.5527206	46
0.087514065	0.5764236	94
0.3294603	0.49708462	85
0.22284566	0.6195961	95
0.2881614	0.65796226	41
0.87010545	0.54437244	43
0.21125081	0.7878209	51
0.6607155	0.1281781	42
0.47918248	0.27081883	69
0.6775904	0.7757134	77
0.4459865	0.098221295	44
0.34168956	0.5272657	80
0.17082319	0.46806833	28
0.83007413	0.74356	53
0.29389864	0.50424385	28
0.4460856	0.6145092	41
0.4720641	0.61550504	94
0.09966759	0.502507	56
0.32356006	0.5428043	47
0.20744798	0.83049864	40
0.66823274	0.62059915	50
0.6778223	0.83561003	99
0.46587017	0.91576797	72
0.18960899	0.26374114	56
0.20905834	0.79823047	41
0.47422487	0.90783966	60
0.89193654	0.48269206	15
0.16823362	0.6317348	47
0.69129723	0.5144595	60
0.5082559	0.1127639	51
0.7167943	0.40052536	51
0.68121016	0.41322875	62
0.6747666	0.15590522	36
0.7048628	0.729282	45
0.53482896	0.96347344	42
0.66902876	0.5346368	68
0.79696965	0.3785638	63
0.12100223	0.5105704	50
0.7016368	0.40081444	51
0.18313462	0.80542946	80
0.48361632	0.8046887	83
0.748119	0.2757435	99
0.35416332	0.5856116	84
0.4113083	0.8620649	60
0.46516433	0.44801828	55
0.27618378	0.53724205	45
0.19821934	0.5818662	98
0.43411472	0.6815914	59
0.31885046	0.40345487	91
0.4458963	0.18027431	38
0.8652878	0.40933815	43
0.22740136	0.6113723	63
0.76782197	0.23198341	41
0.482165	0.39645877	96
0.3340221	0.43513438	69
0.6496658	0.29872143	98
0.7141891	0.7822033	37
0.75397897	0.65160567	45
0.48117697	0.6717574	59
0.81930375	0.8028878	58
0.39653534	0.6719665	53
0.46992418	0.6375686	38
0.40357915	0.66723174	33
0.44257945	0.4068435	52
0.508098	0.10786433	88
0.5877014	0.53668934	95
0.47365183	0.51288766	92
0.42362228	0.46039888	46
0.24573177	0.1788487	98
0.3700998	0.35532647	99
0.591834	0.11499949	64
0.43939242	0.94731253	45
0.050429754	0.44855025	60
0.048075154	0.5168245	39
0.55129415	0.24054416	60
0.3835756	0.5676281	66
0.19147983	0.5263667	35
0.11170895	0.40852457	49
0.34426662	0.42612058	49
0.5016709	0.07928995	53
0.583909	0.6017338	93
0.3482954	0.46166083	99
0.39110246	0.67764866	16
0.70292455	0.26328218	36
0.84751326	0.5996518	75
0.063908555	0.4401235	51
0.79754424	0.7956658	54
0.549683	0.5176629	8
0.22566329	0.40483156	40
0.39708638	0.6186369	55
0.83921754	0.73136646	53
0.2587477	0.8931165	45
0.093673766	0.4175896	90
0.2419795	0.51027733	89
0.6771472	0.27206147	50
0.11248168	0.575852	94
0.17506519	0.55841124	50
0.45883814	0.6224979	53
0.93711805	0.58921283	99
0.62003946	0.5991726	48
0.42859146	0.34322768	47
0.11607119	0.43241048	62
0.116410464	0.49449217	39
0.6914648	0.7034714	67
0.79730505	0.5816685	23
0.6446264	0.720926	35
0.09850777	0.5574124	94
0.5649381	0.12492965	80
0.68704563	0.8562085	99
0.80609274	0.80424935	42
0.20927835	0.5946619	45
0.6427406	0.08854521	57
0.6499871	0.71399707	63
0.51583856	0.22829184	75
0.85776925	0.6093597	74
0.68763995	0.85407907	80
0.5611566	0.78423667	60
0.29284576	0.38127053	66
0.8390404	0.5869729	44
0.24925579	0.865056	51
0.09628602	0.5896305	52
0.7993581	0.5976923	70
0.6808723	0.26311496	56
0.5462826	0.4030992	57
0.6612138	0.2602661	67
0.8651202	0.5387415	98
0.54144907	0.47710475	31
0.6984715	0.22445422	72
0.8377885	0.61340797	96
0.35536095	0.60497034	42
0.7131261	0.3753867	99
0.10470689	0.37973136	29
0.75678015	0.6451507	45
0.26152527	0.34125653	87
0.6229766	0.42884687	87
0.4447488	0.94421816	30
0.47895202	0.14673977	93
0.58404225	0.38579595	58
0.22579217	0.85548985	30
0.6353619	0.44176704	40
0.09317097	0.7470251	82
0.5743128	0.42346713	50
0.58434653	0.0969576	76
0.45502988	0.8937659	55
0.20485897	0.86987007	98
0.6011707	0.32905096	99
0.46918374	0.16105884	40
0.32028475	0.81927454	99
0.7105319	0.38598278	45
0.1985519	0.5563047	54
0.6044896	0.04884001	78
0.23119467	0.6090504	36
0.23083282	0.38755298	99
0.25695944	0.5468422	50
0.68163544	0.753252	38
0.8042133	0.46435648	88
0.26199678	0.48332757	45
0.75112486	0.6358742	60
0.86187065	0.6067477	45
0.39439857	0.6554254	99
0.48035973	0.3817515	40
0.5081484	0.12256397	56
0.69180095	0.3935056	52
0.71412116	0.23747054	58
0.6438056	0.3630204	99
0.32610378	0.8261679	87
0.5896272	0.030025667	81
0.37878552	0.11185444	88
0.9832743	0.52436715	41
0.64777476	0.2830038	97
0.62821454	0.4258038	43
0.057034805	0.4463239	35
0.5494609	0.22781095	99
0.62504053	0.85786766	41
0.19084208	0.45743802	40
0.83440775	0.7172172	26
0.10049999	0.5777842	99
0.68793464	0.84270877	95
0.47912732	0.67299885	50
0.7071625	0.5080002	45
0.45407197	0.57315964	75
0.33152387	0.25528005	76
0.35070533	0.09769345	48
0.41964734	0.84851867	99
0.4138724	0.6280126	67
0.10192323	0.5832355	83
0.43169072	0.6187437	79
0.7404935	0.25768653	43
0.7374831	0.25520363	99
0.9729037	0.51852477	54
0.07835142	0.31282774	63
0.620358	0.8605016	48
0.22112477	0.54415375	70
0.6811887	0.3117206	51
0.4025484	0.64715296	99
0.44958362	0.18158974	74
0.56308407	0.79112035	99
0.38372296	0.19944678	91
0.17122854	0.6180254	54
0.71806407	0.38840112	50
0.26057673	0.5370671	94
0.308699	0.6412712	42
0.33159786	0.52125347	99
0.5958412	0.015147161	56
0.34483862	0.57213867	71
0.29909942	0.83637017	60
0.8639444	0.54512644	50
0.16789812	0.45912609	39
0.68523645	0.76547205	64
0.18563548	0.34894392	81
0.44418374	0.84270555	98
0.74183065	0.4360546	52
0.29026672	0.65406984	94
0.29601547	0.40559646	46
0.31865674	0.8427582	49
0.11273538	0.5769763	50
0.29783216	0.53312814	88
0.2578172	0.5887494	79
0.44331542	0.62485814	97
0.72153103	0.51954746	93
0.7077634	0.64404124	97
0.27348167	0.8299074	98
0.11487195	0.5046212	99
0.75207394	0.41662732	48
0.6323031	0.08932174	94
0.1897375	0.6301575	42
0.04015552	0.49948484	51
0.8347021	0.7158377	53
0.6412544	0.6241739	89
0.53599346	0.96577275	51
0.7890043	0.46857423	84
0.6865578	0.8404121	53
0.5481552	0.96939963	54
0.716836	0.23141007	89
0.64913684	0.25131628	47
0.38811	0.7579269	34
0.455326	0.8959958	51
0.8197644	0.7954468	68
0.1898757	0.4228922	49
0.54970187	0.7129008	51
0.44512114	0.9533249	96
0.835415	0.7287433	98
0.1905285	0.8777285	55
0.6121262	0.34634703	52
0.42506644	0.45951822	25
0.2902425	0.4502365	94
0.8839792	0.40265986	46
0.78492016	0.46604276	96
0.6725984	0.075757496	57
0.31472334	0.4598195	91
0.36263996	0.4874252	94
0.54104364	0.22099267	70
0.44817895	0.083697885	98
0.3864773	0.37970918	32
0.045338996	0.44693834	97
0.26995596	0.4141149	84
0.5997879	0.57512534	57
0.62731236	0.3371561	26
0.4960184	0.6633604	47
0.59191966	0.013652365	55
0.60220647	0.64291847	48
0.56040055	0.42320734	61
0.71206886	0.3912535	47
0.4679387	0.3905027	64
0.18948713	0.36884645	52
0.7892419	0.5921115	59
0.48853952	0.12431416	88
0.24094681	0.81161076	61
0.4883112	0.6645119	43
0.7400586	0.4354162	56
0.46939337	0.3968056	47
0.6920338	0.6732451	96
0.40511727	0.52439284	66
0.3614545	0.32901546	59
0.44425938	0.86571	95
0.8111599	0.8095352	32
0.43689847	0.41461083	54
0.68104833	0.15707177	7
0.93240255	0.58319896	95
0.1984107	0.3638003	58
0.06038481	0.45894572	79
0.34011844	0.09867235	74
0.097464144	0.58291537	42
0.6073949	0.09421255	63
0.52331114	0.599666	99
0.5018996	0.88373417	62
0.8926594	0.44670594	72
0.44332194	0.9300749	97
0.69880664	0.23602687	37
0.11243408	0.40526778	33
0.43278754	0.47542298	41
0.38780504	0.5115385	50
0.70177364	0.6438042	49
0.7255357	0.52051806	85
0.86036026	0.6038361	99
0.63252985	0.12527558	38
0.4767194	0.081618845	99
0.4955101	0.41720286	46
0.94721353	0.32882366	95
0.8152758	0.46591148	45
0.45440617	0.53521234	96
0.89273125	0.46745425	94
0.60033476	0.623242	97
0.29672778	0.63722926	60
0.79520905	0.79185545	26
0.6164752	0.6885216	72
0.0097178435	0.3802292	98
0.42876053	0.34519655	46
0.48102963	0.26426232	61
0.2721977	0.5201818	86
0.4641861	0.67342746	62
0.45226058	0.8732495	20
0.83728766	0.5448695	90
0.8494348	0.5546886	82
0.67309254	0.6420109	99
0.24168946	0.18998155	41
0.10018909	0.33111957	49
0.8468145	0.6096082	47
0.79284537	0.59671575	69
0.6342996	0.50176466	38
0.24996108	0.8779778	64
0.5324492	0.31513295	99
0.7624841	0.42030597	52
0.3323248	0.39943308	44
0.46965978	0.9260825	51
0.7883493	0.37474495	99
0.4894616	0.46292883	67
0.7153887	0.66435516	25
0.45939627	0.6144334	29
0.679483	0.24580064	39
0.211631	0.86902785	99
0.5019135	0.45025808	46
0.6214745	0.41450083	60
0.6603755	0.7553964	75
0.1850801	0.57307065	59
0.22951268	0.384732	97
0.9483392	0.5985397	32
0.48744392	0.45804438	83
0.6023367	0.6254342	58
0.7437357	0.6358607	51
0.6476605	0.14694011	99
0.71506333	0.47212073	42
0.9690343	0.5225274	83
0.75259596	0.58592296	36
0.7491516	0.26990017	47
0.7050219	0.71661645	99
0.604503	0.33932725	50
0.4847831	0.6723855	68
0.2713306	0.8059599	37
0.4823016	0.7425902	48
0.2665377	0.50615185	27
0.3218648	0.5673119	52
0.27983922	0.6763757	73
0.16815662	0.5531511	55
0.014849491	0.5146453	66
0.36482778	0.4469097	91
0.5498891	0.49873117	38
0.47669595	0.83609873	95
0.4319606	0.4717881	84
0.18288432	0.4653473	98
0.57937413	0.7001769	54
0.2899436	0.6707951	89
0.49436817	0.6696733	58
0.9520057	0.3436506	19
0.21327993	0.8416567	59
0.25904715	0.8683617	34
0.82777405	0.62490475	99
0.2563325	0.81973964	39
0.7223623	0.4716743	61
0.26752716	0.35619617	46
0.19717953	0.36848912	44
0.6329386	0.6127961	58
0.67872936	0.63007003	46
0.6964217	0.84811544	69
0.6726848	0.32213145	56
0.6078078	0.62043273	74
0.30352274	0.4589657	33
0.3374799	0.45341793	52
0.56321853	0.42576832	52
0.46191257	0.17409964	56
0.44363764	0.6056121	95
0.51781577	0.13363652	97
0.37843856	0.26609528	50
0.02056862	0.37153336	88
0.6583879	0.08590605	46
0.5707088	0.7998327	99
0.93539584	0.3395304	52
0.94990325	0.6055599	90
0.38219205	0.44312593	68
0.529295	0.4416795	99
0.24655116	0.8641256	58
0.3885215	0.6814574	39
0.6614632	0.39632738	60
0.1899731	0.26166865	71
0.16076261	0.4611807	64
0.3214861	0.5304871	99
0.68594766	0.5287822	56
0.8587634	0.5401246	36
0.58368653	0.6377287	98
0.48456213	0.32520303	65
0.40628257	0.85223097	24
0.7113676	0.6648513	43
0.512298	0.08504886	80
0.68563545	0.25130272	45
0.78898746	0.53560114	98
0.27659595	0.6760315	59
0.6118395	0.52965915	62
0.2578351	0.44114906	49
0.19885543	0.8829276	98
0.32864687	0.58627176	88
0.7163546	0.3814903	75
0.5681142	0.70619404	96
0.66414815	0.14713606	99
0.23298673	0.1965403	3
0.033263367	0.38764238	69
0.6302336	0.4904601	90
0.49338213	0.5011409	81
0.10126099	0.33360213	56
0.58962554	0.47319815	24
0.48195416	0.8015087	43
0.8468966	0.55530155	99
0.4873979	0.15721886	62
0.90146184	0.4641306	58
0.48325998	0.39669454	54
0.5136563	0.5208479	95
0.08217595	0.31726843	99
0.58175224	0.63712966	47
0.79460406	0.3640552	67
0.39259136	0.534722	54
0.59018755	0.07080656	47
0.4486054	0.18130893	30
0.31641996	0.44580722	82
0.50934416	0.87273014	53
0.5180556	0.14971912	94
0.7060449	0.6568846	32
0.10849381	0.7453853	40
0.8084365	0.79154617	32
0.69181275	0.8482652	57
0.19142121	0.29120487	42
0.3006597	0.55805606	35
0.1791973	0.46160182	26
0.6855345	0.32048854	87
0.27659294	0.6623754	99
0.641654	0.7187721	83
0.4744038	0.40666023	93
0.43442047	0.9079329	78
0.4742486	0.78908324	43
0.22712545	0.3904216	65
0.2233484	0.5891817	37
0.72626054	0.3136253	64
0.55980307	0.43174145	53
0.96673745	0.51813877	64
0.7965988	0.48265266	92
0.7891241	0.59261423	56
0.7363862	0.23170328	66
0.6532225	0.7018087	57
0.21198453	0.49095896	46
0.6519205	0.14002095	91
0.22430128	0.83130795	58
0.46472856	0.44419402	98
0.63287205	0.6962982	44
0.39401197	0.68424904	47
0.44243252	0.33499992	92
0.39491868	0.269719	61
0.56686425	0.67761976	74
0.9450946	0.34370568	64
0.679591	0.5396374	95
0.82729715	0.73996973	51
0.32130113	0.57087	39
0.29634032	0.41749144	49
0.19673304	0.8140537	97
0.46819144	0.92642725	47
0.51372457	0.50157326	51
0.2614862	0.33816582	48
0.2802436	0.6717911	70
0.26963013	0.3867031	44
0.34945402	0.09164327	25
0.07225656	0.31349665	86
0.1834248	0.4335876	47
0.25799617	0.35192865	49
0.68043625	0.7026715	40
0.38851863	0.39294937	98
0.4398337	0.58215207	72
0.8252354	0.61044693	49
0.19320987	0.8593822	53
0.5503544	0.99660873	99
0.4897558	0.44576144	58
0.45183328	0.11087442	57
0.59568673	0.020946747	46
0.09041526	0.74820673	30
0.5433634	0.48112428	39
0.67213625	0.3180648	97
0.05437843	0.4503578	45
0.6421887	0.12826319	32
0.3124202	0.47315744	44
0.2111627	0.584674	91
0.26470554	0.3735334	99
0.7651541	0.1983703	33
0.94569725	0.60835767	72
0.4829863	0.40969744	57
0.1917997	0.47089908	26
0.4554277	0.9316692	51
0.35353824	0.3256192	51
0.57419175	0.7086805	45
0.11343224	0.4944539	39
0.23637067	0.19418357	69
0.26179573	0.8945931	99
0.85113543	0.611869	71
0.43315652	0.646387	45
0.601165	0.35029805	99
0.41493574	0.40389898	56
0.32116008	0.26718527	47
0.4353319	0.5216898	64
0.7481169	0.24336065	32
0.07198686	0.31858593	58
0.47951528	0.7988621	24
0.7479061	0.2730166	56
0.22316812	0.5748638	77
0.45263278	0.09354536	50
0.40506324	0.27199602	62
0.38115835	0.21119082	6
0.71283	0.37624002	42
0.37729236	0.5241996	96
0.85440326	0.60135144	97
0.5616246	0.78253496	99
0.7514393	0.50470185	99
0.7824949	0.38197786	35
0.11557087	0.42801124	58
0.43248788	0.8498605	69
0.19404374	0.2785451	65
0.41345435	0.6454783	18
0.55488616	0.97058904	55
0.065300986	0.30644768	50
0.64615226	0.092433654	67
0.26970407	0.36843276	54
0.24179311	0.47691986	57
0.21646558	0.8184901	46
0.26352283	0.89347166	97
0.86294943	0.5407176	54
0.5656404	0.12774198	92
0.6085788	0.563064	66
0.07340605	0.30595246	77
0.57971394	0.117143534	59
0.32796472	0.58012545	64
0.37322754	0.53337014	98
0.2592809	0.43398198	55
0.43023407	0.936609	98
0.36347336	0.11349154	51
0.7353232	0.43772414	98
0.537259	0.99293536	20
0.502093	0.09900916	38
0.4859284	0.10326665	58
0.7867935	0.53604925	35
0.9471977	0.6182743	11
0.48007053	0.5261471	57
0.50687647	0.5182168	16
0.29052487	0.5369573	76
0.2525741	0.33273134	80
0.8830854	0.40087202	85
0.16246484	0.46628135	98
0.6178215	0.12353676	50
0.21911927	0.40154177	99
0.12328839	0.50868773	54
0.011446167	0.37577486	40
0.063537546	0.45896295	99
0.812398	0.74241877	60
0.66316247	0.50740314	86
0.36297035	0.10111474	97
0.6724689	0.6550547	71
0.57899135	0.5049494	54
0.23222166	0.6100837	85
0.033995442	0.52346987	56
0.73937523	0.42495853	99
0.37690702	0.54438937	50
0.43610448	0.35132456	45
0.35614708	0.32319683	41
0.63935363	0.2583832	95
0.23315386	0.4726415	61
0.018464858	0.5093726	99
0.7303817	0.61982304	54
0.54097855	0.4334944	95
0.9328891	0.32436115	72
0.6748668	0.2602104	80
0.524722	0.44282636	46
0.8616884	0.60058403	35
0.21083824	0.46351516	54
0.6431784	0.8900125	70
0.44441357	0.9411397	62
0.3441202	0.3274062	56
0.6228021	0.59686214	47
0.5782263	0.017630698	49
0.6921877	0.8322058	86
0.35120833	0.102956004	77
0.49801213	0.45769927	51
0.27820766	0.53392804	41
0.36546922	0.28074914	99
0.30570444	0.6398128	55
0.4987597	0.3618089	99
0.3675943	0.60532993	48
0.68126744	0.28521323	57
0.17966394	0.27833292	49
0.6670362	0.07484363	96
0.71746486	0.46419507	79
0.78162956	0.5266296	72
0.7379638	0.2712034	26
0.69487983	0.6251984	21
0.75097364	0.20691484	29
0.56197286	0.7043716	94
0.3596693	0.5240674	46
0.17557988	0.5550084	96
0.671127	0.27987966	72
0.5435323	0.98129326	60
0.19201218	0.8164386	97
0.20458055	0.866691	82
0.7567962	0.26602077	91
0.38764817	0.67641747	97
0.5080978	0.12918723	45
0.45020258	0.87168884	63
0.7478108	0.6388449	27
0.4237377	0.41631022	50
0.3362348	0.5797665	97
0.5815823	0.57147217	33
0.2080083	0.85974056	94
0.37997106	0.50359905	38
0.26108217	0.5482965	70
0.53312635	0.99241364	58
0.57236785	0.01689993	48
0.33667445	0.48406926	99
0.5508735	0.9971051	47
0.26225513	0.84088904	44
0.5942229	0.11102158	49
0.20703831	0.60698336	60
0.52090305	0.11428519	95
0.17652737	0.26690468	52
0.7296428	0.62533194	60
0.75373507	0.26919302	70
0.19396538	0.27333078	72
0.22030008	0.4315953	63
0.5417835	0.22350858	98
0.59794784	0.0030799538	99
0.40425664	0.4486897	48
0.44775906	0.53289145	43
0.47073042	0.26753107	22
0.50909054	0.5184113	98
0.49848711	0.8813059	96
0.064667195	0.31598145	60
0.6939258	0.25685894	47
0.57915574	0.70468533	9
0.39989996	0.4925841	61
0.5054443	0.890425	54
0.21160392	0.35127187	91
0.97432816	0.531088	56
0.7137332	0.38899687	41
0.8017541	0.5898392	96
0.58686423	0.09354638	72
0.31268835	0.48215178	64
0.23250923	0.4613219	33
0.6114753	0.43099663	48
0.84906465	0.6043212	96
0.7480793	0.27858275	50
0.6799002	0.40131947	73
0.094181016	0.32336292	62
0.3676754	0.26996654	38
0.5164087	0.66089857	95
0.81153506	0.583835	6
0.1690827	0.55678004	94
0.2991353	0.65055466	88
0.27052832	0.8400054	60
0.38949895	0.6185885	67
0.019372368	0.51420164	73
0.2577736	0.44327214	56
0.6818299	0.28744686	99
0.75897056	0.4200797	95
0.24757583	0.19401142	41
0.83242244	0.6199275	93
0.4476912	0.3343821	50
0.55290973	0.43211535	71
0.26962733	0.87046075	40
0.6595687	0.65738577	54
0.33350292	0.2667242	86
0.82864934	0.569153	47
0.7521653	0.41184705	36
0.22655274	0.58271337	74
0.4717485	0.6652874	36
0.22582717	0.61560005	60
0.67517936	0.28101206	46
0.46079597	0.89793676	41
0.56190455	0.79722637	48
0.7203031	0.23511744	82
0.51534396	0.12832075	99
0.80607146	0.78871936	52
0.6882688	0.65932834	98
0.54656667	0.70646846	66
0.67539996	0.61738235	75
0.44677886	0.62247586	89
0.25806242	0.42633533	45
0.6338004	0.08293432	98
0.2783574	0.67607754	99
0.28608668	0.42596602	36
0.8600104	0.4230451	46
0.25894302	0.34029186	19
0.8500807	0.5496268	78
0.4032251	0.36782426	95
0.27713567	0.4801653	74
0.33195162	0.25482422	42
0.47076106	0.63537943	46
0.49043372	0.6618515	94
0.744032	0.21968189	50
0.36354366	0.09473549	73
0.9351929	0.61332047	91
0.17696887	0.5581758	59
0.4747986	0.2643309	51
0.4474668	0.7056603	43
0.26618275	0.84851223	85
0.28944775	0.3617555	98
0.5402587	0.30500734	89
0.24930796	0.18064426	95
0.7296726	0.42027512	48
0.4118997	0.6671195	73
0.6595003	0.32189173	78
0.10773888	0.57394093	62
0.4291267	0.4597044	44
0.024666617	0.50816625	38
0.88131696	0.46941248	50
0.6664593	0.07918019	41
0.36291873	0.120158345	28
0.118344314	0.40604296	97
0.414653	0.85207975	73
0.57143503	0.6957278	57
0.8854481	0.3933932	80
0.72440547	0.49503517	77
0.53442174	0.9844535	43
0.7217404	0.22305422	59
0.5160911	0.6272821	72
0.45695806	0.48012993	60
0.431367	0.85896605	54
0.11422353	0.5033766	54
0.36906558	0.11903628	38
0.70762676	0.50725615	99
0.69948447	0.22589038	99
0.4290738	0.60195327	47
0.6672306	0.078477226	84
0.10626732	0.32609892	51
0.61908185	0.87332076	96
0.410905	0.27973685	78
0.08143999	0.33892113	30
0.66218215	0.26069304	62
0.7042674	0.27525365	43
0.701898	0.26307788	41
0.2994375	0.8080161	87
0.52140135	0.0920507	96
0.93588597	0.50845057	38
0.2831539	0.63801175	65
0.62685424	0.7388628	55
0.61741227	0.52129185	81
0.3891015	0.5177386	98
0.4450521	0.30537984	31
0.49292168	0.88666135	35
0.2608584	0.3433349	59
0.15733476	0.6212673	53
0.113167025	0.5804322	42
0.18396741	0.26289824	79
0.6967747	0.6796743	35
0.7075835	0.47319654	34
0.60185844	0.10009554	21
0.2285666	0.4163275	38
0.34720364	0.32273388	64
0.4499489	0.6066246	33
0.32639185	0.8319705	99
0.17647201	0.2645465	47
0.43698812	0.936596	97
0.404202	0.7640939	59
0.7836082	0.52973706	66
0.45899814	0.18236949	97
0.3609734	0.1961751	24
0.36947012	0.4569939	38
0.8304556	0.5560396	39
0.37227288	0.53220576	92
0.80795294	0.4679204	45
0.36967102	0.52100766	96
0.45048702	0.40265977	30
0.20639843	0.2721432	48
0.6956697	0.7604639	43
0.48486397	0.45754397	98
0.28852856	0.6565499	67
0.24080388	0.20369405	46
0.37525228	0.47686753	47
0.30910552	0.38350174	47
0.48104614	0.16816327	97
0.9327093	0.5083413	94
0.58069384	0.5592239	99
0.56945705	0.7794162	39
0.565606	0.04272339	96
0.47719035	0.28408822	49
0.33436674	0.5950798	99
0.45941904	0.112031244	91
0.6982637	0.77585274	43
0.37651655	0.31172827	98
0.6488346	0.2866609	99
0.38195634	0.6802929	58
0.3068507	0.47554767	99
0.4634223	0.6264782	73
0.6657533	0.08160467	30
0.35381377	0.58568025	72
0.73981017	0.2572546	94
0.49124417	0.4925716	48
0.46179667	0.28382936	96
0.4561921	0.64306796	99
0.79826516	0.59580916	46
0.20686631	0.82515734	50
0.42662778	0.8264296	78
0.28531653	0.6657169	43
0.7087003	0.7065862	46
0.83600014	0.72404474	99
0.5682563	0.49597907	96
0.40306306	0.31981963	99
0.91259074	0.6101853	55
0.67117137	0.28613478	95
0.818533	0.71831304	96
0.9238744	0.3512496	36
0.25249013	0.8578899	53
0.769291	0.5317181	36
0.20414823	0.5402124	45
0.9147371	0.6127031	99
0.2728108	0.49503946	60
0.35098848	0.11565854	95
0.47816083	0.27335772	55
0.67177397	0.45141605	31
0.4845619	0.413171	99
0.46832395	0.14357778	93
0.1163498	0.42205226	58
0.69478935	0.43206635	50
0.640387	0.89953315	94
0.7931837	0.8037432	44
0.113011345	0.72500294	24
0.19786938	0.4800621	47
0.588913	0.63546014	95
0.627885	0.43762994	42
0.1197785	0.58188635	99
0.3857067	0.27961245	77
0.013396878	0.38145152	50
0.33945537	0.26536754	42
0.67744917	0.6358921	67
0.36704245	0.19821931	35
0.6923034	0.84840757	63
0.8907079	0.46947062	59
0.6527222	0.87842286	96
0.56096244	0.5698351	62
0.48803052	0.45837158	99
0.3599348	0.5079906	36
0.1880199	0.6221365	84
0.3411808	0.09580218	99
0.6886306	0.30905703	48
0.3282019	0.8222523	49
0.17524546	0.55839133	49
0.7972431	0.4719171	48
0.47968775	0.8310424	97
0.26111698	0.537547	33
0.8740234	0.41315797	49
0.68114746	0.14575776	59
0.44722337	0.16237648	94
0.10664226	0.38306192	77
0.7149564	0.22410206	28
0.43897802	0.54434955	49
0.44614583	0.0891079	41
0.068842284	0.30644232	33
0.19100884	0.3543162	55
0.5501023	0.42577145	46
0.4829485	0.109061405	74
0.24700472	0.34351906	40
0.54783696	0.23582162	73
0.098158516	0.38192204	57
0.05644822	0.45343104	97
0.5083016	0.88933516	93
0.9443954	0.54733306	51
0.79255384	0.77804625	95
0.47625414	0.32989505	42
0.65652424	0.14980762	98
0.47975475	0.6643213	50
0.20856579	0.48715523	90
0.6537083	0.53185004	16
0.5710244	0.7720166	46
0.82044435	0.7924635	58
0.37823528	0.58265585	91
0.112193815	0.39619824	55
0.9883148	0.52348727	99
0.6790025	0.6353881	35
0.3965427	0.4007447	49
0.505511	0.88734955	45
0.23035078	0.6058054	26
0.21363643	0.83825576	55
0.12375836	0.4930683	96
0.38454732	0.6210552	52
0.18336585	0.3428013	73
0.39686644	0.6257962	92
0.44924787	0.8700839	82
0.7167358	0.23072882	70
0.20396972	0.4451557	45
0.25850508	0.3356289	32
0.8071074	0.8038711	16
0.2095936	0.8149628	99
0.6508929	0.88274556	40
0.20535228	0.5575859	52
0.7971474	0.7922835	56
0.096863955	0.31493646	45
0.25908822	0.51797765	46
0.15852791	0.46395266	60
0.7134591	0.2490017	73
0.5316252	0.31284046	87
0.47397184	0.7971266	21
0.48079664	0.15674601	95
0.6330932	0.87770647	6
0.30308414	0.39512745	90
0.4979889	0.3568555	49
0.24574836	0.54941887	86
0.06894336	0.30631277	98
0.49459305	0.40464053	46
0.5624389	0.7927051	98
0.35845652	0.31741574	41
0.6105733	0.3412501	92
0.3021901	0.65249914	65
0.5779422	0.57906353	86
0.8649261	0.54745775	49
0.6598713	0.25035918	37
0.4907736	0.41407973	46
0.6317906	0.8868793	92
0.54207647	0.22471045	83
0.37603378	0.4074984	55
0.11386479	0.41630277	96
0.5880589	0.63259053	70
0.60564435	0.33303583	99
0.25075093	0.8862094	60
0.32112283	0.25805598	83
0.70850444	0.66928715	99
0.20499036	0.2694661	49
0.43326634	0.29737228	96
0.023831131	0.40066504	41
0.8210285	0.55894107	46
0.31716502	0.81798774	97
0.86045563	0.533589	87
0.5399164	0.9938505	53
0.4297259	0.84697866	76
0.4681971	0.16765684	45
0.33434266	0.25535697	52
0.3390119	0.5598102	52
0.5033632	0.40483484	99
0.733291	0.4214857	82
0.5137593	0.12881884	52
0.39078557	0.33550528	68
0.4497097	0.6220714	95
0.48937225	0.37596846	79
0.7514493	0.5717619	46
0.86975706	0.4103002	47
0.47328115	0.1384722	62
0.20019284	0.8208431	39
0.03027741	0.5199583	73
0.31541523	0.8417202	99
0.46742284	0.6626095	74
0.27946404	0.5060348	29
0.6494656	0.7129091	94
0.49212354	0.118493535	99
0.6813049	0.14574002	98
0.7901761	0.59624547	99
0.44926345	0.1843643	99
0.8203011	0.7234507	94
0.6413631	0.24428771	67
0.58643717	0.79083276	51
0.3264487	0.55671704	30
0.8897373	0.40447432	86
0.5641783	0.12654543	46
0.4070132	0.28967345	42
0.66602165	0.36195347	97
0.70668274	0.6623469	85
0.61895764	0.7043291	91
0.8939526	0.48804143	91
0.67928153	0.7778092	74
0.5834288	0.55094355	85
0.120965175	0.43565133	96
0.69436455	0.849199	91
0.474023	0.78453565	60
0.5264514	0.9807803	36
0.2720186	0.34154958	87
0.6903644	0.8486401	44
0.94553137	0.34639826	31
0.20330034	0.28847063	33
0.51280177	0.5259149	47
0.49079156	0.11932357	74
0.62204754	0.7395487	52
0.3475209	0.60074914	45
0.7050669	0.37490526	32
0.23177963	0.4731945	96
0.32061496	0.529507	50
0.57472944	0.5432567	45
0.25816983	0.35334393	59
0.17492524	0.5484458	99
0.089137435	0.5868932	83
0.5123258	0.36347026	48
0.47586352	0.22667009	47
0.6446216	0.49047813	99
0.79232717	0.58067435	70
0.18976817	0.27359077	73
0.46289748	0.5337381	99
0.3834491	0.36177096	49
0.4838317	0.78444463	50
0.60998243	0.34058344	62
0.34798032	0.32548568	27
0.66815954	0.25298566	19
0.81048095	0.4678174	45
0.41294685	0.60022104	8
0.18496881	0.35216707	50
0.5918701	0.45311064	15
0.477276	0.46255955	53
0.7046137	0.6725537	52
0.6131862	0.4357538	77
0.39866418	0.52640754	49
0.7141371	0.5376019	22
0.9529768	0.61155677	42
0.39730808	0.21821475	95
0.73441607	0.41814002	60
0.2345631	0.39349872	66
0.638739	0.7155657	96
0.4471118	0.5979477	80
0.58439356	0.1060417	62
0.50628823	0.51686454	88
0.6412117	0.7292152	79
0.50566006	0.88136876	93
0.48419705	0.8067755	60
0.023484092	0.38508278	98
0.6596569	0.14763479	67
0.8405286	0.54364294	35
0.15905796	0.4626618	77
0.48601285	0.6706905	36
0.41714427	0.3931926	65
0.5077472	0.50986457	57
0.9364767	0.32809314	99
0.5663337	0.032492083	97
0.45134956	0.6174616	47
0.21001576	0.84672576	38
0.8347706	0.728926	95
0.09745462	0.7393226	44
0.7893787	0.3753696	73
0.57899076	0.54257387	44
0.40732464	0.3940715	74
0.5114021	0.09901807	40
0.46092638	0.10609222	55
0.10352568	0.39634687	50
0.41028678	0.6485031	65
0.37884018	0.1284417	96
0.6076406	0.43559158	58
0.7092398	0.23869061	58
0.35761738	0.32571825	71
0.72342765	0.2662667	97
0.71671736	0.48615876	99
0.83975583	0.53721493	25
0.357293	0.32702395	62
0.26378933	0.6033143	91
0.942036	0.6083086	51
0.6355985	0.65464574	54
0.84218806	0.5354126	46
0.44361705	0.9408927	46
0.3306907	0.8327026	54
0.49647167	0.6707124	99
0.47376662	0.15224712	29
0.6597995	0.124688074	35
0.07296779	0.3244634	56
0.11574844	0.49682954	56
0.626107	0.736157	56
0.51253426	0.13020812	98
0.575102	0.11273054	92
0.78662795	0.5280643	61
0.90374625	0.46421725	56
0.43587554	0.34107703	97
0.29873922	0.4205504	54
0.25384083	0.18122517	45
0.022370161	0.3991735	98
0.5436858	0.9910022	76
0.45047224	0.33466393	99
0.552693	0.77461183	51
0.35449973	0.5924473	70
0.41502675	0.320397	45
0.64492565	0.12377983	45
0.3164484	0.50535184	40
0.0027924152	0.3768463	38
0.938585	0.3371119	47
0.69955355	0.39068928	26
0.84559804	0.5420035	28
0.92654884	0.5882101	63
0.27228066	0.5210856	36
0.5181102	0.2878082	52
0.5512871	0.22294548	36
0.47192195	0.2872173	85
0.5973932	0.0020171334	61
0.4527014	0.29953146	43
0.44864857	0.9104001	67
0.5701198	0.034375284	45
0.69338214	0.7053654	94
0.12312758	0.39628515	26
0.4655339	0.10326501	37
0.07197532	0.44685254	77
0.816304	0.7894662	92
0.7767095	0.54132915	98
0.66613424	0.28773487	62
0.6188365	0.3341051	60
0.46656036	0.16237748	99
0.2308704	0.53054696	70
0.114740856	0.49087527	45
0.28699067	0.36623707	17
0.32980028	0.55403495	53
0.4822863	0.2810441	20
0.76365435	0.37902993	86
0.6973942	0.6147196	94
0.40872687	0.28083318	74
0.5670321	0.5679982	50
0.62520504	0.71963775	74
0.9721495	0.51382124	54
0.2706323	0.49301574	55
0.4263912	0.64712477	59
0.3794787	0.48029703	50
0.4647405	0.48687515	74
0.5617556	0.97511125	7
0.39347315	0.1999205	43
0.3354711	0.26801392	38
0.3351623	0.10361167	95
0.101100154	0.3867323	51
0.45954788	0.83140534	91
0.20691805	0.5608597	48
0.2915499	0.67326134	99
0.5077656	0.38240457	95
0.66770303	0.6430619	66
0.66566664	0.24473374	98
0.78846174	0.5926075	62
0.4663402	0.15408267	77
0.41254106	0.57836	48
0.6194735	0.48446435	64
0.7028365	0.719062	89
0.61872274	0.45952135	44
0.74900365	0.27621198	46
0.19596055	0.55548805	50
0.36103463	0.10358881	83
0.11693147	0.74058163	99
0.25148207	0.5522398	82
0.020779667	0.36853817	73
0.4577893	0.10146765	53
0.39195797	0.75786895	17
0.4907416	0.66869974	69
0.8556392	0.54364926	73
0.62126267	0.5240707	73
0.28232452	0.52685016	96
0.55066234	0.6989427	72
0.6485327	0.09202617	90
0.41030723	0.86730564	54
0.9051538	0.4630892	55
0.25742173	0.8145618	55
0.40149078	0.36579752	43
0.4660774	0.40961006	1
0.4267091	0.60343957	58
0.6307196	0.2746914	50
0.6029728	0.045595847	39
0.09202319	0.32273048	46
0.21201612	0.5803765	61
0.4722064	0.8169623	93
0.71382785	0.24276447	62
0.65987444	0.55953616	87
0.4008132	0.51924485	44
0.47791588	0.39735943	51
0.35242695	0.12143706	80
0.65054214	0.29988703	98
0.7834437	0.38762027	42
0.520436	0.23056382	62
0.104155995	0.74297994	94
0.4871017	0.4102032	49
0.6707023	0.143027	92
0.4438732	0.9499668	46
0.6803103	0.49919865	35
0.5834273	0.601153	43
0.4393256	0.87143207	84
0.08292011	0.7426582	57
0.19304606	0.8763204	49
0.18639575	0.27178323	94
0.18330963	0.35050574	41
0.87215406	0.40702918	40
0.5733519	0.762025	46
0.33663556	0.26798314	99
0.27600178	0.6831003	48
0.85509443	0.61383295	62
0.6168948	0.33303815	46
0.69629157	0.7772901	43
0.67437357	0.14605893	54
0.7722908	0.5408307	45
0.81605285	0.7943076	84
0.08588184	0.46177125	56
0.48899293	0.8658692	49
0.6214546	0.514744	38
0.4602159	0.83089536	62
0.81106585	0.80059975	72
0.4356623	0.46628043	79
0.6606189	0.13596404	4
0.28060147	0.6842875	96
0.5995138	0.35106292	65
0.79455364	0.60396343	92
0.1938662	0.8630079	32
0.12552774	0.7457235	59
0.47979572	0.8066927	99
0.391499	0.7620133	93
0.17706668	0.6133198	40
0.21221794	0.28415343	12
0.91754526	0.32441434	55
0.50902814	0.8932911	44
0.68179977	0.30939287	95
0.26120162	0.5772675	43
0.32912368	0.49916437	70
0.34513173	0.44626248	47
0.6491677	0.8607397	43
0.41165128	0.74614507	46
0.69070774	0.65200055	79
0.5659022	0.4315802	65
0.31566492	0.48615962	52
0.741879	0.25925526	54
0.1949548	0.8631347	95
0.47670284	0.63139695	88
0.55823904	0.6994256	79
0.7695114	0.23137142	93
0.4742308	0.18121871	47
0.03791701	0.3971588	55
0.4519779	0.62924343	43
0.3764984	0.6691634	49
0.56260526	0.23016636	69
0.46277934	0.48501807	82
0.61196214	0.101427995	32
0.45241076	0.40876633	98
0.45176378	0.9243141	47
0.4407323	0.6198302	96
0.30586582	0.5665239	52
0.57452	0.015729489	72
0.29540604	0.63906664	42
0.5634063	0.22840701	65
0.7024479	0.7772627	99
0.10538418	0.4977138	46
0.23375732	0.18584529	47
0.23571178	0.45861992	42
0.43889934	0.43569696	21
0.4798433	0.459727	23
0.70493484	0.2727098	56
0.35422552	0.38045028	25
0.51682633	0.66081136	47
0.07765685	0.44003972	79
0.65869385	0.08274455	48
0.38500208	0.28109577	54
0.55351454	0.106495276	34
0.6502057	0.8690259	91
0.29098195	0.55675346	39
0.39698187	0.31125373	89
0.5561152	0.10729256	7
0.3230919	0.4508398	52
0.6434795	0.079832725	99
0.6294335	0.28908664	60
0.5939539	0.6246267	45
0.4457161	0.08129743	36
0.3229173	0.80603445	79
0.65311307	0.7173613	71
0.69374937	0.52138823	96
0.5691119	0.55855274	52
0.22423765	0.48622718	49
0.70681757	0.2447698	37
0.17873895	0.2766718	16
0.34354445	0.27011544	66
0.38595143	0.670317	55
0.594899	0.0373458	83
0.54658455	0.7025866	48
0.19777265	0.36868334	67
0.67699826	0.2824406	95
0.729828	0.2606384	69
0.6045043	0.33000982	67
0.7637214	0.6414242	96
0.23919491	0.52960956	99
0.117593884	0.7402753	54
0.6281121	0.4884278	64
0.47985652	0.89493245	49
0.3603247	0.30985323	40
0.74557877	0.58612007	78
0.8063702	0.3650344	93
0.6901759	0.2731168	99
0.6252026	0.7353719	88
0.10826264	0.38732317	98
0.8600076	0.4113982	61
0.017182704	0.37246203	26
0.78216803	0.5587025	51
0.2306362	0.8704433	41
0.37920612	0.5161344	94
0.637464	0.8962988	93
0.46193284	0.12756403	48
0.40953052	0.8516194	97
0.20633876	0.5527695	53
0.73352766	0.27717283	95
0.5504118	0.5660571	91
0.4421289	0.0838265	47
0.79727226	0.7747985	38
0.70391685	0.53441006	51
0.4549316	0.28125888	53
0.59808636	0.4240893	60
0.68389887	0.6945899	38
0.10495462	0.56819975	71
0.73897445	0.23114799	50
0.040552396	0.52148265	53
0.8509423	0.5400862	44
0.72377235	0.24030441	53
0.8864792	0.4256218	41
0.54956114	0.97283065	87
0.4630406	0.8919521	99
0.4496934	0.52951396	40
0.35755065	0.32154512	80
0.9335859	0.611836	82
0.5603751	0.78969085	95
0.47464588	0.31545112	59
0.3745335	0.32828152	68
0.9538393	0.33406067	41
0.4807025	0.79881865	88
0.6624262	0.15569796	96
0.20448443	0.875427	96
0.7134622	0.78726554	52
0.110914096	0.49272525	37
0.2992227	0.4330239	87
0.93697566	0.3386671	94
0.46070373	0.65010923	48
0.5934564	0.09620561	48
0.44939297	0.54330355	72
0.27023542	0.6573469	81
0.40276375	0.7568011	68
0.59289175	0.03109082	55
0.83554804	0.7326819	25
0.35786712	0.5565962	33
0.41759688	0.85983133	56
0.5132001	0.47475258	92
0.09896874	0.3995803	48
0.08100245	0.3254592	76
0.7097577	0.28415245	49
0.26028293	0.81453717	38
0.45656502	0.09296415	98
0.39793247	0.33306086	74
0.73219305	0.22934543	54
0.45422563	0.6232282	33
0.049952846	0.4500703	91
0.55942386	0.575426	48
0.048614886	0.44627577	37
0.061132755	0.45278022	85
0.9699028	0.51269937	55
0.06685432	0.31310079	57
0.49493492	0.67403734	38
0.49910274	0.88541543	38
0.27446732	0.4044049	41
0.36750484	0.27923578	52
0.6844538	0.28876427	98
0.7260152	0.5636193	49
0.38416392	0.6650142	96
0.46737337	0.41675052	68
0.5133322	0.37621745	80
0.37677884	0.40743196	50
0.32057592	0.38107193	68
0.7816412	0.53165543	83
0.619139	0.43290606	23
0.20702054	0.84612465	42
0.50133616	0.072624505	52
0.4789301	0.16478257	55
0.8929556	0.4493515	53
0.09325488	0.3245283	79
0.8135397	0.58232933	41
0.7673479	0.641539	55
0.36597943	0.31916356	79
0.45153937	0.15667954	50
0.4559803	0.64899254	87
0.6405244	0.17144005	61
0.19870223	0.8518158	30
0.36637262	0.3886134	50
0.22641098	0.8564381	78
0.50694317	0.3814554	95
0.23067212	0.39041707	74
0.56066424	0.97597784	57
0.7105994	0.47877344	56
0.63493973	0.32584926	19
0.93353343	0.60575557	99
0.04879539	0.46207622	39
0.22276945	0.84813654	99
0.80612123	0.57488364	82
0.3090974	0.54371417	57
0.42058876	0.45644358	35
0.39075983	0.66697645	58
0.938421	0.5187385	77
0.38201305	0.12536944	33
0.5546797	0.43700927	99
0.18754463	0.2802923	67
0.80039245	0.37234366	37
0.7547894	0.6450627	52
0.11366533	0.59076416	96
0.42754915	0.29672402	47
0.14459185	0.52703625	73
0.5860774	0.53659374	77
0.11935541	0.58020914	43
0.38388145	0.6798807	9
0.47943342	0.3923947	52
0.0144669395	0.51097834	28
0.5882774	0.47318342	94
0.4835042	0.18934113	91
0.6432687	0.55528295	93
0.24835981	0.18244442	96
0.30857038	0.37985575	54
0.5669345	0.639356	99
0.7339479	0.49747577	57
0.5649187	0.78799945	52
0.50797427	0.8811119	60
0.2643192	0.4104833	94
0.29708537	0.6667155	52
0.6335151	0.7372168	42
0.37472823	0.26851657	95
0.96315783	0.51071	53
0.42505607	0.85204494	60
0.45871314	0.191169	83
0.71247387	0.31349185	45
0.6266027	0.5060425	39
0.39699924	0.7455905	48
0.76510787	0.41988957	80
0.2345339	0.18063723	31
0.2716799	0.67090344	57
0.48256436	0.4078226	99
0.7537224	0.2738745	35
0.7025854	0.43914512	82
0.68059814	0.31561553	70
0.27823168	0.43892822	44
0.5262056	0.08646081	67
0.32994908	0.39899376	41
0.9379298	0.33709133	62
0.115934595	0.5721314	99
0.81355906	0.4644059	47
0.5921709	0.63425225	52
0.50771207	0.11769127	36
0.39208496	0.7560465	67
0.40150052	0.52256536	48
0.60697114	0.022014512	35
0.6831129	0.6591685	45
0.9775852	0.51309425	79
0.806017	0.39892676	54
0.71566015	0.3923021	91
0.95016915	0.53996605	61
0.64182854	0.88824224	75
0.648972	0.30297634	73
0.5565527	0.22601965	88
0.25544113	0.45143256	59
0.48134786	0.8262506	95
0.34222427	0.5570342	98
0.64846385	0.08555249	36
0.56718355	0.24017942	43
0.2878147	0.41458157	44
0.543959	0.5694754	68
0.9294845	0.33634326	98
0.35307112	0.56903726	72
0.31865352	0.39821088	99
0.7070081	0.78516036	94
0.7006542	0.24279414	99
0.69306326	0.7741268	59
0.48499846	0.3253313	75
0.95394456	0.61075497	46
0.69190294	0.29380918	85
0.6609099	0.0853484	46
0.38889745	0.67490196	57
0.6228203	0.74244535	41
0.676392	0.40786555	12
0.7744734	0.55122894	38
0.683106	0.42412928	64
0.01806987	0.51575035	99
0.55888337	0.57793695	52
0.16847265	0.4552442	72
0.22920235	0.18176459	32
0.23720063	0.8827161	94
0.22579218	0.82570493	74
0.60695297	0.604956	67
0.46494567	0.6537599	66
0.34031174	0.4674916	54
0.65608275	0.70638716	39
0.4138018	0.65066665	65
0.2295513	0.174089	39
0.8411625	0.72456425	57
0.7872321	0.36828074	38
0.21078546	0.4968425	44
0.31571165	0.81444263	57
0.012800891	0.51350963	38
0.5932942	0.54408705	99
0.19219807	0.35730797	74
0.30650723	0.38561594	73
0.6604698	0.08982565	54
0.6446168	0.09680389	55
0.6877456	0.51339793	56
0.4907544	0.37463188	67
0.70115167	0.6785734	49
0.63990486	0.6985771	90
0.5835338	0.6144354	94
0.6755202	0.6591629	83
0.23837562	0.19132638	95
0.28677523	0.5339558	94
0.43885237	0.32131475	57
0.5033233	0.5117116	45
0.59039634	0.62557757	43
0.09396278	0.7328544	71
0.7779857	0.57054526	80
0.620638	0.5216545	46
0.45906156	0.62031406	99
0.5370985	0.303418	32
0.69463974	0.7088393	53
0.35661048	0.11163922	94
0.46227154	0.43605095	84
0.11163237	0.5835296	33
0.10198665	0.7411053	45
0.48086873	0.7940127	93
0.6105941	0.10397689	48
0.49859035	0.13439782	47
0.1611283	0.4588348	21
0.54384595	0.33082914	48
0.3373201	0.48365787	85
0.85751855	0.6070606	96
0.47991148	0.40485796	46
0.3310285	0.2796781	52
0.75967056	0.4751031	52
0.19647399	0.36818314	98
0.33368817	0.6040587	65
0.5651974	0.23923576	64
0.9802944	0.52324593	52
0.18970403	0.42004576	39
0.36516234	0.19707409	97
0.7978128	0.5984893	55
0.2062014	0.8250521	43
0.62858135	0.73310226	44
0.85214126	0.61392224	45
0.7106233	0.5102203	40
0.5604576	0.77961075	49
0.44718716	0.6916175	42
0.79298294	0.7949474	88
0.20976014	0.60252506	94
0.64499253	0.64740694	60
0.4841272	0.80595565	60
0.6507448	0.1463853	48
0.6106407	0.63801515	92
0.26878417	0.49092594	53
0.5058915	0.51855093	57
0.1567106	0.4628352	50
0.9863467	0.5216587	93
0.32306606	0.59851587	51
0.25855175	0.8893469	60
0.17637204	0.264214	95
0.48496598	0.7986904	47
0.18697734	0.79701453	43
0.42138425	0.4316677	60
0.43378848	0.9444661	51
0.5489617	0.42944115	37
0.7901502	0.6006856	39
0.7548897	0.26137137	80
0.6051793	0.5283507	85
0.26019245	0.81338334	30
0.30233833	0.5848259	93
0.68193626	0.29971626	42
0.5814662	0.6402634	55
0.10858924	0.729571	88
0.35315835	0.4232967	39
0.34693748	0.53330684	56
0.5593856	0.7766886	97
0.94060266	0.6256077	50
0.105714574	0.5016473	99
0.5894733	0.09166239	39
0.24966353	0.5941749	93
0.46877652	0.39702183	55
0.21776451	0.59866524	98
0.19220698	0.7998317	54
0.5498828	0.9977607	40
0.7326781	0.28257588	92
0.9392089	0.622233	99
0.71296996	0.43029055	38
0.82701796	0.74077064	53
0.47704569	0.7850346	60
0.81557846	0.4681295	55
0.6071268	0.70395344	56
0.2627555	0.3515749	35
0.25731772	0.89375603	45
0.46619567	0.62933034	96
0.5008145	0.1656127	52
0.32007894	0.56877404	95
0.27782127	0.6394758	47
0.4490985	0.1016653	97
0.42624432	0.94417596	95
0.031573243	0.51968807	97
0.6744305	0.5681208	64
0.84017754	0.73264	52
0.36183777	0.397603	43
0.96391875	0.5239122	98
0.12396535	0.5083243	36
0.93338466	0.33250812	53
0.9283365	0.60766363	20
0.55157006	0.5672751	51
0.6762109	0.5545666	66
0.43850315	0.29228866	96
0.42304438	0.64838123	88
0.23200549	0.4547372	53
0.4597944	0.5464674	53
0.69074	0.4040159	62
0.5786103	0.7998353	66
0.18339774	0.79387873	60
0.5942803	0.43682945	48
0.9492638	0.60374105	33
0.6737357	0.63197184	94
0.7485788	0.27348956	31
0.6725715	0.14551473	48
0.4776947	0.45721504	86
0.75647455	0.45961642	46
0.39932817	0.7576359	53
0.34574017	0.51806134	46
0.41517922	0.42553592	95
0.32394117	0.4553147	60
0.056943532	0.5006542	42
0.6161201	0.72951585	89
0.6716108	0.31495985	41
0.19046278	0.46750525	99
0.53326434	0.43342167	44
0.48953	0.46082646	49
0.5673125	0.506322	43
0.3490746	0.44803166	57
0.59020543	0.000769347	77
0.112212315	0.5659849	58
0.69771075	0.66376305	61
0.88437414	0.4219527	49
0.2858929	0.68433475	51
0.4669212	0.6040134	12
0.7867669	0.54441845	72
0.49319977	0.5774705	45
0.5864257	0.55023277	54
0.70244306	0.7625915	72
0.7938369	0.5953117	16
0.3962037	0.26887757	53
0.70745397	0.7151912	49
0.42006987	0.27735204	44
0.31537548	0.592084	43
0.63914984	0.5886748	48
0.93764824	0.5921599	99
0.48455605	0.6818429	44
0.4359726	0.17214938	55
0.47783893	0.46528113	46
0.44527295	0.9373013	90
0.887541	0.4098507	51
0.4558495	0.16707559	62
0.06557261	0.45436478	97
0.5519073	0.98288	77
0.7925312	0.5964225	62
0.49622282	0.88165396	87
0.85302866	0.5492711	95
0.5756808	0.7039891	49
0.46927464	0.37712806	87
0.7965493	0.534048	50
0.3451596	0.5991967	38
0.26283193	0.88825303	44
0.5429248	0.41541418	37
0.43946657	0.33536822	41
0.64258415	0.70495015	89
0.6790685	0.2434858	33
0.25128433	0.5692007	44
0.19672382	0.42419034	72
0.9768313	0.53000534	51
0.85753727	0.6130767	72
0.37447903	0.4359626	33
0.027800398	0.5261751	47
0.42097655	0.85331315	68
0.44837633	0.5697201	35
0.25704116	0.5799549	42
0.6466399	0.89173293	96
0.52088726	0.23738146	58
0.72922444	0.65093964	45
0.41936848	0.466197	69
0.5733045	0.4236971	98
0.48583716	0.37410483	84
0.802057	0.36416748	60
0.42494118	0.8516432	99
0.17721951	0.64116615	94
0.08748221	0.32338342	89
0.92403597	0.6190119	98
0.3636987	0.10698379	41
0.49060747	0.3905294	56
0.31855723	0.8443934	67
0.1771023	0.4599064	80
0.7862723	0.37892097	98
0.6901813	0.65643895	49
0.5157539	0.510559	46
0.8139986	0.79909116	82
0.79764116	0.7866358	41
0.086605065	0.471716	32
0.6696517	0.39971092	52
0.5001874	0.13294202	89
0.6349006	0.87962407	50
0.5512272	0.4319886	36
0.10413381	0.7410298	84
0.28060573	0.68116134	39
0.66770214	0.095534176	45
0.3687945	0.3142397	52
0.64562654	0.86460406	59
0.18140487	0.4136903	38
0.2549608	0.18347879	68
0.34969488	0.5019897	96
0.50129676	0.88188666	60
0.25842896	0.81533235	78
0.40553743	0.31005323	73
0.70800894	0.5069478	52
0.44320834	0.25193614	30
0.2302465	0.8085745	97
0.684806	0.83886665	90
0.56665987	0.78719056	42
0.11435908	0.58733547	52
0.48853144	0.68405735	54
0.5835206	0.7827634	62
0.37203363	0.10595017	97
0.49171686	0.28939646	21
0.4262977	0.86079717	57
0.39720225	0.20596264	98
0.66899174	0.25269583	1
0.74876565	0.26631755	37
0.40295383	0.25812203	55
0.29873785	0.4347871	45
0.18874411	0.35794124	46
0.6691868	0.5332534	99
0.27238855	0.39919493	67
0.5548205	0.23570754	65
0.5132793	0.4745136	47
0.36600152	0.49511984	41
0.28619188	0.6408242	90
0.6854816	0.5016023	86
0.19023468	0.5621449	97
0.4378339	0.9390307	55
0.37073338	0.32240102	99
0.17182098	0.46212795	58
0.38448885	0.20266181	84
0.45058125	0.11823675	51
0.3695603	0.4286773	49
0.17421538	0.2660085	50
0.20518434	0.87156487	51
0.5158815	0.8911142	63
0.5574194	0.23361023	50
0.37100908	0.3999967	98
0.047613516	0.45911866	97
0.2957528	0.64421266	53
0.534416	0.30812553	96
0.6387558	0.326918	56
0.6250726	0.8585159	52
0.39817935	0.26969448	97
0.51329315	0.13511911	84
0.8331243	0.55315894	48
0.4406079	0.5514488	46
0.5799417	0.78413814	55
0.5799128	0.10799616	78
0.94163066	0.6190935	99
0.6779933	0.31768712	6
0.39932546	0.64193857	42
0.38527375	0.57096505	51
0.67890465	0.29224604	56
0.6015856	0.62672234	53
0.6322922	0.14880113	70
0.4766305	0.2885693	28
0.24871424	0.18955956	52
0.3249466	0.2536562	99
0.8608146	0.62142664	97
0.47408614	0.7904881	54
0.5809623	0.010971965	55
0.6675526	0.6478308	43
0.57762957	0.5526688	35
0.67213124	0.29441524	95
0.3954638	0.26832262	50
0.98798037	0.51467746	52
0.694659	0.8492957	86
0.9897551	0.5347837	76
0.9567292	0.5267952	62
0.24335217	0.86273605	94
0.73338914	0.22238885	87
0.71309996	0.376137	55
0.5697343	0.78934324	97
0.2628811	0.42102885	51
0.77907586	0.5292235	92
0.7986209	0.7900904	47
0.45060888	0.32819477	78
0.26070184	0.3923621	54
0.20261201	0.2939987	72
0.43921587	0.098385364	44
0.6817708	0.28111267	81
0.5617789	0.7849171	49
0.8405304	0.73028576	47
0.05688862	0.45002156	99
0.7505589	0.20177974	76
0.46085888	0.39571434	51
0.46010444	0.099652834	66
0.9545661	0.5238006	64
0.6129359	0.43062642	44
0.502141	0.3859487	99
0.74253213	0.2352713	93
0.3881231	0.5103091	39
0.48968732	0.51950794	58
0.17367557	0.61888504	99
0.08856948	0.74353427	80
0.8611462	0.5467206	60
0.5509936	0.10852052	79
0.4829911	0.1494045	24
0.27829096	0.6823055	54
0.57826495	0.69884425	64
0.5974051	0.09886506	91
0.4471109	0.4938382	37
0.38020846	0.6712375	99
0.50007087	0.86638945	83
0.43438753	0.3095442	32
0.6351504	0.32589358	94
0.10736088	0.3927166	36
0.25228631	0.80758387	70
0.49885783	0.6080345	36
0.10626749	0.5654186	58
0.67366076	0.69879085	13
0.875113	0.39831796	96
0.5053438	0.45857763	56
0.5716769	0.4254035	92
0.9344378	0.6212777	37
0.39288455	0.33500355	39
0.6755206	0.30582216	41
0.48778152	0.813034	99
0.5328788	0.43420282	36
0.488341	0.65406567	62
0.20799649	0.8520635	54
0.7904198	0.5536177	35
0.47910643	0.78938776	59
0.26014435	0.76439726	45
0.32202306	0.57534236	64
0.4399962	0.4138572	24
0.4917373	0.8847605	48
0.8146633	0.8007771	91
0.18439071	0.2841895	43
0.7006305	0.7065703	49
0.3950236	0.61267745	42
0.6139593	0.4265771	76
0.18680403	0.35354263	36
0.38538253	0.12939751	92
0.6609087	0.08495304	99
0.48680204	0.35877043	79
0.23103294	0.47338036	57
0.34801632	0.105159365	67
0.7034652	0.7531849	54
0.8439615	0.7332051	49
0.38734093	0.7583956	97
0.2638762	0.5496097	98
0.19240253	0.41825324	43
0.576347	0.6959705	82
0.68486553	0.23943354	54
0.73201287	0.42885774	50
0.5060824	0.0694373	80
0.3640604	0.3163236	51
0.8182488	0.462025	75
0.26141998	0.555697	49
0.65304995	0.50519466	94
0.2852096	0.5002855	88
0.0140884165	0.3787974	65
0.32320467	0.4259808	48
0.68841225	0.46263152	68
0.54546773	0.9926747	62
0.6488405	0.8879823	54
0.5852499	0.62275416	36
0.46590036	0.79516935	62
0.84621423	0.54809535	41
0.20438987	0.48766035	89
0.2734383	0.68377703	97
0.5568147	0.56271744	47
0.6918615	0.65946144	78
0.44274116	0.9425116	90
0.47871295	0.5732876	30
0.4551193	0.08457658	78
0.64703786	0.8936884	84
0.6908189	0.6595406	70
0.36840716	0.45042884	92
0.26389143	0.8966601	46
0.26166558	0.88239413	77
0.12646528	0.48785922	52
0.49868333	0.12487209	49
0.34905383	0.32370287	91
0.69163686	0.29236543	46
0.48541105	0.8037973	46
0.42261285	0.44244942	93
0.6291136	0.090464056	26
0.3684111	0.37217116	53
0.48373854	0.37114835	56
0.5768733	0.550011	50
0.55727416	0.22169983	61
0.3125472	0.82988733	98
0.63183665	0.13165948	44
0.49582407	0.2903406	72
0.68195105	0.75237334	61
0.029349359	0.5189469	6
0.63702196	0.24438277	88
0.117033735	0.37876213	30
0.18041904	0.44968367	65
0.69476485	0.26430047	53
0.64132714	0.6610354	42
0.62555784	0.13585433	26
0.47802025	0.7893647	56
0.17515716	0.626184	51
0.89976794	0.47114927	63
0.4788734	0.4091962	95
0.18681704	0.27096838	94
0.3624036	0.34123048	45
0.69926035	0.5084041	50
0.53613174	0.9911517	88
0.3111527	0.4705855	6
0.45367098	0.628348	52
0.6745731	0.30859798	57
0.9957747	0.52288795	99
0.5498153	0.9788588	57
0.7113127	0.6714968	30
0.7042593	0.39932936	32
0.5634654	0.10538482	48
0.5052772	0.5831041	85
0.45956996	0.51935536	46
0.7189126	0.22388536	99
0.69043875	0.57911557	91
0.71352255	0.22072518	44
0.18014911	0.25410458	53
0.071760595	0.45196107	33
0.9539346	0.33420599	27
0.32086232	0.4194938	30
0.6811425	0.6904968	49
0.846408	0.53797925	55
0.18143293	0.273757	50
0.5641255	0.41588548	61
0.543516	0.9943384	32
0.07615584	0.31790048	40
0.40245074	0.47274828	3
0.471416	0.8055749	52
0.825978	0.7269034	36
0.637772	0.8996937	46
0.43208066	0.84044623	99
0.69441605	0.7078939	44
0.25439522	0.56641185	50
0.19763605	0.46633756	75
0.47325933	0.9228313	98
0.6470783	0.8491143	98
0.69015074	0.64204425	51
0.3881293	0.6677417	58
0.3952487	0.3837659	99
0.75245243	0.44901755	52
0.3370881	0.26481795	84
0.76310015	0.4178357	68
0.46176213	0.87734634	38
0.99934703	0.5219153	47
0.41310325	0.9128498	62
0.6308299	0.74081504	60
0.39074644	0.74924856	43
0.53257394	0.98338413	41
0.20810924	0.85937387	37
0.8634962	0.5373674	99
0.19794814	0.3729237	99
0.46719754	0.16733788	34
0.5847129	0.015944079	69
0.25649688	0.52953017	48
0.22288465	0.47245857	59
0.026311027	0.51347697	62
0.6419676	0.14109135	85
0.38473064	0.5231109	66
0.7220058	0.57838255	67
0.20057316	0.79874724	60
0.13278753	0.5449411	99
0.86212444	0.6135008	45
0.70378	0.2388358	55
0.50486803	0.8817794	49
0.48866442	0.19559154	67
0.44997016	0.18073654	99
0.6403495	0.89014494	7
0.079847485	0.7366569	77
0.46093553	0.16810548	32
0.23567249	0.60891944	33
0.83083606	0.7323857	59
0.32223275	0.43341592	22
0.33518514	0.26221943	46
0.08795697	0.41439322	99
0.39833996	0.758756	95
0.6494012	0.49027452	44
0.53788453	0.30605295	54
0.2863922	0.6599415	96
0.10920283	0.570335	95
0.4380082	0.56962687	32
0.96552664	0.5181429	53
0.39449894	0.5295426	84
0.6805564	0.28273213	93
0.27050936	0.67519325	65
0.40194246	0.39516732	56
0.69374377	0.85071903	87
0.3830271	0.76138866	53
0.6877913	0.4044196	48
0.7848586	0.5511657	39
0.5535864	0.2990873	71
0.07543791	0.457697	66
0.68245435	0.8299358	62
0.7642768	0.22579822	99
0.79936516	0.47150898	49
0.8553738	0.5480368	60
0.60906625	0.73261964	48
0.48376337	0.81115854	52
0.38227835	0.6681166	59
0.45484436	0.5479547	52
0.05019135	0.45669124	56
0.6202949	0.502316	52
0.1263841	0.39524966	54
0.3367251	0.5632206	48
0.42575702	0.31756723	50
0.26251027	0.18572134	50
0.945007	0.6144035	46
0.47084647	0.5047497	40
0.46796066	0.30346772	35
0.47154582	0.46207508	50
0.31234607	0.56191295	69
0.4404876	0.6134274	44
0.17619312	0.63383627	73
0.08288064	0.45136333	95
0.4504538	0.5508036	4
0.3716984	0.33368525	66
0.35093904	0.32452315	85
0.63702923	0.8686209	52
0.4685368	0.6603379	54
0.036772538	0.5085811	79
0.6592378	0.2282297	15
0.028892197	0.49985567	95
0.4377439	0.41499275	46
0.6274015	0.50579107	64
0.2149443	0.55306244	99
0.6499414	0.082298346	58
0.1810261	0.6230207	58
0.6965515	0.7558413	50
0.51231635	0.53482264	26
0.28980133	0.6786342	47
0.033627067	0.51150846	48
0.22641197	0.3847256	42
0.7054449	0.66953677	61
0.7035809	0.3896804	74
0.22264296	0.39719126	66
0.5878084	0.63732594	53
0.47457296	0.61492425	69
0.2931114	0.3589775	46
0.61993766	0.38914904	66
0.10365098	0.38612932	36
0.4612102	0.52139145	73
0.2705785	0.5329806	50
0.7903907	0.5925117	61
0.7110051	0.6671621	41
0.22482125	0.3881643	99
0.10490899	0.7348596	84
0.42895243	0.9195455	51
0.38659486	0.614343	33
0.6934029	0.41711175	37
0.059321564	0.46027613	46
0.7935097	0.55481565	59
0.5546873	0.22552295	35
0.75817025	0.6350901	80
0.68586016	0.25100097	99
0.3957673	0.53990424	26
0.525102	0.31514457	45
0.026140567	0.40439	72
0.74835026	0.43614802	43
0.69978696	0.61430407	39
0.035891738	0.49734917	51
0.6807797	0.29160422	36
0.88957775	0.403863	52
0.6128434	0.34934106	57
0.71125937	0.78336483	58
0.35310158	0.37903938	96
0.40848413	0.7414264	36
0.25662497	0.81959987	32
0.70270795	0.38693225	95
0.86430466	0.39097086	56
0.0870276	0.3377737	67
0.892391	0.4055784	36
0.70050704	0.64096487	86
0.5072664	0.13895106	99
0.6195069	0.3233841	29
0.61287975	0.33185998	46
0.6858585	0.62884283	35
0.6512334	0.08353709	48
0.2889579	0.55583245	42
0.28337392	0.6787203	73
0.54908705	0.96628344	54
0.39184484	0.5336266	77
0.2327738	0.5879988	77
0.6124634	0.1029832	99
0.13241774	0.5118379	61
0.67710006	0.43360877	66
0.15534106	0.62006253	99
0.5984099	0.51707447	96
0.47396842	0.6699517	54
0.55162126	0.7015057	60
0.28176713	0.8604333	99
0.2527199	0.37829432	59
0.74023306	0.49741846	57
0.6771747	0.41457123	99
0.95875245	0.52085435	81
0.47179547	0.79916525	54
0.65661216	0.44739956	31
0.6616901	0.12974961	97
0.90627116	0.46510658	77
0.092804484	0.73936003	50
0.6490633	0.3790461	48
0.28015926	0.69366807	36
0.24902026	0.3794554	67
0.6513293	0.6409794	66
0.61832964	0.049475424	49
0.592362	0.09612905	60
0.7504321	0.42771235	63
0.2598629	0.89227426	47
0.4551043	0.5536724	39
0.26615247	0.3432677	32
0.49323952	0.13120598	52
0.36827952	0.19966713	53
0.17540996	0.41931662	50
0.33916834	0.09251841	34
0.63778085	0.6875004	53
0.033070672	0.5043866	21
0.6762433	0.74496204	3
0.1251857	0.741655	27
0.47060055	0.80742383	35
0.95991904	0.5368694	96
0.92764163	0.33481026	24
0.80009115	0.5950422	68
0.6638167	0.24668106	54
0.32735464	0.4645428	49
0.7626743	0.63238025	61
0.37166986	0.3367402	97
0.42386535	0.8299383	52
0.1851577	0.36134377	55
0.5593652	0.23610865	96
0.31891033	0.254884	59
0.6826456	0.31192237	82
0.2069223	0.5946241	42
0.54489803	0.3623332	51
0.5170663	0.1362739	56
0.2735516	0.4592804	94
0.26869187	0.8145725	93
0.75005585	0.24392189	73
0.4019383	0.2776232	47
0.6509115	0.49624652	67
0.39969683	0.5296918	66
0.5795429	0.08806719	67
0.546053	0.7136688	87
0.2084449	0.43492877	52
0.24384077	0.880473	58
0.3204275	0.2652932	51
0.4818699	0.8045314	49
0.84611094	0.608877	52
0.31423104	0.38774356	15
0.60005605	0.01853687	50
0.28520572	0.64427525	65
0.32697594	0.5881154	99
0.30338392	0.62969005	88
0.2218395	0.5664164	76
0.8262849	0.7313992	91
0.6764453	0.51560736	87
0.32684347	0.25816265	44
0.18495461	0.6314002	33
0.7165692	0.24463037	55
0.554867	0.9799812	68
0.33137855	0.2686069	95
0.28348505	0.66124064	47
0.2720856	0.6915834	20
0.5657228	0.7852614	30
0.6742249	0.62646747	71
0.34230676	0.48700553	41
0.5734449	0.6890606	49
0.19242762	0.556472	53
0.23291944	0.38404435	71
0.42974454	0.32316652	76
0.106687866	0.40021142	82
0.6405039	0.08970721	32
0.7100892	0.6743376	72
0.2373435	0.5991943	89
0.41089073	0.26647338	51
0.65084225	0.8711673	60
0.6264495	0.1344773	69
0.5180357	0.07833228	98
0.34726632	0.3221205	98
0.05279933	0.44863003	56
0.35893127	0.5162261	26
0.80785024	0.47373998	82
0.846029	0.5591379	43
0.22667286	0.38960722	35
0.2983459	0.54557514	99
0.4743265	0.2703285	85
0.94570714	0.51641834	49
0.07194911	0.3097119	43
0.65425754	0.25627255	55
0.24788985	0.4655352	72
0.4028721	0.42230174	99
0.55453783	0.22642666	53
0.36792213	0.33233553	98
0.7136409	0.778086	40
0.946662	0.6182997	9
0.47316495	0.3311523	66
0.32192656	0.4185698	91
0.54039603	0.2366223	83
0.21534918	0.88370657	50
0.57399505	0.56266373	58
0.563388	0.1231258	53
0.73502904	0.6370291	59
0.60370654	0.6226247	36
0.0799016	0.73710847	66
0.96554404	0.51838887	38
0.22450764	0.40962133	68
0.7091864	0.6504288	26
0.37156895	0.5969555	62
0.029095633	0.51841635	99
0.6981002	0.45550552	82
0.3947048	0.26229945	38
0.20955706	0.27212328	90
0.16734326	0.61071116	91
0.746449	0.420674	48
0.4158244	0.4065992	47
0.29284397	0.64715695	94
0.2771301	0.67179793	60
0.4545171	0.6243951	46
0.83103055	0.6219869	33
0.27099964	0.6900879	31
0.3906888	0.20159136	50
0.28196394	0.67600864	61
0.7111021	0.2214483	64
0.17679858	0.6231307	55
0.3516591	0.35304642	99
0.55130637	0.57040155	99
0.41874236	0.31031606	46
0.70718426	0.7812149	41
0.62350863	0.5473732	60
0.19500019	0.5407679	25
0.44920367	0.9345409	99
0.3475701	0.49897137	49
0.40021378	0.48259053	51
0.64133066	0.16977948	92
0.10478953	0.37853292	52
0.59995496	0.32727072	45
0.58286214	0.6371249	49
0.25874946	0.8159536	95
0.6280829	0.28899112	71
0.08814275	0.58703864	49
0.45787382	0.08051619	55
0.46121642	0.5877057	36
0.700482	0.47249463	97
0.33346707	0.5518079	38
0.73126173	0.6279393	72
0.6818863	0.77078843	60
0.2221986	0.59447426	62
0.61274433	0.6010131	92
0.35907257	0.57265973	96
0.693917	0.71406496	74
0.1836926	0.26723853	90
0.42283338	0.46697736	96
0.4651618	0.47458562	30
0.7430968	0.64180577	99
0.50106317	0.49761966	99
0.5687301	0.7062148	44
0.84323925	0.61511374	44
0.6612506	0.4806823	34
0.67313415	0.42926645	48
0.69225717	0.85117567	55
0.45159134	0.65036327	89
0.39829034	0.40351197	86
0.4171623	0.62910384	85
0.25730628	0.4520607	47
0.7091234	0.23887496	96
0.32962695	0.82814544	47
0.70963913	0.5092545	75
0.36906686	0.41176152	91
0.26366854	0.84874743	46
0.46733057	0.28656486	1
0.25541973	0.5477018	15
0.19910306	0.53674954	45
0.57864016	0.017431691	55
0.515812	0.5222819	53
0.6998716	0.7070929	46
0.43971428	0.5013146	92
0.8964219	0.46036053	45
0.40180397	0.6770294	45
0.62567896	0.73448974	86
0.28435862	0.8349279	61
0.23626417	0.87345266	35
0.57088584	0.7792113	21
0.7511852	0.2642443	35
0.09040198	0.46445566	56
0.67961425	0.6219122	80
0.11091986	0.7363787	60
0.10112724	0.41486353	98
0.10758613	0.56020594	42
0.31085387	0.44132876	99
0.67835647	0.31725788	94
0.5019115	0.06760005	46
0.20012127	0.86567026	47
0.28155783	0.67462665	44
0.558179	0.42512953	98
0.44267845	0.95179534	59
0.52569556	0.12990007	97
0.27209997	0.35677832	52
0.33567935	0.48682693	92
0.75304294	0.24335836	39
0.3987089	0.76197267	44
0.71455693	0.37685898	3
0.33119786	0.51124895	45
0.3282219	0.26363164	83
0.4640911	0.38797826	50
0.4428286	0.6226971	54
0.52849156	0.13095026	96
0.8099612	0.60859215	87
0.38921368	0.29220885	30
0.7965828	0.5567	48
0.48724943	0.6572897	50
0.58864015	0.0042431643	59
0.7934819	0.36924738	43
0.67425954	0.27915278	98
0.43979102	0.178282	89
0.12164169	0.575023	98
0.09910712	0.5666752	51
0.5663653	0.7927761	39
0.22340341	0.49045226	99
0.38222468	0.67555326	51
0.19179788	0.8011698	98
0.19659156	0.8523508	60
0.37712526	0.13289933	53
0.67136055	0.8345491	35
0.18400462	0.2782377	49
0.709295	0.6308987	28
0.5724179	0.10013104	47
0.76074785	0.6479055	84
0.33644205	0.27607492	96
0.43579364	0.34752813	54
0.32468835	0.24994685	58
0.38557306	0.62602675	88
0.52262485	0.4305584	97
0.47563624	0.2834457	30
0.80322534	0.46995363	73
0.47270262	0.3314591	63
0.80030185	0.79895777	45
0.5414916	0.99193484	94
0.10196352	0.73468035	98
0.50526255	0.11260135	53
0.27516657	0.37217942	41
0.017797295	0.51383185	1
0.33480224	0.5601695	99
0.42520645	0.29532897	47
0.664561	0.49909514	57
0.108867586	0.39960665	37
0.7082919	0.3841271	6
0.31746373	0.8347506	99
0.0024756198	0.38228297	54
0.55194956	0.706799	38
0.014005201	0.38383418	35
0.21174105	0.46060058	52
0.50792414	0.079260655	28
0.38721633	0.21946202	69
0.474292	0.8085572	45
0.39720428	0.26754147	60
0.22484984	0.8769831	53
0.086675346	0.58560747	47
0.61302876	0.4270554	39
0.26148582	0.83220553	97
0.055034306	0.44908586	56
0.44934964	0.30208924	67
0.7278637	0.26307902	38
0.49866098	0.06524083	44
0.4230304	0.4639343	66
0.22017369	0.48408416	96
0.26740205	0.52930206	92
0.18398796	0.48993477	78
0.7155505	0.3915884	41
0.6301956	0.71885663	96
0.99728817	0.52212465	40
0.4287791	0.46311486	58
0.6905994	0.7070775	46
0.1301041	0.39615774	43
0.2096688	0.2811607	88
0.099817455	0.5730176	99
0.6729857	0.13477108	88
0.8471021	0.61674654	65
0.6756136	0.80058646	46
0.6688825	0.084389515	50
0.55324316	0.22567426	36
0.10647083	0.7325136	64
0.3785631	0.5818008	72
0.31597915	0.3828113	86
0.38868335	0.54836315	37
0.6259223	0.5769035	73
0.40888923	0.8579532	95
0.69374824	0.26200604	49
0.32907116	0.649987	67
0.48947892	0.591014	53
0.5467704	0.9885378	52
0.31986868	0.5637275	54
0.5286005	0.21165414	58
0.72567713	0.22272459	99
0.51637125	0.07747542	35
0.7468513	0.43939844	35
0.23375401	0.8615558	39
0.6371065	0.7352976	87
0.5528802	0.23319703	33
0.28502253	0.7541297	86
0.47221145	0.88315946	40
0.41479388	0.5785583	70
0.55309355	0.70163316	30
0.80598044	0.37803298	37
0.11259574	0.7270959	57
0.65743166	0.098407425	39
0.37373972	0.33138347	54
0.86586875	0.55134815	54
0.43241966	0.34275123	50
0.4657214	0.9177323	79
0.35163012	0.324875	46
0.4907884	0.3805809	53
0.26277244	0.80298847	48
0.5554907	0.9638004	79
0.31157663	0.25244647	60
0.60852826	0.13482837	48
0.0136188185	0.38516146	44
0.6792977	0.6675993	57
0.27573636	0.3856415	97
0.6996405	0.69286627	98
0.92344654	0.61994463	53
0.41176504	0.91404146	49
0.88191086	0.40410936	48
0.5485338	0.11724155	51
0.26233175	0.8606617	40
0.38702467	0.27282044	9
0.18443625	0.34325397	84
0.487862	0.11546853	49
0.79532117	0.5929853	5
0.68665314	0.31965736	46
0.55465895	0.71280354	33
0.55011463	0.4990141	38
0.66860455	0.6288362	46
0.670479	0.84479564	75
0.5073527	0.5119732	70
0.29305556	0.5157858	52
0.67379695	0.14556432	49
0.2878545	0.64916086	62
0.7656305	0.49125943	43
0.32387212	0.3888512	73
0.46843317	0.08473631	62
0.27755016	0.48104465	49
0.064457886	0.45580593	43
0.67862743	0.6380656	97
0.44149268	0.18673292	99
0.36645684	0.4319665	42
0.5431449	0.4807278	99
0.850894	0.41339192	46
0.20763846	0.5599684	42
0.38242903	0.42952666	99
0.10334334	0.38480255	30
0.3264531	0.8362073	77
0.72566295	0.56483585	17
0.17621945	0.4807963	71
0.25865602	0.5310047	48
0.5614594	0.23044096	99
0.61046493	0.42089123	47
0.39053845	0.5485692	52
0.699146	0.7720364	28
0.19233099	0.41508746	92
0.44330418	0.55841523	99
0.83942866	0.5475284	61
0.7030657	0.5831385	49
0.6058716	0.5592427	77
0.6991094	0.51501286	25
0.26647997	0.83020645	98
0.51671994	0.07903945	28
0.6562737	0.59989065	33
0.210775	0.8085905	95
0.20857173	0.85958034	33
0.67657083	0.64128965	99
0.42475495	0.27635753	80
0.45468298	0.5706213	85
0.9799905	0.52005225	37
0.45814967	0.19620827	40
0.22349302	0.5873183	48
0.24934995	0.8114111	46
0.47952694	0.3984211	86
0.42835435	0.6904658	51
0.6841688	0.6795844	96
0.56300575	0.78952557	40
0.46541196	0.26482728	74
0.3877641	0.6191703	41
0.79527164	0.7942191	31
0.19831935	0.29795125	48
0.37231654	0.11211551	74
0.19988416	0.84857094	45
0.39982253	0.5794669	94
0.28538102	0.44039991	63
0.6818692	0.31422603	49
0.4656966	0.2638157	80
0.11286386	0.39868388	30
0.6132243	0.3445391	37
0.21153691	0.5626966	43
0.59240603	0.0393251	49
0.7460643	0.57508665	78
0.17849796	0.5677989	63
0.18638183	0.5584957	99
0.48992324	0.67977226	40
0.6477415	0.09718506	98
0.5736627	0.47442594	26
0.61917716	0.32742926	55
0.4393975	0.9068885	92
0.43568078	0.8550001	81
0.40088686	0.75603396	58
0.3196827	0.45936447	30
0.58358073	0.033671577	57
0.21268657	0.81830966	34
0.65437144	0.37745705	28
0.39034656	0.6231201	36
0.71850157	0.41968986	45
0.41329032	0.29676068	84
0.8424788	0.6024859	40
0.109693274	0.7520264	97
0.49939087	0.0769431	61
0.39298573	0.6737428	99
0.40767565	0.85082036	94
0.18629642	0.46019283	46
0.67196494	0.46474957	44
0.6637769	0.15318364	45
0.3405773	0.25842392	79
0.42307034	0.84934944	99
0.61136293	0.3415509	91
0.35496143	0.5688319	81
0.35366318	0.11005973	43
0.25024378	0.3955944	99
0.3430099	0.44274163	32
0.71168894	0.65539163	72
0.6815239	0.26976484	38
0.49004072	0.4178244	50
0.30369702	0.57071424	95
0.5987255	0.0967696	39
0.706474	0.7805418	95
0.7949752	0.80064505	97
0.21043509	0.85179776	94
0.32066646	0.25092524	99
0.51564944	0.069777004	41
0.7097749	0.4931782	51
0.81178683	0.4629092	21
0.94096226	0.3296164	16
0.1731039	0.55689687	99
0.68854624	0.838092	80
0.48833293	0.90321475	46
0.75897515	0.47647503	51
0.4856304	0.6742788	41
0.9407606	0.60070574	57
0.63797617	0.8800482	97
0.6563468	0.67828774	98
0.9490555	0.34192076	95
0.7020232	0.229216	55
0.44891876	0.19414644	51
0.10889972	0.4044918	99
0.4813341	0.38850865	55
0.69882524	0.381489	87
0.33347863	0.25614038	98
0.8340918	0.7354063	60
0.30003035	0.4777761	45
0.71967715	0.59942245	58
0.7049558	0.23039399	96
0.22801991	0.41259104	54
0.67785084	0.6255367	98
0.7985331	0.7861988	45
0.70324814	0.5851132	60
0.22518218	0.49200302	48
0.7971315	0.53428406	96
0.38706064	0.6798028	46
0.2410511	0.4182624	48
0.3499412	0.32483673	84
0.83797485	0.6106055	55
0.69582367	0.42153603	49
0.39638144	0.117251344	41
0.34755117	0.12372502	2
0.25819412	0.36354712	96
0.67499226	0.3075635	44
0.3704052	0.20128655	32
0.68030787	0.30905488	99
0.63576967	0.5141842	54
0.919582	0.34580365	9
0.52947253	0.08430559	99
0.40632015	0.36160234	90
0.8378764	0.72781396	20
0.12921938	0.51917285	75
0.46841645	0.29009268	66
0.3311614	0.8233991	59
0.69766134	0.38220352	94
0.67792743	0.26450193	49
0.800663	0.5448589	44
0.8846667	0.40133634	60
0.6899084	0.83538467	73
0.3715702	0.48777002	47
0.34616154	0.100809045	61
0.6236901	0.7011293	19
0.20400068	0.29030773	29
0.5354123	0.30799305	73
0.7135991	0.47049472	30
0.1699449	0.37674925	52
0.68461365	0.30703706	37
0.44735184	0.86929774	44
0.74413675	0.41696495	39
0.28175396	0.680331	72
0.40131238	0.4942152	89
0.6590769	0.56030345	78
0.49032867	0.21686123	17
0.60095555	0.62031454	77
0.6513445	0.10011089	59
0.5308476	0.9821962	82
0.19768324	0.5554713	47
0.51009816	0.5232367	94
0.77546555	0.37412286	29
0.744492	0.6555793	27
0.3191498	0.5353854	72
0.51306564	0.5205918	61
0.1793267	0.6403153	92
0.23085746	0.8385177	66
0.49835727	0.4557414	34
0.7115588	0.24743669	80
0.39305326	0.527954	31
0.3002788	0.4940549	50
0.64414144	0.8786858	65
0.8200834	0.5599961	85
0.7673319	0.6420649	99
0.30175573	0.4219765	57
0.5915553	0.62258196	56
0.57269156	0.63059735	52
0.82125413	0.5856122	55
0.623579	0.3073538	43
0.67615885	0.7425149	77
0.6132849	0.5651549	88
0.17471252	0.6331997	70
0.88857883	0.46912923	26
0.6473088	0.38160104	46
0.5781835	0.5465855	41
0.6086637	0.7322734	91
0.23655294	0.48748085	39
0.38916713	0.63213533	46
0.5896139	0.0026589402	99
0.61045647	0.4539677	34
0.09366504	0.57277954	62
0.45773748	0.42032188	58
0.1032982	0.31722966	77
0.13256069	0.5450763	71
0.93735737	0.60535127	73
0.5814492	0.80215895	46
0.6409903	0.9037454	69
0.62245125	0.5480852	16
0.36440575	0.19290239	48
0.3218907	0.53205365	54
0.5855259	0.5662005	98
0.4409401	0.647601	80
0.63548666	0.8733269	60
0.23561026	0.4989827	39
0.37692165	0.12613167	0
0.10431563	0.73940355	26
0.10815538	0.5759091	33
0.29545707	0.5249648	32
0.5383304	0.9931774	99
0.7464389	0.26779824	97
0.848004	0.5410343	56
0.4857981	0.7995178	83
0.41707253	0.86056507	63
0.29149222	0.59814346	99
0.89198905	0.47272784	42
0.66291666	0.08842355	43
0.9360723	0.5891843	85
0.26636136	0.88993	90
0.44715154	0.5366496	53
0.54748523	0.5647397	68
0.70296746	0.5182721	54
0.32740664	0.47768342	99
0.6493364	0.67448366	16
0.21852323	0.8576291	99
0.4457214	0.16558366	41
0.99093604	0.5211972	69
0.93956274	0.60826576	92
0.2927919	0.33954704	73
0.3737271	0.34908563	89
0.9437067	0.54739225	37
0.43156096	0.6296664	87
0.7986074	0.36705774	44
0.48424086	0.66989404	94
0.39511207	0.261138	57
0.33097222	0.4314279	97
0.079294145	0.46065634	80
0.2901319	0.6518921	58
0.4175651	0.8369695	8
0.46232325	0.27336112	52
0.983069	0.5356105	97
0.65302587	0.14611459	20
0.1596438	0.46350625	27
0.65723777	0.7094685	51
0.38442218	0.41515654	99
0.61101276	0.4198525	30
0.5497394	0.36664915	53
0.61031157	0.33128187	99
0.7295954	0.25873303	73
0.8856743	0.4424881	87
0.262876	0.87618375	80
0.6613193	0.6999862	31
0.6939949	0.52127224	50
0.5496451	0.55393106	55
0.36051843	0.19710623	36
0.6625958	0.25155753	99
0.52270854	0.14009519	44
0.4448503	0.5612768	52
0.66465324	0.08350741	53
0.47678858	0.27500692	85
0.47925767	0.8418889	90
0.24451299	0.19368906	98
0.22229183	0.49728647	48
0.42081866	0.3681892	52
0.025711806	0.3846588	68
0.26733208	0.437791	53
0.6161192	0.70245403	45
0.71490586	0.53912175	37
0.18600403	0.8016531	98
0.184185	0.5414853	87
0.44341356	0.08604661	99
0.5126166	0.105206855	21
0.6370086	0.7136914	32
0.3870116	0.7588567	26
0.8692873	0.41966775	77
0.25181335	0.18546729	99
0.51170945	0.5223342	40
0.3052961	0.40077168	50
0.3512075	0.3259364	96
0.7447661	0.43929222	45
0.43946582	0.34960997	90
0.7010146	0.40014556	73
0.4535917	0.10417095	62
0.4400563	0.17653312	27
0.0750953	0.44453427	45
0.015118089	0.37940162	49
0.32711744	0.8204129	35
0.47213817	0.19672118	74
0.5859288	0.11187995	61
0.7514111	0.1986932	48
0.31658727	0.5918448	92
0.71962464	0.6402392	39
0.9443105	0.3343272	99
0.09141885	0.7341967	99
0.5933378	0.017778859	94
0.36811164	0.12022971	60
0.56483835	0.5686557	58
0.7950282	0.7843213	99
0.34206867	0.09897002	54
0.4817834	0.8046939	60
0.736756	0.62678003	38
0.75285184	0.6432775	62
0.75407064	0.6315657	99
0.6927816	0.49065807	44
0.69847435	0.8524994	38
0.2873828	0.56387335	71
0.39459252	0.2810545	84
0.5425657	0.9900849	31
0.6815444	0.6672396	95
0.025249522	0.40261275	74
0.47189513	0.1970261	61
0.53858554	0.998034	33
0.1873786	0.8023387	25
0.66254985	0.75338095	97
0.5389975	0.24677977	28
0.6006335	0.006587126	41
0.4112091	0.86164725	46
0.39278874	0.45927787	16
0.57412565	0.70479286	40
0.7410912	0.24981417	60
0.10505649	0.3909547	63
0.4482473	0.09252406	35
0.23372617	0.6113101	90
0.8919086	0.3996026	49
0.30271327	0.4839355	42
0.7095222	0.4806499	54
0.5022021	0.45915028	46
0.28652126	0.6823406	49
0.8513545	0.56001586	47
0.108434275	0.7523199	52
0.56398493	0.7909661	54
0.46701473	0.27694193	46
0.4640827	0.8950462	43
0.47882196	0.51623154	57
0.6416531	0.9062425	52
0.7969358	0.7931981	75
0.18207896	0.280996	95
0.08225814	0.31931615	43
0.47872436	0.7958226	58
0.7026367	0.22675958	97
0.48263276	0.16655353	36
0.80937815	0.4695964	83
0.672089	0.74120235	73
0.24654676	0.4942836	52
0.4567199	0.63574284	99
0.33375147	0.83219373	56
0.4800482	0.80800414	94
0.7659079	0.4913963	32
0.17688806	0.48047808	40
0.5439129	0.4201218	99
0.58313614	0.68857414	31
0.2634776	0.3508864	45
0.70040256	0.84767103	76
0.092259556	0.5843204	53
0.6527283	0.24750137	53
0.80880034	0.8045169	25
0.38617975	0.75306743	32
0.71060354	0.66728455	42
0.600649	0.027846146	44
0.9402741	0.6122182	64
0.20508564	0.58908486	30
0.7248268	0.56859887	83
0.447654	0.3398517	92
0.5999675	0.35113347	48
0.071757436	0.322564	60
0.20686828	0.48028925	45
0.56282526	0.4267734	92
0.62491643	0.4360056	98
0.2824925	0.65606	45
0.6081035	0.49024868	97
0.24118678	0.49324876	42
0.034375954	0.5046473	48
0.27453676	0.6857049	0
0.24922545	0.3692193	77
0.21438093	0.85655874	96
0.98981816	0.5135955	56
0.6730127	0.41032055	32
0.047560092	0.46197516	94
0.47431898	0.3150222	60
0.25051	0.51230496	42
0.7067815	0.4222553	52
0.5630582	0.2371952	57
0.31514278	0.39273196	56
0.19239315	0.27657512	32
0.6860283	0.705287	51
0.6939997	0.23432007	89
0.8446711	0.72976434	52
0.20932728	0.83637315	60
0.48075786	0.50751275	42
0.8497804	0.5441801	48
0.30822772	0.6370187	65
0.53412366	0.97607243	61
0.26817366	0.38916925	48
0.8142664	0.8055783	71
0.79087704	0.56291497	48
0.8606852	0.38937274	60
0.09412486	0.39698973	41
0.4467642	0.6946762	42
0.39159897	0.58851457	47
0.31189817	0.8085742	48
0.5954327	0.3530237	88
0.6090828	0.11504474	26
0.36995608	0.45292884	67
0.7619797	0.6450993	97
0.49861634	0.4644851	49
0.54517895	0.5670422	90
0.23115134	0.59946424	68
0.5898981	0.5598136	31
0.6423323	0.8977586	43
0.66981226	0.44282496	42
0.6421909	0.3604283	52
0.7040378	0.27331278	99
0.20928074	0.6020354	78
0.1793944	0.26122734	45
0.68706155	0.71188515	72
0.2632942	0.87505025	91
0.47994122	0.26729253	55
0.63743335	0.7080467	77
0.2816597	0.6862322	30
0.75882924	0.22323452	88
0.59523517	0.48792994	81
0.31911814	0.5205997	98
0.7628641	0.64576477	68
0.6434758	0.7212644	99
0.096691154	0.3846424	89
0.19644602	0.5438858	49
0.48435885	0.8520651	54
0.4395245	0.8463871	99
0.805189	0.35741842	44
0.6936715	0.7846654	54
0.2903725	0.45824772	30
0.5025792	0.40543273	74
0.93701684	0.615972	88
0.8118453	0.57548326	84
0.56651753	0.6923545	98
0.08828193	0.4680082	87
0.4017975	0.29896858	55
0.5178431	0.52160543	82
0.18592875	0.80004853	54
0.839255	0.58125883	99
0.70539445	0.49095657	54
0.56787914	0.16462317	92
0.7291175	0.6441708	94
0.4965666	0.51819795	96
0.6974224	0.38288766	99
0.5078383	0.52056277	75
0.48493314	0.85574883	70
0.16330822	0.42637977	55
0.35588393	0.10530953	51
0.112256214	0.57037246	98
0.39595214	0.61874604	62
0.18512623	0.79548234	99
0.06616393	0.46195576	46
0.6184084	0.12821251	72
0.4481247	0.17005572	95
0.5485826	0.56812274	47
0.7047236	0.66479725	73
0.58393663	0.64580846	48
0.24931642	0.50025684	45
0.71606594	0.48434892	99
0.2048198	0.280673	99
0.39681554	0.39868316	99
0.7497019	0.45911637	45
0.6696601	0.53265643	45
0.40154666	0.7573175	11
0.80311203	0.3581389	94
0.40753677	0.6438426	98
0.66629213	0.24875839	64
0.5879279	0.55416507	96
0.66899705	0.6948578	42
0.2564488	0.33032218	52
0.41092306	0.4716128	99
0.79270035	0.47760615	96
0.1678303	0.60834897	53
0.35676226	0.12183349	99
0.5552853	0.6913177	50
0.510579	0.19200546	82
0.66184574	0.70685565	39
0.0041357987	0.37873617	59
0.45655477	0.94377756	57
0.8393232	0.7310628	50
0.553535	0.9662364	46
0.55012155	0.69660467	52
0.22697349	0.42396238	95
0.336949	0.27150542	73
0.4785851	0.8014187	21
0.7083681	0.78262633	60
0.4964772	0.88568664	89
0.95653224	0.54107356	74
0.49148458	0.8962932	25
0.7270176	0.2872251	38
0.4725538	0.2834179	96
0.07237899	0.31341642	52
0.18849222	0.3752923	99
0.6286005	0.6532211	92
0.7940653	0.59221256	97
0.73657715	0.2674431	43
0.47001684	0.45653608	98
0.63089764	0.8985078	67
0.47016633	0.26841673	42
0.2945888	0.64265144	61
0.28300914	0.6404002	47
0.44111586	0.30674684	52
0.38271186	0.5339907	59
0.5880173	0.09877731	61
0.44670138	0.9344486	51
0.39274767	0.630626	99
0.654468	0.13632634	79
0.9659333	0.5396911	98
0.5749009	0.5470499	73
0.27385402	0.6744467	26
0.21843071	0.5832115	99
0.23014644	0.17607352	99
0.45555916	0.58750546	71
0.4072042	0.6004802	88
0.570976	0.77577686	47
0.21092454	0.8572889	48
0.1965688	0.87390375	44
0.44875506	0.5993935	76
0.2694609	0.35146242	38
0.9478723	0.6163026	47
0.60919213	0.4465632	37
0.8132182	0.4687353	63
0.8491591	0.60486573	41
0.005071163	0.37845486	86
0.48862654	0.890239	50
0.25891903	0.38635814	56
0.60956794	0.4307899	39
0.48893648	0.8188946	49
0.75390905	0.42193297	62
0.21281755	0.8524057	68
0.21068029	0.8221455	32
0.8556046	0.6069644	53
0.4451114	0.9468678	41
0.46325347	0.88446283	99
0.33443823	0.5581176	79
0.18780111	0.4235979	17
0.18749072	0.632525	60
0.09574711	0.7392292	58
0.3342051	0.2535652	91
0.38715425	0.61986846	96
0.79895806	0.797416	27
0.24130128	0.60376894	49
0.9329273	0.33897653	41
0.89147204	0.4626363	87
0.28222847	0.51392764	98
0.43069842	0.5071807	81
0.17499267	0.37100673	35
0.6980223	0.6530591	43
0.32978487	0.5906645	59
0.4042224	0.41289487	87
0.8501032	0.61980385	92
0.48169246	0.5860427	51
0.34859574	0.10329305	45
0.27922833	0.51749396	75
0.4548359	0.63897663	95
0.21628377	0.835749	36
0.49911284	0.8849282	98
0.22323823	0.81629485	42
0.20942609	0.81810963	89
0.4378348	0.9226139	97
0.42247918	0.5459609	94
0.8949293	0.47838774	37
0.71660024	0.37968838	71
0.26951292	0.33667037	99
0.65568125	0.71919197	86
0.7777521	0.46413648	37
0.19770588	0.26741388	38
0.44073996	0.62923706	66
0.5280841	0.2542003	44
0.38569042	0.37698048	98
0.7072376	0.6628243	53
0.06494833	0.31563228	51
0.4788462	0.8179775	49
0.23953764	0.8077183	82
0.5789535	0.03336625	33
0.4483982	0.6426424	99
0.27176753	0.82539403	93
0.70060784	0.26969144	53
0.59439987	0.64477175	58
0.55149734	0.7055795	53
0.3590977	0.32676005	47
0.5199485	0.22966476	49
0.58090764	0.46072346	97
0.2380777	0.568235	35
0.49659896	0.10892178	46
0.311704	0.4650806	97
0.9052678	0.45703292	74
0.27061203	0.6648855	69
0.38241056	0.2086148	46
0.5236064	0.104804456	99
0.6586041	0.56631327	58
0.17674835	0.3691624	81
0.38835052	0.13012396	32
0.47983074	0.8863846	43
0.36230117	0.19914307	58
0.26029253	0.8082835	55
0.5745011	0.5704526	96
0.47014698	0.6529987	47
0.6633757	0.07927591	89
0.46373814	0.35460898	73
0.5064334	0.063158296	60
0.66386217	0.13270332	76
0.115513995	0.58047277	99
0.5644994	0.5615318	43
0.24067222	0.4184611	95
0.43012512	0.9339897	95
0.5516037	0.7117967	89
0.9004782	0.4591624	68
0.006657677	0.37698367	44
0.7401818	0.65068185	98
0.7250845	0.37487572	59
0.760099	0.41754273	33
0.28766826	0.6756381	67
0.6914968	0.84790206	99
0.61714906	0.25548276	82
0.4407378	0.9373708	62
0.71653956	0.50392324	65
0.61340404	0.6223945	41
0.57977486	0.087522365	72
0.55703485	0.6998684	49
0.41245297	0.4519572	64
0.08339923	0.3217828	44
0.402159	0.34251767	49
0.7509357	0.24281931	46
0.45054835	0.0751344	32
0.9738649	0.5270172	39
0.3010382	0.3514919	98
0.39387637	0.67758894	84
0.12412032	0.55410635	26
0.4184602	0.75361395	98
0.7250794	0.4931008	67
0.46608868	0.43541458	32
0.4894532	0.3768404	85
0.47873336	0.39654875	73
0.54572415	0.5694227	95
0.7101802	0.2988922	43
0.2463713	0.87656385	54
0.69210684	0.25023207	62
0.69969004	0.38622826	49
0.19092306	0.34572923	34
0.121720456	0.3911283	81
0.8340813	0.61542135	63
0.58269536	0.5540217	53
0.5699762	0.12987809	60
0.25262597	0.3355883	56
0.4281421	0.45692188	56
0.22993554	0.19016309	97
0.81020623	0.8082475	84
0.19382766	0.41804457	43
0.7185868	0.39837518	57
0.08544763	0.73072445	21
0.6510842	0.50753504	96
0.3773808	0.47688496	43
0.2649138	0.4581665	98
0.6184383	0.57514894	44
0.5221215	0.4143334	26
0.67912585	0.4735991	44
0.6985846	0.39123905	90
0.4482248	0.24862143	99
0.5766258	0.6330428	48
0.37715018	0.66955185	42
0.61347073	0.43265817	99
0.65406156	0.08980946	47
0.24552831	0.37446588	50
0.4906665	0.39037696	86
0.32131028	0.827475	53
0.28848672	0.6136235	99
0.24833636	0.19528992	95
0.2664434	0.36433426	40
0.7550197	0.2592863	57
0.9420695	0.3263667	27
0.80463576	0.80184287	84
0.38416505	0.6803541	4
0.6465531	0.31177026	41
0.4748138	0.12440079	17
0.26843008	0.49143907	63
0.44616678	0.9479516	47
0.26095173	0.5366496	61
0.24462534	0.18269135	94
0.98396546	0.5355428	46
0.49804607	0.6523279	97
0.3680365	0.20251109	61
0.47196642	0.09844493	94
0.6712203	0.26256064	47
0.69162494	0.42791602	41
0.49432105	0.41600505	66
0.7049539	0.3830487	35
0.4197576	0.46205103	37
0.18909582	0.36450163	47
0.39231884	0.6741605	55
0.2077833	0.46780023	99
0.008685933	0.38653666	51
0.64402676	0.8728641	55
0.55464154	0.38537952	66
0.43730173	0.83131725	44
0.81874484	0.4731346	41
0.5681682	0.094105996	59
0.5626761	0.42954433	94
0.65299094	0.3780126	39
0.24514107	0.37969202	24
0.021781236	0.50292814	96
0.5906212	0.4391654	74
0.19464438	0.8717609	83
0.80153835	0.35635382	50
0.5363484	0.18062237	58
0.7939389	0.3779475	91
0.68137944	0.25546375	93
0.6654738	0.5097076	56
0.677851	0.32473028	86
0.5215956	0.74665856	91
0.60493475	0.52475274	94
0.3783305	0.4200301	98
0.4148941	0.6268408	47
0.55534416	0.2349134	91
0.6652186	0.36487356	39
0.70704997	0.7812179	99
0.543176	0.39375496	98
0.027124131	0.511356	61
0.78854126	0.47501236	33
0.4049418	0.26080552	91
0.97700274	0.51084054	64
0.5708711	0.63837403	86
0.5544859	0.5678078	49
0.89013004	0.46374184	43
0.6417361	0.6243944	56
0.19766673	0.42506558	47
0.26782915	0.84126127	40
0.51655436	0.103619784	91
0.4979409	0.12527964	42
0.75122285	0.6424896	91
0.4843367	0.15113674	66
0.4336388	0.9401923	11
0.8834521	0.4006989	38
0.25497642	0.1768148	41
0.48930845	0.7990659	55
0.46732047	0.88728535	46
0.62434316	0.46447223	94
0.6615605	0.65541977	43
0.696925	0.5537636	91
0.4589434	0.66458076	81
0.0938201	0.7400853	61
0.37688202	0.46501085	92
0.477798	0.09399693	70
0.27731833	0.53524023	74
0.16287287	0.61506677	54
0.10640472	0.39898556	66
0.8117441	0.47406945	94
0.22397846	0.589467	98
0.31307554	0.25341228	57
0.7830407	0.5452868	74
0.032746464	0.38933983	96
0.43976718	0.93178666	49
0.55320936	0.5657439	98
0.17324193	0.6286833	53
0.4081511	0.60116976	49
0.8739962	0.46827465	89
0.38994962	0.6005038	91
0.6870923	0.68827707	29
0.17959572	0.26914585	59
0.5517887	0.41414952	90
0.519107	0.8319555	98
0.607118	0.5046771	96
0.22624232	0.86517805	88
0.19227122	0.41367164	99
0.01711282	0.3802785	4
0.84699726	0.5486871	74
0.48197207	0.29553434	37
0.29432055	0.655161	59
0.4508519	0.090755194	99
0.96086204	0.5102312	98
0.09096519	0.39199522	47
0.6860224	0.4205033	44
0.19376598	0.44907293	50
0.5306345	0.43489444	72
0.8064835	0.3620269	47
0.37499046	0.51010907	47
0.24165113	0.1811398	30
0.43835658	0.10494361	61
0.5630005	0.55511945	83
0.3601348	0.32795465	73
0.48306412	0.6741723	49
0.31184617	0.44309723	50
0.66679585	0.69030845	55
0.4367862	0.33185253	57
0.70756924	0.49381793	43
0.071142524	0.30827236	55
0.23378633	0.6134648	98
0.5820463	0.77896357	81
0.655727	0.08134786	97
0.29691067	0.4049239	37
0.42165664	0.5688505	55
0.26931697	0.8938138	49
0.44990087	0.6730053	97
0.65832865	0.13856627	89
0.19212568	0.3517389	34
0.58328205	0.49223894	45
0.3120275	0.5677801	35
0.94166327	0.3494844	51
0.36513197	0.13924237	60
0.48001915	0.26526785	42
0.6786724	0.42094254	55
0.69284403	0.5316134	58
0.11556416	0.5597983	54
0.611845	0.3417049	86
0.68080586	0.29006726	99
0.18474326	0.3571413	90
0.4426297	0.18472226	58
0.44919157	0.25555706	60
0.23410453	0.61257064	50
0.7831692	0.5364345	54
0.3904145	0.2737316	64
0.24777056	0.588477	41
0.51746947	0.13487838	48
0.55835503	0.36607406	42
0.9217384	0.5173899	37
0.40116107	0.5275528	91
0.27106172	0.3462262	68
0.17665814	0.55829453	90
0.9311115	0.6292859	99
0.89408845	0.46453065	23
0.2550219	0.88607645	43
0.37093532	0.20077875	48
0.16888328	0.60952353	89
0.9297917	0.5947018	42
0.24550788	0.58658516	66
0.7012935	0.61429006	55
0.5976062	0.52408016	49
0.689107	0.23708244	65
0.76250225	0.23234071	27
0.5501579	0.98236173	98
0.20737627	0.81668586	30
0.43518305	0.34766132	91
0.09340201	0.5553051	46
0.107577994	0.58734393	43
0.5026534	0.8012441	51
0.2856623	0.42510542	52
0.6399787	0.7327489	84
0.666722	0.30022135	53
0.4809503	0.36969808	46
0.6565282	0.5418065	72
0.38466507	0.6704197	22
0.8539338	0.60911924	44
0.54610294	0.7136433	52
0.83634925	0.73702914	42
0.59616745	0.54117084	52
0.4759028	0.84106386	68
0.3844857	0.6719402	98
0.8668001	0.45911196	82
0.39672604	0.26543528	99
0.21419929	0.84603107	38
0.3719312	0.2005293	99
0.37664756	0.2588515	99
0.4799175	0.66185313	69
0.44912884	0.94822043	64
0.47037452	0.5766779	39
0.24319273	0.86679626	63
0.72437584	0.2310876	95
0.96617746	0.5288831	28
0.7925028	0.5934784	4
0.45939514	0.89509887	99
0.7298484	0.6449915	99
0.6194912	0.5084352	79
0.3076419	0.5332321	81
0.5842572	0.6316752	94
0.57687896	0.5494568	86
0.37335733	0.10443396	41
0.18161364	0.26178798	86
0.33425057	0.5732814	50
0.82071364	0.72775936	47
0.92544013	0.32987452	54
0.69996667	0.7908701	80
0.4115685	0.45938396	26
0.8462182	0.61966884	58
0.63445044	0.88537896	74
0.9315026	0.6096128	39
0.54178506	0.44051713	98
0.4687656	0.13016744	99
0.47394863	0.670373	49
0.672953	0.2712498	48
0.69183177	0.73042375	94
0.3161828	0.65207887	92
0.43483177	0.32113665	56
0.4757265	0.6288991	93
0.18259276	0.42261377	51
0.4494338	0.08348624	35
0.5632704	0.7884415	98
0.44888392	0.105019785	39
0.883915	0.46949258	59
0.5923583	0.6288574	45
0.3108446	0.39028326	92
0.39217174	0.31438467	47
0.5157732	0.43161973	90
0.61626935	0.68797606	53
0.46610314	0.434838	63
0.6798229	0.23186226	47
0.8584694	0.5419834	30
0.4065106	0.26285374	40
0.43940145	0.5455101	47
0.15989205	0.46097985	68
0.58739436	0.0	85
0.6996776	0.5337452	43
0.693484	0.84637195	63
0.33093587	0.8339568	47
0.8012832	0.79594505	86
0.54971033	0.563622	57
0.17269088	0.45998904	83
0.79966265	0.54792166	39
0.18837321	0.55554503	60
0.45776305	0.16252156	84
0.79712504	0.36108205	33
0.4990412	0.6583729	53
0.04621676	0.46319762	99
0.28739905	0.82056254	36
0.24427909	0.49784172	77
0.46674553	0.16413559	52
0.7121527	0.23401333	59
0.80703944	0.4778812	17
0.72444475	0.40113938	76
0.65402585	0.26098254	88
0.37197936	0.47730362	98
0.38490757	0.27309617	45
0.27325833	0.8762925	58
0.54340124	0.9915708	99
0.68376034	0.65453434	70
0.6897483	0.7170598	92
0.93924177	0.33690047	36
0.68102384	0.6673005	26
0.70358276	0.7256167	59
0.70626634	0.22167899	28
0.7194226	0.71772957	73
0.29925916	0.8071269	95
0.42410988	0.2888279	45
0.2263604	0.48509243	84
0.42304116	0.8566163	39
0.24216495	0.49944043	65
0.9827667	0.5227661	73
0.7251145	0.4426578	47
0.19036229	0.7966812	59
0.24757288	0.19521914	70
0.8382361	0.58947045	51
0.67817014	0.7000244	47
0.7038764	0.52612126	99
0.55671304	0.56827855	65
0.22119485	0.8203536	79
0.4278759	0.85075957	83
0.3414233	0.37055856	69
0.72013885	0.643048	82
0.6626672	0.27757013	99
0.48619375	0.87996686	65
0.44488716	0.94505197	54
0.47624767	0.083518006	43
0.3196198	0.82670283	99
0.540067	0.99796075	63
0.24895103	0.824462	74
0.3788093	0.1299267	94
0.59005475	0.6135756	60
0.69545406	0.22037718	72
0.5320997	0.30730286	54
0.9986214	0.52108765	57
0.46142477	0.6127554	99
0.5216054	0.11434267	33
0.25979838	0.8762699	85
0.33388495	0.5874223	68
0.7889099	0.7759407	64
0.40544602	0.6005437	37
0.35958913	0.58522	46
0.7956498	0.57574934	46
0.6694253	0.07678206	82
0.69082236	0.3804773	96
0.32092512	0.25277466	49
0.09855221	0.7317817	45
0.655668	0.121592894	99
0.36243993	0.12609507	94
0.23194155	0.50068027	88
0.6365801	0.65320307	50
0.85558766	0.5453941	91
0.46505976	0.18470967	47
0.7512066	0.28068745	25
0.86540437	0.4092094	99
0.55024683	0.3666819	61
0.3187324	0.42855886	99
0.55693984	0.43514448	73
0.7434641	0.4368245	73
0.58540326	0.5493453	60
0.5504476	0.22618131	55
0.27496985	0.87079346	43
0.6653494	0.41216117	62
0.47741967	0.8114941	55
0.5442767	0.70940775	98
0.24881986	0.3359528	38
0.016115678	0.37943825	50
0.86954653	0.5399504	36
0.7061971	0.2525222	61
0.49376714	0.64543414	52
0.93573564	0.5994018	99
0.51565665	0.8887843	41
0.26006967	0.33623475	55
0.38160643	0.6932715	63
0.39927024	0.5277394	39
0.26176703	0.37876981	99
0.43578026	0.18009582	97
0.51393706	0.11562803	43
0.24195263	0.5413747	72
0.37293306	0.202656	31
0.4182051	0.4785535	99
0.47622094	0.17564753	97
0.615776	0.3494761	41
0.742382	0.64309716	63
0.6797284	0.4204009	59
0.19434506	0.36466974	76
0.30919865	0.5566779	71
0.22883932	0.511135	96
0.49496394	0.72558975	51
0.43140966	0.68484694	43
0.61918014	0.53580016	46
0.32366088	0.8368122	64
0.60147184	0.43195957	96
0.47242546	0.1386567	88
0.057620898	0.44825217	58
0.58433443	0.017200634	39
0.63745415	0.8833869	71
0.44123507	0.5834715	90
0.106450334	0.5766305	70
0.6364501	0.088098586	69
0.72079176	0.648808	91
0.22627158	0.5011484	97
0.6400873	0.6477753	43
0.5255038	0.48585045	45
0.76509494	0.6468676	77
0.09633427	0.5800287	42
0.6832563	0.6530149	88
0.21639153	0.47399765	53
0.93338555	0.34294763	99
0.8610415	0.40323162	58
0.36219877	0.12426426	67
0.5488733	0.97544044	43
0.22911356	0.4777217	19
0.6301349	0.30132857	48
0.28165597	0.43715826	36
0.2899003	0.4818287	49
0.6785502	0.68952185	53
0.64488447	0.9005458	37
0.39930663	0.6175405	56
0.33844367	0.5672837	55
0.22794104	0.38449448	42
0.5170546	0.22890209	82
0.2793927	0.8717116	96
0.4219415	0.5887418	99
0.7404926	0.63613456	16
0.6294801	0.73331165	51
0.098104775	0.7381687	36
0.3982537	0.6498224	48
0.90431345	0.47495583	29
0.6123995	0.34741098	80
0.66208416	0.48142138	67
0.6282201	0.73689985	90
0.5594394	0.4231651	43
0.09929543	0.72835445	98
0.7072855	0.50830424	97
0.20587954	0.47959232	54
0.7533278	0.4131019	76
0.34899887	0.41035923	54
0.47039154	0.17643966	59
0.3114848	0.5619023	43
0.7932397	0.78032845	36
0.41456944	0.64501375	54
0.740562	0.25369257	45
0.4912861	0.37280607	52
0.82576406	0.61674327	49
0.7564789	0.46017313	41
0.71439177	0.78784543	97
0.10518888	0.38964427	96
0.5070383	0.51381946	93
0.023461511	0.50899607	98
0.69935673	0.21436037	42
0.30533928	0.42063382	26
0.4474741	0.08339363	39
0.3168708	0.8363915	82
0.52564853	0.48573884	38
0.089333884	0.5833597	49
0.34271088	0.25061843	56
0.46119797	0.0910441	92
0.4855001	0.7919824	35
0.4416342	0.6166288	94
0.3190686	0.25095323	33
0.47512284	0.6098409	38
0.18029447	0.5521827	46
0.330245	0.6013427	33
0.26028517	0.89141345	56
0.6855793	0.29966417	13
0.67685974	0.3215425	99
0.6431143	0.44885117	52
0.59318817	0.09333189	52
0.31402618	0.39624423	26
0.10357819	0.50231093	41
0.38728288	0.62117857	35
0.44881603	0.6094882	99
0.2609874	0.5904769	99
0.56606674	0.7934008	61
0.6466051	0.08328004	51
0.72085166	0.23611648	44
0.4592632	0.16424984	74
0.88078624	0.39624357	92
0.9013943	0.4485056	88
0.6111219	0.24348424	69
0.6980009	0.69638115	54
0.69949293	0.77696586	41
0.47514874	0.79098487	96
0.4539057	0.91407794	95
0.69004905	0.70336646	89
0.6715323	0.6535588	77
0.594835	0.5588637	56
0.23044895	0.17573419	43
0.2745761	0.37227583	54
0.2627675	0.8734612	74
0.4497222	0.12571062	19
0.4050888	0.2683791	99
0.9917555	0.52503496	47
0.30490667	0.3879341	65
0.09947825	0.73803836	93
0.64117867	0.65754604	41
0.19091798	0.45101365	53
0.29074755	0.6587076	53
0.6640622	0.63213366	99
0.04843587	0.44741532	40
0.06442451	0.32261747	54
0.30590737	0.5260225	57
0.33949402	0.26035956	99
0.86737776	0.45969984	51
0.091416806	0.7465692	94
0.5919186	0.1380725	99
0.56256276	0.78599405	56
0.44068924	0.0812171	91
0.37783065	0.26675832	97
0.5946157	0.539085	99
0.10401197	0.4955251	53
0.47668174	0.42043048	68
0.76288223	0.42424497	47
0.23853272	0.8608328	96
0.47970486	0.5323053	49
0.47994688	0.14445569	45
0.7926415	0.36032036	73
0.25275517	0.81628007	60
0.48649967	0.586563	61
0.6692282	0.15826668	76
0.70810753	0.67158514	76
0.19416821	0.7986074	63
0.40645295	0.7369996	37
0.39381835	0.6149205	74
0.6345587	0.9016876	79
0.49418342	0.10657313	26
0.44924903	0.32946938	50
0.4139467	0.57884413	72
0.36826745	0.1270507	16
0.66732305	0.23839226	99
0.6645598	0.14186564	56
0.45153055	0.91256213	86
0.89405507	0.4629762	91
0.44597247	0.17029981	42
0.40250176	0.27433512	99
0.19951001	0.8247041	43
0.25104704	0.5951876	42
0.23320189	0.3847273	59
0.68806535	0.63493276	96
0.24297479	0.19940498	98
0.19615577	0.414163	48
0.21741146	0.4404039	50
0.50036234	0.88420564	16
0.5731477	0.6361631	43
0.39697358	0.74564326	38
0.17395654	0.55686474	95
0.73290926	0.49824244	87
0.6334915	0.8941294	88
0.5116364	0.1655234	54
0.7252197	0.49623734	32
0.44276205	0.55403835	67
0.8864243	0.47427064	50
0.6545449	0.08470659	61
0.6587309	0.8653301	57
0.48767307	0.41410828	36
0.5086046	0.8816208	52
0.05045597	0.4522684	95
0.2602998	0.41280967	42
0.611879	0.4244814	67
0.40068316	0.5197242	99
0.73515034	0.6318489	40
0.88011354	0.41988873	99
0.40300694	0.7370587	98
0.5024337	0.14880416	55
0.68471014	0.2915652	99
0.9388281	0.5181807	50
0.57580465	0.79783005	71
0.6472118	0.08460238	99
0.32890126	0.6356073	45
0.49945515	0.4537755	81
0.62659985	0.30599752	46
0.38956088	0.2098675	24
0.00988338	0.384534	32
0.510339	0.12415506	97
0.45542222	0.6177037	75
0.3288485	0.47321948	97
0.45806652	0.62497497	99
0.4627224	0.122069255	37
0.027678087	0.5193489	45
0.035213877	0.5201654	95
0.6540707	0.08740999	35
0.68199724	0.1448806	39
0.24624772	0.5518652	54
0.6520198	0.29062864	60
0.6019649	0.0108955065	31
0.69807565	0.53646535	47
0.25086612	0.86613864	72
0.7052589	0.66988003	55
0.7897392	0.56046885	41
0.47696492	0.67887115	45
0.11735391	0.38823426	51
0.31962132	0.3809324	50
0.2355229	0.8506875	73
0.8535705	0.53147304	92
0.44386202	0.8434142	64
0.3178107	0.42913336	94
0.36005306	0.32445556	49
0.6883433	0.37925634	67
0.4724731	0.09072706	92
0.73959124	0.63460463	84
0.35537165	0.5280355	89
0.35022953	0.49207252	94
0.48820698	0.62234557	51
0.6707456	0.29589218	54
0.6386344	0.72846806	29
0.08747181	0.587639	48
0.6955068	0.5573555	35
0.94971794	0.3313566	50
0.45146242	0.9143047	99
0.08825716	0.31197098	30
0.3868455	0.20508263	65
0.22492325	0.18144071	99
0.21385553	0.5660056	90
0.19963187	0.55826366	72
0.3054492	0.52683234	86
0.47221598	0.64158297	94
0.5460231	0.4291171	98
0.746579	0.57574534	30
0.42698148	0.85098714	50
0.44122753	0.8715739	30
0.5396405	0.9820715	45
0.6690397	0.5900949	97
0.43532187	0.39971063	83
0.5122569	0.17617053	38
0.81855184	0.46658015	29
0.54089403	0.255149	73
0.69049376	0.3267631	86
0.54564875	0.6739136	58
0.49629033	0.67846894	65
0.34871426	0.5816396	94
0.18944436	0.35273752	47
0.10390341	0.38673633	30
0.4439502	0.94188416	87
0.35951167	0.45990878	60
0.4726566	0.090512805	49
0.50056005	0.52512026	63
0.6428385	0.7291138	62
0.60381573	0.29233143	81
0.71047944	0.2295337	99
0.70079285	0.28891566	38
0.49090913	0.4957717	84
0.6007304	0.6317915	51
0.5022013	0.11616084	99
0.7507928	0.50016236	61
0.27822685	0.8438402	70
0.75892085	0.42230844	96
0.09735825	0.38999325	49
0.6710136	0.25396866	30
0.87936425	0.4132381	73
0.2576171	0.5058088	63
0.7924724	0.54143745	43
0.62045646	0.4979259	43
0.6901881	0.6998233	33
0.39503852	0.68029845	97
0.7390004	0.47725695	96
0.7617663	0.4701343	60
0.70137215	0.78093594	47
0.32074162	0.2587177	49
0.71930856	0.38394237	56
0.22053425	0.45113656	51
0.87827927	0.40493578	92
0.40466532	0.76144683	96
0.84222585	0.5489913	51
0.7483424	0.22698893	44
0.4674875	0.8029634	98
0.5555937	0.38502377	62
0.4368589	0.60536057	74
0.19866318	0.56538594	75
0.45507982	0.3393511	44
0.7163901	0.22692433	68
0.4426859	0.8619366	62
0.19398223	0.80414265	48
0.288463	0.82043535	50
0.39235845	0.6282998	47
0.075003035	0.31169885	99
0.6478426	0.3201274	43
0.6865095	0.52372396	79
0.22903118	0.5298028	56
0.6292685	0.8838357	98
0.71529895	0.7162856	93
0.7858436	0.80135834	63
0.4819362	0.09579919	43
0.67479604	0.63777554	54
0.41695327	0.64903903	96
0.39734247	0.6474607	53
0.8777699	0.4081101	51
0.3813191	0.6219016	71
0.70319474	0.5827479	51
0.67564917	0.31418303	48
0.585863	0.5595851	76
0.75076777	0.21548828	62
0.08018457	0.3390167	48
0.87448895	0.40441456	43
0.07235855	0.31527093	52
0.18912284	0.2630828	99
0.2599039	0.3530479	43
0.42693108	0.61148584	74
0.35583526	0.11346217	96
0.6997646	0.50519526	46
0.20820612	0.7866898	96
0.86374116	0.45843297	96
0.92231596	0.61134726	99
0.54442	0.08226924	96
0.44939694	0.57345974	82
0.21697666	0.59465826	88
0.45453835	0.1810236	61
0.06748468	0.31818396	97
0.32451487	0.81352746	93
0.6865499	0.23232098	65
0.95151424	0.34331688	51
0.5166791	0.13797988	36
0.22814251	0.6076186	46
0.27217045	0.3480035	94
0.9881722	0.5212784	80
0.5531554	0.11066818	48
0.21582651	0.8523912	6
0.510208	0.108733825	65
0.49114734	0.06846615	42
0.8627783	0.41207898	99
0.2432231	0.5411476	49
0.7567708	0.4748275	56
0.26304826	0.4927102	83
0.03284281	0.3973251	92
0.61088765	0.43832427	98
0.89204764	0.4684169	93
0.2137278	0.2774547	32
0.80044645	0.37423736	15
0.65963227	0.24998423	86
0.12071849	0.4365897	34
0.6806421	0.85303307	30
0.5578794	0.71363944	97
0.488379	0.2829443	99
0.65551084	0.15428449	38
0.7106916	0.71060216	38
0.28432578	0.41607037	44
0.25896645	0.4946112	90
0.6821373	0.4431404	99
0.6637572	0.7105009	41
0.6968068	0.5014629	99
0.48336294	0.78536683	99
0.51354146	0.4745646	99
0.9441652	0.59910214	34
0.756227	0.6486821	54
0.32222348	0.41725472	21
0.33994204	0.46725273	99
0.5890907	0.09240272	92
0.6809552	0.40815344	99
0.32006484	0.4601172	38
0.6995043	0.77545524	82
0.7939768	0.5867075	93
0.6443038	0.9016025	97
0.43189093	0.46277666	50
0.43903348	0.49275282	38
0.2965105	0.38827366	35
0.23708667	0.45080653	46
0.34273	0.4262526	86
0.88580656	0.40141022	62
0.33306202	0.5371798	37
0.105370745	0.49217084	72
0.101398	0.3322355	59
0.80114424	0.36031312	45
0.1124936	0.39089513	99
0.646081	0.14593007	55
0.23421057	0.39411643	86
0.615105	0.4250453	83
0.86006093	0.5546777	84
0.6697977	0.07479903	96
0.60982394	0.34543633	76
0.62631667	0.7118629	43
0.46397206	0.08690785	60
0.3490189	0.39121228	99
0.17597307	0.55699533	0
0.08537618	0.31165388	39
0.08876931	0.7375556	99
0.41343036	0.8516529	53
0.4828077	0.8668134	11
0.082961366	0.32986528	99
0.7281779	0.31717068	67
0.23093952	0.49494284	47
0.92518675	0.3385145	99
0.0824951	0.57838833	85
0.23886868	0.80759215	45
0.16178855	0.45506057	95
0.70400053	0.6696265	54
0.9466992	0.33611652	55
0.32892582	0.53103584	47
0.19510798	0.5513016	45
0.78314775	0.5398985	46
0.34811732	0.26725173	76
0.6615556	0.6474953	61
0.41844964	0.3306126	34
0.10849528	0.39737904	60
0.22583063	0.81677675	92
0.71337396	0.25136635	50
0.38109902	0.2162908	92
0.6854906	0.55368996	94
0.41767	0.5935012	58
0.17567654	0.6346521	9
0.6848887	0.6429622	98
0.019158386	0.5154564	78
0.3651007	0.19885388	68
0.63272923	0.52767134	97
0.24994294	0.19183224	97
0.59978086	0.60835993	47
0.21637249	0.845056	92
0.8115464	0.5963569	84
0.5130736	0.4329139	95
0.18744828	0.27895185	38
0.83978343	0.54632795	47
0.26267257	0.4204971	80
0.26115718	0.36345875	39
0.5517157	0.5654601	55
0.940498	0.32466877	99
0.4709558	0.28572902	92
0.19786365	0.41726473	48
0.7254834	0.2465723	96
0.6890315	0.7681661	51
0.4227238	0.66781205	60
0.09365442	0.39922562	52
0.232492	0.17465241	57
0.64352417	0.30601296	53
0.56117344	0.42435414	62
0.386115	0.20458753	46
0.22543752	0.46361944	97
0.30085748	0.47016025	51
0.5428366	0.47972944	98
0.82129997	0.55838597	30
0.040884808	0.5113983	74
0.97331446	0.5373463	40
0.048723616	0.45030275	82
0.069050595	0.44898704	50
0.2531985	0.89955527	41
0.7408758	0.43210968	46
0.88191974	0.45544598	21
0.5180672	0.12717919	44
0.8595233	0.41657633	73
0.94665444	0.5397949	48
0.4803444	0.6455997	79
0.21928574	0.45691526	73
0.64263785	0.8876775	99
0.79863137	0.38426688	42
0.18622707	0.79693884	99
0.22731096	0.5774434	91
0.91729915	0.61307967	51
0.2397137	0.41763526	41
0.41332036	0.5560351	75
0.47902733	0.7940864	82
0.5174933	0.42988694	39
0.5495733	0.97267187	51
0.60785306	0.43587488	34
0.18798287	0.8633071	95
0.8020564	0.3687188	38
0.35708869	0.5561387	91
0.16547057	0.61221755	42
0.5650841	0.49586055	99
0.41136628	0.8607647	24
0.6988007	0.5641257	52
0.18916523	0.4780041	99
0.94113666	0.6160242	94
0.46101797	0.21644747	49
0.8383692	0.5906743	41
0.23984365	0.18500954	94
0.2847389	0.4661471	62
0.70010453	0.2749803	50
0.6819537	0.14532192	95
0.61887693	0.42692137	76
0.5924527	0.03899519	96
0.69892293	0.7270505	98
0.07980095	0.45191282	73
0.43632245	0.5838563	56
0.29214126	0.6627568	96
0.69208795	0.5752694	49
0.3976654	0.6384321	33
0.68454856	0.5266975	62
0.2954218	0.51331776	32
0.46982092	0.7969406	99
0.27987617	0.50763077	47
0.6201619	0.57541543	53
0.6910753	0.75992703	41
0.65540373	0.07320823	42
0.8172324	0.47987998	45
0.6748519	0.55412614	66
0.22492768	0.19943053	53
0.6861175	0.5265071	56
0.888345	0.40219468	52
0.9507272	0.33409292	47
0.46369526	0.10864034	33
0.26247078	0.8149881	73
0.42619085	0.37527445	72
0.45245492	0.07901117	42
0.60934937	0.34396848	47
0.70907265	0.41681954	50
0.706519	0.22591181	58
0.39352277	0.7584065	56
0.7141206	0.24864595	84
0.09861662	0.5766429	48
0.097815886	0.57724565	59
0.6799444	0.30263582	49
0.45822287	0.60025156	53
0.10409862	0.7433354	98
0.8411814	0.55118364	62
0.4121611	0.6521205	60
0.5507916	0.9952048	91
0.20768769	0.82661796	37
0.9724295	0.5246485	96
0.7581874	0.4216957	59
0.88589656	0.4017857	99
0.42689002	0.8520826	47
0.75351053	0.28542677	99
0.31479004	0.5961638	97
0.40571943	0.53688645	33
0.43570015	0.30340797	61
0.84925115	0.5494339	94
0.63911986	0.85679674	51
0.7203062	0.26602542	56
0.4484188	0.63764894	54
0.21629429	0.81101537	99
0.4552753	0.94227415	42
0.799866	0.3672113	75
0.69660646	0.4276837	55
0.661591	0.08264551	41
0.6404257	0.0983702	47
0.25368953	0.5442835	58
0.3675409	0.43052837	52
0.42821768	0.46162543	67
0.3325048	0.26186445	80
0.4777787	0.8383984	37
0.21890351	0.88087773	98
0.42933398	0.92305464	58
0.68763566	0.69861746	35
0.67893374	0.14204979	52
0.20216179	0.87700534	50
0.92112315	0.6210554	71
0.6798048	0.7279113	35
0.7180567	0.4345069	82
0.593416	0.11749971	64
0.72077686	0.41981447	44
0.67172277	0.49170372	60
0.09285664	0.7532789	76
0.52705985	0.16606078	63
0.4808326	0.10393341	64
0.39898318	0.37098482	30
0.45392242	0.9059968	47
0.21178748	0.45806098	57
0.38496432	0.27486998	46
0.069749944	0.3317697	50
0.55062413	0.573114	26
0.41099513	0.7652151	71
0.4603577	0.7032835	45
0.43489608	0.34872022	55
0.47304818	0.9082753	97
0.2544253	0.40144688	62
0.3255096	0.5932694	99
0.31103477	0.38869622	84
0.46550727	0.6277112	99
0.39889568	0.5125883	75
0.8570309	0.606454	36
0.65635127	0.54123205	33
0.66877466	0.3017576	41
0.30829918	0.66492116	41
0.018149804	0.38480595	39
0.6241469	0.73422426	48
0.22477968	0.8657963	84
0.5452676	0.2217068	59
0.9370977	0.33832332	49
0.68600684	0.5892604	50
0.8123904	0.47061488	47
0.2789533	0.6381981	41
0.76276624	0.22891974	29
0.27940056	0.36609355	90
0.28916472	0.63444704	92
0.618933	0.15700398	24
0.38919607	0.6199234	46
0.188224	0.42314935	94
0.5851856	0.6253226	86
0.33569813	0.8323639	82
0.3720654	0.208275	95
0.25689077	0.5699464	59
0.31000724	0.56186974	98
0.44295645	0.17878751	48
0.40567696	0.3693439	47
0.49037167	0.51028854	98
0.4766348	0.83902586	96
0.34563074	0.4748681	98
0.65470153	0.2530643	27
0.488549	0.5903344	84
0.25094485	0.8407294	64
0.48019058	0.27058518	52
0.24708597	0.38723573	46
0.69503206	0.84929305	64
0.7071012	0.49384776	99
0.019527359	0.5101507	51
0.38839668	0.5739337	40
0.08465781	0.34351256	47
0.4915115	0.13579793	70
0.2675996	0.68808997	90
0.5928079	0.11085809	96
0.28131714	0.6624215	53
0.09941225	0.5759402	53
0.20228404	0.8520246	99
0.20667782	0.8856763	91
0.937739	0.5186737	63
0.09232984	0.58196014	76
0.3154924	0.2524252	98
0.83464795	0.7339924	53
0.5630026	0.778283	92
0.7028623	0.6685385	96
0.91172147	0.3421782	61
0.6687317	0.60617876	55
0.7144873	0.37879807	0
0.5661111	0.56673574	87
0.50248	0.4458327	99
0.47279012	0.8915253	73
0.12720859	0.508495	79
0.8585496	0.39841372	65
0.28462183	0.4375313	45
0.39291042	0.6259084	51
0.74044454	0.25021964	96
0.45688707	0.18123181	44
0.6974924	0.77844185	72
0.2024221	0.27857047	75
0.11157174	0.7521714	92
0.32296276	0.5654687	53
0.4529547	0.54387397	98
0.6684125	0.3150516	58
0.45012876	0.6474538	47
0.21342725	0.78984994	53
0.563298	0.6955495	92
0.3333551	0.26118976	46
0.25681886	0.88845176	36
0.28769872	0.64785355	59
0.8629768	0.5358128	41
0.41237068	0.30219197	52
0.52962184	0.091459654	76
0.25309741	0.8155733	99
0.7135039	0.6166563	76
0.16003992	0.45731592	55
0.92884624	0.3418884	97
0.34798095	0.5600211	69
0.47729135	0.38563967	49
0.49800587	0.60804635	48
0.75850415	0.23302309	35
0.35780945	0.31831005	52
0.8150088	0.79029655	41
0.40053177	0.52293926	59
0.6956322	0.6886326	19
0.55876493	0.70916367	59
0.5542112	0.11601256	57
0.45307425	0.9060138	45
0.55374414	0.56513387	49
0.71991503	0.29408118	57
0.7675811	0.23477729	48
0.4278761	0.61316466	44
0.6726122	0.27582034	52
0.18230104	0.26811922	77
0.33830035	0.11105386	40
0.4176376	0.679633	97
0.9645257	0.5294199	38
0.23374361	0.39509115	86
0.4477902	0.7043244	61
0.2844699	0.67999625	49
0.3562101	0.3339182	51
0.020654919	0.38009736	67
0.27053577	0.69271386	99
0.57828146	0.047906782	98
0.5653693	0.7034535	96
0.25039342	0.3488874	50
0.5875877	0.110661045	91
0.2523714	0.45017055	42
0.48436427	0.68090063	90
0.713255	0.7183372	79
0.4895816	0.671452	32
0.19394791	0.87239987	29
0.63888747	0.89721465	61
0.80788136	0.80373245	91
0.8648271	0.6143954	64
0.36930218	0.44726315	82
0.81253004	0.76004297	34
0.69719225	0.65850735	85
0.68460804	0.8461488	51
0.99219674	0.52100456	63
0.50452155	0.072231576	98
0.66416246	0.07996796	51
0.5874012	0.5554738	78
0.23344897	0.5830856	61
0.22688085	0.60084015	71
0.9462573	0.3358071	42
0.70170677	0.50728583	51
0.43362486	0.90724117	90
0.18304026	0.5698165	76
0.774143	0.5575994	94
0.5713597	0.4948562	70
0.54400563	0.9878943	99
0.22476117	0.8719646	33
0.20634195	0.58759236	46
0.22099526	0.45187393	93
0.46704975	0.2828783	60
0.55781424	0.71095645	43
0.6909106	0.5098753	55
0.401032	0.5287945	99
0.30343348	0.46961686	87
0.46475792	0.29065484	36
0.6502216	0.50853276	35
0.09303284	0.5692027	65
0.35775277	0.65638053	89
0.47956678	0.4114535	81
0.27018073	0.3734028	48
0.8938218	0.3998523	92
0.09276583	0.57948893	82
0.5078481	0.45972064	43
0.26347625	0.876052	99
0.33097708	0.83313304	99
0.34524748	0.33253348	46
0.19184999	0.45946386	61
0.04454932	0.5122843	63
0.12363505	0.39562201	14
0.5749977	0.56322885	96
0.5694015	0.43203586	54
0.7947189	0.5952663	43
0.61855763	0.33290586	83
0.40837336	0.31666306	54
0.6654677	0.49989715	66
0.5274226	0.43083024	39
0.31222072	0.38143826	49
0.89648265	0.47571617	57
0.48087493	0.20430136	36
0.4815982	0.3935636	50
0.69907755	0.78439605	60
0.6080758	0.42748544	84
0.43624896	0.34812105	99
0.36509228	0.1950287	49
0.5760684	0.7936143	45
0.69392663	0.29407826	50
0.5098637	0.6459256	48
0.449119	0.32019395	72
0.51247025	0.55594337	94
0.07824356	0.35514668	35
0.59834826	0.35166767	15
0.40739113	0.6280394	50
0.8200427	0.7373183	4
0.28870505	0.58553857	74
0.57989734	0.63724655	43
0.2280065	0.5954719	62
0.48902464	0.09599941	40
0.8508022	0.60592663	52
0.5026462	0.87182665	46
0.21751167	0.84463876	46
0.24177098	0.8529291	46
0.06956442	0.3107258	81
0.75675744	0.42319432	42
0.34677327	0.44537124	97
0.19958967	0.5770982	98
0.28908136	0.480739	51
0.26762182	0.4333309	96
0.083229914	0.74205947	86
0.6168585	0.4305614	98
0.438205	0.5782443	98
0.75461525	0.4231107	67
0.85867274	0.5293429	99
0.61730254	0.43786418	65
0.6672894	0.15249178	92
0.56452656	0.5085017	67
0.434652	0.46704665	35
0.29856202	0.5536946	50
0.5170473	0.52298373	43
0.18201755	0.35499963	47
0.2581376	0.36245397	46
0.76139784	0.42062902	95
0.49228078	0.8081818	58
0.4844836	0.40459844	35
0.7795484	0.54074925	63
0.255786	0.8751135	99
0.5611009	0.13483977	45
0.576681	0.6291806	99
0.86401695	0.4042719	51
0.75304055	0.4189096	45
0.39999613	0.4526216	56
0.69039845	0.578536	86
0.6516155	0.3130742	74
0.9766902	0.5214916	94
0.37172398	0.34225586	56
0.63259566	0.5592423	35
0.36124676	0.54171157	42
0.5905641	0.012135083	47
0.71101445	0.78283423	52
0.40113088	0.5341248	46
0.61627567	0.12356349	74
0.7111621	0.454512	82
0.08135361	0.32525003	47
0.72771335	0.3743953	47
0.47467571	0.5290684	68
0.54237324	0.4274377	68
0.34127688	0.27097318	80
0.332605	0.59229237	87
0.6439557	0.7193155	83
0.19259189	0.6439181	99
0.6762642	0.8391251	49
0.78829896	0.5599624	52
0.941043	0.6175849	56
0.5926261	0.5466954	58
0.574423	0.4744042	47
0.66925895	0.30777493	35
0.4982578	0.45947656	99
0.67319185	0.13520528	5
0.47035256	0.5037334	46
0.18522002	0.5406869	60
0.3561596	0.43979356	70
0.47903246	0.4131885	95
0.86305565	0.39732152	99
0.25707036	0.80205894	48
0.93149	0.34771627	80
0.24065861	0.541512	54
0.41788197	0.45908868	46
0.6416553	0.52171606	39
0.5724211	0.54845816	46
0.0905937	0.73934716	97
0.43036735	0.3486505	92
0.510205	0.36562806	45
0.50552666	0.08265484	27
0.24495344	0.46931556	38
0.39044994	0.7628397	96
0.37832168	0.3370369	49
0.103653915	0.561156	39
0.6982397	0.76051056	50
0.47018433	0.6566602	35
0.24392061	0.18901038	98
0.68416303	0.42201772	88
0.6529203	0.13171828	77
0.0887036	0.5750375	46
0.32365382	0.83888984	84
0.4496967	0.9262122	98
0.5744332	0.026304372	90
0.6764396	0.3911964	42
0.21819232	0.43365932	43
0.18557017	0.55607045	99
0.9445164	0.6243764	37
0.47139713	0.80434805	61
0.63897145	0.44629368	60
0.32971048	0.26419812	64
0.5315874	0.9882131	81
0.6711967	0.25839794	86
0.7501915	0.63407993	41
0.23999095	0.19031638	53
0.3245459	0.4371598	94
0.27119473	0.38398838	98
0.2929312	0.43519244	94
0.5522163	0.42534903	63
0.086484395	0.5559913	35
0.32251695	0.44843918	52
0.7984164	0.59504396	54
0.49835783	0.5640275	42
0.8036941	0.46221453	51
0.6958562	0.22593713	45
0.41709402	0.91445845	47
0.4709353	0.159822	41
0.31613234	0.792007	61
0.49768856	0.8763085	77
0.6989249	0.3878477	79
0.8405893	0.5888106	62
0.37119755	0.3298604	50
0.5100553	0.8759136	36
0.8460267	0.53335243	44
0.26027402	0.86018646	22
0.49911302	0.66915756	58
0.7991356	0.36173186	26
0.811831	0.80907875	85
0.1713627	0.5562388	61
0.31503293	0.45193467	55
0.56258947	0.10477296	42
0.87956244	0.40069973	59
0.22824809	0.48637983	98
0.46213502	0.17524831	50
0.11116006	0.49378043	62
0.6770261	0.30794245	55
0.21560912	0.8794216	45
0.7770709	0.5566627	87
0.25100616	0.48458833	42
0.2646249	0.46536446	81
0.69800043	0.24157058	95
0.21575186	0.84099036	99
0.46016562	0.6127446	52
0.9368876	0.6104519	98
0.4557336	0.09359154	59
0.21352397	0.59462684	38
0.73032373	0.24075912	78
0.27065748	0.8879713	61
0.8601419	0.5296062	37
0.21044947	0.8337249	94
0.44124484	0.9497082	99
0.091758125	0.5511684	68
0.27059984	0.36390722	92
0.69981545	0.22510356	82
0.5247958	0.30112255	75
0.11740636	0.49922785	46
0.32217824	0.25323915	89
0.7612149	0.2218003	98
0.6318591	0.881495	99
0.25057992	0.35803264	35
0.3071985	0.38334104	66
0.37726027	0.5583368	45
0.56336224	0.78123283	77
0.61523896	0.33371744	19
0.44702992	0.87030524	67
0.79821813	0.80118096	98
0.37399638	0.5116948	99
0.4746116	0.62463224	7
0.1734102	0.26191226	25
0.6976331	0.71652454	50
0.5646236	0.036399137	50
0.3292271	0.64970374	58
0.24636355	0.81342113	49
0.36882794	0.34021792	49
0.4783177	0.6065935	62
0.419208	0.46666202	48
0.3565803	0.1089229	84
0.1973712	0.3454084	45
0.28234527	0.4461417	59
0.47981253	0.7956192	50
0.6964486	0.2322766	54
0.010096764	0.51310205	76
0.763557	0.6429049	57
0.107162766	0.39426142	66
0.8623773	0.54308337	46
0.816334	0.46551704	72
0.73099643	0.41824543	99
0.6166707	0.3225918	63
0.43101606	0.32584414	36
0.59086466	0.0016604965	51
0.44859558	0.940533	41
0.25552717	0.3401654	44
0.58552104	0.09370789	99
0.44949552	0.3195122	99
0.6013152	0.35047862	92
0.08905601	0.5863252	79
0.625113	0.4257835	46
0.23408219	0.1794929	81
0.6797422	0.2656455	94
0.82737374	0.7306373	86
0.6956938	0.5556846	99
0.68147	0.29387164	32
0.75464904	0.4209381	57
0.48085	0.7879862	99
0.18400823	0.26723346	32
0.4581698	0.53054446	75
0.54494005	0.23013425	62
0.31876218	0.49606282	61
0.28419775	0.6318424	41
0.37458888	0.574358	52
0.24892715	0.1963611	53
0.5878683	0.44978943	58
0.51691836	0.064012036	57
0.8131486	0.806681	56
0.23765701	0.81082255	91
0.6350769	0.31357732	96
0.3366059	0.096088655	99
0.27630216	0.67558765	62
0.70483774	0.38191092	52
0.33275726	0.5961229	88
0.6247725	0.7402734	65
0.4313855	0.397509	99
0.054935075	0.457008	51
0.93210185	0.62804055	61
0.6327877	0.4556743	93
0.5801139	0.63876766	51
0.5255785	0.12524241	46
0.74109656	0.2367745	65
0.47712108	0.28231463	44
0.49708557	0.38194865	99
0.47953275	0.130893	67
0.39108875	0.6890083	96
0.6318655	0.73825186	95
0.19433506	0.3461866	16
0.31411818	0.5946499	50
0.7157149	0.7789239	47
0.45377618	0.6143209	66
0.18569793	0.79647815	44
0.72567695	0.22272405	49
0.60203886	0.42752907	62
0.49025017	0.18511797	31
0.68988	0.6838252	54
0.41239372	0.73749566	33
0.7797456	0.55185896	99
0.45843717	0.49714625	95
0.7617988	0.2388869	65
0.4555591	0.9097638	53
0.17971413	0.2650077	54
0.806476	0.36720717	66
0.69458145	0.62483054	47
0.30908346	0.5341609	99
0.4297915	0.37721756	99
0.28743088	0.68903893	48
0.32159975	0.47292888	71
0.66366446	0.86254865	47
0.10887816	0.55285585	85
0.4020103	0.6707468	97
0.1766704	0.45828447	63
0.22991307	0.17514028	82
0.5847707	0.5475156	41
0.29888543	0.42935765	55
0.36810353	0.2144407	92
0.6359554	0.54602313	77
0.93894964	0.62190104	24
0.07822829	0.35569817	33
0.465024	0.77007914	59
0.4741587	0.26846007	99
0.59814125	0.10385061	68
0.41085866	0.86374515	55
0.5552151	0.4286128	63
0.18536961	0.79677427	47
0.6948495	0.66557527	52
0.5829107	0.7943397	46
0.7990615	0.7860473	99
0.3695376	0.45606825	96
0.24123986	0.5284132	54
0.5321166	0.6462576	43
0.327743	0.24751824	44
0.82090104	0.7890026	51
0.6706714	0.14588848	55
0.1866645	0.41554034	46
0.8789916	0.47406626	48
0.4658461	0.5199035	97
0.46763384	0.16841224	99
0.516206	0.06720805	83
0.44318894	0.61488587	53
0.2125064	0.4883957	40
0.76013166	0.23718397	96
0.48869792	0.6223113	35
0.9343258	0.32696128	46
0.68467194	0.22217149	62
0.6238706	0.73781353	98
0.33452168	0.48916963	46
0.7182429	0.7161647	53
0.19053717	0.41966727	38
0.1877247	0.3617534	52
0.014006395	0.3729881	29
0.20824946	0.8212873	48
0.83530676	0.74690425	53
0.26367953	0.20941219	99
0.1050207	0.57346183	42
0.68149734	0.42233998	68
0.21388757	0.88000274	71
0.7179065	0.39985913	99
0.7279196	0.31698138	56
0.83633083	0.72099155	45
0.84126246	0.5625453	46
0.23809157	0.60192823	33
0.53771466	0.30972412	71
0.26207373	0.37641278	43
0.416686	0.85636383	99
0.56613094	0.7785336	57
0.96836823	0.51323664	46
0.63686216	0.51592857	35
0.6416836	0.89920473	94
0.546888	0.21959195	99
0.4704888	0.13818936	99
0.89225644	0.40093756	38
0.23781756	0.45030564	59
0.68150043	0.8389027	47
0.65376836	0.6861961	64
0.59894437	0.5042748	58
0.8447677	0.7280538	46
0.28882968	0.53515285	9
0.760822	0.41884327	99
0.2825037	0.6778025	51
0.33581984	0.25535962	37
0.26504433	0.5619701	45
0.5536322	0.56697994	97
0.33142966	0.25395727	57
0.5950027	0.117939286	85
0.2269062	0.48022538	43
0.6565398	0.1333718	77
0.6716291	0.42141223	46
0.7631231	0.24994132	5
0.6659695	0.086654775	15
0.7012006	0.6487042	58
0.39010936	0.25866708	55
0.98354536	0.52477497	94
0.33374825	0.83284837	97
0.08959223	0.5845406	58
0.65102214	0.8918822	48
0.8514824	0.61929756	99
0.6103283	0.56499267	36
0.54845494	0.3167793	45
0.30656967	0.45789135	72
0.53472966	0.33318296	51
0.26389533	0.39344165	92
0.7360582	0.23223554	67
0.20338774	0.88185287	35
0.47055846	0.08369215	96
0.41511768	0.4703149	51
0.9951323	0.52602017	76
0.68911463	0.855617	26
0.61985344	0.12330976	64
0.7125252	0.53220046	80
0.65641564	0.093922384	78
0.4872969	0.14659004	91
0.26003796	0.81244016	42
0.21850647	0.47330514	61
0.56357336	0.43025285	49
0.37872252	0.41915008	78
0.37291357	0.18931085	84
0.5866202	0.6310057	53
0.24925151	0.8664094	46
0.24037592	0.81241244	99
0.4081583	0.74096453	58
0.4471587	0.55939704	41
0.45573956	0.09670042	97
0.79451436	0.5978476	49
0.5408466	0.38393924	27
0.5338705	0.2359632	76
0.6536168	0.53293115	21
0.4495115	0.53377026	50
0.363173	0.10626911	96
0.22034125	0.8411264	30
0.5243088	0.11237008	47
0.39656913	0.75373596	64
0.17186983	0.63271064	59
0.48768786	0.6560944	42
0.36784172	0.39540514	45
0.7894589	0.48383012	68
0.19598763	0.63393223	42
0.31622627	0.7917434	50
0.4667354	0.5430764	98
0.30697984	0.5333386	93
0.63368267	0.12662864	94
0.84358376	0.6043591	4
0.6730154	0.42993572	43
0.69445163	0.51211715	80
0.63416696	0.6696973	99
0.6216762	0.6717842	65
0.9607679	0.5321366	94
0.53624314	0.98052746	96
0.40675357	0.7379933	74
0.56796056	0.70566404	89
0.81858766	0.742578	96
0.40120515	0.68456006	46
0.107581355	0.39454815	92
0.43953148	0.94649166	55
0.7078713	0.2989625	95
0.60704976	0.053859472	69
0.6866397	0.76245034	57
0.63984627	0.7231675	99
0.7642381	0.23109253	64
0.45917872	0.1861222	50
0.50494516	0.37424433	81
0.58738	0.47315803	69
0.25194892	0.39610896	44
0.27286643	0.53504014	99
0.65747297	0.721148	96
0.6385422	0.89071035	42
0.6781185	0.24884173	40
0.71939826	0.7161742	87
0.14516398	0.5279286	85
0.8856946	0.4008432	26
0.6197121	0.43184054	39
0.5368333	0.30227506	91
0.87540394	0.38863957	98
0.71727425	0.3884683	46
0.4985645	0.57431954	40
0.4086491	0.86344314	97
0.29914254	0.3550157	93
0.46761784	0.6116426	96
0.31354496	0.45224017	43
0.48741105	0.14574122	99
0.47761795	0.078879155	83
0.2132752	0.4817457	99
0.8709368	0.41014767	72
0.74333197	0.5451047	82
0.5148462	0.5210447	66
0.47834566	0.40467995	37
0.5711543	0.6392815	46
0.39057	0.6052905	52
0.69791716	0.7588463	66
0.4731674	0.19925195	56
0.66595644	0.72364193	54
0.7972765	0.80211633	95
0.52476645	0.19031852	23
0.4736913	0.6687949	62
0.23691067	0.18026379	53
0.6537043	0.42395416	92
0.21541089	0.600335	37
0.5766558	0.5662159	95
0.70075375	0.72018766	20
0.34905717	0.5455926	62
0.10397763	0.50335306	44
0.40196368	0.5258214	57
0.4282327	0.39418036	96
0.70198506	0.7002179	99
0.82753253	0.54648936	90
0.6624533	0.08485923	86
0.2727434	0.38946676	37
0.007847413	0.378743	90
0.5525239	0.3085112	59
0.23199104	0.8744162	61
0.44318032	0.17711024	86
0.37953937	0.1293702	38
0.6939664	0.7830025	69
0.5534223	0.70538646	62
0.58439267	0.018592242	30
0.18579315	0.25915304	63
0.44404942	0.33891448	99
0.5122335	0.071465306	97
0.25151262	0.3366646	57
0.48673263	0.45755213	10
0.7119862	0.2243628	71
0.168665	0.5533187	49
0.48040575	0.0885481	35
0.58127624	0.7891181	67
0.29412538	0.42585126	94
0.7969945	0.37824178	57
0.8526114	0.54625756	47
0.5240452	0.07713483	41
0.29015765	0.82886535	47
0.25768977	0.5483064	68
0.65310955	0.46645167	70
0.119767606	0.56603736	37
0.43142486	0.32722113	72
0.09444397	0.73005307	95
0.10573962	0.33903387	77
0.50089824	0.80389225	99
0.50862813	0.8877833	71
0.55504435	0.57426757	80
0.7076459	0.7719806	97
0.49704766	0.34734517	99
0.44977677	0.94508356	51
0.54053986	0.43203068	48
0.7729098	0.5406952	50
0.3162436	0.26043364	23
0.682315	0.8467217	98
0.8130751	0.4668293	42
0.8037557	0.8043882	99
0.62036806	0.6237874	99
0.4666357	0.19602434	28
0.43965802	0.9387482	92
0.014381436	0.51305425	73
0.41134337	0.47901872	53
0.31139353	0.4211359	74
0.42436534	0.4018296	98
0.39156136	0.27303365	90
0.585403	0.12046677	94
0.25843096	0.887358	88
0.2253869	0.84483784	44
0.5972218	0.013254909	52
0.60022575	0.35024458	97
0.3565623	0.33683345	51
0.9358742	0.6112302	54
0.30746853	0.81796145	93
0.6794572	0.3194797	55
0.64609104	0.5828468	51
0.3137585	0.51172245	39
0.21220383	0.868661	60
0.34478414	0.2534152	63
0.29483572	0.52558464	63
0.47531223	0.18840794	99
0.7446236	0.6588223	95
0.3323398	0.41662553	50
0.2894803	0.6609382	95
0.24721582	0.50503826	39
0.31037718	0.3936688	99
0.62795645	0.8694492	70
0.4960124	0.07981854	19
0.6433317	0.4921397	46
0.7197789	0.37616324	60
0.36782867	0.41874918	85
0.099092916	0.5794076	39
0.93305844	0.33193734	35
0.4117999	0.47796854	99
0.70128745	0.22999285	72
0.5185188	0.52555543	23
0.33253747	0.5556099	49
0.3958415	0.26418036	62
0.31632558	0.37311032	38
0.57506186	0.7119405	64
0.57007706	0.70263886	56
0.5881454	0.073978	52
0.53648883	0.24460305	29
0.48827955	0.6216073	89
0.59921956	0.6186215	98
0.28170145	0.64139646	97
0.8786705	0.40203786	55
0.79647017	0.60141665	45
0.9520777	0.6223353	65
0.26944017	0.8954959	72
0.11229732	0.5033443	25
0.3549712	0.09971138	23
0.38443798	0.5111482	55
0.3706694	0.1970059	46
0.48886362	0.37392202	72
0.27728197	0.40026945	37
0.48294145	0.2781953	80
0.468774	0.2766439	50
0.66492563	0.27500194	44
0.5167035	0.14109397	61
0.6890498	0.85467577	99
0.7576705	0.5669588	54
0.032281294	0.51969236	58
0.39753017	0.68145424	62
0.8432746	0.7323994	75
0.24076563	0.89558125	99
0.2305667	0.39910722	57
0.810815	0.46076572	42
0.7460167	0.41087124	61
0.49378052	0.10018343	45
0.09060594	0.57725126	65
0.30066627	0.35681894	98
0.4230637	0.46841463	80
0.47974122	0.8139363	94
0.47523534	0.11794579	95
0.59002644	0.030275615	92
0.4505829	0.6482728	54
0.581653	0.63403994	87
0.68426436	0.31772768	96
0.6823988	0.6505043	45
0.79600036	0.52787113	97
0.5139623	0.595697	50
0.48533893	0.8549726	93
0.47981265	0.27024487	53
0.92920417	0.60670704	60
0.6839171	0.84019655	91
0.80537164	0.46968678	20
0.41803873	0.47875068	48
0.7880665	0.36209974	68
0.4458848	0.5428903	45
0.45775384	0.084373	42
0.28516343	0.48891613	47
0.5765404	0.79632765	95
0.6817917	0.2693342	99
0.23540911	0.19337247	97
0.68701005	0.31342706	98
0.2566191	0.34133723	49
0.8315126	0.55507934	38
0.6676597	0.15365529	30
0.55760616	0.23209262	46
0.32391375	0.84091395	99
0.7263764	0.40722534	41
0.13367012	0.49842706	80
0.21826138	0.8838538	95
0.6816215	0.7268002	88
0.3998344	0.6749033	36
0.4163602	0.8594728	98
0.46770462	0.2697116	52
0.65898687	0.13739392	44
0.22444184	0.39795396	32
0.7675176	0.23999421	48
0.87259024	0.39994183	71
0.017829625	0.39157647	45
0.17807174	0.26182917	74
0.712382	0.7855035	98
0.48715767	0.619175	84
0.43183836	0.46823597	56
0.66155756	0.70105934	51
0.37850687	0.44577992	85
0.40122032	0.5779491	48
0.5696482	0.69810355	28
0.47800064	0.19088978	96
0.27893874	0.45838794	38
0.74703276	0.54485756	34
0.86506385	0.41180637	47
0.3665329	0.20754333	64
0.24057348	0.5225077	52
0.3088706	0.43586177	39
0.3773836	0.5315359	94
0.38753903	0.27909157	43
0.92151594	0.33033392	37
0.54983836	0.23964262	63
0.5340662	0.983959	12
0.5826773	0.10916233	54
0.4905982	0.88833255	29
0.5009816	0.6085464	77
0.73654693	0.52787226	47
0.4630728	0.8770258	96
0.4655632	0.47475275	44
0.700381	0.5132686	46
0.27531236	0.5250118	55
0.6337355	0.89061695	41
0.16903701	0.5547916	81
0.57553536	0.5547349	52
0.54873425	0.5580981	67
0.7697982	0.24075364	49
0.362834	0.52294236	95
0.11004653	0.57294935	55
0.5436115	0.3892414	29
0.4777409	0.4704693	49
0.7101348	0.78595996	4
0.47292963	0.271264	52
0.10437251	0.72913986	83
0.7330742	0.6423911	48
0.5200576	0.11750328	45
0.5706232	0.63876927	59
0.5215824	0.1308109	74
0.9659632	0.51733506	81
0.58072394	0.8001065	57
0.040164124	0.51767653	40
0.8539219	0.6084316	64
0.30788237	0.38491455	67
0.22203612	0.6080731	41
0.44277313	0.086379215	96
0.7130077	0.24657227	49
0.7278163	0.6328202	79
0.08811565	0.72824436	98
0.67784	0.6691172	64
0.6449168	0.49152008	53
0.042928834	0.5196964	95
0.6801868	0.57862884	61
0.9512308	0.54776573	38
0.2862664	0.58538455	65
0.567284	0.10082332	7
0.6382877	0.5160931	43
0.26630548	0.43855473	39
0.39167473	0.56764716	57
0.56882775	0.13051763	72
0.5667506	0.54736656	59
0.5300502	0.99096143	70
0.6225273	0.56112415	99
0.17648885	0.56204414	88
0.48595166	0.6592013	48
0.59296703	0.6202395	59
0.27928677	0.37940538	49
0.395654	0.67016745	55
0.31261015	0.38183418	45
0.2422921	0.80853766	33
0.8111261	0.8081855	52
0.64232635	0.2893949	63
0.62386405	0.28852695	43
0.17029577	0.63848335	60
0.25335708	0.8689351	99
0.7814265	0.5367356	52
0.5532146	0.5649773	45
0.30802694	0.404686	73
0.24408838	0.41336206	47
0.682904	0.24545637	68
0.3287348	0.8415676	99
0.8313829	0.72625756	95
0.47311607	0.27182242	17
0.8305805	0.72718024	28
0.25526878	0.34348047	47
0.31478402	0.5637779	75
0.31410223	0.42064074	99
0.97420734	0.5282695	99
0.8022069	0.47755262	53
0.37378696	0.57311463	41
0.9348246	0.5110051	99
0.62555027	0.7334422	99
0.09884466	0.7439322	77
0.23182528	0.4735629	49
0.21650007	0.80271184	87
0.16513845	0.6105077	25
0.48157856	0.890002	52
0.22935367	0.17763202	56
0.7281133	0.5850518	92
0.518978	0.1768061	38
0.6939594	0.38164547	30
0.32861078	0.45169258	48
0.25952885	0.8125749	96
0.46547812	0.10865534	64
0.5744776	0.6390889	29
0.18870208	0.4205358	46
0.6816991	0.14453124	79
0.40609133	0.86080396	98
0.8563301	0.54714155	99
0.10775758	0.503003	99
0.23178491	0.61015147	84
0.8318273	0.62197286	66
0.55451715	0.2987954	76
0.45106468	0.082456954	99
0.6703595	0.84480655	72
0.45257515	0.078458935	70
0.23156977	0.60462034	56
0.19812897	0.81361604	48
0.30886146	0.653838	33
0.49319693	0.09185184	58
0.8018623	0.36535928	54
0.3935581	0.5361487	99
0.676347	0.73980385	99
0.73819757	0.6449032	64
0.44932273	0.4077377	41
0.5819349	0.5571937	49
0.20375493	0.8283979	46
0.47005957	0.18569364	46
0.5089143	0.8963016	43
0.37492254	0.26811865	50
0.42750514	0.91356534	33
0.4277047	0.92190224	34
0.11034097	0.49932966	98
0.4784018	0.79017705	49
0.5201721	0.10987336	56
0.65247226	0.09197868	69
0.16759443	0.6368811	46
0.66160476	0.29254195	41
0.6315582	0.70568025	41
0.78788835	0.55906004	42
0.7464245	0.43335646	51
0.25113937	0.42922843	45
0.28335276	0.6878997	98
0.5811803	0.79831797	98
0.3291423	0.44679922	85
0.23006427	0.1754147	99
0.320746	0.47258076	57
0.6851098	0.31618303	50
0.552181	0.2210358	32
0.46139607	0.2791243	86
0.63728	0.8919632	71
0.31965005	0.4194503	59
0.6750586	0.25688505	99
0.50612843	0.16496816	48
0.47019312	0.28972065	98
0.62545186	0.7419062	44
0.28444555	0.40086815	77
0.3879683	0.6186549	43
0.39949247	0.7582838	79
0.1941953	0.27607322	72
0.7927431	0.36164623	45
0.4611906	0.28747907	85
0.18903188	0.46453002	43
0.6109348	0.3443966	27
0.053725343	0.45021552	66
0.575453	0.55646455	45
0.29413235	0.65609384	79
0.43876082	0.43649527	99
0.4889642	0.09104689	96
0.811094	0.8081036	73
0.41182476	0.6467904	58
0.46158165	0.5448738	72
0.33550993	0.44758183	58
0.6830395	0.84563124	67
0.35984075	0.11415919	62
0.89162517	0.4443188	38
0.7547955	0.26084292	38
0.45153424	0.18420567	92
0.38925523	0.76175994	92
0.10374653	0.40096468	49
0.49451506	0.68031406	73
0.6040888	0.51894474	46
0.619634	0.5755516	56
0.70235944	0.51763725	84
0.5946833	0.0135813635	63
0.5606374	0.22302987	51
0.6606961	0.52121425	15
0.4789877	0.41590562	43
0.44554105	0.5618117	46
0.3913013	0.20714884	99
0.9476806	0.61409175	40
0.9403911	0.5876484	72
0.482439	0.50373316	86
0.33051446	0.26032624	86
0.27950585	0.67157316	46
0.07454343	0.47618356	64
0.81416947	0.47758663	79
0.39529824	0.7632556	51
0.4130602	0.754949	99
0.0047912253	0.37769878	68
0.22801386	0.18190794	73
0.9301749	0.57595575	79
0.7032966	0.6818763	95
0.434278	0.35034075	59
0.58729345	0.6234129	46
0.5607441	0.56038654	49
0.70019317	0.2317704	29
0.36435273	0.2837402	96
0.19630034	0.34693488	50
0.20603092	0.5426483	74
0.31014243	0.58694357	25
0.4946748	0.4163688	46
0.19538908	0.36271027	46
0.25848204	0.43910328	48
0.21059993	0.59411246	55
0.22866137	0.5660939	71
0.4639162	0.5646844	49
0.28958648	0.43660617	49
0.409475	0.63579255	95
0.93131036	0.6062429	95
0.33136684	0.58447033	79
0.6940434	0.26925573	99
0.39725265	0.515746	64
0.26192525	0.3365192	62
0.29054886	0.47271878	51
0.43968707	0.6399111	16
0.71249264	0.21633288	49
0.66892105	0.6108594	88
0.3434301	0.25618526	95
0.488357	0.11579963	62
0.23911244	0.5000801	48
0.46599078	0.4047286	79
0.4963705	0.8931058	40
0.06337469	0.45197332	45
0.45478666	0.6526848	52
0.8319602	0.5678277	61
0.7458093	0.6566967	99
0.1843137	0.41798687	36
0.45973447	0.64785814	98
0.49630544	0.068258554	55
0.59950566	0.44396165	47
0.18086681	0.26810125	73
0.25317487	0.37249002	38
0.25911933	0.33545986	53
0.37058997	0.11772626	82
0.41747832	0.6473634	45
0.51117927	0.87778133	64
0.71654093	0.38935012	40
0.45570064	0.8957157	99
0.21215475	0.5680323	77
0.32680455	0.5012626	98
0.7024291	0.5116881	79
0.20441434	0.41846657	47
0.79178154	0.5914193	42
0.16544782	0.6374195	59
0.47954455	0.6649404	71
0.36789468	0.21589582	54
0.84975135	0.3976379	96
0.55004853	0.97631174	99
0.59871536	0.5240633	46
0.85652816	0.60585356	43
0.67575115	0.42809317	89
0.7512697	0.23578084	50
0.5767066	0.79563487	54
0.32783526	0.5961608	54
0.21006379	0.80888295	72
0.6594099	0.13963814	46
0.40891153	0.5719981	57
0.2202141	0.85027385	44
0.08601288	0.3187449	64
0.5121412	0.07682251	57
0.44557273	0.58786726	56
0.23629715	0.1900587	58
0.19271818	0.6300594	54
0.7632197	0.5381076	89
0.53100663	0.23378798	28
0.7968403	0.7849224	99
0.47843543	0.16679928	48
0.7407213	0.42346457	48
0.54996973	0.99874157	33
0.5285741	0.12627277	70
0.6309779	0.08821698	73
0.862069	0.60961753	90
0.0	0.37916663	55
0.7012122	0.29736355	51
0.6820446	0.6429148	96
0.34017885	0.45833018	46
0.484752	0.67747676	99
0.52654827	0.2807045	47
0.06369731	0.45402434	45
0.64346987	0.48888618	49
0.24404585	0.52199113	72
0.6774621	0.6408383	48
0.43305326	0.46290052	99
0.38499874	0.7611339	45
0.64647204	0.68212795	51
0.6553855	0.46213704	30
0.42549568	0.46139318	78
0.28228	0.64095026	67
0.7258613	0.51044196	73
0.19703223	0.87322456	99
0.40410644	0.75127	4
0.23164625	0.38535956	37
0.47918025	0.41297504	44
0.7419199	0.6573173	94
0.7220302	0.6370735	58
0.94030696	0.5194469	60
0.59994	0.6251953	83
0.5465513	0.4024723	63
0.26018056	0.82749003	36
0.2895503	0.65798867	50
0.31476068	0.3895004	42
0.37466362	0.66716737	50
0.43542388	0.9194387	65
0.62108594	0.880601	39
0.31946403	0.582087	84
0.7268038	0.25885767	55
0.6010614	0.026550824	99
0.4591044	0.89553154	81
0.3880736	0.43769133	97
0.25768203	0.49537012	57
0.7278396	0.5204051	21
0.85421574	0.41226774	90
0.006116752	0.37472305	73
0.24305686	0.41353238	32
0.50939196	0.07799958	32
0.8039619	0.4838943	52
0.09311906	0.38479304	37
0.027633818	0.38586077	99
0.3708497	0.33651662	98
0.20808089	0.8733825	98
0.8686765	0.40909976	73
0.63984853	0.5206822	40
0.15989256	0.42720523	53
0.66434795	0.1505428	52
0.4275397	0.91235584	82
0.610158	0.4204153	61
0.63804203	0.15609394	64
0.696178	0.7058744	53
0.86924356	0.4059545	56
0.4843118	0.13522696	32
0.36915728	0.41598108	53
0.24549828	0.3733798	43
0.029706443	0.38150436	51
0.6848466	0.42057088	99
0.5488752	0.97768295	91
0.68888694	0.43908972	38
0.72096956	0.5123868	79
0.4444865	0.50147206	70
0.24678025	0.42873365	44
0.1829268	0.62791157	99
0.4408666	0.08877421	98
0.79508656	0.37079006	40
0.9753509	0.5207789	51
0.2020061	0.8666479	77
0.8074291	0.45999414	47
0.6208048	0.38879701	99
0.699389	0.6652681	41
0.47027457	0.16189003	94
0.8592272	0.40539953	35
0.51981753	0.47307763	49
0.33786756	0.54627025	97
0.5351668	0.9825211	87
0.09819353	0.5705559	64
0.32174277	0.2751844	6
0.153762	0.4671154	98
0.08920115	0.73869675	37
0.46649998	0.9255761	97
0.7114935	0.78271985	72
0.60153776	0.01901055	70
0.25201398	0.38514802	68
0.6539419	0.32484397	81
0.8653289	0.5384314	57
0.5056273	0.09568527	92
0.3173816	0.25966614	94
0.89076483	0.46570197	61
0.46760157	0.4145394	44
0.62555367	0.6411993	55
0.3012067	0.83751345	38
0.5106291	0.35305145	93
0.28167173	0.5486708	44
0.7304518	0.4141455	49
0.47362462	0.65103596	94
0.60785174	0.13453135	83
0.27617344	0.69446355	35
0.9546533	0.5420467	95
0.43229315	0.4695784	70
0.5900884	0.56484336	61
0.23835151	0.5220379	98
0.44661942	0.61551666	47
0.70290905	0.78075314	84
0.23428792	0.18143612	44
0.15928614	0.4619466	78
0.5849842	0.6375174	31
0.33159766	0.8207835	46
0.46297976	0.89209455	55
0.544347	0.20394388	52
0.70588356	0.2971219	88
0.5342568	0.15222955	61
0.2580172	0.18706639	4
0.41270205	0.75682074	37
0.27807733	0.46025026	81
0.10061382	0.73933524	46
0.7531348	0.2844613	56
0.43989718	0.9406293	60
0.576671	0.5624009	93
0.19235586	0.26519856	53
0.2045582	0.27211714	96
0.44188187	0.9440124	92
0.09853751	0.74312454	72
0.18048695	0.46711162	52
0.033396717	0.38978362	42
0.28412274	0.8362713	29
0.35877857	0.33114725	83
0.65100145	0.8767316	54
0.859819	0.5514292	17
0.901381	0.44792184	98
0.40415633	0.28105718	58
0.49312773	0.5088229	80
0.11059384	0.3853127	94
0.47584337	0.26615557	98
0.5171092	0.068745114	98
0.37167275	0.19188586	97
0.5590479	0.6888569	51
0.6987601	0.6670596	49
0.5801454	0.64324313	74
0.21011522	0.8214221	44
0.38282242	0.5326634	89
0.71190614	0.71351784	7
0.15515886	0.46594748	50
0.26010242	0.88579863	92
0.71034724	0.3916935	91
0.5499689	0.42728952	51
0.66004586	0.69734687	63
0.59357053	0.013580291	47
0.6267443	0.88669646	77
0.38995486	0.5012762	59
0.10605052	0.39373428	99
0.6915	0.40578607	71
0.45363268	0.18881175	54
0.9805186	0.53215575	52
0.36503145	0.31981298	56
0.53255826	0.99475276	44
0.1924694	0.54066706	42
0.8247642	0.72463644	96
0.18811741	0.35693756	67
0.5999116	0.11503996	71
0.5713481	0.8119047	50
0.48449084	0.87887675	98
0.7103604	0.2843555	66
0.2709422	0.8186578	56
0.854382	0.5471908	26
0.9228944	0.6044036	44
0.6329298	0.7284751	64
0.21612975	0.86590606	47
0.4620945	0.41038176	93
0.5833946	0.09450485	99
0.27383658	0.58798593	48
0.8545282	0.5425588	42
0.8531542	0.5537439	41
0.73445666	0.27747688	3
0.58547664	0.119749665	63
0.37839448	0.5580367	42
0.5762234	0.1238512	21
0.54867697	0.9617842	95
0.44027147	0.5561324	82
0.7149629	0.47113708	29
0.6808213	0.71849346	78
0.45493189	0.93952894	30
0.5504694	0.3698193	46
0.6247366	0.4375054	99
0.4620791	0.32384184	71
0.47907987	0.094967805	57
0.28818214	0.4129392	57
0.5066216	0.14077014	56
0.7351569	0.64710075	99
0.067402355	0.30624145	92
0.115482986	0.42150375	44
0.07576622	0.31355894	95
0.1774258	0.6344044	7
0.27873433	0.5579451	55
0.4847021	0.88523835	45
0.17877264	0.6378331	37
0.584453	0.5558795	53
0.66565657	0.6371726	44
0.57798237	0.5679389	90
0.75884026	0.6549236	97
0.8961773	0.4777514	46
0.19027293	0.47032037	47
0.2740675	0.6561783	47
0.3545674	0.606324	73
0.22993067	0.49228787	95
0.48053953	0.53146106	49
0.2240625	0.5921906	95
0.6572117	0.24556865	38
0.6180989	0.3398972	45
0.476028	0.15715793	99
0.94968975	0.6084254	99
0.37090784	0.5057535	99
0.628945	0.6144065	53
0.39903745	0.73677623	4
0.5005502	0.38046545	64
0.52602106	0.08782489	95
0.17164604	0.55328566	97
0.47623473	0.080816194	96
0.7115924	0.40749046	76
0.54607105	0.71431446	87
0.4834207	0.08748925	82
0.6311686	0.41863987	99
0.5902995	0.06482155	75
0.46077034	0.39558586	47
0.60971403	0.6377294	6
0.8015144	0.3752817	95
0.6892946	0.83426076	60
0.43860963	0.17447916	52
0.5835588	0.5253054	44
0.3793728	0.6808919	64
0.40670213	0.2631235	92
0.26227725	0.88891023	64
0.3253526	0.25542048	30
0.98896205	0.53051615	41
0.39204222	0.2703044	67
0.9928018	0.5193739	98
0.98965526	0.5224338	43
0.7532363	0.24965969	98
0.082001954	0.41549483	45
0.29982674	0.44267255	86
0.20338674	0.8553745	99
0.7069496	0.49475724	48
0.117758326	0.5566584	48
0.22580184	0.51851237	94
0.30613694	0.40321505	72
0.34879142	0.1035645	49
0.65320575	0.5326647	58
0.29054695	0.65540975	57
0.44658464	0.5173466	39
0.29514515	0.62327904	84
0.05583428	0.45861694	55
0.8296091	0.6139156	85
0.577469	0.6455743	32
0.3900664	0.6165874	54
0.2170596	0.40689442	70
0.7435049	0.43004116	33
0.4001812	0.6812762	48
0.69305664	0.700468	67
0.5074115	0.07789849	70
0.47450113	0.5185318	46
0.2049735	0.87642807	20
0.44539112	0.2535098	79
0.41779315	0.4488035	97
0.48423567	0.07980767	28
0.3295294	0.42587453	37
0.675033	0.5539167	39
0.78000295	0.5339817	75
0.65141267	0.07604491	60
0.1089259	0.41207883	35
0.56525266	0.55297035	63
0.4966399	0.68257785	99
0.44403484	0.08120161	47
0.5683907	0.6880037	95
0.59227395	0.035707135	83
0.47015887	0.45610422	80
0.66570604	0.619646	98
0.17651074	0.6366138	59
0.40947828	0.7369989	43
0.54460645	0.99681735	52
0.42087945	0.61377853	59
0.2496413	0.5353707	4
0.5914976	0.044799443	97
0.48412362	0.13267165	67
0.7587137	0.48317024	72
0.64654964	0.08964283	65
0.6386357	0.4461799	94
0.23463766	0.17635891	54
0.68197626	0.627604	40
0.31156817	0.46658996	51
0.6669436	0.8255198	48
0.6261198	0.7254512	38
0.27532554	0.646437	58
0.7048485	0.3863448	39
0.57141197	0.81097585	98
0.28189993	0.62633324	37
0.21331488	0.8699644	37
0.1071181	0.5683275	46
0.5361669	0.9919864	98
0.30850965	0.3837654	46
0.11851402	0.40496153	60
0.7270641	0.28610826	59
0.33197486	0.43190897	34
0.10513936	0.5480988	59
0.7061512	0.22447045	51
0.23670785	0.38455272	74
0.071872756	0.31012097	54
0.45558012	0.28575042	89
0.28492498	0.6766145	52
0.5762419	0.017613158	49
0.2622603	0.5536707	96
0.8346944	0.611763	99
0.6765844	0.26597184	46
0.368779	0.111874826	82
0.39439195	0.27915475	50
0.7021738	0.6098402	47
0.7233559	0.3858958	46
0.39474744	0.25798902	43
0.5125697	0.534538	47
0.52647233	0.25231528	89
0.8476684	0.61160547	39
0.6219366	0.8594785	60
0.33502063	0.56384546	51
0.5743375	0.8001767	77
0.9856209	0.52610296	42
0.3197638	0.8191305	57
0.24470782	0.40880522	42
0.40065247	0.7697599	22
0.9433716	0.33217996	83
0.46344304	0.8921289	47
0.38941875	0.21719928	51
0.19490235	0.5629981	45
0.16408454	0.45533112	44
0.4914996	0.8985227	48
0.49006444	0.68354976	40
0.4007798	0.44588786	36
0.7684287	0.54607725	55
0.6480602	0.28842866	96
0.1846479	0.42336166	72
0.4157132	0.9134806	98
0.37015292	0.4880018	60
0.38284934	0.5660639	76
0.22682627	0.38968688	33
0.31934053	0.58181816	82
0.25095308	0.19432901	86
0.5834275	0.6011555	43
0.26342872	0.34289426	37
0.37983412	0.65261745	98
0.5659489	0.783202	57
0.20835653	0.80463725	90
0.4496636	0.18156815	27
0.6935674	0.5419055	31
0.6410033	0.6468037	61
0.28372067	0.6665688	96
0.35443664	0.5253747	73
0.5061579	0.8789412	99
0.6272393	0.70710987	99
0.60656863	0.10599724	89
0.8691777	0.40378806	99
0.48995537	0.4453731	46
0.6679186	0.14083086	46
0.59480774	0.10954787	6
0.51356477	0.37577954	9
0.71123534	0.41140512	47
0.4249677	0.48951155	88
0.37946016	0.47074512	87
0.5591626	0.705484	89
0.7161097	0.42721888	38
0.59854144	0.6236499	99
0.92275786	0.33861038	87
0.4155578	0.28693599	62
0.79768354	0.5879586	73
0.63214487	0.49137378	53
0.51189935	0.319795	79
0.5143144	0.1375017	92
0.529814	0.1116617	69
0.4327697	0.8458793	86
0.5467911	0.10582692	99
0.9503312	0.61830986	89
0.587085	0.7015077	8
0.56588686	0.7656277	65
0.5846002	0.49149323	88
0.023744881	0.5145017	79
0.26235545	0.34315857	52
0.49875656	0.085870735	50
0.36984867	0.12222297	35
0.38719305	0.3883442	64
0.6575044	0.30659813	98
0.4188054	0.38239506	46
0.4409727	0.39427823	52
0.04694063	0.5227997	99
0.7648447	0.2380228	67
0.87357175	0.4099899	82
0.4816092	0.49391356	51
0.69252396	0.49507514	95
0.28257763	0.37610993	45
0.6213408	0.6335162	61
0.47947937	0.51484686	88
0.5657672	0.42510906	99
0.4557132	0.6514334	55
0.81586623	0.7339412	43
0.5859757	0.097473264	95
0.03695349	0.38939893	82
0.49068674	0.09830914	38
0.6424841	0.736227	55
0.22452478	0.40164804	56
0.35031196	0.109601185	44
0.31772938	0.2572456	48
0.31363115	0.443182	49
0.8870664	0.4596633	99
0.72429174	0.5712338	97
0.939808	0.33856118	85
0.39482036	0.26397654	42
0.18931091	0.48121583	54
0.67112976	0.41232857	38
0.35458934	0.380368	94
0.22047581	0.80919164	47
0.5622069	0.31983885	97
0.4165599	0.45359015	67
0.12187251	0.5793248	91
0.5921358	0.05756873	99
0.4065247	0.60966974	99
0.7961687	0.5274618	16
0.47999722	0.42659622	99
0.8485152	0.59353256	32
0.69809645	0.45499423	54
0.59541583	0.014314091	98
0.1946807	0.43230054	54
0.3115918	0.5622209	96
0.22621888	0.6009038	49
0.23702413	0.60035163	47
0.40082726	0.48194513	98
0.8058754	0.5910566	47
0.104661904	0.54860306	46
0.76460564	0.47089025	75
0.24096385	0.47935775	97
0.5838542	0.54756755	4
0.4476729	0.6397049	95
0.29911685	0.5534999	51
0.1047434	0.5479145	96
0.5355715	0.3130881	95
0.2589661	0.51886344	78
0.70430464	0.6671467	76
0.43470052	0.34624484	63
0.51111555	0.06341995	47
0.32492772	0.57581234	48
0.706284	0.6598814	98
0.4784141	0.60234267	41
0.423436	0.4545963	75
0.68549603	0.4643859	59
0.5107404	0.5183241	96
0.7004635	0.3850057	53
0.27876937	0.6876449	47
0.67100626	0.62369645	44
0.51497877	0.88980144	32
0.5147735	0.13673931	63
0.6847973	0.27196407	45
0.20495507	0.86782783	33
1.0	0.5221464	50
0.56756747	0.7068368	66
0.6354961	0.74381554	98
0.25015536	0.84129375	54
0.66123724	0.15309629	52
0.10839269	0.4100008	48
0.42811435	0.9398193	25
0.6825415	0.6169828	95
0.38809898	0.61648536	48
0.25035372	0.858725	69
0.5453426	0.42211872	19
0.10053346	0.4173216	98
0.12855588	0.48592985	32
0.31540105	0.3799355	73
0.44001815	0.1787361	64
0.58652824	0.07712494	99
0.45269045	0.905698	86
0.62612444	0.8675232	99
0.4573547	0.15546128	86
0.4384908	0.33335742	98
0.4849367	0.27568665	98
0.4799929	0.41705257	90
0.86838853	0.40946475	38
0.6611839	0.7093547	84
0.5821921	0.6398822	43
0.6138648	0.3471761	99
0.1628131	0.45877668	96
0.47892392	0.119872004	35
0.49813095	0.62872374	68
0.93659556	0.60606253	84
0.48545447	0.50876194	79
0.4476252	0.4112713	74
0.607367	0.42753106	84
0.5215338	0.11467969	49
0.4079365	0.75619876	45
0.66945744	0.7276141	95
0.30986765	0.43385977	68
0.31493333	0.3963487	55
0.62094223	0.7033351	75
0.6415268	0.8751364	35
0.9333521	0.32028335	79
0.59271115	0.012946554	95
0.13547917	0.5733404	47
0.54988897	0.56989473	44
0.82212317	0.585895	81
0.073067695	0.460065	90
0.74622566	0.5850756	93
0.28479934	0.43913254	99
0.7287883	0.5865164	37
0.21991718	0.5353284	53
0.61939675	0.5880985	19
0.50142896	0.51974845	46
0.8888893	0.46943736	55
0.22390392	0.46536428	43
0.6302344	0.6704126	95
0.9272251	0.59948003	40
0.56590515	0.69339085	63
0.8315299	0.6117586	75
0.8127364	0.758932	75
0.5938461	0.10335136	43
0.19200821	0.41593987	33
0.62478125	0.6514347	19
0.32981524	0.25924537	99
0.30955425	0.5357507	37
0.54300904	0.48158517	99
0.8154108	0.7967056	80
0.46808493	0.50220954	25
0.81270176	0.594089	99
0.20345664	0.8825041	98
0.6527617	0.3261898	82
0.34587958	0.5312588	60
0.7079812	0.50944924	83
0.741606	0.64317995	57
0.781903	0.53231364	67
0.36309814	0.26811182	97
0.50881547	0.5180778	49
0.3156327	0.5046561	52
0.6715296	0.30030632	68
0.1136514	0.58509785	81
0.58548486	0.7905111	54
0.10461438	0.7182344	64
0.60757333	0.048939604	60
0.41099718	0.8597625	27
0.4774957	0.27994525	81
0.24386914	0.5782913	86
0.8069118	0.47040462	59
0.27888831	0.689278	77
0.5116878	0.3759571	84
0.39157566	0.19682243	99
0.746845	0.42192918	96
0.2576543	0.83876646	31
0.8128124	0.81124604	54
0.2093766	0.8788657	86
0.58107835	0.77503306	33
0.5197764	0.830729	19
0.7542054	0.41684356	48
0.05034266	0.4450307	70
0.5451652	0.66806954	77
0.60514754	0.50609803	48
0.39766914	0.28996164	43
0.39894977	0.63626385	96
0.69644314	0.28423026	98
0.5574969	0.2207037	68
0.42100272	0.85432965	99
0.275538	0.5563875	43
0.76044714	0.432864	99
0.86047316	0.61198705	86
0.31449908	0.38912985	90
0.44191712	0.5537589	49
0.44409707	0.33935434	6
0.92413735	0.3516048	65
0.3352574	0.28126347	60
0.46313405	0.09685833	79
0.58272445	0.028703287	52
0.41708356	0.40790555	59
0.21342956	0.48147956	51
0.44228172	0.33077133	60
0.78151965	0.54279983	52
0.6238359	0.5198821	99
0.3856789	0.7537572	57
0.27021742	0.85995615	22
0.39032823	0.758343	57
0.061981272	0.3081278	48
0.4580278	0.102795064	98
0.41884392	0.4619258	84
0.43915346	0.6134716	50
0.45962372	0.63002205	38
0.3485497	0.40801203	60
0.31476104	0.82867354	94
0.9321016	0.34459564	47
0.2536534	0.48216638	94
0.5592748	0.47075328	99
0.49649316	0.3710144	91
0.5895871	0.10233393	52
0.75759476	0.6397083	97
0.43633065	0.62218505	45
0.4614487	0.34276184	38
0.7923776	0.54180694	31
0.21548241	0.49046013	98
0.8416013	0.5880363	22
0.45315462	0.36707613	50
0.4371841	0.35142505	48
0.4320165	0.8536552	44
0.42446184	0.45385486	59
0.58080095	0.6350161	74
0.06733014	0.4538268	32
0.3043555	0.47093645	87
0.9007327	0.46583992	51
0.79655886	0.4660622	97
0.43383273	0.8372192	67
0.4020935	0.6620596	43
0.50258416	0.36280206	48
0.5711135	0.49502108	44
0.6423153	0.08719974	54
0.6976205	0.55333406	97
0.62009925	0.33238217	52
0.4391522	0.49302465	85
0.6698582	0.59038424	93
0.50910705	0.09695527	4
0.41058207	0.4381394	99
0.5824084	0.6448767	48
0.34037238	0.11192845	55
0.5172858	0.5140744	76
0.34977692	0.106122725	60
0.6450577	0.8886275	28
0.101865254	0.42425057	75
0.6666962	0.6114695	67
0.68739986	0.77574366	88
0.47339118	0.11766963	47
0.46934196	0.2004905	6
0.78643197	0.3722572	97
0.73201877	0.6263988	99
0.39797965	0.32190156	44
0.55578583	0.23473936	35
0.5047896	0.22902109	99
0.4013185	0.6548919	81
0.68090546	0.479565	73
0.36257514	0.5729358	47
0.6440216	0.5538001	45
0.46904522	0.8478324	54
0.501141	0.525531	94
0.474998	0.60985804	99
0.5595764	0.22007778	86
0.53596234	0.24195649	64
0.6935203	0.2571401	49
0.5428807	0.3908294	50
0.18222721	0.63269466	66
0.06964355	0.30911908	57
0.7489735	0.27949154	79
0.40453923	0.45048505	0
0.100725286	0.7358301	80
0.66084474	0.1119727	57
0.43309712	0.17767188	96
0.69401264	0.38386172	49
0.84163386	0.55615383	91
0.67807776	0.6462576	57
0.63450515	0.89359295	99
0.5826336	0.008032194	97
0.5456851	0.71436435	39
0.43416858	0.34949964	59
0.68640053	0.70646596	37
0.36576757	0.19893153	46
0.2623612	0.8206931	62
0.57994497	0.7817713	40
0.46921408	0.4351	57
0.37993568	0.330884	95
0.79518473	0.59780407	40
0.45644736	0.94433516	20
0.7604493	0.43050867	64
0.4924075	0.59189385	20
0.18162093	0.42763492	36
0.18311015	0.8084776	36
0.33735117	0.25186908	90
0.615254	0.71361494	50
0.56833583	0.41830087	55
0.6386375	0.8965012	98
0.38080466	0.2726847	49
0.6342772	0.08936163	50
0.6297165	0.5257546	83
0.46972921	0.4267233	92
0.44993508	0.6217566	50
0.47401467	0.26803288	25
0.11364998	0.7383513	99
0.35691378	0.45356077	47
0.80805045	0.7652196	99
0.48713455	0.15604179	60
0.60893553	0.4915215	52
0.35124934	0.32789218	54
0.400683	0.75582993	62
0.093238816	0.38383886	42
0.92606896	0.32785967	47
0.5568974	0.46935385	57
0.70713276	0.4942184	44
0.59384215	0.025398714	86
0.67257804	0.25278163	70
0.22837967	0.4780486	77
0.2078175	0.5413155	51
0.39259872	0.74532455	77
0.67395914	0.15191114	79
0.32864	0.8319959	44
0.36894315	0.28000647	97
0.7148784	0.22639608	52
0.40508872	0.30831322	59
0.974649	0.5321641	88
0.9491916	0.5227102	45
0.20472835	0.3555711	71
0.74189365	0.43154645	48
0.8980903	0.46355715	56
0.27814752	0.46262178	55
0.66019976	0.14979507	85
0.75399685	0.24018355	98
0.3202235	0.5197506	81
0.07064253	0.3299772	64
0.34229016	0.52353185	63
0.7463129	0.6442524	72
0.38945478	0.29370475	87
0.25784534	0.33834743	93
0.69562817	0.6836193	37
0.51237833	0.5170163	93
0.7851124	0.5297378	96
0.87277746	0.3938247	51
0.73326206	0.6537974	99
0.66406506	0.55430555	47
0.3312496	0.46009102	98
0.59551126	0.6405809	94
0.5256083	0.12909731	4
0.24074514	0.8233268	97
0.48898712	0.31188715	52
0.7519625	0.20989436	53
0.2585335	0.8881433	26
0.37123984	0.34392914	96
0.5057658	0.11163908	38
0.10306892	0.41386437	41
0.021805111	0.51312023	42
0.7565719	0.4570497	94
0.4743682	0.7887235	68
0.45445716	0.3387047	55
0.34224406	0.5265733	49
0.52231705	0.12504593	44
0.35132354	0.47966245	58
0.107138045	0.49960396	44
0.046594687	0.45104393	95
0.71105915	0.37906754	98
0.6823135	0.5524865	45
0.6963924	0.84064925	78
0.2963735	0.51697826	41
0.32243457	0.2644439	90
0.25107667	0.56928587	60
0.56359386	0.4324602	64
0.2943656	0.6521509	94
0.27791166	0.80610645	77
0.67113024	0.2480985	49
0.56332314	0.2273641	99
0.7842028	0.528456	62
0.71739227	0.4070442	48
0.7982939	0.49046835	51
0.33836743	0.5858079	33
0.5007191	0.52489626	68
0.67012984	0.628326	62
0.6303355	0.74428767	39
0.544191	0.99027467	90
0.44819337	0.94214076	57
0.528936	0.3612353	67
0.64578456	0.075095445	46
0.07086746	0.45690364	99
0.48843932	0.17039719	52
0.47898605	0.5507543	38
0.51413393	0.06817753	84
0.46035457	0.29841527	47
0.46548727	0.7987011	52
0.7166912	0.22894508	43
0.9229594	0.51754516	57
0.26466075	0.5422002	74
0.5563302	0.7119694	71
0.41812497	0.30548546	47
0.24817167	0.5975208	54
0.12829293	0.5821165	32
0.69778615	0.24973817	48
0.3051233	0.5133839	67
0.7035983	0.7871777	99
0.5675896	0.7958383	99
0.17817703	0.54806757	75
0.6357819	0.48321128	98
0.44713172	0.5321096	61
0.7777991	0.52469456	39
0.49240297	0.40868273	68
0.183151	0.42447495	99
0.35254347	0.4053266	47
0.23588918	0.39171207	55
0.65261084	0.13986541	48
0.4655905	0.18974355	86
0.71207833	0.2827415	82
0.4482566	0.62689596	72
0.53111166	0.43526554	31
0.1048955	0.5757899	99
0.43856472	0.94317526	98
0.47584164	0.3953006	77
0.74320483	0.6326639	40
0.34762287	0.10121327	63
0.12421632	0.4394002	58
0.58972037	0.059498627	99
0.5633255	0.7021396	66
0.7897444	0.3668065	57
0.25505742	0.48238564	97
0.4029004	0.6612493	43
0.81130487	0.76246196	54
0.43933585	0.94381946	46
0.80204105	0.7933164	97
0.509709	0.51800877	40
0.29089728	0.48326442	61
0.7702073	0.22966203	25
0.23149657	0.5080711	43
0.4492643	0.088142715	66
0.090327196	0.39010638	36
0.5074007	0.52827567	59
0.5777522	0.5529119	96
0.17706625	0.45924878	52
0.47775802	0.4549179	96
0.26030046	0.764462	56
0.06252707	0.4616165	98
0.58520156	0.019128202	51
0.25022608	0.53273165	76
0.72917116	0.5043446	93
0.41136712	0.73438317	90
0.6824429	0.5022837	94
0.481035	0.45258167	38
0.2306378	0.80288875	37
0.71936315	0.39394623	52
0.44424158	0.94107	79
0.4558547	0.623737	87
0.29185867	0.36182714	40
0.43828186	0.452793	86
0.116593435	0.5682146	54
0.2904995	0.50642246	63
0.48257214	0.7860331	37
0.5106919	0.08326157	53
0.5132121	0.07038467	36
0.5416638	0.41542277	43
0.6600943	0.15991202	39
0.9596536	0.51663494	49
0.4284212	0.34929684	98
0.8591399	0.5346496	51
0.24920343	0.515345	80
0.6526174	0.09513224	59
0.6083687	0.61598045	97
0.13330217	0.56686133	82
0.33171594	0.81467897	26
0.41631532	0.85751647	50
0.2544288	0.47692436	74
0.39768252	0.65779686	58
0.7155137	0.7159591	99
0.73643905	0.65968865	94
0.4490564	0.6227939	46
0.4433096	0.91669333	37
0.19976689	0.27297625	34
0.3781928	0.12918775	61
0.27834225	0.54609084	57
0.7071803	0.30434275	59
0.20144664	0.80828816	85
0.3609339	0.32813346	48
0.628819	0.728051	79
0.28021666	0.67766625	95
0.30749097	0.6404793	57
0.20064856	0.5779627	56
0.5753981	0.7745746	60
0.9507226	0.3309953	49
0.6219143	0.4363945	72
0.6695118	0.3223407	76
0.99255615	0.5295571	65
0.46564224	0.40779418	55
0.5027192	0.49950448	39
0.26034614	0.34252772	93
0.53921443	0.31006303	22
0.35614458	0.567502	98
0.28448305	0.6542808	99
0.49994022	0.08565614	65
0.959824	0.5381168	99
0.7123646	0.37404054	98
0.2488107	0.3769804	81
0.10823877	0.49727273	93
0.6961134	0.7804879	38
0.55009204	0.2254372	61
0.60926896	0.042573832	54
0.39486942	0.6180776	54
0.777971	0.52988905	80
0.65424746	0.24227348	81
0.42497203	0.4705349	40
0.39536774	0.2635122	9
0.42866433	0.3438461	75
0.5455115	0.57306725	74
0.9267849	0.5950022	98
0.50584537	0.51258093	46
0.782989	0.55069876	99
0.25042814	0.46267575	55
0.48185587	0.08862624	99
0.18027093	0.5656617	86
0.71925306	0.5126714	47
0.4075413	0.6350041	44
0.38614482	0.61555845	53
0.122069925	0.40479234	45
0.79935	0.47335944	92
0.19803576	0.84162915	39
0.25420707	0.85248345	52
0.64233494	0.315436	56
0.8017286	0.5823288	60
0.4661351	0.27975625	56
0.805313	0.36653703	50
0.28960297	0.6648125	92
0.7306494	0.23520234	93
0.7024578	0.7163243	43
0.7103325	0.41781166	36
0.46652678	0.6421627	99
0.3500575	0.32859093	98
0.86159855	0.6207252	49
0.09428122	0.3271447	40
0.28511202	0.75386614	62
0.7038828	0.71682745	53
0.19703907	0.58325225	28
0.7933157	0.5413873	97
0.6900276	0.5282695	57
0.40503955	0.64571965	98
0.3670224	0.19513768	64
0.55444175	0.975051	53
0.49241403	0.15314318	48
0.92080146	0.5956385	77
0.19340736	0.4227263	50
0.39499936	0.26975936	90
0.2822736	0.5267117	26
0.26993263	0.5635779	75
0.46905568	0.90990496	30
0.85929024	0.6143684	60
0.47600716	0.27829388	74
0.5776372	0.5688921	94
0.6008588	0.104698606	48
0.6531599	0.08326059	52
0.50848055	0.11071931	54
0.10671868	0.5038279	60
0.38434184	0.41242486	41
0.316891	0.24856988	99
0.82509196	0.7198488	64
0.89886105	0.47156626	88
0.8867803	0.40378883	54
0.021755869	0.37797427	45
0.565342	0.77697116	42
0.94032764	0.3515078	35
0.3800968	0.5026578	49
0.66784966	0.08112982	70
0.48467195	0.13272788	16
0.57086635	0.63264006	85
0.8801476	0.4115474	94
0.10699111	0.40707868	36
0.358629	0.33027402	35
0.40761805	0.56168044	74
0.27559543	0.6953728	43
0.19623752	0.4189286	98
0.11860505	0.4779526	43
0.012818598	0.38302395	46
0.5504896	0.11656081	50
0.4120136	0.7596527	62
0.6464986	0.07905657	69
0.25763628	0.33551055	51
0.556849	0.6949694	73
0.21770127	0.5836027	51
0.68685466	0.31090856	90
0.8385249	0.7313845	39
0.11250367	0.7447767	99
0.0339269	0.37577686	98
0.72263277	0.43168682	91
0.49731195	0.8781793	51
0.67431486	0.24989903	71
0.3172314	0.51537025	47
0.6803682	0.49955958	67
0.7110553	0.55480844	43
0.6641979	0.06991159	43
0.20237692	0.28888822	56
0.7127471	0.27576917	39
0.5593003	0.22381465	32
0.18481275	0.4922448	99
0.21619931	0.817657	67
0.1035131	0.38605136	26
0.5068251	0.090259776	98
0.32885936	0.44640756	82
0.5366341	0.99217236	53
0.44115883	0.33505538	97
0.5554254	0.22526833	64
0.4509419	0.6571821	44
0.2695887	0.8019244	42
0.6656969	0.24340618	36
0.21144891	0.7879486	45
0.6207018	0.7362583	98
0.70219386	0.25511363	55
0.7947182	0.36671558	34
0.67888576	0.85120326	49
0.73711294	0.39698213	43
0.18837667	0.5655721	84
0.8523108	0.40675125	47
0.21618019	0.4772968	37
0.52438927	0.07656668	55
0.10394415	0.4948225	60
0.43593228	0.5835086	60
0.7951722	0.37089372	67
0.9480379	0.32836047	42
0.42425945	0.31961703	39
0.5586096	0.7866558	64
0.4088366	0.5126986	48
0.479563	0.79261714	34
0.47841838	0.13382813	46
0.74582136	0.27304134	55
0.1920217	0.6437329	51
0.51088375	0.50916606	64
0.33526462	0.09561726	86
0.20926851	0.48578817	45
0.4342033	0.9287812	72
0.36505312	0.13896307	35
0.0897335	0.7439121	62
0.68720764	0.64625597	95
0.606268	0.34745732	61
0.19711828	0.42401794	15
0.6922898	0.5343734	36
0.60689366	0.41964027	40
0.4180196	0.6413418	42
0.6862552	0.23695767	32
0.4202976	0.7650904	37
0.7657087	0.6469924	72
0.4572173	0.58786786	72
0.9415716	0.607015	42
0.64346564	0.362053	97
0.41264054	0.2530329	48
0.38730454	0.41641742	52
0.38625532	0.37830278	94
0.20534001	0.8427166	99
0.38169813	0.20146428	91
0.38836506	0.54977655	56
0.40178433	0.50871414	66
0.39719868	0.7574047	42
0.19801362	0.47034696	56
0.48854434	0.41347396	43
0.06770921	0.45007348	48
0.94146055	0.33388555	25
0.029198945	0.5129742	79
0.22703154	0.83501005	48
0.27991506	0.693007	64
0.31498563	0.82093257	78
0.94613016	0.61575794	67
0.42115688	0.9171253	56
0.6833608	0.27901766	43
0.8912276	0.46518993	73
0.33033252	0.83360213	57
0.8055547	0.81157434	85
0.562986	0.78947246	20
0.01561937	0.52123857	84
0.39208058	0.74863124	45
0.27315968	0.689878	41
0.6444329	0.8912557	76
0.3345195	0.5130927	67
0.44351462	0.56040865	94
0.45771915	0.4804563	41
0.20140658	0.47614828	65
0.5683833	0.8040391	35
0.4329695	0.9451177	99
0.46058244	0.65530443	94
0.33030772	0.47226703	61
0.18642172	0.27099046	53
0.4585701	0.27338493	97
0.6434444	0.7362099	96
0.43822053	0.17713992	97
0.94668525	0.6151582	41
0.81034565	0.47154367	41
0.6979486	0.8491522	67
0.21730736	0.84129155	99
0.2912914	0.65124	82
0.753845	0.23493718	84
0.44602206	0.6335201	48
0.32611555	0.59357595	32
0.80542594	0.60726404	95
0.44624665	0.08304488	80
0.48196623	0.40894073	48
0.3468439	0.438656	38
0.79073215	0.3636157	82
0.6667639	0.84077173	43
0.5359214	0.2193913	98
0.61614704	0.5309807	96
0.8180007	0.7484228	99
0.56805205	0.1296762	73
0.5060943	0.096079275	81
0.9484956	0.33341706	60
0.018951865	0.38765118	99
0.67237055	0.62285864	38
0.4853459	0.8119538	3
0.5653718	0.55625993	97
0.46344513	0.35438716	66
0.5017322	0.88336796	73
0.5441673	0.5633068	85
0.8251396	0.7201995	99
0.6460955	0.4501276	77
0.38115883	0.21307033	46
0.88341624	0.48643383	81
0.6569553	0.32326406	28
0.5093818	0.89441603	60
0.093016304	0.57931817	97
0.101277925	0.5741067	76
0.77639997	0.3643912	85
0.34829798	0.10267322	46
0.53518647	0.23630933	74
0.94310665	0.34061694	57
0.076013505	0.31660777	86
0.44460905	0.5839494	75
0.3465878	0.09468744	99
0.45105657	0.2781082	42
0.62594664	0.8599027	55
0.110260114	0.74733484	45
0.7158959	0.5146836	50
0.52838635	0.13125585	37
0.54351205	0.08297855	62
0.55506396	0.97825843	19
0.21347755	0.87180597	59
0.8186398	0.7468474	94
0.48810795	0.37406287	49
0.89269155	0.4615678	64
0.46350655	0.10116484	48
0.5771908	0.6390364	85
0.70024157	0.7802744	52
0.61034447	0.43011454	92
0.06964877	0.30381927	90
0.6957506	0.51428413	75
0.53260994	0.9678923	99
0.26108944	0.3318918	54
0.4538663	0.89336306	98
0.62491435	0.6403173	54
0.72488326	0.5697846	32
0.8347424	0.5397894	21
0.6051671	0.327476	67
0.27619433	0.68744594	98
0.7325826	0.39091092	57
0.5039104	0.12843995	21
0.7666244	0.6422527	52
0.078167155	0.3596907	40
0.23955217	0.18313718	40
0.27282473	0.6853037	54
0.4671018	0.6038371	86
0.4661016	0.17751332	38
0.68404	0.84988153	48
0.78782636	0.3706324	39
0.6227981	0.7205577	37
0.37795007	0.65406114	6
0.07931966	0.3230434	72
0.6389706	0.566681	49
0.106319465	0.5077228	8
0.45426974	0.6227705	95
0.523356	0.3002528	41
0.66592056	0.3624222	65
0.75357944	0.64031476	35
0.73736805	0.39168048	53
0.95183027	0.34385112	63
0.09718931	0.7428975	48
0.6341136	0.89248616	56
0.30393752	0.8195744	99
0.5367324	0.31089196	99
0.21024898	0.46261996	60
0.9386755	0.61012167	46
0.2953849	0.68085015	89
0.21031237	0.46290937	60
0.8863926	0.47097716	93
0.9975302	0.5216739	54
0.68285656	0.60581267	42
0.8086069	0.79543513	58
0.43577036	0.91467583	81
0.03784956	0.52124906	26
0.5505847	0.23928657	30
0.6637965	0.085261256	29
0.27900007	0.68286216	99
0.17439234	0.5594604	99
0.33351302	0.5871178	96
0.4993371	0.8668762	60
0.28238267	0.6660068	52
0.21783035	0.85593694	42
0.37056923	0.20290473	64
0.102559134	0.38011235	39
0.46777183	0.28012866	71
0.78597397	0.53279483	47
0.4631632	0.2776659	48
0.41339102	0.44369262	53
0.5453073	0.22770531	73
0.06775283	0.3167639	37
0.5902493	0.014979268	99
0.11895413	0.5791799	48
0.84591496	0.6140422	58
0.22707798	0.86388546	32
0.30352786	0.349068	54
0.2180244	0.86762667	76
0.71766293	0.5119771	62
0.33247668	0.2659421	58
0.81393474	0.47193307	61
0.44099554	0.1783889	40
0.4593038	0.16357112	93
0.06760789	0.30892703	59
0.7114021	0.4659744	7
0.95026964	0.6185179	44
0.44153547	0.18224949	55
0.32925716	0.27475855	78
0.72427166	0.47221446	46
0.57797414	0.64515895	45
0.6522428	0.8808223	75
0.6272822	0.7256455	39
0.75080216	0.4263709	98
0.81025237	0.4685595	35
0.54776925	0.30834517	44
0.35493243	0.32146955	61
0.96158075	0.5143393	98
0.4662663	0.356474	86
0.64380574	0.08727475	89
0.9239309	0.33850443	53
0.56877875	0.6951324	51
0.34543154	0.09699856	42
0.57340556	0.7792794	67
0.9437211	0.6183482	26
0.5061542	0.51882654	36
0.46314415	0.6127961	28
0.2108314	0.4970039	62
0.4671962	0.095897995	97
0.28930798	0.5736172	76
0.66720086	0.27174976	74
0.5817249	0.50587916	89
0.6502317	0.22126718	98
0.80521804	0.36106718	77
0.11062822	0.5121977	41
0.37654564	0.52064943	82
0.50864524	0.13326538	40
0.7022498	0.6633149	40
0.8202664	0.5421028	71
0.2322178	0.6092984	96
0.32192782	0.27587727	25
0.80542266	0.80272174	65
0.6414457	0.2568479	93
0.30777726	0.6328334	79
0.37095526	0.3431059	50
0.23180725	0.61151826	95
0.21978179	0.8644765	76
0.18622084	0.7970969	99
0.087658286	0.5575315	77
0.46086222	0.615825	97
0.69882184	0.69581723	60
0.48222896	0.41327178	46
0.5160839	0.10690705	98
0.4359269	0.6426931	94
0.4441169	0.9531417	60
0.5212837	0.13907848	60
0.75235975	0.24364743	34
0.3636974	0.09423797	47
0.70439607	0.73207337	52
0.0458261	0.44567776	48
0.36325365	0.1991071	43
0.32439318	0.42640603	54
0.4450373	0.084257774	56
0.5821988	0.50599176	71
0.18522766	0.56397253	4
0.25685617	0.36939195	89
0.02373548	0.37942457	69
0.21426643	0.8177379	99
0.5475368	0.56873703	51
0.3615384	0.3197914	59
0.15402344	0.51062316	61
0.31885457	0.65356743	52
0.65560347	0.14702788	52
0.094807446	0.58034694	59
0.5449142	0.9836881	55
0.4096674	0.46216047	98
0.26963788	0.42014974	56
0.93338794	0.5088325	98
0.28290483	0.4667305	38
0.871072	0.47814116	98
0.65415674	0.50447434	24
0.85892034	0.39641246	32
0.42808965	0.4601158	54
0.22996932	0.436474	47
0.59179765	0.03339494	95
0.86983657	0.39117426	86
0.30796912	0.6530013	44
0.27405334	0.5310167	79
0.17675896	0.42497817	39
0.8136979	0.57295245	29
0.54644233	0.2303371	55
0.472871	0.57487494	47
0.3572876	0.5287149	88
0.5521217	0.22265708	53
0.759341	0.5573863	74
0.831172	0.7212344	69
0.6667243	0.6967471	63
0.67321736	0.42685306	50
0.32847175	0.83356905	51
0.3256543	0.3833211	52
0.54711807	0.97505134	85
0.39831832	0.6419524	51
0.39537	0.75988466	57
0.26736212	0.52617824	81
0.69255686	0.69674206	99
0.5971275	0.565446	54
0.46067533	0.32840618	47
0.5348447	0.46381387	53
0.71007866	0.2600152	33
0.7847875	0.38298592	82
0.32492644	0.54646593	97
0.8396344	0.62614363	79
0.5894969	0.07168876	95
0.05118745	0.45373288	79
0.4012416	0.52248424	99
0.45157692	0.576108	48
0.42171663	0.31879312	43
0.30768755	0.49624553	92
0.44449982	0.56325614	46
0.6519918	0.6433471	40
0.48669118	0.4963707	58
0.6926025	0.25066787	98
0.1835525	0.5503591	91
0.8357011	0.73091495	86
0.20882528	0.81757	39
0.6669674	0.15613434	97
0.3991011	0.64482284	50
0.57795304	0.62932175	60
0.33082196	0.39013684	99
0.56137353	0.2263294	43
0.35108086	0.105268896	20
0.49750647	0.34769326	92
0.09768109	0.5671495	98
0.55816233	0.31403264	99
0.75682104	0.6421804	32
0.17162426	0.55642253	54
0.020642633	0.38117933	31
0.42119142	0.8558951	51
0.6295356	0.7212884	47
0.4171671	0.31669915	50
0.58507085	0.099634595	77
0.18508326	0.5579708	96
0.23688543	0.18053094	98
0.32153967	0.39021373	96
0.41410738	0.86550766	65
0.18885589	0.34937075	75
0.7006334	0.38142207	93
0.71928006	0.47475764	48
0.23360915	0.17991051	65
0.6101219	0.41993555	96
0.79118645	0.3674981	44
0.17626765	0.6357471	52
0.16444206	0.46949342	86
0.43114805	0.5371967	78
0.021526964	0.51246476	55
0.5519676	0.4221405	63
0.07915602	0.4529963	99
0.4840292	0.85654783	24
0.70615774	0.66319317	92
0.21986808	0.40783238	99
0.6250841	0.8693272	92
0.7903511	0.3758244	46
0.43140334	0.46172735	96
0.68514663	0.42450893	45
0.3716367	0.12459849	93
0.5887344	0.09403812	84
0.53216916	0.09224906	95
0.571415	0.017598603	80
0.4791302	0.6735053	59
0.39566973	0.2648086	58
0.26704928	0.8433594	69
0.34937572	0.103407666	43
0.05290776	0.45294738	33
0.23209754	0.60882676	53
0.54360855	0.99204606	41
0.5381291	0.99589354	64
0.053623177	0.45113447	35
0.34897998	0.09892636	45
0.2776793	0.6879454	81
0.6882226	0.84171265	38
0.39841765	0.74781996	97
0.6982913	0.56443727	77
0.80002993	0.77564234	46
0.32777467	0.26224014	51
0.19330995	0.2824554	43
0.41321746	0.75369436	11
0.21219613	0.8210565	40
0.60553163	0.035175283	67
0.507502	0.79526937	49
0.2958691	0.3976512	59
0.7266274	0.47260833	99
0.36935586	0.52996206	46
0.6107779	0.34594035	41
0.25895286	0.81268287	54
0.85391283	0.54544085	73
0.43462256	0.46652716	55
0.094789416	0.38424274	99
0.83786476	0.7246428	95
0.9710657	0.5336859	52
0.5037852	0.38941243	49
0.3798967	0.10850035	47
0.45348227	0.9256523	85
0.5141901	0.5229749	93
0.07708382	0.45696947	99
0.5628074	0.5617804	39
0.49686363	0.8887851	40
0.59563744	0.015938014	53
0.8043202	0.5696718	38
0.6705156	0.078937985	60
0.2639066	0.8908942	45
0.63642985	0.14588466	44
0.8257133	0.74090433	61
0.45838228	0.616967	92
0.23868865	0.41071525	34
0.6997426	0.760009	99
0.38490057	0.4685204	90
0.7076592	0.37837654	51
0.18596545	0.27637067	55
0.38946545	0.6553792	96
0.06597919	0.30610996	44
0.763793	0.37891343	58
0.22987345	0.601698	91
0.31320655	0.26345038	55
0.5572508	0.21484762	61
0.5414302	0.31556854	94
0.4605226	0.64128935	52
0.33904338	0.100137986	62
0.6799812	0.51485324	36
0.1911593	0.35765365	97
0.66707516	0.327728	44
0.23587124	0.86680144	96
0.35484657	0.33341584	99
0.50937635	0.10240125	68
0.6496385	0.28918675	55
0.5579716	0.23905976	54
0.24201849	0.89512193	49
0.9425805	0.6132374	37
0.46477354	0.92865664	62
0.08791321	0.33103073	69
0.8028042	0.7869546	37
0.4968322	0.3738116	92
0.35533044	0.4370811	27
0.4269176	0.27493292	34
0.5513087	0.23253104	53
0.7034432	0.22523908	92
0.9650761	0.5393923	42
0.35169262	0.3525483	47
0.7203581	0.58058393	98
0.48988408	0.8797482	98
0.752399	0.21095948	77
0.32244727	0.58420515	78
0.43510628	0.93065906	54
0.4499848	0.6369152	53
0.88384557	0.39968413	99
0.28193358	0.6739399	40
0.8573829	0.6088704	91
0.31875157	0.5899636	44
0.45990258	0.2690586	59
0.2855263	0.8341752	79
0.124552466	0.5092881	70
0.4521375	0.31188107	51
0.5200568	0.45600644	72
0.27044594	0.3859293	64
0.7018627	0.5203402	41
0.20500296	0.8157525	54
0.6962637	0.24338157	99
0.41340473	0.29817167	99
0.57326335	0.63958937	39
0.40205488	0.62084323	39
0.5416222	0.08985257	80
0.2326319	0.17742012	77
0.3626696	0.33655939	77
0.6591566	0.65127766	97
0.61168116	0.42578945	48
0.79701114	0.4816995	66
0.23929185	0.602634	54
0.42159063	0.45587927	55
0.29930168	0.6581365	81
0.10340144	0.56951165	47
0.46803457	0.1117809	57
0.3297059	0.5181168	86
0.31882116	0.2509729	65
0.6467316	0.14582117	67
0.10901586	0.39581558	94
0.55439	0.43868184	50
0.41689396	0.9153373	92
0.6145858	0.42578727	42
0.39166164	0.6828606	29
0.4510607	0.56905305	72
0.32466215	0.54589933	36
0.48958683	0.85712945	50
0.3643808	0.4768369	80
0.803483	0.48108023	98
0.18435265	0.34377727	86
0.2352703	0.50623196	46
0.5651681	0.27895907	95
0.4579268	0.093807064	69
0.23201308	0.4283488	89
0.64774024	0.88900095	30
0.6655599	0.29922196	47
0.19247311	0.28279808	21
0.36723715	0.3930177	49
0.6688675	0.14389496	75
0.6930602	0.38169315	44
0.6916864	0.2692028	98
0.3764334	0.21779208	28
0.5135289	0.091794595	66
0.36471993	0.112660244	39
0.3716581	0.116915815	99
0.97952485	0.52629787	42
0.38913605	0.6788143	59
0.7163206	0.71963495	95
0.6642605	0.6415574	97
0.4609359	0.54792595	99
0.3165325	0.8404328	52
0.4839144	0.67930937	97
0.2249498	0.5774017	65
0.4309596	0.9321745	42
0.42540437	0.4489097	44
0.68083	0.4793792	51
0.35886922	0.4682852	66
0.46589556	0.09326597	43
0.36389014	0.10674648	98
0.24897227	0.33868226	99
0.6616592	0.75503147	51
0.1784557	0.5542672	11
0.21514319	0.8249325	60
0.2887988	0.6541702	50
0.23682857	0.48610553	90
0.42263532	0.46062222	51
0.9822509	0.5243855	99
0.39769763	0.5154543	43
0.47933036	0.19130138	48
0.2246068	0.40787956	47
0.6069187	0.5358402	54
0.22195105	0.41304922	80
0.4178022	0.45112234	98
0.6865832	0.8496117	67
0.5261785	0.18895435	47
0.3168408	0.42013597	46
0.620477	0.5320629	38
0.58232355	0.0318611	64
0.95193124	0.61861575	98
0.392095	0.65840083	72
0.58036405	0.038262468	85
0.028449507	0.36926574	48
0.115305535	0.39836088	99
0.54866564	0.70733696	4
0.8385689	0.73560774	9
0.44964713	0.54466707	41
0.7132055	0.7192247	50
0.7230442	0.5261065	81
0.49321598	0.8808583	28
0.18043745	0.55888116	43
0.3212513	0.7887415	41
0.43646738	0.6292685	53
0.2849435	0.67554444	21
0.5912124	0.6526994	99
0.1901034	0.80053	97
0.019349687	0.51765585	87
0.4714061	0.16743566	95
0.7016358	0.68737835	92
0.29598582	0.49930617	51
0.6554614	0.29748827	58
0.46213135	0.118911	42
0.5166831	0.06854195	43
0.5795325	0.01751692	93
0.6609264	0.2621452	74
0.08427518	0.5738421	74
0.4808245	0.20423105	42
0.566323	0.560258	73
0.9808858	0.5170567	44
0.7626465	0.37959597	99
0.69260454	0.5171833	57
0.44999382	0.9355827	99
0.3708619	0.47160134	93
0.6720761	0.24065405	83
0.26353303	0.89643776	49
0.20338391	0.8677366	61
0.52778596	0.60105926	51
0.66360974	0.14257193	47
0.21585238	0.48183846	94
0.5843446	0.09951601	79
0.5586244	0.7180981	99
0.50297695	0.8831233	88
0.51861316	0.8340873	81
0.22880594	0.7725853	34
0.68317056	0.2728959	97
0.6897537	0.78116035	43
0.6603551	0.3019144	70
0.447494	0.50265	43
0.47795016	0.115547046	68
0.20843671	0.8687643	64
0.76257694	0.24465592	83
0.7658496	0.6416435	64
0.54153967	0.30838642	69
0.26100874	0.80995876	52
0.8112581	0.46592262	66
0.5061345	0.22866648	99
0.7064647	0.6533834	76
0.8155586	0.7429392	47
0.020347625	0.5018489	67
0.476481	0.26217964	47
0.24773483	0.18141153	67
0.44965118	0.19979432	91
0.17575018	0.46919602	41
0.53739685	0.37246925	45
0.76231337	0.64288414	66
0.05834735	0.51437277	42
0.38172445	0.20448136	79
0.26908335	0.6692198	50
0.6984599	0.7046975	92
0.61079174	0.44770008	56
0.8010948	0.3607879	99
0.25920382	0.37725517	60
0.66273856	0.13627703	88
0.06939102	0.30803075	47
0.48465014	0.12510368	98
0.11178343	0.50559294	42
0.46748215	0.87671286	38
0.2100087	0.8089396	51
0.60467446	0.015785702	54
0.58181924	0.55357087	41
0.3627688	0.32444403	38
0.25399512	0.8987869	46
0.43651697	0.46170998	91
0.35406923	0.104837246	39
0.64322215	0.71249646	62
0.4427555	0.5619518	53
0.71585757	0.7187753	72
0.64021087	0.89989954	68
0.4793201	0.2678298	8
0.8380392	0.7329441	57
0.8078727	0.6085924	66
0.61829805	0.32754445	46
0.9370424	0.34055772	80
0.6086578	0.5033923	46
0.55484164	0.71113646	75
0.39405614	0.46031812	96
0.44910747	0.65365463	99
0.63063794	0.4401928	99
0.7956258	0.38248676	60
0.6402118	0.24327165	46
0.06620909	0.3157071	94
0.85693103	0.5423935	52
0.22140838	0.5018318	33
0.44135654	0.35144046	63
0.45608	0.9102032	96
0.55051535	0.5724276	51
0.8264171	0.7303503	85
0.42376325	0.3009047	99
0.62753904	0.50675434	96
0.37901706	0.21028246	99
0.91262865	0.33396247	64
0.18630488	0.62116957	89
0.19127174	0.6084276	84
0.6927041	0.8534227	50
0.5796867	0.049046714	97
0.5650267	0.56189847	60
0.36682528	0.4315952	99
0.5659927	0.70864093	86
0.45728102	0.65737826	68
0.32951066	0.40201393	87
0.12735726	0.51057994	95
0.42376363	0.83035076	99
0.2044763	0.2799646	52
0.26129907	0.8175807	90
0.7336579	0.2784203	52
0.6786723	0.6475766	71
0.7710355	0.52947265	95
0.44036457	0.62673104	84
0.73081607	0.6480524	84
0.3869136	0.6202345	42
0.50681764	0.20121849	7
0.26859784	0.51005477	35
0.5484307	0.117173366	48
0.6442051	0.8631136	87
0.33921924	0.55800605	38
0.2445588	0.46950936	98
0.57490486	0.7882954	68
0.4261245	0.75108135	46
0.189933	0.6337541	46
0.44930488	0.17385827	93
0.38585532	0.5430011	35
0.5411552	0.9732999	50
0.8567017	0.4088472	45
0.5186949	0.5244953	56
0.4871513	0.67919856	99
0.19239125	0.62168753	40
0.69469494	0.5100846	47
0.4768059	0.8902851	42
0.55428	0.30822083	46
0.1304	0.5082425	99
0.86957115	0.40872523	44
0.36714473	0.120801434	49
0.36411268	0.55824476	95
0.8088324	0.8046163	37
0.8662149	0.5504448	48
0.46118912	0.90545654	67
0.013882243	0.3901695	50
0.9602084	0.52718043	75
0.31224778	0.5136597	60
0.33226168	0.5661025	77
0.4303699	0.28830153	49
0.81071967	0.59414935	22
0.7010692	0.4046501	8
0.2576432	0.33703983	69
0.23190142	0.4826616	46
0.5006262	0.34716052	61
0.709502	0.257338	98
0.43397668	0.94772947	96
0.45893693	0.27491373	54
0.44976613	0.09065485	41
0.4831291	0.9148787	89
0.27501726	0.6490635	46
0.7601772	0.46880132	31
0.3834499	0.5717669	38
0.2689984	0.4921226	50
0.45395684	0.89769393	45
0.32723793	0.82984406	87
0.07341615	0.33835712	48
0.4427534	0.33309788	44
0.767344	0.63968277	25
0.666817	0.09392952	53
0.5947327	0.10960282	82
0.41960615	0.8539882	47
0.5787121	0.6169553	57
0.24286044	0.78211635	99
0.8633188	0.5470994	44
0.3667754	0.32767028	97
0.8635819	0.5392374	43
0.42965123	0.6296662	77
0.21829674	0.8326199	38
0.17167996	0.6302621	58
0.3389228	0.54183257	59
0.68240905	0.26283503	99
0.36992186	0.49353802	99
0.49454707	0.41620266	98
0.58994	0.10514178	39
0.09286283	0.7388191	46
0.20183064	0.8316212	50
0.4648339	0.27778268	30
0.19136803	0.86907244	54
0.60223913	0.10854767	64
0.6892636	0.5216497	54
0.21130642	0.27708927	99
0.25535375	0.5552066	69
0.4326736	0.623424	76
0.880264	0.40351734	83
0.5436979	0.30046567	83
0.10884274	0.38311422	75
0.23079531	0.61763877	39
0.25426444	0.46882394	41
0.53705657	0.3067225	35
0.1693602	0.63813	40
0.46592423	0.62256634	94
0.5443788	0.2973155	68
0.37726116	0.2691518	65
0.67824775	0.7759894	49
0.22829519	0.49573606	66
0.7142604	0.37863055	44
0.26432484	0.41057548	99
0.40847564	0.60620195	95
0.9279133	0.34190917	64
0.49727064	0.13996534	47
0.26751742	0.65405476	98
0.19634825	0.5506935	34
0.8689731	0.42436588	99
0.63570845	0.8989616	60
0.7994036	0.35929975	69
0.4598684	0.572907	98
0.8855502	0.4819814	97
0.6329276	0.6695892	53
0.4838614	0.11153328	47
0.20241822	0.63395023	49
0.15917695	0.4637449	45
0.49732563	0.88436246	35
0.7063511	0.7769658	49
0.7495884	0.23056358	76
0.2495891	0.20699358	52
0.68934643	0.2442957	87
0.20829241	0.5513514	51
0.6241137	0.49837136	46
0.22614951	0.6122031	67
0.78453475	0.54083955	50
0.17447104	0.6346679	94
0.29691502	0.46392775	38
0.52707416	0.13082816	96
0.46536437	0.092396095	35
0.056021053	0.44907027	62
0.96996963	0.5353563	43
0.42165554	0.62161237	89
0.5671897	0.7689146	95
0.82770824	0.60115075	38
0.6215208	0.41448337	95
0.33212855	0.83760524	51
0.6336148	0.74365425	90
0.8950283	0.46364132	51
0.11319762	0.73773134	44
0.21286592	0.48888794	97
0.31490803	0.24910428	88
0.48591745	0.8829756	40
0.27909097	0.547608	49
0.17505977	0.6312071	25
0.46680248	0.2991038	84
0.40847582	0.8595608	50
0.55322105	0.967206	62
0.5163617	0.22862972	51
0.71008074	0.71202797	57
0.71215016	0.3967532	51
0.6277765	0.7087079	98
0.1845666	0.26043543	88
0.6640497	0.10025592	81
0.76282984	0.4189592	99
0.9388662	0.6083731	98
0.35008958	0.10570857	99
0.6937145	0.77632254	78
0.10944504	0.49843127	49
0.6856462	0.41463783	81
0.4317093	0.5374968	25
0.4507564	0.2975119	29
0.79115283	0.5449405	76
0.5584872	0.79388124	81
0.2694323	0.38795343	96
0.80884373	0.7800503	98
0.7806404	0.60165805	43
0.51104367	0.50594205	99
0.9830015	0.53461224	43
0.035039786	0.3917917	93
0.67795044	0.54049873	53
0.18111645	0.6334764	68
0.8028557	0.78209573	45
0.94039106	0.61276	49
0.44626525	0.31414658	63
0.35115328	0.4499638	74
0.5530331	0.24549474	45
0.23626953	0.39511055	39
0.6374434	0.6540061	62
0.39889657	0.2009257	8
0.502651	0.3756543	43
0.418395	0.849432	32
0.66436493	0.0829061	50
0.32096255	0.60062677	84
0.49665955	0.50286794	70
0.5644042	0.57172143	41
0.3974858	0.6717627	54
0.58281314	0.562833	49
0.67087215	0.64662266	99
0.43954003	0.1802186	94
0.8154447	0.7411093	49
0.3734083	0.117975816	60
0.55883205	0.9733753	59
0.096730076	0.7351107	99
0.6728089	0.22351351	97
0.3010522	0.38067546	99
0.62229687	0.60966766	48
0.47786778	0.6716868	66
0.49808425	0.8721589	38
0.70716214	0.55765724	44
0.23486799	0.40044448	53
0.44351965	0.94933337	80
0.3661398	0.34289575	37
0.65777475	0.079477675	37
0.41043296	0.667421	98
0.29813993	0.5342533	90
0.6987572	0.2909845	94
0.25658444	0.48384008	99
0.757828	0.23652397	99
0.610317	0.35005578	38
0.52501446	0.096596345	71
0.67835045	0.39228955	93
0.69970334	0.5331382	88
0.048647314	0.50896806	96
0.70887	0.6718544	48
0.38647377	0.61678416	97
0.39077932	0.50329655	55
0.18731783	0.415781	64
0.3819935	0.76040477	24
0.6398219	0.9040172	75
0.0015873592	0.38479412	57
0.51416993	0.5197423	66
0.6405305	0.28974774	57
0.27242702	0.35454714	59
0.8347307	0.72859097	47
0.2500295	0.42939612	44
0.6649554	0.11037905	35
0.7738097	0.5281257	37
0.5203582	0.82942504	72
0.59497684	0.6252679	36
0.26662666	0.53023493	98
0.37858397	0.5827123	35
0.38700876	0.32685006	62
0.8105092	0.8088062	99
0.69640714	0.6737649	39
0.39741307	0.7576465	55
0.49929717	0.09520423	52
0.8386678	0.74124116	79
0.3421762	0.11430292	53
0.38972571	0.26647112	69
0.41422093	0.5559797	40
0.55764174	0.7077773	63
0.39528373	0.43254012	98
0.010592276	0.38191026	51
0.93835545	0.3371212	49
0.51177424	0.35259527	40
0.37819687	0.42003843	96
0.19906163	0.47243094	50
0.23122369	0.58917373	86
0.2237875	0.41042975	90
0.8928289	0.47180533	39
0.3688917	0.109526806	61
0.99990064	0.52671564	30
0.44701165	0.9088222	98
0.3115791	0.63528615	92
0.5982157	0.54882497	49
0.45511797	0.08134623	71
0.59521806	0.6345418	80
0.56829923	0.55338806	43
0.29995295	0.83657634	59
0.75327325	0.2849657	31
0.85204107	0.61777794	49
0.7384469	0.24319293	97
0.4036848	0.42442453	46
0.27034515	0.68556595	69
0.28112683	0.673971	99
0.23891868	0.44896302	1
0.18837667	0.5428855	97
0.25158232	0.39760733	77
0.6302119	0.88244075	30
0.55702466	0.7028572	71
0.51313996	0.10180809	56
0.17344579	0.63489056	29
0.2709592	0.3850308	52
0.724788	0.44298443	99
0.47100806	0.64035183	43
0.59247154	0.1039753	52
0.16477343	0.46483558	74
0.76029307	0.23623832	49
0.46006647	0.084457204	99
0.69135016	0.85077906	92
0.66097033	0.2889579	30
0.60897434	0.43845803	49
0.5315174	0.319332	31
0.12070068	0.7406631	54
0.7253362	0.42294276	1
0.77773637	0.53109884	52
0.4734093	0.2671606	98
0.49586964	0.8830266	98
0.97753316	0.521649	49
0.38455752	0.523574	54
0.62219095	0.61058074	94
0.5592537	0.78419024	95
0.25646585	0.82204956	93
0.5012165	0.501615	99
0.5872412	0.6402425	50
0.105404794	0.39126953	52
0.33986342	0.10843835	99
0.4175374	0.65923	86
0.046272222	0.518737	65
0.37770018	0.453843	98
0.29052937	0.8301966	43
0.19772625	0.81653816	15
0.70820934	0.47347212	39
0.5453748	0.21136336	67
0.6336874	0.27690107	38
0.55565	0.4369464	51
0.3118774	0.55121934	38
0.45046973	0.5326974	57
0.5866187	0.6269994	99
0.4362449	0.329508	67
0.19067928	0.47560105	41
0.32041085	0.43157363	55
0.8065068	0.60084826	92
0.5093579	0.4401055	94
0.75241476	0.23566142	84
0.7972699	0.48083386	70
0.47890344	0.45790386	94
0.25614214	0.8947651	79
0.701218	0.28862765	62
0.4633742	0.19088502	53
0.70664597	0.25018987	47
0.08851307	0.73934066	48
0.28464347	0.66999435	55
0.20742226	0.8440655	50
0.80405205	0.7869981	35
0.8578604	0.52964747	62
0.70881766	0.6431762	99
0.028547745	0.52586216	42
0.87908137	0.40064737	98
0.54428166	0.36312345	37
0.10609591	0.48585525	60
0.8474018	0.6055019	73
0.26071912	0.5375016	4
0.25378793	0.3857805	53
0.10544613	0.37838843	77
0.77355564	0.53697175	0
0.45554405	0.33846042	63
0.3824213	0.20273304	96
0.8737639	0.4173898	26
0.3180941	0.55638385	57
0.11990432	0.5064906	63
0.38491052	0.20095487	57
0.27630708	0.694726	98
0.22914757	0.6119674	40
0.4348099	0.4629371	42
0.73717505	0.2564163	99
0.8236824	0.5828294	71
0.4103018	0.64767945	92
0.27068257	0.5374263	34
0.7414392	0.5776444	48
0.19186504	0.41865626	26
0.5228461	0.42043984	50
0.5857004	0.09170731	97
0.5623194	0.3831334	59
0.19252865	0.42883042	42
0.4483859	0.53136045	92
0.63265884	0.5024344	60
0.3032404	0.5201896	99
0.7522163	0.64780134	46
0.26662454	0.3395959	30
0.6547517	0.7123729	26
0.3876885	0.74781734	96
0.47115406	0.8111414	73
0.24992467	0.45548972	41
0.68455315	0.4906637	97
0.47668874	0.19951516	29
0.4564434	0.09393111	76
0.66676277	0.70552	73
0.649679	0.10404859	12
0.7460311	0.64563423	28
0.26163432	0.81201494	61
0.55790645	0.23380868	99
0.6937618	0.416878	60
0.2573399	0.88258153	52
0.18228097	0.26509506	99
0.443974	0.9440705	59
0.55370617	0.72083867	84
0.3427845	0.09734521	58
0.6247878	0.44291046	68
0.31282285	0.38155338	45
0.2072799	0.87781173	99
0.3236843	0.42511532	91
0.32519963	0.5873609	45
0.6064971	0.35315418	42
0.5281116	0.30196422	32
0.8210592	0.74278414	62
0.45153612	0.4337393	91
0.00061727595	0.3834329	99
0.41565672	0.7617199	98
0.69232076	0.28634572	52
0.8423577	0.5446414	53
0.106735095	0.48566234	42
0.20621337	0.82404065	9
0.27089944	0.41714793	94
0.40827543	0.29732078	41
0.42287797	0.52096355	81
0.16023798	0.45477208	42
0.26760638	0.81928855	49
0.46209976	0.4144954	55
0.41059315	0.46790192	59
0.28849488	0.51235586	93
0.35355368	0.32765675	99
0.937011	0.33284172	55
0.39691335	0.62516373	95
0.60653657	0.43220174	50
0.8331853	0.61136883	35
0.6073081	0.58243835	88
0.2134961	0.5838021	41
0.20835468	0.8712444	17
0.7135714	0.5232548	66
0.7078223	0.6512379	66
0.46769086	0.18680084	53
0.35041788	0.10508673	54
0.19548033	0.5415114	36
0.27679682	0.80374783	43
0.4471828	0.5667761	43
0.52209234	0.14272808	96
0.5940795	0.42819512	98
0.18588714	0.26465565	54
0.6300523	0.890459	43
0.09533748	0.7324987	23
0.19465289	0.3576918	89
0.1853873	0.41711769	57
0.4423013	0.11325813	41
0.5088953	0.10024944	65
0.7021224	0.41252133	69
0.5794665	0.63453436	85
0.5577844	0.41968688	47
0.7345832	0.64193386	49
0.6983155	0.41473842	73
0.57416844	0.018148324	39
0.1789468	0.41493145	53
0.191512	0.81928986	69
0.855174	0.6063154	91
0.08544343	0.4621028	47
0.69286126	0.7014622	77
0.41224825	0.33202693	90
0.5449362	0.31042576	38
0.47310197	0.6520007	73
0.087785296	0.5887206	42
0.1879731	0.4819892	95
0.5220133	0.36675695	66
0.4106347	0.60059685	61
0.6785766	0.31150156	33
0.10486126	0.31641883	39
0.37985596	0.2824824	44
0.954012	0.6169216	64
0.2987885	0.5530874	81
0.9361535	0.61044246	58
0.45884556	0.5290755	61
0.5666028	0.79314494	48
0.51586646	0.124047555	97
0.30222708	0.49522853	48
0.19459766	0.27175382	98
0.6164957	0.34664178	64
0.6271497	0.73736274	95
0.2527512	0.346739	69
0.57885295	0.63548857	45
0.27607134	0.5578385	99
0.9193765	0.6140515	45
0.18633533	0.25395977	32
0.95337045	0.6170165	90
0.4968124	0.87199354	88
0.58518946	0.03633145	96
0.3747502	0.5380471	94
0.19327067	0.45304278	55
0.5481307	0.22924353	58
0.39163774	0.75558704	49
0.23478052	0.44729212	4
0.6701431	0.39953715	80
0.7126946	0.37326327	67
0.066193074	0.32022122	64
0.6912881	0.60936093	63
0.6868886	0.41983905	54
0.59517515	0.100061625	66
0.3420634	0.5114977	73
0.67470604	0.6241418	84
0.26870763	0.4386465	35
0.3304993	0.25038922	47
0.20203206	0.43364415	78
0.4737806	0.8056752	94
0.68452054	0.7593526	41
0.79916227	0.36131078	54
0.19300643	0.41011864	48
0.51228136	0.17527883	98
0.67367965	0.66960675	56
0.49070793	0.363445	50
0.91540074	0.6015256	98
0.37125334	0.34239554	44
0.48291767	0.64558434	53
0.47009957	0.30002785	73
0.20086849	0.81486076	8
0.25079787	0.54556805	37
0.53814524	0.32365233	35
0.24435505	0.87637097	93
0.4411395	0.9240067	43
0.50882643	0.8839064	89
0.6116367	0.6180482	64
0.4750679	0.6714724	91
0.7100088	0.71594125	43
0.7079939	0.2874241	12
0.4522672	0.17803183	19
0.47953883	0.6651027	51
0.62547404	0.8845321	97
0.17974512	0.25960222	44
0.549094	0.24148974	68
0.077192895	0.32032412	99
0.21509615	0.27244622	94
0.538185	0.32325974	83
0.3902934	0.66167957	98
0.480512	0.5151643	45
0.6828106	0.75741243	95
0.051432967	0.5248399	55
0.33588064	0.094449945	81
0.754374	0.4196075	30
0.89431906	0.4549648	94
0.117137395	0.5797064	44
0.78741527	0.60509706	65
0.53546154	0.23768286	56
0.40507406	0.46643978	38
0.4136268	0.47197387	99
0.4585467	0.62700135	98
0.40427876	0.5255141	99
0.7137558	0.71958226	42
0.1665805	0.4701649	44
0.59535784	0.025961451	51
0.4282638	0.8489273	35
0.68662906	0.6815831	98
0.8082688	0.47267914	38
0.03366825	0.37468466	52
0.514266	0.8897477	99
0.79185116	0.3779993	93
0.28089032	0.68185705	68
0.67333066	0.31017515	41
0.47242597	0.11613157	90
0.38107914	0.33253056	27
0.8926894	0.46543062	72
0.39557642	0.7580628	97
0.5220659	0.3083191	55
0.7539925	0.42313895	42
0.68649536	0.7037148	16
0.7056268	0.6069593	50
0.66504985	0.43313408	50
0.28704596	0.42565757	58
0.46286684	0.087735884	98
0.47765496	0.803698	38
0.52879316	0.13006319	99
0.65868974	0.1401584	37
0.26939481	0.6756096	79
0.38446715	0.33456153	36
0.6760399	0.5017485	56
0.49110913	0.51014334	72
0.41722307	0.8656268	97
0.7108169	0.66242856	61
0.32427168	0.39175314	72
0.4313027	0.27419728	73
0.014418392	0.37852943	94
0.64004487	0.29878235	65
0.4042513	0.6407171	62
0.6591813	0.5051729	60
0.716444	0.22249778	79
0.72925526	0.31890583	37
0.56236476	0.8028399	46
0.2702189	0.34242728	38
0.62693554	0.684037	67
0.69043976	0.7755419	75
0.10874913	0.40033653	69
0.8008531	0.47787282	88
0.0160637	0.51454294	98
0.59342974	0.008497105	20
0.31127164	0.42496705	63
0.2724963	0.3977708	55
0.38441628	0.6453519	86
0.6932394	0.3851623	51
0.854218	0.5374752	51
0.7574562	0.4186953	98
0.6667764	0.14688945	50
0.79518473	0.59865004	38
0.46412238	0.89713424	96
0.36665908	0.55834514	59
0.5349683	0.978866	85
0.86776286	0.53457767	37
0.46860126	0.7992103	63
0.49296698	0.68107486	99
0.9339048	0.59619874	65
0.8825578	0.46457234	38
0.5683873	0.7701136	52
0.12559745	0.5888255	45
0.57202375	0.5178185	43
0.71890324	0.5834592	96
0.28392535	0.46420157	89
0.5103061	0.0902552	52
0.6590855	0.47839847	80
0.25479758	0.4607288	54
0.3652418	0.19124074	46
0.63155395	0.6135514	64
0.41164216	0.7368803	60
0.9103473	0.33349895	93
0.85383004	0.6034632	42
0.49490342	0.37373903	20
0.8422166	0.60953265	59
0.43930107	0.6316391	33
0.10142573	0.7389306	52
0.60529363	0.43552116	66
0.42947778	0.8418506	28
0.51346546	0.5707325	73
0.7602729	0.2311968	32
0.7826007	0.7999735	62
0.2506014	0.38759804	39
0.3934115	0.62118775	99
0.5890511	0.0060980967	36
0.5041811	0.5199435	81
0.6888165	0.7552768	63
0.33316314	0.43398753	41
0.5124349	0.112944454	39
0.41375428	0.86749506	37
0.64043957	0.2997927	46
0.3617962	0.5813586	39
0.7060377	0.50832635	67
0.51713026	0.62576723	66
0.4409401	0.07970411	88
0.74492383	0.27713647	50
0.41016328	0.86132294	51
0.5525868	0.43269005	68
0.2690127	0.8158247	98
0.4892715	0.6723581	46
0.2751789	0.37993988	28
0.39914584	0.75777555	77
0.2253972	0.6096529	37
0.22358932	0.49024382	49
0.30763796	0.386	57
0.3953246	0.51657546	63
0.44140247	0.9489529	30
0.40491325	0.26099822	72
0.7947745	0.77628535	44
0.5712859	0.5583581	96
0.89937586	0.46405685	99
0.6682981	0.14647307	50
0.9819531	0.51839453	57
0.38803002	0.6178342	34
0.5047062	0.08583645	32
0.11013439	0.38340414	63
0.48362315	0.081403136	63
0.745816	0.6461596	50
0.16660549	0.6219168	6
0.42535555	0.8518269	63
0.1336953	0.40118995	62
0.6901748	0.5036199	66
0.25432077	0.8510637	64
0.38972673	0.662752	7
0.58991563	0.54998803	98
0.6197218	0.44026235	5
0.8045783	0.47275326	68
0.59916735	0.0012171376	81
0.56252116	0.6898793	45
0.7419654	0.25449577	53
0.19698112	0.8622091	55
0.66792405	0.6321718	79
0.47974858	0.1892955	48
0.56878287	0.6394479	56
0.20808984	0.42945015	51
0.28390357	0.4812246	94
0.3362125	0.095554285	49
0.32028195	0.565338	98
0.65861326	0.52604866	49
0.11441307	0.38749465	48
0.6646861	0.69277734	66
0.25481758	0.21956918	67
0.1901846	0.8012928	25
0.19377363	0.82926464	98
0.7213431	0.519774	53
0.59136975	0.00086292636	98
0.5020715	0.36668804	39
0.4017183	0.75113636	41
0.5628456	0.12320308	68
0.26575193	0.540542	97
0.63090074	0.7086867	53
0.7016656	0.5027698	26
0.79204553	0.37131453	53
0.59222543	0.014571411	82
0.38462037	0.5232587	98
0.2575797	0.8923014	99
0.23290849	0.46254575	37
0.31467932	0.8250793	47
0.49445775	0.10669573	75
0.5638568	0.6929975	99
0.47674918	0.463582	38
0.53031725	0.6019154	75
0.32749498	0.59669983	61
0.5549535	0.70513505	44
0.66309845	0.24401985	81
0.55450827	0.4256856	67
0.3466278	0.10185372	49
0.5198725	0.514477	71
0.1903081	0.55576813	91
0.4904446	0.5188454	99
0.18301511	0.8106813	52
0.8862066	0.40187037	60
0.45994094	0.61346126	99
0.8402071	0.73234206	99
0.26359737	0.34160966	58
0.4911087	0.3975204	51
0.47994456	0.48458096	74
0.37724605	0.6710747	45
0.68410164	0.8413766	69
0.6909719	0.39920494	87
0.5712982	0.1005019	49
0.82613415	0.73198545	97
0.68587774	0.26777565	98
0.24510288	0.56370926	50
0.8082707	0.79635936	84
0.3915045	0.34688815	67
0.46681166	0.113151744	95
0.6334522	0.7157384	48
0.7221525	0.27982843	91
0.98811656	0.514135	87
0.33364204	0.27433842	36
0.76150125	0.46840224	54
0.4431085	0.11232462	49
0.31448326	0.827507	99
0.62597376	0.70032036	41
0.33292234	0.5210757	94
0.3736841	0.32038954	61
0.9327044	0.33518437	45
0.22325043	0.616875	50
0.59962296	0.44721678	70
0.26078677	0.54470783	27
0.56722164	0.7977276	75
0.09090279	0.5825398	97
0.2879201	0.4143342	98
0.3941159	0.52918273	99
0.4982309	0.3749779	72
0.34102574	0.58484316	46
0.61579907	0.35162035	47
0.8390251	0.6033608	91
0.62706345	0.6317685	45
0.88424957	0.40103394	93
0.50502634	0.44523045	46
0.32376185	0.83323085	46
0.17545368	0.64835846	81
0.46493202	0.5871683	99
0.3330389	0.24691567	48
0.1167047	0.75270367	45
0.32287493	0.42164844	81
0.6502471	0.30327436	44
0.08404165	0.47485584	98
0.43063018	0.84705555	34
0.95143485	0.32671714	53
0.8096348	0.60791713	99
0.030806547	0.5201912	44
0.6708692	0.6108516	98
0.9305194	0.57436657	98
0.20622668	0.8394606	55
0.40820348	0.45530623	99
0.09889554	0.7410054	35
0.6567755	0.25454006	85
0.36098292	0.107395284	47
0.6629842	0.43452537	42
0.3223347	0.4871449	36
0.24559036	0.18330574	91
0.4490193	0.49090675	83
0.18197042	0.6221782	55
0.44082552	0.34832022	78
0.4561814	0.6528487	3
0.18954782	0.35533667	54
0.67883986	0.5256052	99
0.2573784	0.8137223	98
0.48221624	0.7905008	47
0.18899077	0.35672876	42
0.70996326	0.5267152	36
0.2605678	0.34542465	48
0.01436338	0.51379144	53
0.70832515	0.52202916	76
0.4710644	0.33179727	84
0.47204188	0.8008507	50
0.45717064	0.10398622	46
0.6855961	0.42916077	58
0.45868042	0.83291733	70
0.2204295	0.48450413	86
0.39894226	0.33806947	46
0.70582813	0.71493226	42
0.5084331	0.51144594	63
0.71318394	0.61687434	47
0.9414096	0.6128606	44
0.26350576	0.5495854	36
0.22958286	0.39669794	86
0.29387495	0.561147	90
0.79618645	0.47115698	44
0.5713646	0.6781482	26
0.6390514	0.8985296	99
0.6960776	0.7585051	89
0.28200758	0.3896473	99
0.2588383	0.5183059	54
0.3213413	0.2805023	93
0.27584386	0.4508758	47
0.69447726	0.50946665	95
0.70808995	0.66261667	52
0.6570277	0.24617249	26
0.66614634	0.8212506	97
0.17884049	0.25919005	99
0.8074994	0.8030721	81
0.44350976	0.4043783	90
0.26004896	0.8901218	47
0.4323983	0.68293357	58
0.3928524	0.62652767	37
0.4177103	0.909411	43
0.2770705	0.3934668	99
0.23063932	0.18871972	47
0.32619315	0.47726434	41
0.93194246	0.6210971	99
0.3172839	0.50635254	53
0.28584364	0.51317185	94
0.5826232	0.021330534	71
0.6909422	0.26380634	94
0.56028306	0.5664456	47
0.33194372	0.2635627	95
0.7064764	0.65136623	89
0.20393932	0.55779684	99
0.42259797	0.43239343	77
0.7593501	0.5528015	72
0.67242116	0.31388095	77
0.69959664	0.37498987	62
0.3401636	0.26771623	89
0.067952536	0.44840056	99
0.6700497	0.25524133	53
0.51333225	0.361721	26
0.6002628	0.43224713	57
0.3836987	0.522456	48
0.24321628	0.18996917	85
0.51459205	0.5239649	89
0.5478568	0.12733431	97
0.29491094	0.48526266	84
0.2582556	0.4287639	75
0.6688371	0.14824602	46
0.21218802	0.47477987	63
0.44150165	0.951113	66
0.6535733	0.7123579	41
0.8098307	0.47391623	52
0.8703064	0.42094058	52
0.6505787	0.30927506	77
0.53157645	0.08403348	98
0.60962284	0.43221298	71
0.53755647	0.3052322	76
0.6694093	0.1466158	43
0.44015235	0.10370744	99
0.76934105	0.23247872	97
0.5173946	0.12708916	42
0.82815915	0.72956926	76
0.8414312	0.7320053	53
0.502625	0.5192944	99
0.33060822	0.51029915	43
0.44987088	0.5508999	45
0.6687406	0.6317597	32
0.63987017	0.083913594	79
0.8279581	0.5563941	42
0.40101787	0.2609966	60
0.5945257	0.61559707	28
0.34716338	0.10226074	52
0.36484596	0.34067634	64
0.727662	0.64596295	60
0.45063633	0.62802404	38
0.7392591	0.6309435	89
0.2686387	0.6653169	99
0.6087395	0.6162198	71
0.3343869	0.5122401	79
0.50146115	0.13175546	39
0.39323056	0.30367708	97
0.029302156	0.52264225	37
0.67826384	0.30800542	67
0.5811374	0.0411255	96
0.69034106	0.8459847	64
0.43490165	0.6228864	47
0.80570036	0.3732229	55
0.7925242	0.46089396	42
0.23306462	0.3992778	96
0.31718117	0.2517934	62
0.41250965	0.45247608	47
0.38966158	0.679233	47
0.54439235	0.21407841	46
0.7645212	0.2333558	75
0.26403442	0.3639526	76
0.27011046	0.84236217	98
0.6039513	0.4360601	55
0.35015702	0.5238868	97
0.5744254	0.6388984	64
0.6509115	0.08459207	41
0.4629998	0.8958184	29
0.20798223	0.36635682	37
0.3759172	0.116194285	60
0.46022475	0.09578044	84
0.17132299	0.55161834	96
0.8077278	0.4689353	44
0.47396553	0.108435854	96
0.31670058	0.5635828	67
0.46064684	0.6146669	18
0.6367579	0.5671038	42
0.4067239	0.56540847	42
0.78581476	0.5242725	51
0.5834352	0.60712564	60
0.62486184	0.7381452	73
0.8373595	0.7296481	99
0.34795424	0.11138692	60
0.19331583	0.26552373	50
0.5575066	0.7192855	54
0.5305124	0.97859514	73
0.5268024	0.9809365	96
0.81215084	0.81004703	51
0.19214463	0.5528418	51
0.75038064	0.6423348	92
0.39487153	0.75782984	99
0.63748074	0.65167993	48
0.711433	0.6654786	85
0.40659502	0.60788	82
0.5522389	0.43179375	85
0.5800105	0.29389748	89
0.23083152	0.8045599	90
0.61429787	0.43536836	55
0.4439198	0.50226647	45
0.69211876	0.7750266	55
0.5050437	0.0937773	26
0.6108019	0.570618	46
0.35299358	0.10352037	94
0.40243766	0.4950502	87
0.029911721	0.5087241	41
0.47756493	0.11757971	74
0.20839137	0.4340944	44
0.21183556	0.4878653	36
0.6531535	0.6864132	32
0.4085387	0.45690477	99
0.27249694	0.53470415	44
0.3427863	0.5532146	98
0.08943058	0.7399651	98
0.43046772	0.34818184	61
0.40314785	0.3236255	54
0.2968922	0.55875814	56
0.37819007	0.66761947	95
0.44772828	0.16438544	60
0.603029	0.045216493	53
0.46278596	0.39662462	96
0.86901486	0.46053368	32
0.46828344	0.6484073	62
0.40627012	0.37051496	55
0.34054428	0.8182321	78
0.44494596	0.29608363	46
0.81181777	0.4649431	70
0.17729509	0.6328792	99
0.013586239	0.51187265	65
0.22688429	0.48023388	53
0.86823046	0.39695397	49
0.65115076	0.15693007	60
0.55729926	0.7034819	56
0.44533536	0.31303033	31
0.7212475	0.6132964	53
0.44268024	0.566276	69
0.47498924	0.78892386	96
0.631942	0.32093924	16
0.4498909	0.30021045	48
0.2485461	0.40259	56
0.5787897	0.10235754	54
0.26024777	0.53393555	62
0.39326867	0.52935314	64
0.43291822	0.6172519	30
0.22954784	0.8802369	66
0.18913154	0.42418957	48
0.21946488	0.5490372	59
0.25662917	0.86792606	68
0.6245853	0.7356552	65
0.474854	0.265874	55
0.53924924	0.30701816	61
0.23267572	0.50947505	98
0.39940172	0.27343205	43
0.27869132	0.6704118	92
0.3922471	0.5329359	46
0.89145434	0.4683287	82
0.38876387	0.61849236	62
0.28745008	0.49134555	99
0.5998723	0.10478971	62
0.27154937	0.4700245	99
0.23866108	0.18143909	88
0.018086584	0.3821729	51
0.50923043	0.10308234	88


==> cifar100cls.dat <==
x	y	label
0.5226826	0.5994823	mountain
0.31156763	0.8200311	forest
0.3305018	0.585431	seal
0.23713194	0.17470051	mushroom
0.5064259	0.8878401	sea
0.4063933	0.3167547	tulip
0.25694674	0.5805215	camel
0.26615703	0.64346373	butterfly
0.4835981	0.88396996	cloud
0.6609311	0.11268651	apple
0.3262797	0.73641455	sea
0.2754964	0.6785404	skunk
0.7030258	0.71851814	streetcar
0.8218432	0.74170995	rocket
0.7090429	0.508894	lamp
0.10093198	0.37739724	lion
0.5125929	0.068544894	tulip
0.037531674	0.5068513	wolf
0.5150838	0.13482286	rose
0.5845705	0.015365855	orange
0.5218581	0.13475856	rose
0.42881063	0.69159657	mountain
0.4601153	0.41222045	skunk
0.632441	0.6339759	dinosaur
0.18584931	0.2781111	chimpanzee
0.90102434	0.46201238	can
0.935441	0.33976468	keyboard
0.398931	0.7598253	bicycle
0.62384963	0.5764227	bicycle
0.6463316	0.47058576	rose
0.8569583	0.548993	chair
0.7181128	0.40034166	plate
0.56733024	0.7865248	lawn_mower
0.46796104	0.645591	turtle
0.08783825	0.74964464	palm_tree
0.42598742	0.6060659	shark
0.7489073	0.64532834	pickup_truck
0.7379153	0.23864903	boy
0.78832316	0.5950708	couch
0.6882319	0.83324397	house
0.19092976	0.47212604	porcupine
0.35204104	0.26192474	cockroach
0.41558278	0.6671746	mountain
0.44342697	0.6396335	shark
0.09582483	0.7366092	palm_tree
0.75119364	0.42592782	clock
0.5809624	0.79958564	lawn_mower
0.7412226	0.6345304	pickup_truck
0.265161	0.64445525	skunk
0.62621766	0.8569507	castle
0.23403648	0.4910628	beaver
0.3867515	0.21804136	bee
0.8812145	0.4049254	bottle
0.680993	0.14613648	pear
0.7423071	0.24473973	baby
0.61042106	0.3380358	flatfish
0.50033253	0.88007015	sea
0.20107377	0.8764604	oak_tree
0.004392309	0.3837498	leopard
0.8406886	0.7213721	rocket
0.5441291	0.30556175	snail
0.37604845	0.52056783	crocodile
0.22225147	0.5595983	camel
0.12559761	0.48829448	rabbit
0.49346697	0.13331436	beetle
0.6568443	0.24898376	girl
0.10373208	0.3966463	lion
0.45647573	0.11512376	sunflower
0.15751253	0.45959315	porcupine
0.52431166	0.078317635	tulip
0.11795502	0.5488921	raccoon
0.6476865	0.69545573	train
0.51980364	0.6439792	ray
0.51250225	0.5114015	trout
0.49807918	0.66757834	flatfish
0.61641604	0.3408011	flatfish
0.36205798	0.11548574	sunflower
0.6953808	0.4226852	bowl
0.52999526	0.30392095	snail
0.6656552	0.49350196	clock
0.5053173	0.8844617	sea
0.55110914	0.43868876	snake
0.4410135	0.18088908	orchid
0.42275733	0.2771098	bee
0.40027964	0.33418158	dinosaur
0.5499712	0.7073975	tractor
0.5652947	0.43280423	snake
0.36632276	0.48396063	forest
0.68594015	0.2818749	boy
0.48292822	0.67438126	ray
0.7549574	0.42244783	clock
0.42911947	0.34954807	caterpillar
0.5740406	0.6211549	crocodile
0.17743655	0.26534098	chimpanzee
0.71410346	0.6716125	bus
0.18140191	0.25460842	chimpanzee
0.23610908	0.3991138	mouse
0.30663493	0.6635793	skunk
0.679249	0.8375968	house
0.64737916	0.34566092	girl
0.49319515	0.4116278	crab
0.59222865	0.05668094	sweet_pepper
0.24438033	0.8263912	maple_tree
0.6503721	0.5083937	whale
0.113748066	0.39202023	lion
0.8361504	0.73082453	rocket
0.7995583	0.78753006	skyscraper
0.645792	0.8860657	castle
0.6639474	0.12886538	pear
0.24840282	0.8779082	pine_tree
0.8124447	0.58333516	couch
0.8611134	0.53750277	chair
0.39598876	0.5144128	crocodile
0.63339645	0.09907162	apple
0.888406	0.4013666	bottle
0.5161685	0.89152783	sea
0.40818536	0.7414166	bicycle
0.100096695	0.38080525	lion
0.6021922	0.083193414	pear
0.101728246	0.73892945	palm_tree
0.59417325	0.6275119	tank
0.5748736	0.48951483	bowl
0.16432157	0.63989556	cattle
0.4799356	0.08454961	tulip
0.316575	0.81948876	forest
0.8606522	0.5519877	chair
0.19403595	0.28699464	chimpanzee
0.105885886	0.33296728	mouse
0.52822894	0.1289631	rose
0.6713593	0.3106937	man
0.7050173	0.53531927	boy
0.8942576	0.46556002	can
0.66455144	0.6810166	aquarium_fish
0.19055921	0.42055693	shrew
0.35724378	0.4195179	forest
0.4944037	0.5165705	trout
0.43950725	0.93403155	plain
0.2411008	0.5289456	possum
0.20446205	0.87717366	oak_tree
0.41274264	0.8614996	cloud
0.22810464	0.48672733	beaver
0.73891443	0.27204123	boy
0.19626951	0.87669426	oak_tree
0.6341728	0.63860154	house
0.370703	0.26782006	cockroach
0.38442394	0.66852415	whale
0.68264335	0.6243815	couch
0.9476815	0.33229914	keyboard
0.22840638	0.17432213	mushroom
0.7560774	0.6377514	pickup_truck
0.7477134	0.6288617	pickup_truck
0.71197045	0.4663948	snail
0.36153272	0.48766908	caterpillar
0.4363007	0.9206024	pine_tree
0.49383315	0.3448017	lobster
0.08542875	0.5826245	raccoon
0.7488616	0.644188	pickup_truck
0.84542567	0.5590105	chair
0.38596207	0.28602806	cockroach
0.10825359	0.56020886	beaver
0.26524228	0.3558256	hamster
0.38238502	0.7594348	bicycle
0.751334	0.5040866	television
0.596761	0.12007312	bowl
0.36585647	0.6049952	dolphin
0.22919892	0.85431427	maple_tree
0.4425688	0.18361235	orchid
0.5987346	0.44793513	worm
0.23911358	0.20143415	mushroom
0.5988556	0.113300115	sweet_pepper
0.8748785	0.42004728	bottle
0.6671531	0.6873444	house
0.22490917	0.46444115	beaver
0.6001647	0.110704474	sweet_pepper
0.3896646	0.67513824	whale
0.60795397	0.09993595	sweet_pepper
0.39909184	0.6907841	flatfish
0.44828308	0.63701755	shark
0.43548617	0.35111144	caterpillar
0.709941	0.5088064	lamp
0.93102264	0.35019168	keyboard
0.43123353	0.39661002	possum
0.74898833	0.4238061	clock
0.2510528	0.3741425	squirrel
0.88514143	0.4631763	cup
0.8030248	0.36698812	cup
0.31176525	0.8237739	lamp
0.3820203	0.6710017	whale
0.6539245	0.2528804	woman
0.5861318	0.092504136	sweet_pepper
0.7029521	0.76726526	bridge
0.3063117	0.6642039	cockroach
0.6086925	0.2748195	lobster
0.70962393	0.66933733	bus
0.96025926	0.52679944	wardrobe
0.32035252	0.26267922	cockroach
0.5918964	0.5767106	pickup_truck
0.18019643	0.45631382	porcupine
0.4034901	0.26028386	beetle
0.93037444	0.5980791	television
0.36942023	0.19994926	bee
0.551191	0.43574744	snake
0.5504789	0.97791874	road
0.45429412	0.94585323	plain
0.36086142	0.19630674	bee
0.43546456	0.8655664	cloud
0.42438132	0.43312362	lizard
0.17862661	0.55286735	elephant
0.32397056	0.38944387	squirrel
0.4351896	0.55252886	turtle
0.49777666	0.6077038	shark
0.7489283	0.2783985	woman
0.49427614	0.8158734	mountain
0.6210422	0.7215822	train
0.019612463	0.5121459	wolf
0.22829345	0.82432103	pine_tree
0.6003449	0.03127975	baby
0.4880738	0.67053366	ray
0.8512939	0.4682873	can
0.70814425	0.72615504	streetcar
0.97157973	0.5318608	wardrobe
0.46098393	0.72519624	crocodile
0.6082558	0.47350335	skyscraper
0.5389924	0.3254111	snail
0.64041746	0.5256586	bridge
0.34226146	0.49902466	caterpillar
0.639615	0.09080865	apple
0.7923654	0.77936965	skyscraper
0.36032248	0.32290724	spider
0.4990909	0.86974376	sea
0.55805695	0.7114856	tractor
0.66501456	0.13557792	pear
0.23817526	0.87588227	maple_tree
0.32520902	0.25601175	cockroach
0.32221842	0.4257824	rabbit
0.5506802	0.36741802	apple
0.60596144	0.3341856	flatfish
0.26262772	0.37142566	hamster
0.35515139	0.10588542	sunflower
0.17049956	0.56093556	elephant
0.4117067	0.8599322	cloud
0.32784197	0.2579928	cockroach
0.05200289	0.44784376	fox
0.3086492	0.5117574	chimpanzee
0.74393684	0.27091885	boy
0.6035645	0.04529477	orange
0.31837738	0.382353	squirrel
0.4515323	0.43386358	lizard
0.22977008	0.48503688	beaver
0.94448495	0.33240366	keyboard
0.5207348	0.52037615	trout
0.8959666	0.45971307	can
0.25514075	0.36098763	hamster
0.5282014	0.99485	road
0.22168727	0.39615774	mouse
0.09663694	0.5577094	wolf
0.5880612	0.683662	pickup_truck
0.18951894	0.57045424	elephant
0.36293313	0.19786638	bee
0.021147149	0.38131708	leopard
0.30664167	0.3897444	squirrel
0.7927947	0.7993915	skyscraper
0.59657943	0.701923	tractor
0.3132184	0.58803225	otter
0.17032649	0.6366353	cattle
0.5023771	0.5008605	trout
0.40384316	0.11780661	rose
0.4236501	0.30236772	aquarium_fish
0.42544937	0.31976944	bee
0.45786074	0.10779619	poppy
0.60988545	0.4218526	worm
0.23872218	0.18184787	mushroom
0.2610752	0.8102202	willow_tree
0.67200136	0.076535985	sweet_pepper
0.017125852	0.38799277	leopard
0.45963153	0.32980496	caterpillar
0.48555678	0.6641216	ray
0.29655692	0.47387785	raccoon
0.7143764	0.5114443	lamp
0.4456546	0.090925135	poppy
0.55719674	0.43517086	snake
0.78132266	0.53023463	table
0.758028	0.5357224	cup
0.55891615	0.6984489	tractor
0.40601718	0.6174124	dolphin
0.10495238	0.57091826	raccoon
0.42448094	0.3185889	caterpillar
0.2925918	0.63105464	kangaroo
0.0032811128	0.3788961	leopard
0.5196518	0.093520075	tulip
0.4803474	0.52267617	crocodile
0.34906307	0.5054704	boy
0.8116232	0.47761226	telephone
0.4022121	0.515809	lizard
0.25514382	0.82281107	willow_tree
0.71256447	0.78282934	bridge
0.9296958	0.5932848	can
0.45777053	0.6658678	ray
0.07295588	0.3388529	lion
0.56770796	0.68378705	tractor
0.26578072	0.82147115	willow_tree
0.6754402	0.7753537	bridge
0.70321965	0.5107438	lamp
0.4037569	0.26707116	beetle
0.71257263	0.45867404	telephone
0.4748694	0.46013725	snail
0.813422	0.7999694	skyscraper
0.17610885	0.55287606	elephant
0.42960715	0.34017566	caterpillar
0.8034995	0.3697236	cup
0.1776268	0.6211971	cattle
0.43369636	0.3272909	caterpillar
0.5619363	0.78419226	lawn_mower
0.22090644	0.19100274	leopard
0.24181107	0.52674913	lion
0.6265598	0.6337631	elephant
0.45197767	0.57491446	turtle
0.24075232	0.60286814	camel
0.72159344	0.3821108	bowl
0.39398715	0.75790775	bicycle
0.64532435	0.8637064	house
0.62421995	0.88354284	tractor
0.41714004	0.4092009	flatfish
0.47102425	0.66974545	ray
0.70626694	0.7731255	bridge
0.763763	0.22011396	baby
0.2236946	0.560501	cattle
0.49918693	0.51395845	trout
0.974957	0.52383727	wardrobe
0.49858883	0.34716627	beetle
0.49865413	0.8857903	sea
0.26494002	0.34923953	hamster
0.7044422	0.38060966	plate
0.4607547	0.10404756	poppy
0.83756304	0.5973745	bed
0.44800672	0.9391464	plain
0.45828176	0.63277173	lobster
0.35934687	0.5175908	trout
0.06610066	0.4746822	fox
0.4397662	0.5966991	whale
0.8662507	0.4048701	bottle
0.50443786	0.4953779	lamp
0.5383674	0.9821338	road
0.44697112	0.08357711	poppy
0.6246304	0.46406698	worm
0.10589531	0.56988806	raccoon
0.20927225	0.27694616	man
0.34544405	0.26123312	beetle
0.6839659	0.41521728	bowl
0.6708573	0.42437822	bowl
0.5578832	0.9763788	road
0.30651936	0.45000666	fox
0.66438234	0.68143046	house
0.7579039	0.65061134	pickup_truck
0.5696777	0.5630535	motorcycle
0.7071652	0.5102571	lamp
0.25036734	0.81662524	willow_tree
0.45665628	0.25743413	butterfly
0.7020701	0.25744176	boy
0.08403926	0.5807645	raccoon
0.19570257	0.3550847	possum
0.9416238	0.34016222	keyboard
0.47050226	0.8637835	forest
0.9972052	0.52166575	wardrobe
0.15962757	0.4630981	porcupine
0.69519454	0.39913106	bowl
0.4273499	0.40026614	tractor
0.4394438	0.18764904	tulip
0.63176715	0.69535017	train
0.29488933	0.5152316	rabbit
0.62778634	0.7119914	train
0.33234763	0.83655506	forest
0.7945219	0.3726067	cup
0.42217335	0.46652067	dinosaur
0.83979446	0.6258773	television
0.7807557	0.46993628	telephone
0.38766927	0.25649968	beetle
0.6332775	0.08912012	apple
0.9831894	0.5228436	wardrobe
0.731045	0.2517949	boy
0.48689932	0.41322044	crab
0.36816138	0.19674781	bee
0.56278235	0.78665173	lawn_mower
0.234645	0.5786752	chimpanzee
0.81775486	0.74302113	rocket
0.4286617	0.45280585	crocodile
0.41433194	0.46630502	dinosaur
0.4502407	0.6095993	ray
0.58053756	0.6390063	tank
0.31475294	0.42004836	rabbit
0.6943204	0.4924753	lamp
0.6731921	0.14761277	pear
0.28664076	0.48858714	seal
0.40381655	0.6211062	dolphin
0.25130853	0.42938447	shrew
0.38940686	0.513476	crocodile
0.2312545	0.50592357	bear
0.47630277	0.8129117	mountain
0.210403	0.8373743	oak_tree
0.6115587	0.4582601	whale
0.6969388	0.5083105	lamp
0.2689396	0.4922387	turtle
0.33881363	0.529992	snail
0.5162511	0.62338203	trout
0.36838424	0.21469039	bee
0.66549164	0.13797425	pear
0.31531426	0.5727835	seal
0.8918322	0.46164787	can
0.63860667	0.2591297	woman
0.56809235	0.6756133	tractor
0.7210431	0.5115228	lamp
0.21673827	0.79928446	willow_tree
0.4987848	0.87880874	sea
0.2763032	0.5571942	bear
0.6486895	0.3163789	baby
0.09593433	0.5796591	raccoon
0.33255073	0.43272868	crocodile
0.41447306	0.7461449	bicycle
0.5654649	0.04248571	orange
0.074514635	0.5142735	forest
0.23546904	0.49237528	otter
0.73409283	0.6479698	streetcar
0.08686005	0.32518232	tiger
0.25728166	0.8025632	willow_tree
0.536091	0.9823609	road
0.004142066	0.38455212	leopard
0.5402934	0.316402	snail
0.768973	0.3726766	bowl
0.28814438	0.51324815	crocodile
0.62133896	0.32675725	flatfish
0.25367832	0.40421882	spider
0.6550651	0.24298407	woman
0.41595632	0.5964132	caterpillar
0.23875603	0.18540816	mushroom
0.7442784	0.23087975	baby
0.17311522	0.6406815	cattle
0.17894498	0.56420743	elephant
0.46072543	0.62422186	ray
0.25957724	0.35448676	hamster
0.6779925	0.4161813	bowl
0.8971063	0.46502858	can
0.86663723	0.6111452	bed
0.6957475	0.72055286	streetcar
0.58869696	0.6513107	tank
0.39158624	0.31787708	crab
0.5778126	0.637969	tank
0.31314987	0.43330488	rabbit
0.7521394	0.4341995	clock
0.2422701	0.4802316	otter
0.74327457	0.62511444	tank
0.7422577	0.44564897	clock
0.7373326	0.44088763	clock
0.717956	0.42722175	bowl
0.48813015	0.31178045	caterpillar
0.27594972	0.35330844	woman
0.84942067	0.423511	bottle
0.44284338	0.44979548	crab
0.3747488	0.47752076	crocodile
0.40220997	0.2979721	beetle
0.82892925	0.60187984	bed
0.7444408	0.62795764	pickup_truck
0.94082755	0.61431426	television
0.7876821	0.7992857	skyscraper
0.7090942	0.29846442	baby
0.5440644	0.083030745	orchid
0.118280075	0.49320987	kangaroo
0.30235153	0.819909	forest
0.62773544	0.86813927	castle
0.36596054	0.19780546	bee
0.6616178	0.07974171	apple
0.37060353	0.33105356	spider
0.015785154	0.5148059	wolf
0.44394523	0.29558	butterfly
0.29852083	0.6726643	butterfly
0.47311035	0.6158536	shark
0.38451213	0.3218993	spider
0.6255464	0.6177849	bicycle
0.030522382	0.40793163	leopard
0.34824416	0.49767455	beaver
0.80771154	0.6018716	couch
0.6870312	0.8503703	house
0.27682087	0.68607205	skunk
0.18664727	0.44969627	shrew
0.4085432	0.29767424	lawn_mower
0.667745	0.07708706	apple
0.43864724	0.6653861	worm
0.35477275	0.32114762	spider
0.951489	0.61283755	television
0.47933057	0.6592095	ray
0.35487425	0.5783848	seal
0.088627174	0.39040032	kangaroo
0.9817145	0.5187415	couch
0.47685385	0.8092942	mountain
0.249069	0.5166886	bear
0.19062229	0.4238506	shrew
0.4831456	0.5374394	rocket
0.639179	0.17059472	hamster
0.42561886	0.37820527	snail
0.5563366	0.70723045	tractor
0.5064323	0.87189376	sea
0.32833833	0.44576845	elephant
0.47806448	0.54959977	mouse
0.6259889	0.7402957	train
0.730443	0.27677467	boy
0.6897766	0.25682563	baby
0.56932104	0.7816845	lawn_mower
0.24910635	0.4647469	kangaroo
0.7648047	0.6419123	pickup_truck
0.1870532	0.79681385	maple_tree
0.43848762	0.5753606	turtle
0.54983604	0.98955727	road
0.742708	0.27170697	boy
0.27914646	0.35955966	girl
0.48585388	0.65869313	ray
0.45418474	0.13299096	orchid
0.59634113	0.0028554755	orange
0.48803192	0.6752216	dolphin
0.26303175	0.33294415	hamster
0.5562158	0.10899145	sweet_pepper
0.45780796	0.19832331	orchid
0.19108407	0.3585342	possum
0.65146106	0.27520308	man
0.4892608	0.3794473	lobster
0.6293025	0.5052428	woman
0.45649573	0.10104934	poppy
0.67891765	0.31974053	man
0.380509	0.6649284	whale
0.36941952	0.41246453	tiger
0.63523114	0.8738816	house
0.4489472	0.24640946	caterpillar
0.43631428	0.5222909	dinosaur
0.15850058	0.46193597	porcupine
0.39734808	0.76626146	bicycle
0.6893457	0.56417143	forest
0.7109105	0.23915108	girl
0.4164745	0.28911036	bee
0.79815096	0.8010745	skyscraper
0.18014929	0.6345289	cattle
0.6240578	0.43763265	worm
0.6357081	0.14318201	orange
0.23100922	0.5884408	camel
0.456558	0.15509863	pear
0.7677389	0.23242034	baby
0.39644408	0.51559347	crocodile
0.46254855	0.6308773	crocodile
0.44432694	0.5612527	turtle
0.71549535	0.7121624	streetcar
0.44907767	0.17026718	orchid
0.48241693	0.8821403	sea
0.44648904	0.40195084	crab
0.2911069	0.8200739	couch
0.7174073	0.2313372	girl
0.4090819	0.6514189	dolphin
0.2655373	0.6035634	seal
0.5718867	0.41837952	bicycle
0.009764202	0.37724665	leopard
0.44600868	0.09804202	poppy
0.098725855	0.74955314	palm_tree
0.24800733	0.4932586	snake
0.19893819	0.79912096	maple_tree
0.43439227	0.6267946	shark
0.11776827	0.4074619	lion
0.8421668	0.5529464	chair
0.47403765	0.16785616	sweet_pepper
0.20111302	0.47653717	porcupine
0.47248018	0.8014899	mountain
0.66712344	0.4117246	cup
0.5110798	0.16502368	crab
0.50639945	0.37549976	lobster
0.6023703	0.3290156	hamster
0.2676352	0.34695172	hamster
0.54674035	0.98452497	road
0.5451488	0.23649438	aquarium_fish
0.7020452	0.24674119	baby
0.46462885	0.4416412	worm
0.6235272	0.852038	bottle
0.34912807	0.4271728	rabbit
0.1060839	0.5050671	kangaroo
0.7584728	0.6478988	pickup_truck
0.22955936	0.8149141	willow_tree
0.118103996	0.49134472	kangaroo
0.9292213	0.6144722	television
0.34521106	0.099148646	sunflower
0.7548276	0.4300345	clock
0.65511024	0.085172996	sweet_pepper
0.5643084	0.793566	lawn_mower
0.47429088	0.17560278	beetle
0.6440058	0.70638764	bridge
0.67656744	0.4284491	bowl
0.6784271	0.24695298	girl
0.56786615	0.6095686	lizard
0.7084996	0.71647555	streetcar
0.50863427	0.51761985	trout
0.08927842	0.73762715	palm_tree
0.8826802	0.3911179	bottle
0.3998207	0.28179598	cockroach
0.26923263	0.5090735	bear
0.450766	0.64743674	dolphin
0.47041073	0.17072892	aquarium_fish
0.75388855	0.47008237	keyboard
0.68583924	0.23289248	woman
0.3559915	0.59488297	seal
0.5887596	0.09253269	sweet_pepper
0.6216141	0.5073993	squirrel
0.11072051	0.40253267	lion
0.7730575	0.5285094	table
0.29852262	0.64940053	raccoon
0.22006766	0.49828097	beaver
0.19730476	0.34454226	possum
0.54151934	0.31728882	snail
0.6734067	0.24948527	woman
0.34154552	0.11296993	sunflower
0.6972324	0.70716846	streetcar
0.6533733	0.46709427	chair
0.64922917	0.07720061	apple
0.56181014	0.5635556	motorcycle
0.692834	0.24227001	man
0.64295083	0.5665372	forest
0.71607643	0.39226866	clock
0.7361593	0.6421801	bus
0.647083	0.8712705	castle
0.92994034	0.33726877	keyboard
0.81166965	0.79230374	skyscraper
0.6569161	0.092115454	apple
0.62937593	0.87932366	castle
0.1923472	0.36162344	possum
0.5691845	0.5536261	motorcycle
0.6007308	0.6926353	train
0.44844615	0.5577406	turtle
0.34270683	0.102613226	sunflower
0.27127245	0.6595698	skunk
0.25447074	0.80127585	willow_tree
0.019293929	0.51102686	wolf
0.27185404	0.44621992	bear
0.5482973	0.10392268	sweet_pepper
0.44151193	0.9205245	plain
0.6988324	0.39012963	plate
0.6104067	0.3510433	flatfish
0.4831141	0.41583675	crab
0.79110503	0.52842444	table
0.57975453	0.7777633	lawn_mower
0.69104594	0.771781	bridge
0.5801835	0.63593304	tank
0.8109061	0.4805346	bridge
0.38549984	0.7580407	bicycle
0.3676995	0.10228015	sunflower
0.35712966	0.551135	seal
0.982619	0.52557796	wardrobe
0.20608748	0.43410188	beetle
0.75206554	0.44904563	clock
0.24342816	0.5792211	camel
0.09476651	0.57391685	raccoon
0.5634585	0.6990951	tractor
0.046298284	0.51689714	wolf
0.17950626	0.62413406	cattle
0.67228943	0.087073505	apple
0.41632542	0.3921853	cattle
0.8617365	0.6140007	bed
0.11686604	0.73546046	palm_tree
0.39020845	0.39666632	hamster
0.50013286	0.3791703	lobster
0.55557513	0.2342286	aquarium_fish
0.98056155	0.5297285	wardrobe
0.29457587	0.41604218	raccoon
0.91490567	0.6015836	telephone
0.35852662	0.10729942	sunflower
0.6424658	0.8880249	castle
0.19038716	0.35707858	possum
0.711187	0.452089	worm
0.07569698	0.47619012	fox
0.3718329	0.6068277	dolphin
0.45264316	0.6325017	shark
0.58872765	0.091873296	sweet_pepper
0.25316077	0.4809985	bee
0.5384366	0.24940431	aquarium_fish
0.7940005	0.36628243	cup
0.5438772	0.2998033	snail
0.51463145	0.5230441	trout
0.24171022	0.43878764	shrew
0.5373886	0.9843925	road
0.47436553	0.2742568	butterfly
0.4823671	0.2632114	butterfly
0.5398816	0.2468773	aquarium_fish
0.4977452	0.08821405	tulip
0.024908602	0.5194578	wolf
0.49250534	0.373886	lobster
0.46115124	0.283783	beetle
0.18142729	0.2607557	chimpanzee
0.67768574	0.8423325	house
0.47979274	0.55006385	flatfish
0.44763634	0.61655486	shark
0.0748746	0.31722167	tiger
0.8087466	0.46501333	telephone
0.5018167	0.09982935	tulip
0.47517923	0.27853763	butterfly
0.70950663	0.4361888	telephone
0.313417	0.4855325	shrew
0.79314697	0.59254223	couch
0.4633373	0.6510305	turtle
0.5513825	0.42854336	snake
0.38560042	0.40470365	snail
0.086002536	0.41514194	tiger
0.46445397	0.4432598	leopard
0.68298656	0.41430998	bowl
0.30642372	0.43259463	rabbit
0.472414	0.41316253	crab
0.175473	0.5543251	elephant
0.6052036	0.63106495	tank
0.5725259	0.5405567	snake
0.32627434	0.7363496	dinosaur
0.2640262	0.4651855	flatfish
0.6980737	0.71645045	streetcar
0.03645763	0.5183107	wolf
0.52149343	0.23364848	aquarium_fish
0.3435718	0.102637805	sunflower
0.6656005	0.100202456	apple
0.26741794	0.47795343	chimpanzee
0.22810382	0.59683096	camel
0.1212128	0.73120016	palm_tree
0.67815506	0.14549847	pear
0.20053749	0.35643244	wolf
0.81236285	0.8051624	skyscraper
0.4443824	0.9272752	plain
0.8163846	0.588634	television
0.6674518	0.30591178	man
0.5612236	0.23288734	aquarium_fish
0.7145287	0.38273737	plate
0.26718274	0.6850687	skunk
0.45740438	0.082727104	poppy
0.32237148	0.4847544	chimpanzee
0.7175407	0.38669863	plate
0.54340726	0.426825	snake
0.6350838	0.74377626	train
0.66068685	0.71390563	road
0.98538357	0.52179426	wardrobe
0.07010972	0.30572125	tiger
0.66008437	0.5460063	whale
0.091962256	0.40267518	bear
0.5906061	0.09945224	sweet_pepper
0.36598256	0.39548537	flatfish
0.45462266	0.5792009	turtle
0.44222555	0.5274512	snail
0.10489468	0.50342506	kangaroo
0.35531548	0.47081393	porcupine
0.7090369	0.38209578	plate
0.56495774	0.77394676	lawn_mower
0.07602977	0.31759542	tiger
0.5909204	0.09005848	sweet_pepper
0.72149193	0.23133622	girl
0.33865026	0.095755436	sunflower
0.23135984	0.38759884	mouse
0.6620879	0.48149332	camel
0.55835205	0.5659835	motorcycle
0.64057475	0.22423	couch
0.1998309	0.47352436	beaver
0.51575243	0.88601243	sea
0.41767424	0.76511234	bicycle
0.6569352	0.2561645	woman
0.49389225	0.646633	ray
0.38792825	0.2819904	beetle
0.5970077	0.62308943	tank
0.8050316	0.5695077	couch
0.2699844	0.81880224	willow_tree
0.4609431	0.9035045	plain
0.12793529	0.49361402	otter
0.30544567	0.39114583	squirrel
0.6957853	0.66442174	bus
0.62916666	0.73805535	train
0.44001287	0.17560545	orchid
0.507928	0.795096	camel
0.813149	0.8020599	skyscraper
0.9288882	0.33235765	keyboard
0.37931183	0.6685989	whale
0.32630622	0.2676	cockroach
0.39518765	0.28231767	beetle
0.19576989	0.35813627	possum
0.5208388	0.13480565	rose
0.05793446	0.31870693	tiger
0.7062134	0.7100097	streetcar
0.6656113	0.07515376	apple
0.7064916	0.7829821	bridge
0.18650538	0.35661653	possum
0.49808618	0.32329068	elephant
0.36652428	0.32462013	spider
0.8682	0.47986546	telephone
0.4449824	0.9462349	plain
0.7495785	0.42664322	clock
0.41214195	0.6316404	kangaroo
0.35433874	0.10912352	sunflower
0.47707692	0.28693056	butterfly
0.5783469	0.55017775	motorcycle
0.2739268	0.64690197	forest
0.324875	0.5880002	otter
0.5803185	0.03332576	orange
0.9155631	0.60115284	lamp
0.548761	0.23828708	aquarium_fish
0.75893754	0.64865947	pickup_truck
0.9857244	0.5275102	wardrobe
0.48881522	0.091360986	rose
0.4272636	0.47487074	dinosaur
0.6675307	0.4234449	telephone
0.4109923	0.855989	cloud
0.65702736	0.3084355	man
0.7600046	0.64554214	pickup_truck
0.6294514	0.4424619	worm
0.54225004	0.42800036	snake
0.76991594	0.46999234	bowl
0.59399444	0.01295066	orange
0.69310945	0.82749385	house
0.032139935	0.5108639	wolf
0.63979834	0.17054693	rabbit
0.22895576	0.5966399	camel
0.26834264	0.37916508	snail
0.21714436	0.8764216	oak_tree
0.18377301	0.47693032	porcupine
0.4769798	0.649351	flatfish
0.4327734	0.3005068	bee
0.26375937	0.35989642	hamster
0.5679391	0.16443866	bee
0.40110156	0.2596641	beetle
0.6911339	0.73093873	hamster
0.12126585	0.40487117	shrew
0.6725051	0.6934493	bus
0.74332976	0.41120824	clock
0.42259294	0.6281697	flatfish
0.4532944	0.17316546	orchid
0.51845837	0.08915814	poppy
0.89897585	0.4817732	table
0.65855914	0.13655724	pear
0.8083528	0.5752217	couch
0.74938524	0.2778649	boy
0.45616913	0.10776601	poppy
0.36034596	0.5005018	tank
0.19739978	0.57475036	elephant
0.49264532	0.40417922	crab
0.82144123	0.7866459	can
0.2322227	0.80896217	willow_tree
0.4788114	0.8879959	sea
0.6500474	0.713007	train
0.9345917	0.34473875	keyboard
0.799032	0.5351386	chair
0.18998505	0.80100316	maple_tree
0.74566513	0.2574245	girl
0.17501312	0.62343186	cattle
0.23107825	0.87775403	oak_tree
0.10941023	0.5754648	raccoon
0.6114163	0.3424602	flatfish
0.31577164	0.48645195	orange
0.60646164	0.048521765	orange
0.19052836	0.2686782	chimpanzee
0.66524076	0.25633442	woman
0.3630665	0.19724473	bee
0.07782024	0.3279646	tiger
0.4896613	0.8698979	sea
0.32385778	0.44025066	lobster
0.5066104	0.20108862	woman
0.32503232	0.59160125	otter
0.68657225	0.46362418	worm
0.32833633	0.25200224	cockroach
0.4524233	0.55867964	turtle
0.47780865	0.5018749	ray
0.41539675	0.914406	forest
0.8912885	0.46875188	can
0.50391966	0.5950465	forest
0.8938588	0.39664873	bottle
0.68260443	0.44130698	bowl
0.35207263	0.43616986	man
0.5492343	1.0	road
0.32662553	0.26153532	cockroach
0.20723222	0.7936575	willow_tree
0.6930169	0.45979905	clock
0.29400212	0.8193538	lamp
0.17635095	0.4805304	porcupine
0.59185505	0.025582328	orange
0.6939506	0.4250824	bowl
0.34893507	0.39122888	butterfly
0.57572675	0.8011421	lawn_mower
0.22039942	0.44945896	snail
0.45868155	0.18216111	orchid
0.75712603	0.54458493	table
0.8583186	0.55791956	chair
0.42617092	0.47109878	dinosaur
0.8096032	0.7647746	skyscraper
0.3880632	0.38869634	hamster
0.46484727	0.16170456	aquarium_fish
0.49002555	0.4194681	crab
0.41016164	0.51221615	worm
0.763066	0.2333788	baby
0.60009634	0.6125278	willow_tree
0.8417134	0.7321184	rocket
0.26566407	0.34760275	hamster
0.43497673	0.34832546	caterpillar
0.6515319	0.7283705	train
0.09132655	0.5844687	raccoon
0.2112727	0.8335375	oak_tree
0.6887522	0.8360477	house
0.6118943	0.4214456	worm
0.30663157	0.4596218	wolf
0.6460089	0.7212291	bridge
0.3336118	0.5134834	otter
0.2477883	0.589084	camel
0.59503883	0.6304767	tank
0.2091527	0.58371806	camel
0.7034843	0.53236747	can
0.6180897	0.6006572	forest
0.61595994	0.4424936	worm
0.6419701	0.60514003	squirrel
0.79202324	0.37907475	cup
0.6103747	0.458829	rocket
0.23441182	0.18435238	mushroom
0.32628617	0.56392336	seal
0.9253618	0.33776152	keyboard
0.4024886	0.75900155	bicycle
0.10505801	0.7482907	palm_tree
0.21245089	0.852071	pine_tree
0.69941145	0.3032197	camel
0.67698884	0.25103813	chimpanzee
0.537774	0.30096626	snail
0.4913942	0.36414018	lobster
0.116117544	0.56584996	chimpanzee
0.40245	0.47128206	squirrel
0.57005024	0.70317435	tractor
0.6831462	0.84310293	house
0.5649558	0.57055056	motorcycle
0.22438972	0.83940184	maple_tree
0.111016385	0.73855877	palm_tree
0.30998847	0.44947258	rabbit
0.1898305	0.8667689	willow_tree
0.86818814	0.38612968	butterfly
0.2629189	0.47017246	oak_tree
0.7607136	0.23281658	baby
0.4672009	0.9109479	plain
0.87224305	0.399489	bottle
0.5351172	0.98663336	road
0.7453741	0.42610186	clock
0.41615906	0.8601535	cloud
0.3058372	0.49632326	lizard
0.716792	0.26128244	cattle
0.45280078	0.1698028	orchid
0.023609139	0.50638884	wolf
0.49701226	0.8920477	cloud
0.46214038	0.18758953	orchid
0.47615987	0.08150199	poppy
0.0803216	0.74275887	palm_tree
0.42354193	0.8557739	cloud
0.01836896	0.3799687	leopard
0.68100935	0.70669043	streetcar
0.10897467	0.58223784	raccoon
0.70150334	0.47353324	television
0.19506045	0.8050413	maple_tree
0.24174713	0.8142861	maple_tree
0.47955275	0.6387802	lobster
0.0013204532	0.3819983	leopard
0.23801745	0.1794104	mushroom
0.69069976	0.41353014	bowl
0.5365697	0.34771398	girl
0.48756966	0.8707818	road
0.6985225	0.67873895	bus
0.33898434	0.5958139	otter
0.071282245	0.32973585	fox
0.1038912	0.5606568	shrew
0.20345503	0.81483555	maple_tree
0.31253168	0.51512146	lamp
0.24569601	0.19498263	mushroom
0.38838848	0.20006692	bee
0.24277966	0.5309611	bear
0.7964403	0.7793854	skyscraper
0.19987468	0.85095865	oak_tree
0.5718748	0.017425347	orange
0.047270007	0.45111418	fox
0.44103965	0.9438539	plain
0.17419758	0.4618881	porcupine
0.7946945	0.35591328	cup
0.32218042	0.25200352	cockroach
0.5733967	0.47443163	hamster
0.8329483	0.7373	rocket
0.37855378	0.11174852	sunflower
0.62901664	0.7374927	train
0.5221493	0.12981427	rose
0.7303449	0.63867813	skunk
0.5590272	0.33019164	snail
0.105132446	0.38414118	lion
0.1084637	0.39783424	lion
0.40265566	0.5482786	snake
0.7159416	0.7234156	streetcar
0.115891844	0.48292327	squirrel
0.1167289	0.57964253	raccoon
0.71535796	0.22624207	girl
0.7602904	0.5620473	table
0.19943154	0.25837287	chimpanzee
0.48038426	0.79207885	mountain
0.49555406	0.72548866	willow_tree
0.22302198	0.6193855	camel
0.68056035	0.84753764	house
0.7484234	0.21587439	baby
0.5699332	0.6768068	tractor
0.25948083	0.33649817	hamster
0.8673215	0.4183215	bottle
0.5896344	0.016374001	orange
0.50182945	0.5070236	trout
0.347178	0.40748116	rabbit
0.42238584	0.84558403	ray
0.9836926	0.53581554	wardrobe
0.6627617	0.48186913	lamp
0.35092527	0.5813066	seal
0.64895153	0.68338186	train
0.8455702	0.43312624	telephone
0.48270768	0.50542825	tank
0.3916147	0.6606675	dolphin
0.48758274	0.08385985	tulip
0.792611	0.6010872	couch
0.49914396	0.9406006	plain
0.74387646	0.25998935	baby
0.42122245	0.47178254	dinosaur
0.6586514	0.12370449	apple
0.89579856	0.40102553	bottle
0.70022035	0.72640985	house
0.27063984	0.42910987	aquarium_fish
0.23929986	0.391675	mouse
0.6341903	0.730703	train
0.3793926	0.5314411	crocodile
0.20712686	0.86250037	oak_tree
0.2022632	0.46280316	hamster
0.57440335	0.5725176	motorcycle
0.49657115	0.88637	sea
0.7102979	0.7860121	bridge
0.03298308	0.51294184	wolf
0.6615794	0.08341636	apple
0.27711463	0.54459435	bear
0.5661839	0.7759456	lawn_mower
0.17996614	0.258537	chimpanzee
0.8797815	0.47441524	can
0.23871477	0.17048666	mushroom
0.11779774	0.5739146	seal
0.683916	0.6675613	bus
0.31710416	0.43212155	porcupine
0.70088273	0.67599237	streetcar
0.4388221	0.6201434	shark
0.3269031	0.65056175	otter
0.3985815	0.61792105	dolphin
0.60277367	0.52221644	cup
0.717692	0.39378542	bowl
0.5882348	0.073492564	table
0.40324485	0.74064785	bicycle
0.38273177	0.19546954	bee
0.87772566	0.39592436	bottle
0.40495703	0.5661652	turtle
0.7519546	0.25331953	baby
0.5544062	0.42304203	snake
0.4865976	0.12510018	crab
0.87903214	0.46063575	can
0.6294129	0.8782909	castle
0.7529223	0.4689326	keyboard
0.48723543	0.65987116	ray
0.8519075	0.53139234	chair
0.37313893	0.6503235	bear
0.70479643	0.7168144	streetcar
0.47549257	0.40186077	crab
0.40985164	0.91011375	willow_tree
0.4979316	0.37917525	lobster
0.21605384	0.60182136	camel
0.57190835	0.51814586	dinosaur
0.68179154	0.14522499	pear
0.44944763	0.93114644	plain
0.47113124	0.8651523	mountain
0.28066266	0.36892116	hamster
0.44309142	0.84394103	cloud
0.124777764	0.55738056	porcupine
0.3960194	0.5416337	seal
0.20990597	0.61121494	cattle
0.5571093	0.7796859	lawn_mower
0.31418246	0.5942096	otter
0.36719105	0.1338216	crab
0.83864903	0.53649056	couch
0.4763342	0.7924464	mountain
0.80255634	0.3812742	cup
0.8526584	0.54460526	chair
0.3253464	0.82570845	forest
0.39292675	0.2680282	beetle
0.4890214	0.364584	lobster
0.4409274	0.25711474	beetle
0.5544758	0.701077	tractor
0.54220515	0.22124603	aquarium_fish
0.62819546	0.73886526	train
0.026680447	0.37083197	leopard
0.28422186	0.45775604	camel
0.42315426	0.853034	cloud
0.4379484	0.5640173	turtle
0.24217044	0.8294398	willow_tree
0.23946707	0.883633	pine_tree
0.4252739	0.4636872	dinosaur
0.42609718	0.5999091	dinosaur
0.28367382	0.65038866	skunk
0.4459509	0.55905735	turtle
0.5782721	0.5636399	bicycle
0.52999526	0.1319814	rose
0.5765262	0.55305797	motorcycle
0.33817974	0.092943296	sunflower
0.77672786	0.5430363	table
0.6707602	0.7149371	streetcar
0.32767013	0.59009135	seal
0.1296392	0.5106632	kangaroo
0.23904139	0.46309486	squirrel
0.16091572	0.45586452	porcupine
0.81047946	0.8096855	skyscraper
0.21429735	0.48580757	beaver
0.45244518	0.17136389	orchid
0.4513798	0.93247753	plain
0.2992419	0.80503434	aquarium_fish
0.46870112	0.7988545	mountain
0.56038374	0.22399004	aquarium_fish
0.5116948	0.06724453	tulip
0.53245723	0.33867738	snail
0.48187348	0.5869023	dolphin
0.34433234	0.28385437	woman
0.45949242	0.10628027	poppy
0.86652076	0.48179477	couch
0.585479	0.04797895	crab
0.61091036	0.61105704	otter
0.6929413	0.6147853	couch
0.18978474	0.27119428	chimpanzee
0.80402875	0.5685864	couch
0.34345952	0.09218897	sunflower
0.34701142	0.438306	squirrel
0.18711612	0.6125549	cattle
0.45938507	0.5466518	turtle
0.7386406	0.2666769	girl
0.71102095	0.41061905	plate
0.69937265	0.7073412	streetcar
0.84205854	0.73966485	rocket
0.8818916	0.41127682	bottle
0.48044056	0.5331444	trout
0.21658662	0.7994039	willow_tree
0.065194935	0.4522355	fox
0.4392397	0.8582311	cloud
0.71440595	0.5383447	bottle
0.6566717	0.082913235	apple
0.5529088	0.10147367	cup
0.47152865	0.09898826	mushroom
0.4062346	0.5603234	trout
0.30621853	0.4212341	rabbit
0.6886286	0.5646584	forest
0.85926867	0.61025536	bed
0.7026087	0.6469482	bus
0.20619377	0.8731764	oak_tree
0.73445386	0.64102167	pickup_truck
0.33685184	0.412509	rabbit
0.61511856	0.3504827	flatfish
0.6769756	0.84435976	house
0.16829285	0.46407744	porcupine
0.69536054	0.38282144	plate
0.17035523	0.6377558	cattle
0.770878	0.23163474	baby
0.4941466	0.8024349	mountain
0.26678398	0.43395063	possum
0.7257389	0.6460902	pickup_truck
0.532882	0.3398723	turtle
0.4646206	0.09935679	poppy
0.19480906	0.8260154	oak_tree
0.5868333	0.010151071	orange
0.57930124	0.78218436	lawn_mower
0.3185248	0.84313416	forest
0.5182071	0.3857543	table
0.66551584	0.57800686	clock
0.49077478	0.6835168	ray
0.3660923	0.3879127	lizard
0.3805938	0.67352206	whale
0.33334714	0.26322943	cockroach
0.6834088	0.30598167	man
0.66285956	0.24157798	woman
0.19959904	0.5734106	elephant
0.5909988	0.06433686	sweet_pepper
0.8815226	0.45680115	can
0.7562426	0.2391618	baby
0.20983976	0.8565887	maple_tree
0.2978816	0.68076354	mushroom
0.30665678	0.49651465	bear
0.39623132	0.33377853	caterpillar
0.44208443	0.93354005	plain
0.13139099	0.5057827	kangaroo
0.3734518	0.6644473	whale
0.5613958	0.71687514	tractor
0.3934199	0.19604667	boy
0.1997078	0.47181845	porcupine
0.23676671	0.60865057	camel
0.4412427	0.6351441	mountain
0.1846679	0.45207956	porcupine
0.58288115	0.64081424	tank
0.66625786	0.82140064	bridge
0.1381272	0.511399	kangaroo
0.0958258	0.5785928	raccoon
0.6268523	0.4257562	worm
0.3206358	0.5234913	seal
0.5862433	0.046101622	sweet_pepper
0.70523876	0.7748844	bridge
0.44719565	0.5644259	turtle
0.4460093	0.25400296	mushroom
0.19403286	0.2593669	chimpanzee
0.19481961	0.82520854	maple_tree
0.19440517	0.28092796	chimpanzee
0.115201205	0.40541103	lion
0.5367904	0.30812135	snail
0.310011	0.587249	otter
0.73256344	0.24345234	hamster
0.647672	0.15105265	pear
0.80426127	0.76694036	rocket
0.8502957	0.60298306	bed
0.41696903	0.4624776	dinosaur
0.5540643	0.79172695	lawn_mower
0.47540104	0.26796463	butterfly
0.5702733	0.8048934	lawn_mower
0.537251	0.31445727	snail
0.7480826	0.64343935	pickup_truck
0.43413943	0.9383049	plain
0.4900458	0.4064035	lobster
0.07879137	0.31317613	tiger
0.17747766	0.6407551	cattle
0.1729478	0.63825274	cattle
0.58322453	0.54147196	motorcycle
0.5395175	0.489907	bed
0.7187086	0.7214334	streetcar
0.8217349	0.7307803	rocket
0.5297373	0.32540178	snail
0.45331573	0.93670624	plain
0.026398769	0.3720407	tiger
0.51037514	0.069636635	tulip
0.17583212	0.55564064	elephant
0.05420807	0.44887906	fox
0.26033828	0.33083406	hamster
0.4038021	0.610171	dolphin
0.29036835	0.4573757	possum
0.3432878	0.104496844	sunflower
0.07817944	0.30563134	tiger
0.38682392	0.27897868	beetle
0.116887175	0.49426144	kangaroo
0.6806936	0.1532526	pear
0.44090793	0.17112616	tulip
0.4281831	0.87969553	cloud
0.65007335	0.31271848	boy
0.54554474	0.7806148	lawn_mower
0.26676455	0.65553576	kangaroo
0.6755418	0.6685978	train
0.78362167	0.78796697	skyscraper
0.7083939	0.463488	cup
0.45129997	0.40026507	cockroach
0.38620228	0.20804217	bee
0.7719142	0.5401562	table
0.80545133	0.79222995	skyscraper
0.07883751	0.32350254	tiger
0.73087823	0.50089705	cup
0.6631895	0.25019047	woman
0.27434614	0.83837557	willow_tree
0.47186747	0.552165	turtle
0.1919685	0.34886453	possum
0.49731627	0.36885038	lobster
0.44050106	0.18070328	orchid
0.45759946	0.42026535	crab
0.3825556	0.3282071	spider
0.52355415	0.13051033	rose
0.68207157	0.31923115	man
0.5843494	0.68903494	tractor
0.55411106	0.71502036	tractor
0.19680075	0.35496992	possum
0.73185045	0.27042288	turtle
0.952813	0.33064806	keyboard
0.59514934	0.009662788	orange
0.23882945	0.41058385	hamster
0.22315958	0.38747016	mouse
0.098027006	0.7373784	palm_tree
0.78124976	0.53106046	table
0.675421	0.28496483	man
0.7003454	0.65588623	bus
0.76232666	0.5927369	bed
0.23588829	0.20164	mushroom
0.8370273	0.6106938	bed
0.085585415	0.7326779	palm_tree
0.5556629	0.9922959	road
0.48127112	0.11436795	rose
0.51668394	0.07903889	tulip
0.4386759	0.57993597	turtle
0.54953843	0.51763034	cup
0.28772148	0.50628054	caterpillar
0.683351	0.81973976	house
0.25407806	0.3706116	mouse
0.6876158	0.7065292	streetcar
0.48755074	0.68085706	ray
0.55470365	0.7864579	lawn_mower
0.7306216	0.26690477	girl
0.418123	0.5909975	worm
0.56391746	0.7840834	lawn_mower
0.38185862	0.3264187	spider
0.60881984	0.7318931	train
0.2594536	0.89121604	pine_tree
0.25011533	0.8781918	pine_tree
0.7443229	0.25112584	girl
0.87186486	0.4673542	can
0.6292336	0.8995226	castle
0.1924748	0.35378608	possum
0.60855305	0.7323612	train
0.24186645	0.8041678	willow_tree
0.24600717	0.52019215	bear
0.086751424	0.33801052	tiger
0.25694886	0.546179	bear
0.4922104	0.3633176	lobster
0.63389903	0.08752512	apple
0.55046666	0.95798856	road
0.31771067	0.8161808	forest
0.4883765	0.8003892	mountain
0.641952	0.083273605	apple
0.40115294	0.3212543	caterpillar
0.5774049	0.026244007	clock
0.28886765	0.4814298	seal
0.22538996	0.46351779	beaver
0.10520061	0.58078283	raccoon
0.68833774	0.71857715	bed
0.7341919	0.26545894	man
0.4497379	0.29961365	spider
0.5598007	0.106046826	rose
0.89581716	0.39828035	bottle
0.5089959	0.20630075	mountain
0.051033255	0.45191973	fox
0.55725443	0.57630664	motorcycle
0.4997428	0.88141954	sea
0.69377196	0.84330314	house
0.02170026	0.39023557	leopard
0.47180596	0.29292327	bee
0.5113402	0.50975597	trout
0.74802756	0.6385835	pickup_truck
0.55748737	0.41121143	leopard
0.6574341	0.86680853	castle
0.53760636	0.21067092	aquarium_fish
0.8509656	0.6182223	bed
0.29297346	0.44497484	rabbit
0.8508934	0.56399834	bed
0.4584348	0.46725306	kangaroo
0.19278948	0.8012928	maple_tree
0.15415204	0.5109897	kangaroo
0.16046616	0.45580202	porcupine
0.7309188	0.42329234	plate
0.7888963	0.36464077	cup
0.60054815	0.4330924	worm
0.8614361	0.53886753	chair
0.071387395	0.31061614	tiger
0.23711433	0.3853397	mouse
0.59188724	0.002801875	orange
0.114435084	0.55495316	wolf
0.27143222	0.87296087	pine_tree
0.5430031	0.39499578	snake
0.67860115	0.2430663	girl
0.12635483	0.41286865	mouse
0.44562486	0.10114138	bee
0.6626377	0.27949807	woman
0.39507663	0.37337217	forest
0.6464238	0.38234714	rabbit
0.41692802	0.8579134	cloud
0.53633577	0.9879953	road
0.49593562	0.38730037	crab
0.20558254	0.8615607	willow_tree
0.6310272	0.8821982	castle
0.31873262	0.42410716	rabbit
0.19028984	0.802884	maple_tree
0.7316718	0.78213173	bridge
0.9847963	0.5231052	wardrobe
0.7144753	0.71537036	streetcar
0.81425744	0.8108209	skyscraper
0.51465553	0.5207215	trout
0.31816208	0.56589484	seal
0.72280174	0.22248101	girl
0.43346655	0.3468406	caterpillar
0.204888	0.81937337	willow_tree
0.47778776	0.18185867	tulip
0.6587477	0.25469044	woman
0.18308064	0.6342272	cattle
0.6659969	0.08611989	apple
0.09883362	0.3908244	lion
0.22991346	0.38723537	mouse
0.10777827	0.3940451	lion
0.36225057	0.5811224	lizard
0.4602367	0.6099846	shark
0.21941465	0.47315523	beaver
0.5921351	0.012844904	orange
0.62890136	0.65316015	house
0.4068465	0.7645616	bicycle
0.8062556	0.60969025	couch
0.23769514	0.8536183	oak_tree
0.22158392	0.54476607	dinosaur
0.49974564	0.45505142	lizard
0.63975763	0.56728554	bridge
0.11923844	0.495775	kangaroo
0.78933483	0.5565116	bed
0.841946	0.62962276	couch
0.56846786	0.7954996	lawn_mower
0.71700406	0.7106647	streetcar
0.42547834	0.8545912	cloud
0.5456256	0.9643502	road
0.22735862	0.88043183	pine_tree
0.70173	0.72270733	streetcar
0.09976599	0.3805214	lion
0.573471	0.5660942	bicycle
0.7010425	0.2991339	boy
0.41525722	0.50256026	caterpillar
0.52759326	0.08230194	tulip
0.8339692	0.60893154	bed
0.056675136	0.45002672	fox
0.57864463	0.5520927	motorcycle
0.31405848	0.382985	squirrel
0.68313015	0.83626145	couch
0.1963607	0.5510174	elephant
0.4144236	0.745465	bicycle
0.068651386	0.31163996	tiger
0.6961094	0.42132112	bowl
0.2432688	0.40175357	mouse
0.6421744	0.6048231	skyscraper
0.31356266	0.4186558	mouse
0.40547884	0.64860576	whale
0.98556626	0.5189151	wardrobe
0.47157446	0.10733749	sweet_pepper
0.1955555	0.8787215	oak_tree
0.75409293	0.5348923	lizard
0.8929152	0.45178837	can
0.61443454	0.4282623	worm
0.55907655	0.97183955	road
0.67926925	0.42117774	cup
0.23958729	0.5923821	camel
0.20647652	0.8251702	maple_tree
0.06087246	0.44449067	fox
0.683921	0.14635022	pear
0.7057454	0.66425264	bus
0.7502044	0.42665714	clock
0.8556846	0.40046626	bottle
0.6340142	0.52623945	train
0.23270847	0.3828232	mouse
0.060801335	0.4525748	fox
0.09825375	0.4140304	lion
0.8567523	0.54964936	chair
0.92958933	0.6136036	television
0.51686746	0.5230799	trout
0.61320597	0.877767	squirrel
0.88166887	0.40152988	bottle
0.6256921	0.8924334	castle
0.18998556	0.60959744	cattle
0.6684542	0.14427954	pear
0.46944708	0.28224632	butterfly
0.45887008	0.55231506	crocodile
0.6862438	0.3184447	man
0.6870117	0.6575051	bus
0.49268728	0.45629257	lizard
0.321185	0.25042453	cockroach
0.67615634	0.43207476	bowl
0.5944267	0.62072754	table
0.19034527	0.27554378	beaver
0.09641622	0.73899156	palm_tree
0.42900625	0.47403476	dinosaur
0.41089466	0.45901847	dinosaur
0.25708744	0.18584214	mushroom
0.5372535	0.44078687	snake
0.45953947	0.09144934	poppy
0.5886982	0.01274834	orange
0.6493746	0.8856402	castle
0.8028559	0.35938892	cup
0.7771194	0.36451775	cup
0.7501128	0.27242383	boy
0.30947545	0.43480796	rabbit
0.593465	0.5630274	motorcycle
0.7095724	0.6457142	motorcycle
0.48843685	0.8662007	bridge
0.41740772	0.66859466	otter
0.102611706	0.57886195	raccoon
0.66656864	0.25483945	woman
0.3948093	0.7607002	bicycle
0.97203696	0.51728976	wardrobe
0.8131972	0.5964875	couch
0.50963306	0.1321829	rose
0.46114704	0.18933159	orchid
0.70596296	0.7895765	bridge
0.7990066	0.47363245	telephone
0.32380906	0.59812516	bear
0.5044028	0.5948978	skyscraper
0.6969804	0.6645309	bus
0.7428413	0.27985016	baby
0.39506328	0.28112903	beetle
0.51014364	0.5258747	trout
0.34871268	0.54612833	otter
0.5097252	0.36577314	lobster
0.24657123	0.1819917	mushroom
0.5971651	0.017335685	orange
0.8015401	0.37458336	cup
0.8667838	0.4030605	bottle
0.94571376	0.6213196	television
0.7226954	0.6308203	bus
0.4117431	0.63229114	dolphin
0.7458725	0.6378317	pickup_truck
0.54571897	0.39949152	plate
0.21456282	0.5194676	elephant
0.5092225	0.07192322	rose
0.94473225	0.33433875	keyboard
0.29250672	0.47777212	bear
0.19879863	0.81262517	maple_tree
0.36896837	0.4511603	fox
0.4831781	0.4220196	crab
0.5832865	0.52481556	mouse
0.24066934	0.89569366	pine_tree
0.19672112	0.35783568	possum
0.6971847	0.84747654	house
0.4877503	0.08482051	tulip
0.47077996	0.28309307	butterfly
0.474185	0.41244456	crab
0.9121562	0.6150158	house
0.9868502	0.5241687	wardrobe
0.43379733	0.45014882	dinosaur
0.23063259	0.60546935	camel
0.5860612	0.33372462	porcupine
0.43743324	0.5763068	beetle
0.60933083	0.33954388	flatfish
0.8764879	0.40337843	bottle
0.23342057	0.5847495	lion
0.68527776	0.5346628	bridge
0.37553012	0.5079103	crocodile
0.5137286	0.3481464	snake
0.2792864	0.36106637	wolf
0.37827805	0.62112945	otter
0.6491534	0.31202438	boy
0.81826246	0.71747303	rocket
0.11320105	0.570092	raccoon
0.19488591	0.54175735	elephant
0.8617966	0.5415049	chair
0.43834463	0.18401092	orchid
0.54604673	0.67596227	lobster
0.8082705	0.46675748	telephone
0.7699946	0.5332532	table
0.32608098	0.5629356	otter
0.7647737	0.198519	bear
0.24119839	0.43939498	bee
0.46927845	0.17439775	orchid
0.8252223	0.7277625	rocket
0.20055898	0.80705863	maple_tree
0.45198026	0.09711122	poppy
0.66119033	0.1306797	pear
0.6094932	0.6280839	tank
0.45024252	0.6487101	dolphin
0.90478283	0.4623591	can
0.7384182	0.23535047	boy
0.41357532	0.29405403	sunflower
0.27474168	0.53875315	rabbit
0.26127315	0.89438653	pine_tree
0.708262	0.7204039	streetcar
0.9188011	0.33703464	keyboard
0.36367223	0.32956463	spider
0.8016128	0.5921636	couch
0.30114165	0.66514206	lizard
0.6814505	0.47935545	can
0.42307323	0.8414984	cloud
0.63860375	0.8984563	castle
0.50482255	0.8069033	mountain
0.516347	0.62616575	rocket
0.20286417	0.41981214	shrew
0.16174227	0.4531335	porcupine
0.79334295	0.37639442	bowl
0.120002076	0.7399733	palm_tree
0.17656359	0.2954546	lion
0.38127744	0.12090675	clock
0.73834664	0.2806077	boy
0.8916106	0.39921018	bottle
0.64316404	0.9024297	castle
0.18419498	0.55389166	elephant
0.19798097	0.881968	oak_tree
0.23661561	0.8298061	oak_tree
0.25989118	0.33647326	hamster
0.7631299	0.6428529	pickup_truck
0.3732045	0.33147174	spider
0.2509722	0.45461696	leopard
0.5368853	0.44198516	flatfish
0.22597274	0.61067873	camel
0.22092666	0.60837	camel
0.4030001	0.31999543	spider
0.109159954	0.74370265	palm_tree
0.26179332	0.5556205	bear
0.6596503	0.33916023	snail
0.6040921	0.026468206	pear
0.8566409	0.6019396	bed
0.4435126	0.84337837	skyscraper
0.7734146	0.52863604	table
0.20108946	0.8636414	maple_tree
0.44327542	0.30748177	spider
0.19476591	0.34602425	possum
0.42647552	0.37723675	bear
0.7429632	0.43637443	clock
0.77104247	0.553784	table
0.23930544	0.5970262	camel
0.5805431	0.093631476	sweet_pepper
0.1660505	0.63897544	cattle
0.4418721	0.50039375	possum
0.6956023	0.4573951	plate
0.31401595	0.821651	forest
0.69258285	0.6057647	can
0.79681605	0.78470284	skyscraper
0.19635752	0.8446531	willow_tree
0.9232626	0.6042682	television
0.5306654	0.0922164	tulip
0.95190996	0.32915202	keyboard
0.43758217	0.9310814	plain
0.338525	0.5672757	pine_tree
0.18966782	0.42662266	shrew
0.5798978	0.15167499	crocodile
0.5528294	0.99540865	road
0.41539532	0.29655352	beetle
0.41597226	0.85938954	cloud
0.012046282	0.38276228	leopard
0.39669234	0.11722391	maple_tree
0.7564879	0.2491466	baby
0.83221406	0.55047446	chair
0.31472468	0.39188254	squirrel
0.3109442	0.25530505	cockroach
0.631611	0.880849	castle
0.7001396	0.79119647	bridge
0.27820763	0.47221133	otter
0.6935952	0.6687561	bus
0.6377189	0.6497948	castle
0.48222896	0.5533458	ray
0.45224836	0.3674915	chimpanzee
0.0023965826	0.38388216	leopard
0.17274995	0.25967726	chimpanzee
0.7077717	0.23167123	man
0.39954445	0.28541106	spider
0.1867798	0.26226982	chimpanzee
0.7103791	0.37498006	plate
0.30193722	0.5085034	possum
0.56362575	0.78228533	lawn_mower
0.88609374	0.44264778	can
0.7268248	0.5130338	lamp
0.4391551	0.17205904	orchid
0.46494818	0.16891895	rose
0.3161371	0.4313584	rabbit
0.63273424	0.4714876	table
0.18760972	0.28765962	possum
0.6833553	0.81976455	house
0.24810952	0.8218553	pine_tree
0.5131431	0.07727273	tulip
0.5142454	0.88558316	sea
0.65027267	0.89155865	castle
0.22054972	0.8371634	willow_tree
0.98044634	0.5237101	wardrobe
0.6289173	0.46273795	keyboard
0.12667882	0.5685309	turtle
0.3552373	0.32797852	spider
0.3020364	0.46899727	fox
0.4876929	0.4190926	crab
0.3175704	0.83417565	forest
0.2267413	0.3715172	cockroach
0.60113096	0.5562871	bridge
0.5948683	0.036110934	orange
0.09085683	0.33727747	tiger
0.8620638	0.54083425	chair
0.21884455	0.8070713	maple_tree
0.6599286	0.24818413	woman
0.6834956	0.60651475	couch
0.58544374	0.5414906	lobster
0.7946881	0.5921282	couch
0.6999222	0.39505112	plate
0.08545196	0.7409528	palm_tree
0.5388118	0.9983984	road
0.38966674	0.51714104	crocodile
0.6969277	0.6601558	bus
0.49898767	0.07654116	tulip
0.69098574	0.7675293	bridge
0.6825027	0.3085899	man
0.8098357	0.8123299	skyscraper
0.4903616	0.6807827	ray
0.5735877	0.4930784	crocodile
0.7622514	0.23395851	baby
0.6097045	0.45103827	snake
0.5528952	0.5608143	motorcycle
0.27456063	0.5315741	bear
0.67941	0.23117274	woman
0.84433943	0.55767226	chair
0.3963406	0.75853586	bicycle
0.37891266	0.3995129	lion
0.64526755	0.12437517	pear
0.16353717	0.46950397	porcupine
0.41788378	0.30034804	beetle
0.58856696	0.35551932	bowl
0.21996781	0.856196	maple_tree
0.68170595	0.26316193	man
0.21699849	0.86456084	oak_tree
0.63013756	0.7309463	train
0.81539273	0.7252517	rocket
0.56596434	0.39992252	snake
0.2345939	0.5950666	camel
0.55428195	0.43168882	snake
0.4044407	0.45208105	dinosaur
0.6879039	0.38036248	plate
0.72066265	0.6148351	bed
0.41065994	0.5750983	dolphin
0.8076902	0.4696517	telephone
0.58980626	0.6273748	tank
0.33130544	0.833379	forest
0.71294737	0.38730383	bowl
0.41113594	0.58356744	lizard
0.055173133	0.44191635	fox
0.3372276	0.27122724	cockroach
0.11072324	0.7335428	palm_tree
0.8723321	0.46767962	plate
0.45802376	0.07885798	poppy
0.100665	0.5023681	kangaroo
0.34906036	0.46175194	seal
0.49850243	0.4621968	lizard
0.59032744	0.0021480327	orange
0.39969078	0.25791407	beetle
0.1127031	0.49046475	kangaroo
0.6420138	0.88092864	castle
0.44281045	0.37890324	lamp
0.34324393	0.28122744	trout
0.53572756	0.18023792	sweet_pepper
0.3698514	0.115262315	sunflower
0.6938194	0.4130219	bowl
0.20705266	0.27211267	chimpanzee
0.41397828	0.60766083	dolphin
0.24503453	0.3791653	rabbit
0.20022982	0.82410586	maple_tree
0.66575205	0.1363708	pear
0.92775714	0.58983463	can
0.7131549	0.7195287	streetcar
0.38681287	0.6710652	dolphin
0.31081277	0.5623094	seal
0.19944692	0.841442	willow_tree
0.07865802	0.3504751	tiger
0.44996583	0.092522055	poppy
0.4244806	0.6485051	whale
0.42594603	0.3101143	crocodile
0.72568417	0.38407332	plate
0.7318857	0.24700882	baby
0.26204216	0.41216138	mouse
0.18468519	0.25596955	chimpanzee
0.91892225	0.61497873	television
0.82356554	0.58345276	bed
0.6098904	0.46014342	rocket
0.69084454	0.83273673	house
0.2534752	0.8784242	pine_tree
0.6492546	0.089268886	apple
0.4775613	0.44878706	snake
0.8200704	0.55568886	chair
0.5866449	0.64920634	tank
0.43928722	0.17233099	orchid
0.5980164	0.052062012	orange
0.43654782	0.6210489	shark
0.8137406	0.75486284	rocket
0.26547787	0.53462464	bear
0.6689084	0.26468784	girl
0.45935136	0.83233905	mountain
0.32244238	0.8338787	forest
0.45087954	0.61813265	shark
0.5983199	0.4498496	worm
0.040971905	0.5203419	wolf
0.57804906	0.67906755	tractor
0.3002181	0.5379455	bear
0.46316156	0.13930115	orchid
0.6172781	0.7053152	train
0.41003096	0.43589503	lobster
0.68809	0.27226084	boy
0.5579941	0.22911516	aquarium_fish
0.442956	0.12728369	mushroom
0.7448217	0.49506083	cup
0.38495505	0.30190057	spider
0.20666996	0.84378904	maple_tree
0.45253706	0.39035362	orchid
0.6003004	0.0697095	sweet_pepper
0.6980064	0.510023	lamp
0.47342733	0.27724493	butterfly
0.45747703	0.59618044	crab
0.44504732	0.59587437	crocodile
0.70370966	0.7828372	bridge
0.013245966	0.3809497	leopard
0.39180994	0.5074419	lizard
0.42693874	0.45469263	dinosaur
0.27401155	0.8405408	pine_tree
0.394793	0.75216585	bicycle
0.637176	0.89596516	castle
0.08447603	0.7360939	palm_tree
0.7422943	0.28708673	man
0.31408012	0.37510753	squirrel
0.54872984	0.22782105	aquarium_fish
0.36094284	0.109631814	sunflower
0.24110247	0.19401412	mushroom
0.058362275	0.44366246	fox
0.81679404	0.4630804	telephone
0.21963069	0.87338036	willow_tree
0.7974923	0.47624463	telephone
0.4406448	0.5505607	turtle
0.26551518	0.44527018	kangaroo
0.6529449	0.46669182	chair
0.66364574	0.6671897	cattle
0.5836937	0.042927343	baby
0.8372005	0.6329054	chair
0.49729198	0.50866675	trout
0.12303098	0.3982316	otter
0.3416052	0.42005882	rabbit
0.19165446	0.36031044	possum
0.6288596	0.7357226	train
0.47991505	0.12662269	rose
0.049866	0.45589596	fox
0.6254231	0.32534984	boy
0.4675485	0.4169132	otter
0.47457242	0.9235294	road
0.24888937	0.86307937	oak_tree
0.3835831	0.19936603	bee
0.39403886	0.35395473	spider
0.7359562	0.43469596	clock
0.7440325	0.4113954	clock
0.78950834	0.4674455	telephone
0.70055866	0.41182625	bowl
0.46266165	0.5484165	aquarium_fish
0.2919494	0.6698858	skunk
0.59062123	0.54428583	motorcycle
0.85934126	0.6041841	bed
0.6688262	0.7164729	train
0.8177818	0.72921115	ray
0.6150443	0.4373128	worm
0.31354034	0.8063968	forest
0.34641033	0.09311725	sunflower
0.8204866	0.7913464	skyscraper
0.042616017	0.39932564	mushroom
0.47254276	0.13582745	tulip
0.30785647	0.42773506	rabbit
0.53213125	0.30693862	snail
0.46700504	0.18122718	rose
0.7073939	0.7852586	bridge
0.49181485	0.50847	trout
0.5913615	0.034041226	sweet_pepper
0.38737562	0.6788422	whale
0.55882674	0.56690425	motorcycle
0.20681913	0.8389613	oak_tree
0.39542583	0.65457076	dolphin
0.48457432	0.8121488	mountain
0.74884677	0.27680042	boy
0.31062973	0.5675294	bear
0.638557	0.8982115	castle
0.34953344	0.5030674	squirrel
0.99150574	0.5253831	wardrobe
0.42110148	0.48183167	dinosaur
0.9422743	0.6036452	television
0.48025164	0.78422177	mountain
0.1232823	0.5694066	possum
0.6734128	0.14746493	pear
0.048025314	0.48546624	leopard
0.45385268	0.65075934	whale
0.7950603	0.35696775	cup
0.9039678	0.4632294	can
0.29616776	0.6611617	worm
0.6782563	0.29937702	man
0.17287825	0.5541728	elephant
0.7989716	0.604265	couch
0.75891083	0.23796038	baby
0.4480535	0.6408132	whale
0.17521244	0.26928708	chimpanzee
0.5513694	0.100433886	sweet_pepper
0.2379948	0.8819544	pine_tree
0.09971969	0.73876804	palm_tree
0.7954631	0.3570755	cup
0.6261562	0.6342248	castle
0.5886081	0.0056295004	orange
0.49088645	0.8876775	sea
0.40599704	0.28980887	beetle
0.968675	0.511276	wardrobe
0.5973822	0.0114081865	orange
0.56624204	0.6952837	tractor
0.5633855	0.32292786	bowl
0.80283964	0.38050124	cup
0.40646696	0.27011943	beetle
0.30456242	0.4595818	hamster
0.35592863	0.42099634	spider
0.5924882	0.036017217	orange
0.9331563	0.5964282	television
0.10518671	0.37705976	lion
0.6288596	0.8737339	skyscraper
0.82136637	0.7238963	rocket
0.43299258	0.50730425	clock
0.63066864	0.89081746	castle
0.3771071	0.19940981	bee
0.58895415	0.006165599	orange
0.53655005	0.9910448	road
0.4991414	0.45430303	lizard
0.54697776	0.7121153	tractor
0.22709738	0.57931376	camel
0.28522044	0.5092904	squirrel
0.507892	0.3684138	lobster
0.4149631	0.66792685	whale
0.6908495	0.8337001	house
0.30260545	0.41035885	squirrel
0.8091	0.3809359	cup
0.689038	0.5832216	bus
0.4165301	0.85754365	cloud
0.20421441	0.8825879	oak_tree
0.33338472	0.26181585	cockroach
0.20223251	0.27358508	chimpanzee
0.43520263	0.6306678	otter
0.61157495	0.4394196	worm
0.660647	0.27368745	woman
0.19200122	0.27132457	chimpanzee
0.27161983	0.8840335	pine_tree
0.8671817	0.40340468	bottle
0.6871413	0.6998597	streetcar
0.07549897	0.32443008	tiger
0.45844913	0.54370457	turtle
0.5846787	0.38585362	plate
0.6286246	0.87069446	castle
0.45217922	0.553938	lizard
0.46334177	0.80580693	mountain
0.70621115	0.70431405	streetcar
0.5513977	0.42535198	snake
0.9744639	0.5170867	wardrobe
0.7105312	0.50733954	lamp
0.42909414	0.94335496	plain
0.24073975	0.44112074	squirrel
0.7393855	0.65224737	pickup_truck
0.40717325	0.38673168	beaver
0.08044058	0.32192165	tiger
0.46099046	0.72520494	caterpillar
0.36713013	0.29431817	cockroach
0.2639218	0.34449637	hamster
0.45735657	0.420369	crab
0.18930121	0.43079045	shrew
0.068900235	0.30773887	tiger
0.10814732	0.7404055	palm_tree
0.26645684	0.53998417	bear
0.6349064	0.5130978	rabbit
0.63156134	0.090118796	apple
0.103628874	0.3866674	lion
0.75985014	0.43248275	clock
0.19637346	0.8155664	maple_tree
0.3803007	0.65030926	rabbit
0.6951946	0.5575049	clock
0.8468471	0.7344624	rocket
0.847452	0.43097624	bottle
0.52201176	0.41842556	snake
0.377869	0.48762915	beaver
0.8268575	0.73019284	rocket
0.6522408	0.3048538	man
0.032394752	0.50585103	wolf
0.43621063	0.46551934	dinosaur
0.44524643	0.33802757	caterpillar
0.19014315	0.35772714	possum
0.7315168	0.27974573	woman
0.30016142	0.44317743	rabbit
0.26004574	0.34669897	hamster
0.97388065	0.53934157	wardrobe
0.16828638	0.6077266	table
0.57843715	0.52137506	trout
0.8425647	0.53819233	chair
0.2682967	0.3619583	hamster
0.18323149	0.4508604	mouse
0.8015221	0.7975071	skyscraper
0.21259832	0.56204945	dinosaur
0.17897531	0.47728005	porcupine
0.38429666	0.19118193	bee
0.35684833	0.5962435	dolphin
0.6102491	0.44958016	worm
0.4224494	0.54595613	otter
0.26781273	0.47791734	chimpanzee
0.109116435	0.49533373	kangaroo
0.569904	0.10144446	sweet_pepper
0.48891968	0.6692026	ray
0.203935	0.55968964	elephant
0.47027802	0.7960133	mountain
0.93261856	0.33954912	keyboard
0.088885576	0.56789076	raccoon
0.10107292	0.5832837	raccoon
0.5917323	0.010098822	orange
0.4382861	0.1724993	orchid
0.56520325	0.79291654	lawn_mower
0.26628515	0.3520394	hamster
0.7318338	0.420577	plate
0.071381226	0.31040344	tiger
0.41606474	0.6620442	dolphin
0.18877533	0.63937	cattle
0.3870863	0.6713737	whale
0.56375116	0.7793426	lawn_mower
0.5438743	0.7108256	tractor
0.3193166	0.649525	cattle
0.6851605	0.31824395	man
0.5471982	0.45763358	snake
0.6660099	0.8387801	house
0.18448049	0.56442	elephant
0.7618884	0.4220446	clock
0.75934273	0.22734562	baby
0.5586969	0.43226966	snake
0.6860723	0.6378289	bus
0.44445586	0.62344337	shark
0.3842605	0.41482565	mushroom
0.40871423	0.6643722	whale
0.6685254	0.3120818	baby
0.105003096	0.5032395	kangaroo
0.67609745	0.269314	woman
0.72411615	0.51216596	cup
0.51180655	0.3542216	caterpillar
0.25365803	0.45039782	leopard
0.39059398	0.2639335	beetle
0.0990235	0.32868323	tiger
0.6867228	0.40749428	plate
0.6927791	0.7598851	bridge
0.3966542	0.7508354	bicycle
0.5100699	0.06860712	tulip
0.5619911	0.7866802	lawn_mower
0.6482835	0.66080195	forest
0.66296744	0.6259038	rabbit
0.6506186	0.87162095	castle
0.22893012	0.19195761	mushroom
0.61141557	0.42280614	worm
0.65661025	0.269343	girl
0.46167606	0.63716507	ray
0.17020154	0.46166104	porcupine
0.17436063	0.45573545	porcupine
0.8684063	0.41525063	bottle
0.73714465	0.6453324	pickup_truck
0.24694616	0.814738	willow_tree
0.53192896	0.30873433	snail
0.5441572	0.20567864	aquarium_fish
0.2563682	0.35597545	hamster
0.59669065	0.0020260902	orange
0.5141121	0.07899452	sweet_pepper
0.7218699	0.6480135	bus
0.65490067	0.25592333	woman
0.19334677	0.2823648	chimpanzee
0.7400405	0.25918683	girl
0.9465364	0.32966545	keyboard
0.44709983	0.69635916	mountain
0.7048764	0.71139467	streetcar
0.72827953	0.24329245	girl
0.26323083	0.53806096	bear
0.53114235	0.32031167	snail
0.554267	0.7085023	tractor
0.38941848	0.6669607	dolphin
0.57056665	0.63902134	tank
0.21006839	0.88514596	pine_tree
0.5732602	0.5628668	motorcycle
0.47270945	0.20253175	woman
0.122594915	0.5154275	kangaroo
0.30452424	0.5653053	squirrel
0.92479986	0.3391249	keyboard
0.35387158	0.11776556	sunflower
0.10680401	0.40515321	lion
0.70981616	0.7835213	bridge
0.18672396	0.2613535	chimpanzee
0.4256452	0.34263048	caterpillar
0.682195	0.48243275	couch
0.8409497	0.631482	bed
0.41482884	0.5022777	couch
0.15918636	0.46234593	porcupine
0.56317556	0.43590117	snake
0.22308627	0.48175818	beaver
0.7081389	0.5087007	lamp
0.2750337	0.57526326	dinosaur
0.23391584	0.58132106	camel
0.5955042	0.4877776	keyboard
0.46385613	0.813491	mountain
0.4168449	0.6441228	turtle
0.94094414	0.33488867	keyboard
0.4171049	0.31722012	snail
0.92451495	0.58623344	rocket
0.5930994	0.008520616	orange
0.29267383	0.48109454	possum
0.70853066	0.783403	bridge
0.67914987	0.1471859	pear
0.8591453	0.61611485	bed
0.6412944	0.90605885	castle
0.0148592405	0.50651926	wolf
0.6762901	0.8446185	house
0.5709593	0.54784834	motorcycle
0.35284618	0.3236952	spider
0.8628927	0.6108255	bed
0.59513754	0.089182355	sweet_pepper
0.8768002	0.46700984	can
0.57370883	0.68897957	lawn_mower
0.5568411	0.5589141	motorcycle
0.43325377	0.1787661	orchid
0.38036105	0.3416241	spider
0.33974108	0.45660013	ray
0.725243	0.43221298	shark
0.6650171	0.07011526	apple
0.16806053	0.6350179	cattle
0.47590485	0.2930246	butterfly
0.41750538	0.4606601	dinosaur
0.82713526	0.5370505	table
0.5760209	0.5576167	motorcycle
0.26397932	0.3411853	hamster
0.6530766	0.54304355	skyscraper
0.3954095	0.6771969	whale
0.85716146	0.54593813	chair
0.26306042	0.8847676	pine_tree
0.6632476	0.10776151	pear
0.26362258	0.2094496	ray
0.37872666	0.21427947	bee
0.44721615	0.68710434	sea
0.1920414	0.5495901	chimpanzee
0.4943609	0.34041926	beetle
0.84998316	0.41287747	trout
0.5164749	0.0766138	tulip
0.9473475	0.62491536	television
0.3099231	0.63568	trout
0.7145292	0.47121194	can
0.78951037	0.48425862	telephone
0.7578384	0.6463441	pickup_truck
0.5667727	0.70230746	tractor
0.02172861	0.50244254	wolf
0.63331914	0.12583743	sweet_pepper
0.31981477	0.5593015	seal
0.6050053	0.6435105	tank
0.72091246	0.579547	lawn_mower
0.33187371	0.481476	bear
0.84314585	0.54357284	chair
0.2837627	0.38109818	bowl
0.18441826	0.42583987	shrew
0.4786803	0.8028407	mountain
0.22195983	0.83104354	porcupine
0.30649328	0.6414881	trout
0.086408116	0.7361303	palm_tree
0.51603335	0.06607586	tulip
0.1922744	0.6299332	cattle
0.4863361	0.58888197	possum
0.804103	0.35813046	cup
0.65156364	0.3056473	boy
0.5635001	0.8011504	lawn_mower
0.69104147	0.682026	streetcar
0.19299777	0.6347601	train
0.56736827	0.69519514	tractor
0.7920034	0.47460884	telephone
0.7334267	0.44858512	clock
0.5538755	0.78896725	lawn_mower
0.5827964	0.28002474	mouse
0.34921506	0.51378536	crocodile
0.9550997	0.6153308	television
0.54619426	0.676874	chimpanzee
0.6250043	0.70689666	fox
0.25747737	0.33743396	hamster
0.65392214	0.7034827	train
0.9764281	0.53857845	wardrobe
0.5145776	0.8872481	sea
0.19816613	0.5549699	elephant
0.44138145	0.082212	poppy
0.38943902	0.6811681	whale
0.31610832	0.83661795	forest
0.106759645	0.50349426	kangaroo
0.6536963	0.50492954	whale
0.5738841	0.80437285	lawn_mower
0.31780678	0.25156826	cockroach
0.55239236	0.7194788	tractor
0.24664052	0.5878108	camel
0.7125047	0.7134525	streetcar
0.56629527	0.6813772	bicycle
0.5480051	0.5662659	motorcycle
0.4333827	0.6433036	dolphin
0.23906223	0.8650475	oak_tree
0.3512774	0.33397785	spider
0.8331351	0.54867226	chair
0.5416038	0.992308	road
0.9009939	0.44806722	can
0.42337024	0.65833944	snake
0.55740064	0.3614507	lobster
0.20797192	0.567414	elephant
0.12131079	0.5862439	raccoon
0.19979684	0.8792668	oak_tree
0.10447759	0.38719535	lion
0.85050076	0.54807734	chair
0.6691393	0.26782474	woman
0.33696404	0.27319932	cockroach
0.5010518	0.8745276	sea
0.50518805	0.7967908	mountain
0.42445466	0.4162206	lizard
0.54565656	0.6744901	man
0.50934947	0.21778369	poppy
0.7441747	0.4527326	clock
0.73196894	0.24049303	boy
0.54579896	0.7139301	tractor
0.5576777	0.4356087	worm
0.45974052	0.7037712	shark
0.473698	0.41130966	crab
0.6039631	0.027429704	orange
0.6861653	0.41626647	bowl
0.57998836	0.79936165	lawn_mower
0.7034507	0.7774195	bridge
0.77458465	0.23390965	baby
0.23143119	0.49747074	beaver
0.92348284	0.34557953	keyboard
0.16750225	0.63875395	cattle
0.085972935	0.7384318	palm_tree
0.18968925	0.44236997	shrew
0.35641593	0.33514327	spider
0.48009968	0.6311691	shark
0.67470264	0.2481741	man
0.1491242	0.61630166	bear
0.73848313	0.4238087	clock
0.36042708	0.19615838	bee
0.271403	0.8743354	pine_tree
0.4712542	0.26993358	orchid
0.9320613	0.60229737	television
0.4571967	0.36557537	baby
0.93831307	0.61141175	television
0.48745728	0.8052397	mountain
0.5011391	0.5149548	trout
0.6308446	0.64397806	house
0.61028874	0.2140003	orange
0.73327863	0.5142557	mushroom
0.40245774	0.26483348	beetle
0.61840194	0.45846954	worm
0.71924	0.6489168	bus
0.83427566	0.60996455	couch
0.09837153	0.57135636	raccoon
0.30558717	0.3901061	squirrel
0.44327238	0.65157115	clock
0.4660331	0.63699883	shark
0.46617234	0.11623046	sweet_pepper
0.48002756	0.27753985	butterfly
0.022974007	0.39997956	leopard
0.79836386	0.49021173	telephone
0.7437478	0.41723368	clock
0.6321415	0.722391	train
0.3047779	0.52267575	shrew
0.32855713	0.24391457	cockroach
0.786926	0.5320251	table
0.8137853	0.72534144	trout
0.021153266	0.5116744	wolf
0.07686317	0.44400224	tiger
0.2110629	0.49364504	beaver
0.493731	0.41600835	crab
0.72913504	0.4106783	clock
0.17184077	0.63924795	cattle
0.47996894	0.66574097	ray
0.47432426	0.64977694	shark
0.65264595	0.6377779	table
0.65037054	0.26572186	woman
0.38607752	0.2034747	bee
0.6433183	0.2721714	girl
0.43474537	0.467826	dinosaur
0.2297381	0.17996575	mushroom
0.3902822	0.4165052	pine_tree
0.4716855	0.099068776	poppy
0.4398079	0.9456564	plain
0.5347551	0.98617405	road
0.5110287	0.43390378	lizard
0.58674145	0.09636193	sweet_pepper
0.6618705	0.13190167	apple
0.5657061	0.80137897	lawn_mower
0.6612152	0.7077819	train
0.55263144	0.56879854	motorcycle
0.36898726	0.114454806	sunflower
0.48756933	0.6695994	ray
0.7068742	0.4376743	cup
0.80770534	0.37304586	cup
0.48534802	0.8814922	sea
0.3841544	0.34945974	spider
0.10202863	0.38687992	lion
0.64951825	0.8678106	castle
0.68957216	0.72174037	bed
0.64219725	0.9015124	castle
0.4273027	0.33428606	beetle
0.7794339	0.53383875	table
0.6671667	0.13324417	pear
0.38268992	0.5192925	crocodile
0.67638993	0.15003134	pear
0.5320624	0.97096384	road
0.48869067	0.41268378	crab
0.2653802	0.8858827	pine_tree
0.20759565	0.47027174	beaver
0.93087465	0.61578864	television
0.7138202	0.43110132	worm
0.26196042	0.5527206	bear
0.087514065	0.5764236	raccoon
0.3294603	0.49708462	kangaroo
0.22284566	0.6195961	camel
0.2881614	0.65796226	skunk
0.87010545	0.54437244	chair
0.21125081	0.7878209	maple_tree
0.6607155	0.1281781	apple
0.47918248	0.27081883	butterfly
0.6775904	0.7757134	tank
0.4459865	0.098221295	poppy
0.34168956	0.5272657	otter
0.17082319	0.46806833	porcupine
0.83007413	0.74356	rocket
0.29389864	0.50424385	bear
0.4460856	0.6145092	snail
0.4720641	0.61550504	shark
0.09966759	0.502507	kangaroo
0.32356006	0.5428043	pine_tree
0.20744798	0.83049864	oak_tree
0.66823274	0.62059915	table
0.6778223	0.83561003	house
0.46587017	0.91576797	plain
0.18960899	0.26374114	chimpanzee
0.20905834	0.79823047	willow_tree
0.47422487	0.90783966	road
0.89193654	0.48269206	can
0.16823362	0.6317348	cattle
0.69129723	0.5144595	lamp
0.5082559	0.1127639	rose
0.7167943	0.40052536	plate
0.68121016	0.41322875	bowl
0.6747666	0.15590522	pear
0.7048628	0.729282	streetcar
0.53482896	0.96347344	road
0.66902876	0.5346368	bridge
0.79696965	0.3785638	bowl
0.12100223	0.5105704	kangaroo
0.7016368	0.40081444	bowl
0.18313462	0.80542946	maple_tree
0.48361632	0.8046887	skyscraper
0.748119	0.2757435	boy
0.35416332	0.5856116	seal
0.4113083	0.8620649	cloud
0.46516433	0.44801828	aquarium_fish
0.27618378	0.53724205	butterfly
0.19821934	0.5818662	elephant
0.43411472	0.6815914	dolphin
0.31885046	0.40345487	turtle
0.4458963	0.18027431	orchid
0.8652878	0.40933815	bottle
0.22740136	0.6113723	camel
0.76782197	0.23198341	baby
0.482165	0.39645877	crab
0.3340221	0.43513438	rabbit
0.6496658	0.29872143	flatfish
0.7141891	0.7822033	bridge
0.75397897	0.65160567	pickup_truck
0.48117697	0.6717574	shark
0.81930375	0.8028878	skyscraper
0.39653534	0.6719665	whale
0.46992418	0.6375686	ray
0.40357915	0.66723174	whale
0.44257945	0.4068435	crab
0.508098	0.10786433	tulip
0.5877014	0.53668934	maple_tree
0.47365183	0.51288766	table
0.42362228	0.46039888	dinosaur
0.24573177	0.1788487	mushroom
0.3700998	0.35532647	lizard
0.591834	0.11499949	lobster
0.43939242	0.94731253	plain
0.050429754	0.44855025	fox
0.048075154	0.5168245	wolf
0.55129415	0.24054416	aquarium_fish
0.3835756	0.5676281	turtle
0.19147983	0.5263667	wolf
0.11170895	0.40852457	cattle
0.34426662	0.42612058	cattle
0.5016709	0.07928995	tulip
0.583909	0.6017338	rocket
0.3482954	0.46166083	rabbit
0.39110246	0.67764866	whale
0.70292455	0.26328218	snake
0.84751326	0.5996518	bed
0.063908555	0.4401235	fox
0.79754424	0.7956658	skyscraper
0.549683	0.5176629	couch
0.22566329	0.40483156	mouse
0.39708638	0.6186369	dolphin
0.83921754	0.73136646	rocket
0.2587477	0.8931165	pine_tree
0.093673766	0.4175896	fox
0.2419795	0.51027733	snail
0.6771472	0.27206147	man
0.11248168	0.575852	raccoon
0.17506519	0.55841124	elephant
0.45883814	0.6224979	shark
0.93711805	0.58921283	television
0.62003946	0.5991726	train
0.42859146	0.34322768	caterpillar
0.11607119	0.43241048	bee
0.116410464	0.49449217	kangaroo
0.6914648	0.7034714	streetcar
0.79730505	0.5816685	couch
0.6446264	0.720926	streetcar
0.09850777	0.5574124	possum
0.5649381	0.12492965	rose
0.68704563	0.8562085	house
0.80609274	0.80424935	skyscraper
0.20927835	0.5946619	elephant
0.6427406	0.08854521	apple
0.6499871	0.71399707	train
0.51583856	0.22829184	flatfish
0.85776925	0.6093597	bed
0.68763995	0.85407907	palm_tree
0.5611566	0.78423667	lawn_mower
0.29284576	0.38127053	squirrel
0.8390404	0.5869729	bed
0.24925579	0.865056	oak_tree
0.09628602	0.5896305	mushroom
0.7993581	0.5976923	couch
0.6808723	0.26311496	chair
0.5462826	0.4030992	plate
0.6612138	0.2602661	woman
0.8651202	0.5387415	chair
0.54144907	0.47710475	flatfish
0.6984715	0.22445422	girl
0.8377885	0.61340797	bed
0.35536095	0.60497034	seal
0.7131261	0.3753867	plate
0.10470689	0.37973136	lion
0.75678015	0.6451507	pickup_truck
0.26152527	0.34125653	hamster
0.6229766	0.42884687	worm
0.4447488	0.94421816	plain
0.47895202	0.14673977	rose
0.58404225	0.38579595	kangaroo
0.22579217	0.85548985	pine_tree
0.6353619	0.44176704	crab
0.09317097	0.7470251	palm_tree
0.5743128	0.42346713	snake
0.58434653	0.0969576	sweet_pepper
0.45502988	0.8937659	cloud
0.20485897	0.86987007	oak_tree
0.6011707	0.32905096	flatfish
0.46918374	0.16105884	orchid
0.32028475	0.81927454	forest
0.7105319	0.38598278	plate
0.1985519	0.5563047	mountain
0.6044896	0.04884001	orange
0.23119467	0.6090504	camel
0.23083282	0.38755298	mouse
0.25695944	0.5468422	bear
0.68163544	0.753252	bridge
0.8042133	0.46435648	telephone
0.26199678	0.48332757	otter
0.75112486	0.6358742	pickup_truck
0.86187065	0.6067477	bed
0.39439857	0.6554254	dolphin
0.48035973	0.3817515	crab
0.5081484	0.12256397	bowl
0.69180095	0.3935056	apple
0.71412116	0.23747054	boy
0.6438056	0.3630204	bottle
0.32610378	0.8261679	forest
0.5896272	0.030025667	orange
0.37878552	0.11185444	forest
0.9832743	0.52436715	wardrobe
0.64777476	0.2830038	man
0.62821454	0.4258038	worm
0.057034805	0.4463239	fox
0.5494609	0.22781095	aquarium_fish
0.62504053	0.85786766	castle
0.19084208	0.45743802	porcupine
0.83440775	0.7172172	rocket
0.10049999	0.5777842	raccoon
0.68793464	0.84270877	house
0.47912732	0.67299885	ray
0.7071625	0.5080002	lamp
0.45407197	0.57315964	turtle
0.33152387	0.25528005	cockroach
0.35070533	0.09769345	sunflower
0.41964734	0.84851867	cloud
0.4138724	0.6280126	dolphin
0.10192323	0.5832355	raccoon
0.43169072	0.6187437	dolphin
0.7404935	0.25768653	boy
0.7374831	0.25520363	boy
0.9729037	0.51852477	wardrobe
0.07835142	0.31282774	tiger
0.620358	0.8605016	house
0.22112477	0.54415375	dinosaur
0.6811887	0.3117206	man
0.4025484	0.64715296	whale
0.44958362	0.18158974	orchid
0.56308407	0.79112035	lawn_mower
0.38372296	0.19944678	bee
0.17122854	0.6180254	cattle
0.71806407	0.38840112	clock
0.26057673	0.5370671	bear
0.308699	0.6412712	flatfish
0.33159786	0.52125347	otter
0.5958412	0.015147161	orange
0.34483862	0.57213867	seal
0.29909942	0.83637017	forest
0.8639444	0.54512644	chair
0.16789812	0.45912609	porcupine
0.68523645	0.76547205	bridge
0.18563548	0.34894392	possum
0.44418374	0.84270555	cloud
0.74183065	0.4360546	clock
0.29026672	0.65406984	skunk
0.29601547	0.40559646	bicycle
0.31865674	0.8427582	forest
0.11273538	0.5769763	raccoon
0.29783216	0.53312814	otter
0.2578172	0.5887494	seal
0.44331542	0.62485814	shark
0.72153103	0.51954746	table
0.7077634	0.64404124	bus
0.27348167	0.8299074	willow_tree
0.11487195	0.5046212	rabbit
0.75207394	0.41662732	clock
0.6323031	0.08932174	apple
0.1897375	0.6301575	cattle
0.04015552	0.49948484	squirrel
0.8347021	0.7158377	cloud
0.6412544	0.6241739	tank
0.53599346	0.96577275	road
0.7890043	0.46857423	telephone
0.6865578	0.8404121	house
0.5481552	0.96939963	streetcar
0.716836	0.23141007	girl
0.64913684	0.25131628	woman
0.38811	0.7579269	bicycle
0.455326	0.8959958	cloud
0.8197644	0.7954468	skyscraper
0.1898757	0.4228922	shrew
0.54970187	0.7129008	tractor
0.44512114	0.9533249	plain
0.835415	0.7287433	rocket
0.1905285	0.8777285	willow_tree
0.6121262	0.34634703	flatfish
0.42506644	0.45951822	dinosaur
0.2902425	0.4502365	possum
0.8839792	0.40265986	bottle
0.78492016	0.46604276	can
0.6725984	0.075757496	apple
0.31472334	0.4598195	shrew
0.36263996	0.4874252	castle
0.54104364	0.22099267	orchid
0.44817895	0.083697885	poppy
0.3864773	0.37970918	bee
0.045338996	0.44693834	fox
0.26995596	0.4141149	rabbit
0.5997879	0.57512534	bicycle
0.62731236	0.3371561	man
0.4960184	0.6633604	ray
0.59191966	0.013652365	orange
0.60220647	0.64291847	cloud
0.56040055	0.42320734	snake
0.71206886	0.3912535	plate
0.4679387	0.3905027	crab
0.18948713	0.36884645	possum
0.7892419	0.5921115	couch
0.48853952	0.12431416	rose
0.24094681	0.81161076	willow_tree
0.4883112	0.6645119	ray
0.7400586	0.4354162	clock
0.46939337	0.3968056	lobster
0.6920338	0.6732451	rabbit
0.40511727	0.52439284	willow_tree
0.3614545	0.32901546	spider
0.44425938	0.86571	cloud
0.8111599	0.8095352	skyscraper
0.43689847	0.41461083	crab
0.68104833	0.15707177	pear
0.93240255	0.58319896	can
0.1984107	0.3638003	possum
0.06038481	0.45894572	fox
0.34011844	0.09867235	sunflower
0.097464144	0.58291537	raccoon
0.6073949	0.09421255	sweet_pepper
0.52331114	0.599666	seal
0.5018996	0.88373417	sea
0.8926594	0.44670594	bottle
0.44332194	0.9300749	plain
0.69880664	0.23602687	girl
0.11243408	0.40526778	lion
0.43278754	0.47542298	dinosaur
0.38780504	0.5115385	turtle
0.70177364	0.6438042	pickup_truck
0.7255357	0.52051806	wardrobe
0.86036026	0.6038361	bed
0.63252985	0.12527558	sweet_pepper
0.4767194	0.081618845	tulip
0.4955101	0.41720286	crab
0.94721353	0.32882366	keyboard
0.8152758	0.46591148	telephone
0.45440617	0.53521234	turtle
0.89273125	0.46745425	can
0.60033476	0.623242	tank
0.29672778	0.63722926	crocodile
0.79520905	0.79185545	skyscraper
0.6164752	0.6885216	tractor
0.0097178435	0.3802292	leopard
0.42876053	0.34519655	caterpillar
0.48102963	0.26426232	butterfly
0.2721977	0.5201818	beaver
0.4641861	0.67342746	shark
0.45226058	0.8732495	sea
0.83728766	0.5448695	chair
0.8494348	0.5546886	chair
0.67309254	0.6420109	can
0.24168946	0.18998155	mushroom
0.10018909	0.33111957	tiger
0.8468145	0.6096082	bed
0.79284537	0.59671575	couch
0.6342996	0.50176466	possum
0.24996108	0.8779778	pine_tree
0.5324492	0.31513295	snail
0.7624841	0.42030597	clock
0.3323248	0.39943308	bear
0.46965978	0.9260825	road
0.7883493	0.37474495	cup
0.4894616	0.46292883	lizard
0.7153887	0.66435516	bus
0.45939627	0.6144334	shark
0.679483	0.24580064	woman
0.211631	0.86902785	oak_tree
0.5019135	0.45025808	lizard
0.6214745	0.41450083	worm
0.6603755	0.7553964	castle
0.1850801	0.57307065	elephant
0.22951268	0.384732	mouse
0.9483392	0.5985397	television
0.48744392	0.45804438	lizard
0.6023367	0.6254342	tank
0.7437357	0.6358607	pickup_truck
0.6476605	0.14694011	pear
0.71506333	0.47212073	lobster
0.9690343	0.5225274	cup
0.75259596	0.58592296	bed
0.7491516	0.26990017	boy
0.7050219	0.71661645	streetcar
0.604503	0.33932725	man
0.4847831	0.6723855	ray
0.2713306	0.8059599	willow_tree
0.4823016	0.7425902	rocket
0.2665377	0.50615185	cattle
0.3218648	0.5673119	otter
0.27983922	0.6763757	skunk
0.16815662	0.5531511	elephant
0.014849491	0.5146453	wolf
0.36482778	0.4469097	raccoon
0.5498891	0.49873117	mushroom
0.47669595	0.83609873	sea
0.4319606	0.4717881	dinosaur
0.18288432	0.4653473	beaver
0.57937413	0.7001769	tractor
0.2899436	0.6707951	worm
0.49436817	0.6696733	ray
0.9520057	0.3436506	keyboard
0.21327993	0.8416567	oak_tree
0.25904715	0.8683617	pine_tree
0.82777405	0.62490475	bridge
0.2563325	0.81973964	willow_tree
0.7223623	0.4716743	can
0.26752716	0.35619617	hamster
0.19717953	0.36848912	possum
0.6329386	0.6127961	crocodile
0.67872936	0.63007003	streetcar
0.6964217	0.84811544	house
0.6726848	0.32213145	boy
0.6078078	0.62043273	tank
0.30352274	0.4589657	mouse
0.3374799	0.45341793	girl
0.56321853	0.42576832	snake
0.46191257	0.17409964	bee
0.44363764	0.6056121	seal
0.51781577	0.13363652	rose
0.37843856	0.26609528	shrew
0.02056862	0.37153336	leopard
0.6583879	0.08590605	apple
0.5707088	0.7998327	lawn_mower
0.93539584	0.3395304	keyboard
0.94990325	0.6055599	television
0.38219205	0.44312593	squirrel
0.529295	0.4416795	lizard
0.24655116	0.8641256	maple_tree
0.3885215	0.6814574	whale
0.6614632	0.39632738	bowl
0.1899731	0.26166865	chimpanzee
0.16076261	0.4611807	porcupine
0.3214861	0.5304871	otter
0.68594766	0.5287822	rocket
0.8587634	0.5401246	chair
0.58368653	0.6377287	tank
0.48456213	0.32520303	snake
0.40628257	0.85223097	cloud
0.7113676	0.6648513	bus
0.512298	0.08504886	tulip
0.68563545	0.25130272	woman
0.78898746	0.53560114	table
0.27659595	0.6760315	skunk
0.6118395	0.52965915	bowl
0.2578351	0.44114906	beaver
0.19885543	0.8829276	oak_tree
0.32864687	0.58627176	otter
0.7163546	0.3814903	plate
0.5681142	0.70619404	tractor
0.66414815	0.14713606	pear
0.23298673	0.1965403	mouse
0.033263367	0.38764238	leopard
0.6302336	0.4904601	lamp
0.49338213	0.5011409	trout
0.10126099	0.33360213	tiger
0.58962554	0.47319815	shark
0.48195416	0.8015087	mountain
0.8468966	0.55530155	chair
0.4873979	0.15721886	baby
0.90146184	0.4641306	can
0.48325998	0.39669454	crab
0.5136563	0.5208479	trout
0.08217595	0.31726843	tiger
0.58175224	0.63712966	tank
0.79460406	0.3640552	cup
0.39259136	0.534722	crocodile
0.59018755	0.07080656	sweet_pepper
0.4486054	0.18130893	orchid
0.31641996	0.44580722	rabbit
0.50934416	0.87273014	sea
0.5180556	0.14971912	snail
0.7060449	0.6568846	bus
0.10849381	0.7453853	palm_tree
0.8084365	0.79154617	skyscraper
0.69181275	0.8482652	house
0.19142121	0.29120487	bear
0.3006597	0.55805606	seal
0.1791973	0.46160182	porcupine
0.6855345	0.32048854	man
0.27659294	0.6623754	skunk
0.641654	0.7187721	train
0.4744038	0.40666023	crab
0.43442047	0.9079329	plain
0.4742486	0.78908324	mountain
0.22712545	0.3904216	mouse
0.2233484	0.5891817	camel
0.72626054	0.3136253	baby
0.55980307	0.43174145	snake
0.96673745	0.51813877	wardrobe
0.7965988	0.48265266	telephone
0.7891241	0.59261423	couch
0.7363862	0.23170328	boy
0.6532225	0.7018087	bus
0.21198453	0.49095896	beaver
0.6519205	0.14002095	lamp
0.22430128	0.83130795	maple_tree
0.46472856	0.44419402	lizard
0.63287205	0.6962982	train
0.39401197	0.68424904	whale
0.44243252	0.33499992	snake
0.39491868	0.269719	beetle
0.56686425	0.67761976	snake
0.9450946	0.34370568	keyboard
0.679591	0.5396374	lamp
0.82729715	0.73996973	rocket
0.32130113	0.57087	seal
0.29634032	0.41749144	possum
0.19673304	0.8140537	maple_tree
0.46819144	0.92642725	plain
0.51372457	0.50157326	snake
0.2614862	0.33816582	hamster
0.2802436	0.6717911	skunk
0.26963013	0.3867031	hamster
0.34945402	0.09164327	sunflower
0.07225656	0.31349665	tiger
0.1834248	0.4335876	kangaroo
0.25799617	0.35192865	hamster
0.68043625	0.7026715	streetcar
0.38851863	0.39294937	seal
0.4398337	0.58215207	mouse
0.8252354	0.61044693	baby
0.19320987	0.8593822	oak_tree
0.5503544	0.99660873	road
0.4897558	0.44576144	lizard
0.45183328	0.11087442	bee
0.59568673	0.020946747	orange
0.09041526	0.74820673	palm_tree
0.5433634	0.48112428	flatfish
0.67213625	0.3180648	man
0.05437843	0.4503578	fox
0.6421887	0.12826319	sweet_pepper
0.3124202	0.47315744	shrew
0.2111627	0.584674	cattle
0.26470554	0.3735334	lion
0.7651541	0.1983703	snail
0.94569725	0.60835767	television
0.4829863	0.40969744	crab
0.1917997	0.47089908	porcupine
0.4554277	0.9316692	bed
0.35353824	0.3256192	spider
0.57419175	0.7086805	tank
0.11343224	0.4944539	kangaroo
0.23637067	0.19418357	squirrel
0.26179573	0.8945931	pine_tree
0.85113543	0.611869	bed
0.43315652	0.646387	shark
0.601165	0.35029805	flatfish
0.41493574	0.40389898	camel
0.32116008	0.26718527	cockroach
0.4353319	0.5216898	turtle
0.7481169	0.24336065	baby
0.07198686	0.31858593	tiger
0.47951528	0.7988621	mountain
0.7479061	0.2730166	boy
0.22316812	0.5748638	kangaroo
0.45263278	0.09354536	poppy
0.40506324	0.27199602	beetle
0.38115835	0.21119082	bee
0.71283	0.37624002	plate
0.37729236	0.5241996	crocodile
0.85440326	0.60135144	bed
0.5616246	0.78253496	lawn_mower
0.7514393	0.50470185	house
0.7824949	0.38197786	bowl
0.11557087	0.42801124	lion
0.43248788	0.8498605	rocket
0.19404374	0.2785451	chimpanzee
0.41345435	0.6454783	shark
0.55488616	0.97058904	road
0.065300986	0.30644768	tiger
0.64615226	0.092433654	bowl
0.26970407	0.36843276	rabbit
0.24179311	0.47691986	beaver
0.21646558	0.8184901	maple_tree
0.26352283	0.89347166	pine_tree
0.86294943	0.5407176	chair
0.5656404	0.12774198	girl
0.6085788	0.563064	baby
0.07340605	0.30595246	tiger
0.57971394	0.117143534	sweet_pepper
0.32796472	0.58012545	seal
0.37322754	0.53337014	beaver
0.2592809	0.43398198	bear
0.43023407	0.936609	plain
0.36347336	0.11349154	sunflower
0.7353232	0.43772414	plate
0.537259	0.99293536	road
0.502093	0.09900916	tulip
0.4859284	0.10326665	clock
0.7867935	0.53604925	table
0.9471977	0.6182743	television
0.48007053	0.5261471	flatfish
0.50687647	0.5182168	trout
0.29052487	0.5369573	kangaroo
0.2525741	0.33273134	hamster
0.8830854	0.40087202	bottle
0.16246484	0.46628135	porcupine
0.6178215	0.12353676	pear
0.21911927	0.40154177	mouse
0.12328839	0.50868773	wolf
0.011446167	0.37577486	crocodile
0.063537546	0.45896295	fox
0.812398	0.74241877	rocket
0.66316247	0.50740314	aquarium_fish
0.36297035	0.10111474	sunflower
0.6724689	0.6550547	bus
0.57899135	0.5049494	table
0.23222166	0.6100837	camel
0.033995442	0.52346987	wolf
0.73937523	0.42495853	clock
0.37690702	0.54438937	crocodile
0.43610448	0.35132456	caterpillar
0.35614708	0.32319683	spider
0.63935363	0.2583832	woman
0.23315386	0.4726415	shrew
0.018464858	0.5093726	wolf
0.7303817	0.61982304	bus
0.54097855	0.4334944	snake
0.9328891	0.32436115	tiger
0.6748668	0.2602104	woman
0.524722	0.44282636	snake
0.8616884	0.60058403	bed
0.21083824	0.46351516	beaver
0.6431784	0.8900125	castle
0.44441357	0.9411397	plain
0.3441202	0.3274062	lizard
0.6228021	0.59686214	rocket
0.5782263	0.017630698	orange
0.6921877	0.8322058	house
0.35120833	0.102956004	sunflower
0.49801213	0.45769927	lizard
0.27820766	0.53392804	bear
0.36546922	0.28074914	cockroach
0.30570444	0.6398128	crocodile
0.4987597	0.3618089	bee
0.3675943	0.60532993	kangaroo
0.68126744	0.28521323	girl
0.17966394	0.27833292	chimpanzee
0.6670362	0.07484363	apple
0.71746486	0.46419507	can
0.78162956	0.5266296	table
0.7379638	0.2712034	boy
0.69487983	0.6251984	lawn_mower
0.75097364	0.20691484	woman
0.56197286	0.7043716	tractor
0.3596693	0.5240674	worm
0.17557988	0.5550084	elephant
0.671127	0.27987966	man
0.5435323	0.98129326	road
0.19201218	0.8164386	maple_tree
0.20458055	0.866691	maple_tree
0.7567962	0.26602077	boy
0.38764817	0.67641747	whale
0.5080978	0.12918723	rose
0.45020258	0.87168884	cloud
0.7478108	0.6388449	pickup_truck
0.4237377	0.41631022	mouse
0.3362348	0.5797665	crocodile
0.5815823	0.57147217	bicycle
0.2080083	0.85974056	maple_tree
0.37997106	0.50359905	crocodile
0.26108217	0.5482965	bear
0.53312635	0.99241364	road
0.57236785	0.01689993	orange
0.33667445	0.48406926	fox
0.5508735	0.9971051	road
0.26225513	0.84088904	willow_tree
0.5942229	0.11102158	orange
0.20703831	0.60698336	cattle
0.52090305	0.11428519	rose
0.17652737	0.26690468	chimpanzee
0.7296428	0.62533194	train
0.75373507	0.26919302	boy
0.19396538	0.27333078	chimpanzee
0.22030008	0.4315953	beaver
0.5417835	0.22350858	aquarium_fish
0.59794784	0.0030799538	orange
0.40425664	0.4486897	dinosaur
0.44775906	0.53289145	turtle
0.47073042	0.26753107	butterfly
0.50909054	0.5184113	trout
0.49848711	0.8813059	sea
0.064667195	0.31598145	tiger
0.6939258	0.25685894	woman
0.57915574	0.70468533	tractor
0.39989996	0.4925841	crocodile
0.5054443	0.890425	sea
0.21160392	0.35127187	possum
0.97432816	0.531088	wardrobe
0.7137332	0.38899687	plate
0.8017541	0.5898392	chair
0.58686423	0.09354638	sweet_pepper
0.31268835	0.48215178	bear
0.23250923	0.4613219	kangaroo
0.6114753	0.43099663	worm
0.84906465	0.6043212	bed
0.7480793	0.27858275	boy
0.6799002	0.40131947	table
0.094181016	0.32336292	tiger
0.3676754	0.26996654	bee
0.5164087	0.66089857	ray
0.81153506	0.583835	bed
0.1690827	0.55678004	elephant
0.2991353	0.65055466	rabbit
0.27052832	0.8400054	pine_tree
0.38949895	0.6185885	dolphin
0.019372368	0.51420164	wolf
0.2577736	0.44327214	possum
0.6818299	0.28744686	man
0.75897056	0.4200797	clock
0.24757583	0.19401142	mushroom
0.83242244	0.6199275	couch
0.4476912	0.3343821	caterpillar
0.55290973	0.43211535	snake
0.26962733	0.87046075	palm_tree
0.6595687	0.65738577	tiger
0.33350292	0.2667242	cockroach
0.82864934	0.569153	bed
0.7521653	0.41184705	clock
0.22655274	0.58271337	camel
0.4717485	0.6652874	ray
0.22582717	0.61560005	camel
0.67517936	0.28101206	baby
0.46079597	0.89793676	plain
0.56190455	0.79722637	lawn_mower
0.7203031	0.23511744	boy
0.51534396	0.12832075	rose
0.80607146	0.78871936	skyscraper
0.6882688	0.65932834	streetcar
0.54656667	0.70646846	tractor
0.67539996	0.61738235	cockroach
0.44677886	0.62247586	dolphin
0.25806242	0.42633533	mouse
0.6338004	0.08293432	apple
0.2783574	0.67607754	skunk
0.28608668	0.42596602	porcupine
0.8600104	0.4230451	bottle
0.25894302	0.34029186	hamster
0.8500807	0.5496268	chair
0.4032251	0.36782426	beetle
0.27713567	0.4801653	shrew
0.33195162	0.25482422	cockroach
0.47076106	0.63537943	shark
0.49043372	0.6618515	flatfish
0.744032	0.21968189	girl
0.36354366	0.09473549	sunflower
0.9351929	0.61332047	television
0.17696887	0.5581758	elephant
0.4747986	0.2643309	butterfly
0.4474668	0.7056603	shark
0.26618275	0.84851223	maple_tree
0.28944775	0.3617555	rabbit
0.5402587	0.30500734	snail
0.24930796	0.18064426	mushroom
0.7296726	0.42027512	plate
0.4118997	0.6671195	dolphin
0.6595003	0.32189173	flatfish
0.10773888	0.57394093	raccoon
0.4291267	0.4597044	dinosaur
0.024666617	0.50816625	wolf
0.88131696	0.46941248	can
0.6664593	0.07918019	apple
0.36291873	0.120158345	sunflower
0.118344314	0.40604296	lion
0.414653	0.85207975	cloud
0.57143503	0.6957278	tractor
0.8854481	0.3933932	bottle
0.72440547	0.49503517	can
0.53442174	0.9844535	road
0.7217404	0.22305422	baby
0.5160911	0.6272821	lobster
0.45695806	0.48012993	lizard
0.431367	0.85896605	cloud
0.11422353	0.5033766	kangaroo
0.36906558	0.11903628	palm_tree
0.70762676	0.50725615	lamp
0.69948447	0.22589038	girl
0.4290738	0.60195327	shark
0.6672306	0.078477226	apple
0.10626732	0.32609892	tiger
0.61908185	0.87332076	cloud
0.410905	0.27973685	beetle
0.08143999	0.33892113	leopard
0.66218215	0.26069304	snail
0.7042674	0.27525365	bottle
0.701898	0.26307788	girl
0.2994375	0.8080161	willow_tree
0.52140135	0.0920507	sweet_pepper
0.93588597	0.50845057	wardrobe
0.2831539	0.63801175	bear
0.62685424	0.7388628	train
0.61741227	0.52129185	skunk
0.3891015	0.5177386	kangaroo
0.4450521	0.30537984	butterfly
0.49292168	0.88666135	sea
0.2608584	0.3433349	hamster
0.15733476	0.6212673	bear
0.113167025	0.5804322	snake
0.18396741	0.26289824	chimpanzee
0.6967747	0.6796743	bus
0.7075835	0.47319654	motorcycle
0.60185844	0.10009554	sweet_pepper
0.2285666	0.4163275	mouse
0.34720364	0.32273388	spider
0.4499489	0.6066246	otter
0.32639185	0.8319705	forest
0.17647201	0.2645465	chimpanzee
0.43698812	0.936596	plain
0.404202	0.7640939	bicycle
0.7836082	0.52973706	table
0.45899814	0.18236949	tulip
0.3609734	0.1961751	bee
0.36947012	0.4569939	mushroom
0.8304556	0.5560396	couch
0.37227288	0.53220576	crocodile
0.80795294	0.4679204	telephone
0.36967102	0.52100766	crocodile
0.45048702	0.40265977	bicycle
0.20639843	0.2721432	chimpanzee
0.6956697	0.7604639	bridge
0.48486397	0.45754397	lizard
0.28852856	0.6565499	skunk
0.24080388	0.20369405	crocodile
0.37525228	0.47686753	mouse
0.30910552	0.38350174	squirrel
0.48104614	0.16816327	orchid
0.9327093	0.5083413	wardrobe
0.58069384	0.5592239	motorcycle
0.56945705	0.7794162	lawn_mower
0.565606	0.04272339	orange
0.47719035	0.28408822	butterfly
0.33436674	0.5950798	otter
0.45941904	0.112031244	orange
0.6982637	0.77585274	bridge
0.37651655	0.31172827	beetle
0.6488346	0.2866609	man
0.38195634	0.6802929	whale
0.3068507	0.47554767	kangaroo
0.4634223	0.6264782	ray
0.6657533	0.08160467	apple
0.35381377	0.58568025	seal
0.73981017	0.2572546	boy
0.49124417	0.4925716	crocodile
0.46179667	0.28382936	aquarium_fish
0.4561921	0.64306796	shark
0.79826516	0.59580916	couch
0.20686631	0.82515734	maple_tree
0.42662778	0.8264296	leopard
0.28531653	0.6657169	skunk
0.7087003	0.7065862	streetcar
0.83600014	0.72404474	rocket
0.5682563	0.49597907	bowl
0.40306306	0.31981963	cockroach
0.91259074	0.6101853	television
0.67117137	0.28613478	girl
0.818533	0.71831304	rocket
0.9238744	0.3512496	telephone
0.25249013	0.8578899	pine_tree
0.769291	0.5317181	table
0.20414823	0.5402124	porcupine
0.9147371	0.6127031	telephone
0.2728108	0.49503946	cloud
0.35098848	0.11565854	sunflower
0.47816083	0.27335772	butterfly
0.67177397	0.45141605	bowl
0.4845619	0.413171	crab
0.46832395	0.14357778	poppy
0.1163498	0.42205226	bee
0.69478935	0.43206635	bowl
0.640387	0.89953315	castle
0.7931837	0.8037432	skyscraper
0.113011345	0.72500294	palm_tree
0.19786938	0.4800621	porcupine
0.588913	0.63546014	tank
0.627885	0.43762994	worm
0.1197785	0.58188635	possum
0.3857067	0.27961245	beetle
0.013396878	0.38145152	leopard
0.33945537	0.26536754	cockroach
0.67744917	0.6358921	bus
0.36704245	0.19821931	bee
0.6923034	0.84840757	house
0.8907079	0.46947062	can
0.6527222	0.87842286	forest
0.56096244	0.5698351	motorcycle
0.48803052	0.45837158	lizard
0.3599348	0.5079906	squirrel
0.1880199	0.6221365	cattle
0.3411808	0.09580218	sunflower
0.6886306	0.30905703	man
0.3282019	0.8222523	forest
0.17524546	0.55839133	elephant
0.7972431	0.4719171	telephone
0.47968775	0.8310424	pine_tree
0.26111698	0.537547	bear
0.8740234	0.41315797	bottle
0.68114746	0.14575776	pear
0.44722337	0.16237648	orchid
0.10664226	0.38306192	lion
0.7149564	0.22410206	girl
0.43897802	0.54434955	turtle
0.44614583	0.0891079	poppy
0.068842284	0.30644232	tiger
0.19100884	0.3543162	possum
0.5501023	0.42577145	snake
0.4829485	0.109061405	lobster
0.24700472	0.34351906	hamster
0.54783696	0.23582162	aquarium_fish
0.098158516	0.38192204	lion
0.05644822	0.45343104	fox
0.5083016	0.88933516	sea
0.9443954	0.54733306	television
0.79255384	0.77804625	keyboard
0.47625414	0.32989505	caterpillar
0.65652424	0.14980762	pear
0.47975475	0.6643213	ray
0.20856579	0.48715523	beaver
0.6537083	0.53185004	shark
0.5710244	0.7720166	lawn_mower
0.82044435	0.7924635	skyscraper
0.37823528	0.58265585	shark
0.112193815	0.39619824	lion
0.9883148	0.52348727	wardrobe
0.6790025	0.6353881	couch
0.3965427	0.4007447	porcupine
0.505511	0.88734955	sea
0.23035078	0.6058054	camel
0.21363643	0.83825576	oak_tree
0.12375836	0.4930683	kangaroo
0.38454732	0.6210552	dolphin
0.18336585	0.3428013	possum
0.39686644	0.6257962	dolphin
0.44924787	0.8700839	cloud
0.7167358	0.23072882	girl
0.20396972	0.4451557	shrew
0.25850508	0.3356289	hamster
0.8071074	0.8038711	skyscraper
0.2095936	0.8149628	willow_tree
0.6508929	0.88274556	castle
0.20535228	0.5575859	elephant
0.7971474	0.7922835	skyscraper
0.096863955	0.31493646	tiger
0.25908822	0.51797765	bear
0.15852791	0.46395266	porcupine
0.7134591	0.2490017	baby
0.5316252	0.31284046	snail
0.47397184	0.7971266	mountain
0.48079664	0.15674601	tulip
0.6330932	0.87770647	castle
0.30308414	0.39512745	squirrel
0.4979889	0.3568555	tractor
0.24574836	0.54941887	bear
0.06894336	0.30631277	tiger
0.49459305	0.40464053	crab
0.5624389	0.7927051	lawn_mower
0.35845652	0.31741574	spider
0.6105733	0.3412501	flatfish
0.3021901	0.65249914	poppy
0.5779422	0.57906353	otter
0.8649261	0.54745775	chair
0.6598713	0.25035918	woman
0.4907736	0.41407973	crab
0.6317906	0.8868793	castle
0.54207647	0.22471045	aquarium_fish
0.37603378	0.4074984	flatfish
0.11386479	0.41630277	lion
0.5880589	0.63259053	tank
0.60564435	0.33303583	seal
0.25075093	0.8862094	pine_tree
0.32112283	0.25805598	cockroach
0.70850444	0.66928715	bus
0.20499036	0.2694661	elephant
0.43326634	0.29737228	butterfly
0.023831131	0.40066504	leopard
0.8210285	0.55894107	lamp
0.31716502	0.81798774	forest
0.86045563	0.533589	chair
0.5399164	0.9938505	road
0.4297259	0.84697866	cloud
0.4681971	0.16765684	poppy
0.33434266	0.25535697	cockroach
0.3390119	0.5598102	otter
0.5033632	0.40483484	bowl
0.733291	0.4214857	clock
0.5137593	0.12881884	rose
0.39078557	0.33550528	spider
0.4497097	0.6220714	shark
0.48937225	0.37596846	lobster
0.7514493	0.5717619	table
0.86975706	0.4103002	bottle
0.47328115	0.1384722	rose
0.20019284	0.8208431	willow_tree
0.03027741	0.5199583	wolf
0.31541523	0.8417202	forest
0.46742284	0.6626095	ray
0.27946404	0.5060348	chimpanzee
0.6494656	0.7129091	train
0.49212354	0.118493535	poppy
0.6813049	0.14574002	pear
0.7901761	0.59624547	couch
0.44926345	0.1843643	orchid
0.8203011	0.7234507	rocket
0.6413631	0.24428771	lamp
0.58643717	0.79083276	lawn_mower
0.3264487	0.55671704	turtle
0.8897373	0.40447432	bottle
0.5641783	0.12654543	sweet_pepper
0.4070132	0.28967345	beetle
0.66602165	0.36195347	couch
0.70668274	0.6623469	bus
0.61895764	0.7043291	train
0.8939526	0.48804143	can
0.67928153	0.7778092	bridge
0.5834288	0.55094355	motorcycle
0.120965175	0.43565133	mouse
0.69436455	0.849199	house
0.474023	0.78453565	mountain
0.5264514	0.9807803	plain
0.2720186	0.34154958	hamster
0.6903644	0.8486401	house
0.94553137	0.34639826	keyboard
0.20330034	0.28847063	rabbit
0.51280177	0.5259149	trout
0.49079156	0.11932357	rose
0.62204754	0.7395487	train
0.3475209	0.60074914	worm
0.7050669	0.37490526	bowl
0.23177963	0.4731945	beaver
0.32061496	0.529507	chimpanzee
0.57472944	0.5432567	motorcycle
0.25816983	0.35334393	hamster
0.17492524	0.5484458	elephant
0.089137435	0.5868932	raccoon
0.5123258	0.36347026	bed
0.47586352	0.22667009	tulip
0.6446216	0.49047813	turtle
0.79232717	0.58067435	plain
0.18976817	0.27359077	mouse
0.46289748	0.5337381	turtle
0.3834491	0.36177096	cup
0.4838317	0.78444463	mountain
0.60998243	0.34058344	flatfish
0.34798032	0.32548568	spider
0.66815954	0.25298566	woman
0.81048095	0.4678174	telephone
0.41294685	0.60022104	dolphin
0.18496881	0.35216707	possum
0.5918701	0.45311064	caterpillar
0.477276	0.46255955	lizard
0.7046137	0.6725537	bus
0.6131862	0.4357538	worm
0.39866418	0.52640754	crocodile
0.7141371	0.5376019	rocket
0.9529768	0.61155677	television
0.39730808	0.21821475	bee
0.73441607	0.41814002	clock
0.2345631	0.39349872	mouse
0.638739	0.7155657	train
0.4471118	0.5979477	sea
0.58439356	0.1060417	chair
0.50628823	0.51686454	trout
0.6412117	0.7292152	train
0.50566006	0.88136876	sea
0.48419705	0.8067755	mountain
0.023484092	0.38508278	leopard
0.6596569	0.14763479	pear
0.8405286	0.54364294	chair
0.15905796	0.4626618	porcupine
0.48601285	0.6706905	ray
0.41714427	0.3931926	bridge
0.5077472	0.50986457	trout
0.9364767	0.32809314	keyboard
0.5663337	0.032492083	chair
0.45134956	0.6174616	shark
0.21001576	0.84672576	oak_tree
0.8347706	0.728926	rocket
0.09745462	0.7393226	palm_tree
0.7893787	0.3753696	bowl
0.57899076	0.54257387	mushroom
0.40732464	0.3940715	lizard
0.5114021	0.09901807	poppy
0.46092638	0.10609222	poppy
0.10352568	0.39634687	lion
0.41028678	0.6485031	dolphin
0.37884018	0.1284417	bee
0.6076406	0.43559158	worm
0.7092398	0.23869061	girl
0.35761738	0.32571825	spider
0.72342765	0.2662667	girl
0.71671736	0.48615876	bottle
0.83975583	0.53721493	chair
0.357293	0.32702395	spider
0.26378933	0.6033143	camel
0.942036	0.6083086	television
0.6355985	0.65464574	house
0.84218806	0.5354126	chair
0.44361705	0.9408927	plain
0.3306907	0.8327026	forest
0.49647167	0.6707124	ray
0.47376662	0.15224712	tulip
0.6597995	0.124688074	shark
0.07296779	0.3244634	tiger
0.11574844	0.49682954	kangaroo
0.626107	0.736157	train
0.51253426	0.13020812	rose
0.575102	0.11273054	snail
0.78662795	0.5280643	table
0.90374625	0.46421725	can
0.43587554	0.34107703	caterpillar
0.29873922	0.4205504	squirrel
0.25384083	0.18122517	mushroom
0.022370161	0.3991735	leopard
0.5436858	0.9910022	road
0.45047224	0.33466393	caterpillar
0.552693	0.77461183	cockroach
0.35449973	0.5924473	cattle
0.41502675	0.320397	bee
0.64492565	0.12377983	pear
0.3164484	0.50535184	chimpanzee
0.0027924152	0.3768463	leopard
0.938585	0.3371119	keyboard
0.69955355	0.39068928	bowl
0.84559804	0.5420035	chair
0.92654884	0.5882101	bottle
0.27228066	0.5210856	beaver
0.5181102	0.2878082	mushroom
0.5512871	0.22294548	aquarium_fish
0.47192195	0.2872173	butterfly
0.5973932	0.0020171334	orange
0.4527014	0.29953146	beetle
0.44864857	0.9104001	plain
0.5701198	0.034375284	orange
0.69338214	0.7053654	train
0.12312758	0.39628515	lion
0.4655339	0.10326501	poppy
0.07197532	0.44685254	kangaroo
0.816304	0.7894662	skyscraper
0.7767095	0.54132915	table
0.66613424	0.28773487	man
0.6188365	0.3341051	flatfish
0.46656036	0.16237748	orchid
0.2308704	0.53054696	fox
0.114740856	0.49087527	dinosaur
0.28699067	0.36623707	rabbit
0.32980028	0.55403495	seal
0.4822863	0.2810441	rabbit
0.76365435	0.37902993	bowl
0.6973942	0.6147196	couch
0.40872687	0.28083318	beetle
0.5670321	0.5679982	motorcycle
0.62520504	0.71963775	train
0.9721495	0.51382124	wardrobe
0.2706323	0.49301574	leopard
0.4263912	0.64712477	beaver
0.3794787	0.48029703	otter
0.4647405	0.48687515	worm
0.5617556	0.97511125	road
0.39347315	0.1999205	bee
0.3354711	0.26801392	cockroach
0.3351623	0.10361167	sunflower
0.101100154	0.3867323	lion
0.45954788	0.83140534	sea
0.20691805	0.5608597	elephant
0.2915499	0.67326134	skunk
0.5077656	0.38240457	crab
0.66770303	0.6430619	mountain
0.66566664	0.24473374	woman
0.78846174	0.5926075	couch
0.4663402	0.15408267	poppy
0.41254106	0.57836	shark
0.6194735	0.48446435	baby
0.7028365	0.719062	streetcar
0.61872274	0.45952135	worm
0.74900365	0.27621198	boy
0.19596055	0.55548805	elephant
0.36103463	0.10358881	sunflower
0.11693147	0.74058163	palm_tree
0.25148207	0.5522398	bear
0.020779667	0.36853817	tiger
0.4577893	0.10146765	poppy
0.39195797	0.75786895	bicycle
0.4907416	0.66869974	shark
0.8556392	0.54364926	chair
0.62126267	0.5240707	lizard
0.28232452	0.52685016	squirrel
0.55066234	0.6989427	tractor
0.6485327	0.09202617	apple
0.41030723	0.86730564	cloud
0.9051538	0.4630892	can
0.25742173	0.8145618	willow_tree
0.40149078	0.36579752	cockroach
0.4660774	0.40961006	crab
0.4267091	0.60343957	turtle
0.6307196	0.2746914	bee
0.6029728	0.045595847	orange
0.09202319	0.32273048	turtle
0.21201612	0.5803765	cattle
0.4722064	0.8169623	mountain
0.71382785	0.24276447	boy
0.65987444	0.55953616	lobster
0.4008132	0.51924485	crocodile
0.47791588	0.39735943	crab
0.35242695	0.12143706	sunflower
0.65054214	0.29988703	table
0.7834437	0.38762027	cup
0.520436	0.23056382	aquarium_fish
0.104155995	0.74297994	palm_tree
0.4871017	0.4102032	crab
0.6707023	0.143027	pear
0.4438732	0.9499668	plain
0.6803103	0.49919865	caterpillar
0.5834273	0.601153	otter
0.4393256	0.87143207	sea
0.08292011	0.7426582	palm_tree
0.19304606	0.8763204	maple_tree
0.18639575	0.27178323	chimpanzee
0.18330963	0.35050574	hamster
0.87215406	0.40702918	bottle
0.5733519	0.762025	lawn_mower
0.33663556	0.26798314	cockroach
0.27600178	0.6831003	skunk
0.85509443	0.61383295	bed
0.6168948	0.33303815	flatfish
0.69629157	0.7772901	bridge
0.67437357	0.14605893	pear
0.7722908	0.5408307	table
0.81605285	0.7943076	skyscraper
0.08588184	0.46177125	rabbit
0.48899293	0.8658692	bridge
0.6214546	0.514744	chimpanzee
0.4602159	0.83089536	cloud
0.81106585	0.80059975	skyscraper
0.4356623	0.46628043	dinosaur
0.6606189	0.13596404	pear
0.28060147	0.6842875	skunk
0.5995138	0.35106292	flatfish
0.79455364	0.60396343	couch
0.1938662	0.8630079	willow_tree
0.12552774	0.7457235	palm_tree
0.47979572	0.8066927	mountain
0.391499	0.7620133	bicycle
0.17706668	0.6133198	cattle
0.21221794	0.28415343	woman
0.91754526	0.32441434	keyboard
0.50902814	0.8932911	sea
0.68179977	0.30939287	man
0.26120162	0.5772675	bear
0.32912368	0.49916437	lawn_mower
0.34513173	0.44626248	possum
0.6491677	0.8607397	house
0.41165128	0.74614507	bicycle
0.69070774	0.65200055	bus
0.5659022	0.4315802	worm
0.31566492	0.48615962	elephant
0.741879	0.25925526	girl
0.1949548	0.8631347	oak_tree
0.47670284	0.63139695	shark
0.55823904	0.6994256	tractor
0.7695114	0.23137142	baby
0.4742308	0.18121871	orchid
0.03791701	0.3971588	wolf
0.4519779	0.62924343	shark
0.3764984	0.6691634	whale
0.56260526	0.23016636	aquarium_fish
0.46277934	0.48501807	bridge
0.61196214	0.101427995	apple
0.45241076	0.40876633	mushroom
0.45176378	0.9243141	cloud
0.4407323	0.6198302	shark
0.30586582	0.5665239	seal
0.57452	0.015729489	sweet_pepper
0.29540604	0.63906664	shrew
0.5634063	0.22840701	aquarium_fish
0.7024479	0.7772627	bridge
0.10538418	0.4977138	kangaroo
0.23375732	0.18584529	mushroom
0.23571178	0.45861992	dinosaur
0.43889934	0.43569696	snail
0.4798433	0.459727	lizard
0.70493484	0.2727098	caterpillar
0.35422552	0.38045028	bowl
0.51682633	0.66081136	can
0.07765685	0.44003972	lion
0.65869385	0.08274455	apple
0.38500208	0.28109577	beetle
0.55351454	0.106495276	rose
0.6502057	0.8690259	castle
0.29098195	0.55675346	bear
0.39698187	0.31125373	bee
0.5561152	0.10729256	sweet_pepper
0.3230919	0.4508398	rabbit
0.6434795	0.079832725	apple
0.6294335	0.28908664	man
0.5939539	0.6246267	tank
0.4457161	0.08129743	poppy
0.3229173	0.80603445	caterpillar
0.65311307	0.7173613	streetcar
0.69374937	0.52138823	lamp
0.5691119	0.55855274	motorcycle
0.22423765	0.48622718	beaver
0.70681757	0.2447698	baby
0.17873895	0.2766718	chimpanzee
0.34354445	0.27011544	cockroach
0.38595143	0.670317	whale
0.594899	0.0373458	orange
0.54658455	0.7025866	tractor
0.19777265	0.36868334	mouse
0.67699826	0.2824406	girl
0.729828	0.2606384	woman
0.6045043	0.33000982	flatfish
0.7637214	0.6414242	pickup_truck
0.23919491	0.52960956	wolf
0.117593884	0.7402753	palm_tree
0.6281121	0.4884278	snake
0.47985652	0.89493245	plain
0.3603247	0.30985323	spider
0.74557877	0.58612007	table
0.8063702	0.3650344	cup
0.6901759	0.2731168	man
0.6252026	0.7353719	train
0.10826264	0.38732317	lion
0.8600076	0.4113982	bottle
0.017182704	0.37246203	leopard
0.78216803	0.5587025	table
0.2306362	0.8704433	pine_tree
0.37920612	0.5161344	crocodile
0.637464	0.8962988	castle
0.46193284	0.12756403	poppy
0.40953052	0.8516194	cloud
0.20633876	0.5527695	elephant
0.73352766	0.27717283	boy
0.5504118	0.5660571	motorcycle
0.4421289	0.0838265	sunflower
0.79727226	0.7747985	television
0.70391685	0.53441006	cup
0.4549316	0.28125888	butterfly
0.59808636	0.4240893	worm
0.68389887	0.6945899	bus
0.10495462	0.56819975	raccoon
0.73897445	0.23114799	girl
0.040552396	0.52148265	leopard
0.8509423	0.5400862	chair
0.72377235	0.24030441	baby
0.8864792	0.4256218	can
0.54956114	0.97283065	road
0.4630406	0.8919521	cloud
0.4496934	0.52951396	turtle
0.35755065	0.32154512	spider
0.9335859	0.611836	television
0.5603751	0.78969085	lawn_mower
0.47464588	0.31545112	baby
0.3745335	0.32828152	willow_tree
0.9538393	0.33406067	keyboard
0.4807025	0.79881865	mountain
0.6624262	0.15569796	pear
0.20448443	0.875427	willow_tree
0.7134622	0.78726554	bridge
0.110914096	0.49272525	kangaroo
0.2992227	0.4330239	rabbit
0.93697566	0.3386671	keyboard
0.46070373	0.65010923	turtle
0.5934564	0.09620561	sweet_pepper
0.44939297	0.54330355	flatfish
0.27023542	0.6573469	cattle
0.40276375	0.7568011	bicycle
0.59289175	0.03109082	orange
0.83554804	0.7326819	rocket
0.35786712	0.5565962	seal
0.41759688	0.85983133	cloud
0.5132001	0.47475258	dinosaur
0.09896874	0.3995803	lion
0.08100245	0.3254592	tiger
0.7097577	0.28415245	boy
0.26028293	0.81453717	willow_tree
0.45656502	0.09296415	poppy
0.39793247	0.33306086	orchid
0.73219305	0.22934543	baby
0.45422563	0.6232282	shark
0.049952846	0.4500703	fox
0.55942386	0.575426	motorcycle
0.048614886	0.44627577	fox
0.061132755	0.45278022	fox
0.9699028	0.51269937	wardrobe
0.06685432	0.31310079	tiger
0.49493492	0.67403734	ray
0.49910274	0.88541543	sea
0.27446732	0.4044049	wolf
0.36750484	0.27923578	beetle
0.6844538	0.28876427	girl
0.7260152	0.5636193	snail
0.38416392	0.6650142	whale
0.46737337	0.41675052	lizard
0.5133322	0.37621745	lobster
0.37677884	0.40743196	crocodile
0.32057592	0.38107193	squirrel
0.7816412	0.53165543	table
0.619139	0.43290606	worm
0.20702054	0.84612465	oak_tree
0.50133616	0.072624505	tulip
0.4789301	0.16478257	rose
0.8929556	0.4493515	can
0.09325488	0.3245283	tiger
0.8135397	0.58232933	couch
0.7673479	0.641539	pickup_truck
0.36597943	0.31916356	spider
0.45153937	0.15667954	orchid
0.4559803	0.64899254	shark
0.6405244	0.17144005	mouse
0.19870223	0.8518158	maple_tree
0.36637262	0.3886134	mushroom
0.22641098	0.8564381	snake
0.50694317	0.3814554	crab
0.23067212	0.39041707	mouse
0.56066424	0.97597784	castle
0.7105994	0.47877344	telephone
0.63493973	0.32584926	seal
0.93353343	0.60575557	television
0.04879539	0.46207622	fox
0.22276945	0.84813654	maple_tree
0.80612123	0.57488364	couch
0.3090974	0.54371417	seal
0.42058876	0.45644358	dinosaur
0.39075983	0.66697645	whale
0.938421	0.5187385	telephone
0.38201305	0.12536944	tulip
0.5546797	0.43700927	snake
0.18754463	0.2802923	bear
0.80039245	0.37234366	cup
0.7547894	0.6450627	pickup_truck
0.11366533	0.59076416	raccoon
0.42754915	0.29672402	snake
0.14459185	0.52703625	kangaroo
0.5860774	0.53659374	clock
0.11935541	0.58020914	raccoon
0.38388145	0.6798807	whale
0.47943342	0.3923947	lobster
0.0144669395	0.51097834	wolf
0.5882774	0.47318342	rabbit
0.4835042	0.18934113	orchid
0.6432687	0.55528295	sea
0.24835981	0.18244442	rose
0.30857038	0.37985575	squirrel
0.5669345	0.639356	tank
0.7339479	0.49747577	cup
0.5649187	0.78799945	lawn_mower
0.50797427	0.8811119	sea
0.2643192	0.4104833	possum
0.29708537	0.6667155	skunk
0.6335151	0.7372168	train
0.37472823	0.26851657	beetle
0.96315783	0.51071	house
0.42505607	0.85204494	cloud
0.45871314	0.191169	orchid
0.71247387	0.31349185	table
0.6266027	0.5060425	telephone
0.39699924	0.7455905	bicycle
0.76510787	0.41988957	clock
0.2345339	0.18063723	mushroom
0.2716799	0.67090344	skunk
0.48256436	0.4078226	crab
0.7537224	0.2738745	boy
0.7025854	0.43914512	bear
0.68059814	0.31561553	man
0.27823168	0.43892822	possum
0.5262056	0.08646081	tulip
0.32994908	0.39899376	otter
0.9379298	0.33709133	keyboard
0.115934595	0.5721314	raccoon
0.81355906	0.4644059	telephone
0.5921709	0.63425225	tank
0.50771207	0.11769127	apple
0.39208496	0.7560465	bicycle
0.40150052	0.52256536	crocodile
0.60697114	0.022014512	pear
0.6831129	0.6591685	bus
0.9775852	0.51309425	wardrobe
0.806017	0.39892676	lamp
0.71566015	0.3923021	plate
0.95016915	0.53996605	wardrobe
0.64182854	0.88824224	castle
0.648972	0.30297634	boy
0.5565527	0.22601965	aquarium_fish
0.25544113	0.45143256	beaver
0.48134786	0.8262506	mountain
0.34222427	0.5570342	snail
0.64846385	0.08555249	apple
0.56718355	0.24017942	aquarium_fish
0.2878147	0.41458157	squirrel
0.543959	0.5694754	motorcycle
0.9294845	0.33634326	keyboard
0.35307112	0.56903726	otter
0.31865352	0.39821088	kangaroo
0.7070081	0.78516036	bridge
0.7006542	0.24279414	girl
0.69306326	0.7741268	bridge
0.48499846	0.3253313	snake
0.95394456	0.61075497	television
0.69190294	0.29380918	boy
0.6609099	0.0853484	apple
0.38889745	0.67490196	whale
0.6228203	0.74244535	train
0.676392	0.40786555	bowl
0.7744734	0.55122894	tiger
0.683106	0.42412928	bowl
0.01806987	0.51575035	wolf
0.55888337	0.57793695	motorcycle
0.16847265	0.4552442	porcupine
0.22920235	0.18176459	mushroom
0.23720063	0.8827161	oak_tree
0.22579218	0.82570493	maple_tree
0.60695297	0.604956	tank
0.46494567	0.6537599	rocket
0.34031174	0.4674916	rabbit
0.65608275	0.70638716	streetcar
0.4138018	0.65066665	dolphin
0.2295513	0.174089	mushroom
0.8411625	0.72456425	rocket
0.7872321	0.36828074	cup
0.21078546	0.4968425	beaver
0.31571165	0.81444263	elephant
0.012800891	0.51350963	wolf
0.5932942	0.54408705	motorcycle
0.19219807	0.35730797	possum
0.30650723	0.38561594	squirrel
0.6604698	0.08982565	apple
0.6446168	0.09680389	apple
0.6877456	0.51339793	bed
0.4907544	0.37463188	lobster
0.70115167	0.6785734	bus
0.63990486	0.6985771	train
0.5835338	0.6144354	tank
0.6755202	0.6591629	palm_tree
0.23837562	0.19132638	mushroom
0.28677523	0.5339558	fox
0.43885237	0.32131475	lizard
0.5033233	0.5117116	trout
0.59039634	0.62557757	tank
0.09396278	0.7328544	palm_tree
0.7779857	0.57054526	bowl
0.620638	0.5216545	man
0.45906156	0.62031406	turtle
0.5370985	0.303418	snail
0.69463974	0.7088393	streetcar
0.35661048	0.11163922	sunflower
0.46227154	0.43605095	caterpillar
0.11163237	0.5835296	raccoon
0.10198665	0.7411053	palm_tree
0.48086873	0.7940127	mountain
0.6105941	0.10397689	apple
0.49859035	0.13439782	rose
0.1611283	0.4588348	porcupine
0.54384595	0.33082914	worm
0.3373201	0.48365787	butterfly
0.85751855	0.6070606	bed
0.47991148	0.40485796	crab
0.3310285	0.2796781	cockroach
0.75967056	0.4751031	telephone
0.19647399	0.36818314	possum
0.33368817	0.6040587	otter
0.5651974	0.23923576	aquarium_fish
0.9802944	0.52324593	wardrobe
0.18970403	0.42004576	shrew
0.36516234	0.19707409	bee
0.7978128	0.5984893	couch
0.2062014	0.8250521	oak_tree
0.62858135	0.73310226	train
0.85214126	0.61392224	bed
0.7106233	0.5102203	lamp
0.5604576	0.77961075	lawn_mower
0.44718716	0.6916175	mountain
0.79298294	0.7949474	skyscraper
0.20976014	0.60252506	cattle
0.64499253	0.64740694	lizard
0.4841272	0.80595565	mountain
0.6507448	0.1463853	pear
0.6106407	0.63801515	tank
0.26878417	0.49092594	porcupine
0.5058915	0.51855093	trout
0.1567106	0.4628352	porcupine
0.9863467	0.5216587	wardrobe
0.32306606	0.59851587	otter
0.25855175	0.8893469	pine_tree
0.17637204	0.264214	chimpanzee
0.48496598	0.7986904	pine_tree
0.18697734	0.79701453	maple_tree
0.42138425	0.4316677	elephant
0.43378848	0.9444661	plain
0.5489617	0.42944115	lizard
0.7901502	0.6006856	couch
0.7548897	0.26137137	boy
0.6051793	0.5283507	wolf
0.26019245	0.81338334	willow_tree
0.30233833	0.5848259	bear
0.68193626	0.29971626	man
0.5814662	0.6402634	tank
0.10858924	0.729571	palm_tree
0.35315835	0.4232967	fox
0.34693748	0.53330684	mouse
0.5593856	0.7766886	lawn_mower
0.94060266	0.6256077	television
0.105714574	0.5016473	kangaroo
0.5894733	0.09166239	sweet_pepper
0.24966353	0.5941749	lobster
0.46877652	0.39702183	snail
0.21776451	0.59866524	camel
0.19220698	0.7998317	maple_tree
0.5498828	0.9977607	road
0.7326781	0.28257588	man
0.9392089	0.622233	television
0.71296996	0.43029055	plate
0.82701796	0.74077064	rocket
0.47704569	0.7850346	mountain
0.81557846	0.4681295	telephone
0.6071268	0.70395344	tractor
0.2627555	0.3515749	hamster
0.25731772	0.89375603	pine_tree
0.46619567	0.62933034	ray
0.5008145	0.1656127	orchid
0.32007894	0.56877404	seal
0.27782127	0.6394758	bear
0.4490985	0.1016653	poppy
0.42624432	0.94417596	plain
0.031573243	0.51968807	wolf
0.6744305	0.5681208	lamp
0.84017754	0.73264	rocket
0.36183777	0.397603	beaver
0.96391875	0.5239122	wardrobe
0.12396535	0.5083243	rabbit
0.93338466	0.33250812	keyboard
0.9283365	0.60766363	television
0.55157006	0.5672751	motorcycle
0.6762109	0.5545666	turtle
0.43850315	0.29228866	kangaroo
0.42304438	0.64838123	ray
0.23200549	0.4547372	crab
0.4597944	0.5464674	aquarium_fish
0.69074	0.4040159	bowl
0.5786103	0.7998353	lawn_mower
0.18339774	0.79387873	maple_tree
0.5942803	0.43682945	snake
0.9492638	0.60374105	television
0.6737357	0.63197184	bus
0.7485788	0.27348956	boy
0.6725715	0.14551473	pear
0.4776947	0.45721504	lobster
0.75647455	0.45961642	keyboard
0.39932817	0.7576359	bicycle
0.34574017	0.51806134	otter
0.41517922	0.42553592	chimpanzee
0.32394117	0.4553147	rabbit
0.056943532	0.5006542	wolf
0.6161201	0.72951585	train
0.6716108	0.31495985	woman
0.19046278	0.46750525	porcupine
0.53326434	0.43342167	snake
0.48953	0.46082646	lizard
0.5673125	0.506322	lizard
0.3490746	0.44803166	camel
0.59020543	0.000769347	orange
0.112212315	0.5659849	wolf
0.69771075	0.66376305	bus
0.88437414	0.4219527	bottle
0.2858929	0.68433475	skunk
0.4669212	0.6040134	shark
0.7867669	0.54441845	table
0.49319977	0.5774705	table
0.5864257	0.55023277	motorcycle
0.70244306	0.7625915	bridge
0.7938369	0.5953117	couch
0.3962037	0.26887757	beetle
0.70745397	0.7151912	train
0.42006987	0.27735204	beetle
0.31537548	0.592084	otter
0.63914984	0.5886748	train
0.93764824	0.5921599	telephone
0.48455605	0.6818429	ray
0.4359726	0.17214938	orchid
0.47783893	0.46528113	snail
0.44527295	0.9373013	plain
0.887541	0.4098507	bottle
0.4558495	0.16707559	orchid
0.06557261	0.45436478	fox
0.5519073	0.98288	road
0.7925312	0.5964225	couch
0.49622282	0.88165396	sea
0.85302866	0.5492711	chair
0.5756808	0.7039891	tractor
0.46927464	0.37712806	cockroach
0.7965493	0.534048	table
0.3451596	0.5991967	beaver
0.26283193	0.88825303	pine_tree
0.5429248	0.41541418	crab
0.43946657	0.33536822	caterpillar
0.64258415	0.70495015	house
0.6790685	0.2434858	woman
0.25128433	0.5692007	possum
0.19672382	0.42419034	shrew
0.9768313	0.53000534	wardrobe
0.85753727	0.6130767	bed
0.37447903	0.4359626	lion
0.027800398	0.5261751	wolf
0.42097655	0.85331315	cloud
0.44837633	0.5697201	turtle
0.25704116	0.5799549	camel
0.6466399	0.89173293	castle
0.52088726	0.23738146	aquarium_fish
0.72922444	0.65093964	pickup_truck
0.41936848	0.466197	elephant
0.5733045	0.4236971	bicycle
0.48583716	0.37410483	lobster
0.802057	0.36416748	cup
0.42494118	0.8516432	cloud
0.17721951	0.64116615	cattle
0.08748221	0.32338342	tiger
0.92403597	0.6190119	television
0.3636987	0.10698379	sunflower
0.49060747	0.3905294	crab
0.31855723	0.8443934	forest
0.1771023	0.4599064	porcupine
0.7862723	0.37892097	can
0.6901813	0.65643895	bus
0.5157539	0.510559	trout
0.8139986	0.79909116	skyscraper
0.79764116	0.7866358	skyscraper
0.086605065	0.471716	kangaroo
0.6696517	0.39971092	bowl
0.5001874	0.13294202	rose
0.6349006	0.87962407	castle
0.5512272	0.4319886	snake
0.10413381	0.7410298	palm_tree
0.28060573	0.68116134	skunk
0.66770214	0.095534176	pear
0.3687945	0.3142397	spider
0.64562654	0.86460406	train
0.18140487	0.4136903	kangaroo
0.2549608	0.18347879	mushroom
0.34969488	0.5019897	crocodile
0.50129676	0.88188666	sea
0.25842896	0.81533235	willow_tree
0.40553743	0.31005323	bee
0.70800894	0.5069478	lamp
0.44320834	0.25193614	mushroom
0.2302465	0.8085745	maple_tree
0.684806	0.83886665	house
0.56665987	0.78719056	lawn_mower
0.11435908	0.58733547	raccoon
0.48853144	0.68405735	ray
0.5835206	0.7827634	lawn_mower
0.37203363	0.10595017	sunflower
0.49171686	0.28939646	butterfly
0.4262977	0.86079717	cloud
0.39720225	0.20596264	bee
0.66899174	0.25269583	woman
0.74876565	0.26631755	boy
0.40295383	0.25812203	beetle
0.29873785	0.4347871	rabbit
0.18874411	0.35794124	possum
0.6691868	0.5332534	lamp
0.27238855	0.39919493	camel
0.5548205	0.23570754	aquarium_fish
0.5132793	0.4745136	dinosaur
0.36600152	0.49511984	kangaroo
0.28619188	0.6408242	skunk
0.6854816	0.5016023	lamp
0.19023468	0.5621449	elephant
0.4378339	0.9390307	plain
0.37073338	0.32240102	spider
0.17182098	0.46212795	porcupine
0.38448885	0.20266181	bee
0.45058125	0.11823675	hamster
0.3695603	0.4286773	elephant
0.17421538	0.2660085	chimpanzee
0.20518434	0.87156487	oak_tree
0.5158815	0.8911142	sea
0.5574194	0.23361023	aquarium_fish
0.37100908	0.3999967	plate
0.047613516	0.45911866	fox
0.2957528	0.64421266	fox
0.534416	0.30812553	snail
0.6387558	0.326918	girl
0.6250726	0.8585159	house
0.39817935	0.26969448	beetle
0.51329315	0.13511911	rose
0.8331243	0.55315894	chair
0.4406079	0.5514488	turtle
0.5799417	0.78413814	lawn_mower
0.5799128	0.10799616	tulip
0.94163066	0.6190935	television
0.6779933	0.31768712	man
0.39932546	0.64193857	dolphin
0.38527375	0.57096505	dolphin
0.67890465	0.29224604	man
0.6015856	0.62672234	tank
0.6322922	0.14880113	flatfish
0.4766305	0.2885693	butterfly
0.24871424	0.18955956	mushroom
0.3249466	0.2536562	cockroach
0.8608146	0.62142664	bed
0.47408614	0.7904881	mountain
0.5809623	0.010971965	plate
0.6675526	0.6478308	tractor
0.57762957	0.5526688	motorcycle
0.67213124	0.29441524	woman
0.3954638	0.26832262	beetle
0.98798037	0.51467746	wardrobe
0.694659	0.8492957	house
0.9897551	0.5347837	wardrobe
0.9567292	0.5267952	wardrobe
0.24335217	0.86273605	oak_tree
0.73338914	0.22238885	boy
0.71309996	0.376137	plate
0.5697343	0.78934324	lawn_mower
0.2628811	0.42102885	mouse
0.77907586	0.5292235	table
0.7986209	0.7900904	skyscraper
0.45060888	0.32819477	caterpillar
0.26070184	0.3923621	possum
0.20261201	0.2939987	squirrel
0.43921587	0.098385364	poppy
0.6817708	0.28111267	boy
0.5617789	0.7849171	lawn_mower
0.8405304	0.73028576	rocket
0.05688862	0.45002156	fox
0.7505589	0.20177974	baby
0.46085888	0.39571434	lobster
0.46010444	0.099652834	poppy
0.9545661	0.5238006	television
0.6129359	0.43062642	worm
0.502141	0.3859487	lobster
0.74253213	0.2352713	baby
0.3881231	0.5103091	crocodile
0.48968732	0.51950794	trout
0.17367557	0.61888504	cattle
0.08856948	0.74353427	palm_tree
0.8611462	0.5467206	chair
0.5509936	0.10852052	tulip
0.4829911	0.1494045	orchid
0.27829096	0.6823055	skunk
0.57826495	0.69884425	bottle
0.5974051	0.09886506	sweet_pepper
0.4471109	0.4938382	crocodile
0.38020846	0.6712375	whale
0.50007087	0.86638945	mountain
0.43438753	0.3095442	butterfly
0.6351504	0.32589358	baby
0.10736088	0.3927166	lion
0.25228631	0.80758387	willow_tree
0.49885783	0.6080345	whale
0.10626749	0.5654186	raccoon
0.67366076	0.69879085	streetcar
0.875113	0.39831796	bottle
0.5053438	0.45857763	lizard
0.5716769	0.4254035	worm
0.9344378	0.6212777	television
0.39288455	0.33500355	spider
0.6755206	0.30582216	boy
0.48778152	0.813034	pine_tree
0.5328788	0.43420282	caterpillar
0.488341	0.65406567	poppy
0.20799649	0.8520635	willow_tree
0.7904198	0.5536177	wardrobe
0.47910643	0.78938776	mountain
0.26014435	0.76439726	maple_tree
0.32202306	0.57534236	seal
0.4399962	0.4138572	crab
0.4917373	0.8847605	sea
0.8146633	0.8007771	skyscraper
0.18439071	0.2841895	chimpanzee
0.7006305	0.7065703	streetcar
0.3950236	0.61267745	dolphin
0.6139593	0.4265771	worm
0.18680403	0.35354263	possum
0.38538253	0.12939751	tulip
0.6609087	0.08495304	apple
0.48680204	0.35877043	bee
0.23103294	0.47338036	shrew
0.34801632	0.105159365	sunflower
0.7034652	0.7531849	bus
0.8439615	0.7332051	rocket
0.38734093	0.7583956	bicycle
0.2638762	0.5496097	bear
0.19240253	0.41825324	shrew
0.576347	0.6959705	tractor
0.68486553	0.23943354	boy
0.73201287	0.42885774	can
0.5060824	0.0694373	tulip
0.3640604	0.3163236	spider
0.8182488	0.462025	telephone
0.26141998	0.555697	seal
0.65304995	0.50519466	whale
0.2852096	0.5002855	kangaroo
0.0140884165	0.3787974	leopard
0.32320467	0.4259808	rabbit
0.68841225	0.46263152	plate
0.54546773	0.9926747	road
0.6488405	0.8879823	castle
0.5852499	0.62275416	lawn_mower
0.46590036	0.79516935	mountain
0.84621423	0.54809535	chair
0.20438987	0.48766035	beaver
0.2734383	0.68377703	skunk
0.5568147	0.56271744	motorcycle
0.6918615	0.65946144	bus
0.44274116	0.9425116	plain
0.47871295	0.5732876	ray
0.4551193	0.08457658	poppy
0.64703786	0.8936884	castle
0.6908189	0.6595406	house
0.36840716	0.45042884	flatfish
0.26389143	0.8966601	pine_tree
0.26166558	0.88239413	pine_tree
0.12646528	0.48785922	kangaroo
0.49868333	0.12487209	rose
0.34905383	0.32370287	spider
0.69163686	0.29236543	boy
0.48541105	0.8037973	mountain
0.42261285	0.44244942	lizard
0.6291136	0.090464056	apple
0.3684111	0.37217116	crab
0.48373854	0.37114835	lobster
0.5768733	0.550011	motorcycle
0.55727416	0.22169983	aquarium_fish
0.3125472	0.82988733	forest
0.63183665	0.13165948	pear
0.49582407	0.2903406	bowl
0.68195105	0.75237334	house
0.029349359	0.5189469	wolf
0.63702196	0.24438277	lizard
0.117033735	0.37876213	lion
0.18041904	0.44968367	porcupine
0.69476485	0.26430047	otter
0.64132714	0.6610354	house
0.62555784	0.13585433	chair
0.47802025	0.7893647	mountain
0.17515716	0.626184	cattle
0.89976794	0.47114927	can
0.4788734	0.4091962	crab
0.18681704	0.27096838	chimpanzee
0.3624036	0.34123048	spider
0.69926035	0.5084041	lamp
0.53613174	0.9911517	road
0.3111527	0.4705855	shrew
0.45367098	0.628348	whale
0.6745731	0.30859798	man
0.9957747	0.52288795	wardrobe
0.5498153	0.9788588	road
0.7113127	0.6714968	bus
0.7042593	0.39932936	clock
0.5634654	0.10538482	sweet_pepper
0.5052772	0.5831041	man
0.45956996	0.51935536	shrew
0.7189126	0.22388536	girl
0.69043875	0.57911557	plain
0.71352255	0.22072518	boy
0.18014911	0.25410458	chimpanzee
0.071760595	0.45196107	fox
0.9539346	0.33420599	keyboard
0.32086232	0.4194938	rabbit
0.6811425	0.6904968	bus
0.846408	0.53797925	chair
0.18143293	0.273757	chimpanzee
0.5641255	0.41588548	worm
0.543516	0.9943384	road
0.07615584	0.31790048	tiger
0.40245074	0.47274828	turtle
0.471416	0.8055749	mountain
0.825978	0.7269034	rocket
0.637772	0.8996937	castle
0.43208066	0.84044623	otter
0.69441605	0.7078939	streetcar
0.25439522	0.56641185	porcupine
0.19763605	0.46633756	butterfly
0.47325933	0.9228313	shark
0.6470783	0.8491143	castle
0.69015074	0.64204425	bus
0.3881293	0.6677417	whale
0.3952487	0.3837659	worm
0.75245243	0.44901755	plate
0.3370881	0.26481795	cockroach
0.76310015	0.4178357	clock
0.46176213	0.87734634	cloud
0.99934703	0.5219153	wardrobe
0.41310325	0.9128498	forest
0.6308299	0.74081504	train
0.39074644	0.74924856	bicycle
0.53257394	0.98338413	road
0.20810924	0.85937387	oak_tree
0.8634962	0.5373674	chair
0.19794814	0.3729237	possum
0.46719754	0.16733788	orchid
0.5847129	0.015944079	orange
0.25649688	0.52953017	bear
0.22288465	0.47245857	beaver
0.026311027	0.51347697	tiger
0.6419676	0.14109135	orange
0.38473064	0.5231109	crocodile
0.7220058	0.57838255	bed
0.20057316	0.79874724	maple_tree
0.13278753	0.5449411	wolf
0.86212444	0.6135008	bed
0.70378	0.2388358	girl
0.50486803	0.8817794	sea
0.48866442	0.19559154	orchid
0.44997016	0.18073654	orchid
0.6403495	0.89014494	castle
0.079847485	0.7366569	palm_tree
0.46093553	0.16810548	orchid
0.23567249	0.60891944	camel
0.83083606	0.7323857	rocket
0.32223275	0.43341592	rabbit
0.33518514	0.26221943	cockroach
0.08795697	0.41439322	leopard
0.39833996	0.758756	bicycle
0.6494012	0.49027452	seal
0.53788453	0.30605295	snail
0.2863922	0.6599415	skunk
0.10920283	0.570335	raccoon
0.4380082	0.56962687	turtle
0.96552664	0.5181429	wardrobe
0.39449894	0.5295426	crocodile
0.6805564	0.28273213	woman
0.27050936	0.67519325	skunk
0.40194246	0.39516732	lizard
0.69374377	0.85071903	house
0.3830271	0.76138866	bicycle
0.6877913	0.4044196	bowl
0.7848586	0.5511657	table
0.5535864	0.2990873	seal
0.07543791	0.457697	fox
0.68245435	0.8299358	house
0.7642768	0.22579822	baby
0.79936516	0.47150898	telephone
0.8553738	0.5480368	chair
0.60906625	0.73261964	train
0.48376337	0.81115854	mountain
0.38227835	0.6681166	whale
0.45484436	0.5479547	dinosaur
0.05019135	0.45669124	fox
0.6202949	0.502316	man
0.1263841	0.39524966	lion
0.3367251	0.5632206	seal
0.42575702	0.31756723	caterpillar
0.26251027	0.18572134	mushroom
0.945007	0.6144035	television
0.47084647	0.5047497	caterpillar
0.46796066	0.30346772	lawn_mower
0.47154582	0.46207508	turtle
0.31234607	0.56191295	seal
0.4404876	0.6134274	whale
0.17619312	0.63383627	cattle
0.08288064	0.45136333	fox
0.4504538	0.5508036	leopard
0.3716984	0.33368525	spider
0.35093904	0.32452315	spider
0.63702923	0.8686209	castle
0.4685368	0.6603379	shark
0.036772538	0.5085811	wolf
0.6592378	0.2282297	lobster
0.028892197	0.49985567	wolf
0.4377439	0.41499275	dinosaur
0.6274015	0.50579107	telephone
0.2149443	0.55306244	dinosaur
0.6499414	0.082298346	apple
0.1810261	0.6230207	cattle
0.6965515	0.7558413	bridge
0.51231635	0.53482264	trout
0.28980133	0.6786342	skunk
0.033627067	0.51150846	wolf
0.22641197	0.3847256	mouse
0.7054449	0.66953677	bus
0.7035809	0.3896804	plate
0.22264296	0.39719126	shrew
0.5878084	0.63732594	tank
0.47457296	0.61492425	dinosaur
0.2931114	0.3589775	ray
0.61993766	0.38914904	mouse
0.10365098	0.38612932	lion
0.4612102	0.52139145	mouse
0.2705785	0.5329806	bear
0.7903907	0.5925117	couch
0.7110051	0.6671621	bus
0.22482125	0.3881643	mouse
0.10490899	0.7348596	palm_tree
0.42895243	0.9195455	plain
0.38659486	0.614343	dolphin
0.6934029	0.41711175	plate
0.059321564	0.46027613	fox
0.7935097	0.55481565	table
0.5546873	0.22552295	aquarium_fish
0.75817025	0.6350901	pickup_truck
0.68586016	0.25100097	girl
0.3957673	0.53990424	beaver
0.525102	0.31514457	snail
0.026140567	0.40439	leopard
0.74835026	0.43614802	clock
0.69978696	0.61430407	television
0.035891738	0.49734917	kangaroo
0.6807797	0.29160422	boy
0.88957775	0.403863	bottle
0.6128434	0.34934106	flatfish
0.71125937	0.78336483	bridge
0.35310158	0.37903938	mouse
0.40848413	0.7414264	bicycle
0.25662497	0.81959987	willow_tree
0.70270795	0.38693225	plate
0.86430466	0.39097086	bottle
0.0870276	0.3377737	lion
0.892391	0.4055784	bottle
0.70050704	0.64096487	pickup_truck
0.5072664	0.13895106	tulip
0.6195069	0.3233841	flatfish
0.61287975	0.33185998	flatfish
0.6858585	0.62884283	couch
0.6512334	0.08353709	apple
0.2889579	0.55583245	fox
0.28337392	0.6787203	skunk
0.54908705	0.96628344	road
0.39184484	0.5336266	crocodile
0.2327738	0.5879988	camel
0.6124634	0.1029832	apple
0.13241774	0.5118379	kangaroo
0.67710006	0.43360877	bowl
0.15534106	0.62006253	bear
0.5984099	0.51707447	lizard
0.47396842	0.6699517	dolphin
0.55162126	0.7015057	lion
0.28176713	0.8604333	pine_tree
0.2527199	0.37829432	mouse
0.74023306	0.49741846	lamp
0.6771747	0.41457123	ray
0.95875245	0.52085435	skyscraper
0.47179547	0.79916525	mountain
0.65661216	0.44739956	woman
0.6616901	0.12974961	pear
0.90627116	0.46510658	can
0.092804484	0.73936003	palm_tree
0.6490633	0.3790461	table
0.28015926	0.69366807	skunk
0.24902026	0.3794554	mouse
0.6513293	0.6409794	train
0.61832964	0.049475424	bowl
0.592362	0.09612905	sweet_pepper
0.7504321	0.42771235	clock
0.2598629	0.89227426	pine_tree
0.4551043	0.5536724	turtle
0.26615247	0.3432677	hamster
0.49323952	0.13120598	mushroom
0.36827952	0.19966713	bee
0.17540996	0.41931662	shrew
0.33916834	0.09251841	sunflower
0.63778085	0.6875004	aquarium_fish
0.033070672	0.5043866	wolf
0.6762433	0.74496204	bridge
0.1251857	0.741655	spider
0.47060055	0.80742383	mountain
0.95991904	0.5368694	wardrobe
0.92764163	0.33481026	keyboard
0.80009115	0.5950422	couch
0.6638167	0.24668106	woman
0.32735464	0.4645428	bowl
0.7626743	0.63238025	pickup_truck
0.37166986	0.3367402	spider
0.42386535	0.8299383	orchid
0.1851577	0.36134377	possum
0.5593652	0.23610865	aquarium_fish
0.31891033	0.254884	cockroach
0.6826456	0.31192237	man
0.2069223	0.5946241	mushroom
0.54489803	0.3623332	lobster
0.5170663	0.1362739	rose
0.2735516	0.4592804	dinosaur
0.26869187	0.8145725	willow_tree
0.75005585	0.24392189	baby
0.4019383	0.2776232	beetle
0.6509115	0.49624652	whale
0.39969683	0.5296918	crocodile
0.5795429	0.08806719	sweet_pepper
0.546053	0.7136688	tractor
0.2084449	0.43492877	beetle
0.24384077	0.880473	oak_tree
0.3204275	0.2652932	cockroach
0.4818699	0.8045314	mountain
0.84611094	0.608877	bed
0.31423104	0.38774356	squirrel
0.60005605	0.01853687	orange
0.28520572	0.64427525	skunk
0.32697594	0.5881154	otter
0.30338392	0.62969005	butterfly
0.2218395	0.5664164	camel
0.8262849	0.7313992	rocket
0.6764453	0.51560736	mushroom
0.32684347	0.25816265	cockroach
0.18495461	0.6314002	cattle
0.7165692	0.24463037	baby
0.554867	0.9799812	road
0.33137855	0.2686069	cockroach
0.28348505	0.66124064	skunk
0.2720856	0.6915834	skunk
0.5657228	0.7852614	lawn_mower
0.6742249	0.62646747	bus
0.34230676	0.48700553	lizard
0.5734449	0.6890606	lawn_mower
0.19242762	0.556472	elephant
0.23291944	0.38404435	shrew
0.42974454	0.32316652	caterpillar
0.106687866	0.40021142	lion
0.6405039	0.08970721	apple
0.7100892	0.6743376	bus
0.2373435	0.5991943	camel
0.41089073	0.26647338	beetle
0.65084225	0.8711673	castle
0.6264495	0.1344773	sweet_pepper
0.5180357	0.07833228	tulip
0.34726632	0.3221205	spider
0.05279933	0.44863003	fox
0.35893127	0.5162261	shrew
0.80785024	0.47373998	telephone
0.846029	0.5591379	chair
0.22667286	0.38960722	mouse
0.2983459	0.54557514	seal
0.4743265	0.2703285	butterfly
0.94570714	0.51641834	telephone
0.07194911	0.3097119	tiger
0.65425754	0.25627255	woman
0.24788985	0.4655352	beaver
0.4028721	0.42230174	snail
0.55453783	0.22642666	aquarium_fish
0.36792213	0.33233553	spider
0.7136409	0.778086	bridge
0.946662	0.6182997	television
0.47316495	0.3311523	snake
0.32192656	0.4185698	rabbit
0.54039603	0.2366223	aquarium_fish
0.21534918	0.88370657	pine_tree
0.57399505	0.56266373	motorcycle
0.563388	0.1231258	sweet_pepper
0.73502904	0.6370291	pickup_truck
0.60370654	0.6226247	bus
0.0799016	0.73710847	palm_tree
0.96554404	0.51838887	wardrobe
0.22450764	0.40962133	mouse
0.7091864	0.6504288	bus
0.37156895	0.5969555	otter
0.029095633	0.51841635	wolf
0.6981002	0.45550552	bowl
0.3947048	0.26229945	beetle
0.20955706	0.27212328	chimpanzee
0.16734326	0.61071116	cattle
0.746449	0.420674	clock
0.4158244	0.4065992	orchid
0.29284397	0.64715695	skunk
0.2771301	0.67179793	skunk
0.4545171	0.6243951	crocodile
0.83103055	0.6219869	bed
0.27099964	0.6900879	skunk
0.3906888	0.20159136	bee
0.28196394	0.67600864	skunk
0.7111021	0.2214483	girl
0.17679858	0.6231307	cattle
0.3516591	0.35304642	spider
0.55130637	0.57040155	motorcycle
0.41874236	0.31031606	caterpillar
0.70718426	0.7812149	bridge
0.62350863	0.5473732	flatfish
0.19500019	0.5407679	bear
0.44920367	0.9345409	plain
0.3475701	0.49897137	rabbit
0.40021378	0.48259053	tank
0.64133066	0.16977948	snail
0.10478953	0.37853292	lion
0.59995496	0.32727072	rabbit
0.58286214	0.6371249	tank
0.25874946	0.8159536	willow_tree
0.6280829	0.28899112	woman
0.08814275	0.58703864	raccoon
0.45787382	0.08051619	poppy
0.46121642	0.5877057	shark
0.700482	0.47249463	sweet_pepper
0.33346707	0.5518079	rabbit
0.73126173	0.6279393	pickup_truck
0.6818863	0.77078843	bridge
0.2221986	0.59447426	cattle
0.61274433	0.6010131	kangaroo
0.35907257	0.57265973	crocodile
0.693917	0.71406496	streetcar
0.1836926	0.26723853	chimpanzee
0.42283338	0.46697736	dinosaur
0.4651618	0.47458562	mushroom
0.7430968	0.64180577	pickup_truck
0.50106317	0.49761966	tiger
0.5687301	0.7062148	tractor
0.84323925	0.61511374	bed
0.6612506	0.4806823	camel
0.67313415	0.42926645	bowl
0.69225717	0.85117567	house
0.45159134	0.65036327	whale
0.39829034	0.40351197	mouse
0.4171623	0.62910384	dolphin
0.25730628	0.4520607	shrew
0.7091234	0.23887496	woman
0.32962695	0.82814544	forest
0.70963913	0.5092545	lamp
0.36906686	0.41176152	mouse
0.26366854	0.84874743	oak_tree
0.46733057	0.28656486	butterfly
0.25541973	0.5477018	porcupine
0.19910306	0.53674954	seal
0.57864016	0.017431691	orange
0.515812	0.5222819	trout
0.6998716	0.7070929	streetcar
0.43971428	0.5013146	shark
0.8964219	0.46036053	can
0.40180397	0.6770294	flatfish
0.62567896	0.73448974	train
0.28435862	0.8349279	forest
0.23626417	0.87345266	oak_tree
0.57088584	0.7792113	lawn_mower
0.7511852	0.2642443	boy
0.09040198	0.46445566	kangaroo
0.67961425	0.6219122	butterfly
0.11091986	0.7363787	palm_tree
0.10112724	0.41486353	lion
0.10758613	0.56020594	squirrel
0.31085387	0.44132876	rabbit
0.67835647	0.31725788	man
0.5019115	0.06760005	tulip
0.20012127	0.86567026	oak_tree
0.28155783	0.67462665	skunk
0.558179	0.42512953	snake
0.44267845	0.95179534	plain
0.52569556	0.12990007	rose
0.27209997	0.35677832	hamster
0.33567935	0.48682693	cattle
0.75304294	0.24335836	baby
0.3987089	0.76197267	bicycle
0.71455693	0.37685898	plate
0.33119786	0.51124895	otter
0.3282219	0.26363164	cockroach
0.4640911	0.38797826	maple_tree
0.4428286	0.6226971	dolphin
0.52849156	0.13095026	rose
0.8099612	0.60859215	couch
0.38921368	0.29220885	beetle
0.7965828	0.5567	cup
0.48724943	0.6572897	ray
0.58864015	0.0042431643	orange
0.7934819	0.36924738	cup
0.67425954	0.27915278	boy
0.43979102	0.178282	orchid
0.12164169	0.575023	shrew
0.09910712	0.5666752	raccoon
0.5663653	0.7927761	lawn_mower
0.22340341	0.49045226	beaver
0.38222468	0.67555326	whale
0.19179788	0.8011698	maple_tree
0.19659156	0.8523508	oak_tree
0.37712526	0.13289933	pine_tree
0.67136055	0.8345491	road
0.18400462	0.2782377	chimpanzee
0.709295	0.6308987	bus
0.5724179	0.10013104	poppy
0.76074785	0.6479055	pickup_truck
0.33644205	0.27607492	tulip
0.43579364	0.34752813	caterpillar
0.32468835	0.24994685	cockroach
0.38557306	0.62602675	dolphin
0.52262485	0.4305584	snake
0.47563624	0.2834457	butterfly
0.80322534	0.46995363	telephone
0.47270262	0.3314591	snake
0.80030185	0.79895777	skyscraper
0.5414916	0.99193484	road
0.10196352	0.73468035	palm_tree
0.50526255	0.11260135	rose
0.27516657	0.37217942	elephant
0.017797295	0.51383185	wolf
0.33480224	0.5601695	seal
0.42520645	0.29532897	beetle
0.664561	0.49909514	table
0.108867586	0.39960665	lion
0.7082919	0.3841271	plate
0.31746373	0.8347506	forest
0.0024756198	0.38228297	leopard
0.55194956	0.706799	tractor
0.014005201	0.38383418	leopard
0.21174105	0.46060058	kangaroo
0.50792414	0.079260655	tulip
0.38721633	0.21946202	cockroach
0.474292	0.8085572	mountain
0.39720428	0.26754147	beetle
0.22484984	0.8769831	oak_tree
0.086675346	0.58560747	raccoon
0.61302876	0.4270554	worm
0.26148582	0.83220553	willow_tree
0.055034306	0.44908586	fox
0.44934964	0.30208924	butterfly
0.7278637	0.26307902	boy
0.49866098	0.06524083	tulip
0.4230304	0.4639343	dinosaur
0.22017369	0.48408416	beaver
0.26740205	0.52930206	bear
0.18398796	0.48993477	otter
0.7155505	0.3915884	plate
0.6301956	0.71885663	train
0.99728817	0.52212465	wardrobe
0.4287791	0.46311486	dinosaur
0.6905994	0.7070775	train
0.1301041	0.39615774	lion
0.2096688	0.2811607	chimpanzee
0.099817455	0.5730176	raccoon
0.6729857	0.13477108	pear
0.8471021	0.61674654	couch
0.6756136	0.80058646	house
0.6688825	0.084389515	apple
0.55324316	0.22567426	aquarium_fish
0.10647083	0.7325136	palm_tree
0.3785631	0.5818008	dolphin
0.31597915	0.3828113	squirrel
0.38868335	0.54836315	turtle
0.6259223	0.5769035	bicycle
0.40888923	0.8579532	cloud
0.69374824	0.26200604	woman
0.32907116	0.649987	possum
0.48947892	0.591014	rocket
0.5467704	0.9885378	road
0.31986868	0.5637275	seal
0.5286005	0.21165414	aquarium_fish
0.72567713	0.22272459	girl
0.51637125	0.07747542	tulip
0.7468513	0.43939844	clock
0.23375401	0.8615558	oak_tree
0.6371065	0.7352976	train
0.5528802	0.23319703	trout
0.28502253	0.7541297	house
0.47221145	0.88315946	sea
0.41479388	0.5785583	crocodile
0.55309355	0.70163316	tractor
0.80598044	0.37803298	cup
0.11259574	0.7270959	palm_tree
0.65743166	0.098407425	apple
0.37373972	0.33138347	spider
0.86586875	0.55134815	chair
0.43241966	0.34275123	caterpillar
0.4657214	0.9177323	keyboard
0.35163012	0.324875	spider
0.4907884	0.3805809	lobster
0.26277244	0.80298847	willow_tree
0.5554907	0.9638004	road
0.31157663	0.25244647	cockroach
0.60852826	0.13482837	apple
0.0136188185	0.38516146	leopard
0.6792977	0.6675993	streetcar
0.27573636	0.3856415	squirrel
0.6996405	0.69286627	streetcar
0.92344654	0.61994463	television
0.41176504	0.91404146	forest
0.88191086	0.40410936	bottle
0.5485338	0.11724155	man
0.26233175	0.8606617	pine_tree
0.38702467	0.27282044	beetle
0.18443625	0.34325397	possum
0.487862	0.11546853	rose
0.79532117	0.5929853	couch
0.68665314	0.31965736	man
0.55465895	0.71280354	tractor
0.55011463	0.4990141	turtle
0.66860455	0.6288362	pickup_truck
0.670479	0.84479564	house
0.5073527	0.5119732	trout
0.29305556	0.5157858	bear
0.67379695	0.14556432	pear
0.2878545	0.64916086	skunk
0.7656305	0.49125943	bed
0.32387212	0.3888512	squirrel
0.46843317	0.08473631	rose
0.27755016	0.48104465	possum
0.064457886	0.45580593	fox
0.67862743	0.6380656	clock
0.44149268	0.18673292	orchid
0.36645684	0.4319665	fox
0.5431449	0.4807278	flatfish
0.850894	0.41339192	bottle
0.20763846	0.5599684	elephant
0.38242903	0.42952666	snail
0.10334334	0.38480255	lion
0.3264531	0.8362073	forest
0.72566295	0.56483585	spider
0.17621945	0.4807963	porcupine
0.25865602	0.5310047	porcupine
0.5614594	0.23044096	aquarium_fish
0.61046493	0.42089123	worm
0.39053845	0.5485692	crocodile
0.699146	0.7720364	bridge
0.19233099	0.41508746	shrew
0.44330418	0.55841523	turtle
0.83942866	0.5475284	chair
0.7030657	0.5831385	plain
0.6058716	0.5592427	raccoon
0.6991094	0.51501286	lamp
0.26647997	0.83020645	pine_tree
0.51671994	0.07903945	tulip
0.6562737	0.59989065	man
0.210775	0.8085905	maple_tree
0.20857173	0.85958034	oak_tree
0.67657083	0.64128965	tractor
0.42475495	0.27635753	bee
0.45468298	0.5706213	turtle
0.9799905	0.52005225	wardrobe
0.45814967	0.19620827	orchid
0.22349302	0.5873183	camel
0.24934995	0.8114111	willow_tree
0.47952694	0.3984211	spider
0.42835435	0.6904658	mountain
0.6841688	0.6795844	bus
0.56300575	0.78952557	lawn_mower
0.46541196	0.26482728	butterfly
0.3877641	0.6191703	dolphin
0.79527164	0.7942191	skyscraper
0.19831935	0.29795125	chimpanzee
0.37231654	0.11211551	sunflower
0.19988416	0.84857094	oak_tree
0.39982253	0.5794669	spider
0.28538102	0.44039991	beaver
0.6818692	0.31422603	man
0.4656966	0.2638157	butterfly
0.11286386	0.39868388	lion
0.6132243	0.3445391	flatfish
0.21153691	0.5626966	fox
0.59240603	0.0393251	sweet_pepper
0.7460643	0.57508665	bus
0.17849796	0.5677989	cattle
0.18638183	0.5584957	elephant
0.48992324	0.67977226	ray
0.6477415	0.09718506	apple
0.5736627	0.47442594	whale
0.61917716	0.32742926	flatfish
0.4393975	0.9068885	forest
0.43568078	0.8550001	sea
0.40088686	0.75603396	bicycle
0.3196827	0.45936447	possum
0.58358073	0.033671577	orange
0.21268657	0.81830966	maple_tree
0.65437144	0.37745705	clock
0.39034656	0.6231201	dolphin
0.71850157	0.41968986	clock
0.41329032	0.29676068	beetle
0.8424788	0.6024859	table
0.109693274	0.7520264	palm_tree
0.49939087	0.0769431	tulip
0.39298573	0.6737428	dolphin
0.40767565	0.85082036	cloud
0.18629642	0.46019283	porcupine
0.67196494	0.46474957	clock
0.6637769	0.15318364	pear
0.3405773	0.25842392	cockroach
0.42307034	0.84934944	cloud
0.61136293	0.3415509	flatfish
0.35496143	0.5688319	seal
0.35366318	0.11005973	sunflower
0.25024378	0.3955944	possum
0.3430099	0.44274163	lion
0.71168894	0.65539163	bus
0.6815239	0.26976484	woman
0.49004072	0.4178244	crab
0.30369702	0.57071424	otter
0.5987255	0.0967696	sweet_pepper
0.706474	0.7805418	bridge
0.7949752	0.80064505	skyscraper
0.21043509	0.85179776	maple_tree
0.32066646	0.25092524	cockroach
0.51564944	0.069777004	tulip
0.7097749	0.4931782	lamp
0.81178683	0.4629092	telephone
0.94096226	0.3296164	keyboard
0.1731039	0.55689687	elephant
0.68854624	0.838092	house
0.48833293	0.90321475	sea
0.75897515	0.47647503	keyboard
0.4856304	0.6742788	seal
0.9407606	0.60070574	television
0.63797617	0.8800482	castle
0.6563468	0.67828774	bus
0.9490555	0.34192076	keyboard
0.7020232	0.229216	girl
0.44891876	0.19414644	orchid
0.10889972	0.4044918	tiger
0.4813341	0.38850865	aquarium_fish
0.69882524	0.381489	plate
0.33347863	0.25614038	cockroach
0.8340918	0.7354063	rocket
0.30003035	0.4777761	beaver
0.71967715	0.59942245	bottle
0.7049558	0.23039399	woman
0.22801991	0.41259104	shrew
0.67785084	0.6255367	pickup_truck
0.7985331	0.7861988	skyscraper
0.70324814	0.5851132	willow_tree
0.22518218	0.49200302	beaver
0.7971315	0.53428406	table
0.38706064	0.6798028	dolphin
0.2410511	0.4182624	tiger
0.3499412	0.32483673	spider
0.83797485	0.6106055	bed
0.69582367	0.42153603	bowl
0.39638144	0.117251344	forest
0.34755117	0.12372502	orchid
0.25819412	0.36354712	hamster
0.67499226	0.3075635	man
0.3704052	0.20128655	bee
0.68030787	0.30905488	man
0.63576967	0.5141842	telephone
0.919582	0.34580365	keyboard
0.52947253	0.08430559	sweet_pepper
0.40632015	0.36160234	snail
0.8378764	0.72781396	rocket
0.12921938	0.51917285	rabbit
0.46841645	0.29009268	butterfly
0.3311614	0.8233991	forest
0.69766134	0.38220352	plate
0.67792743	0.26450193	girl
0.800663	0.5448589	chair
0.8846667	0.40133634	bottle
0.6899084	0.83538467	house
0.3715702	0.48777002	porcupine
0.34616154	0.100809045	sunflower
0.6236901	0.7011293	man
0.20400068	0.29030773	seal
0.5354123	0.30799305	snail
0.7135991	0.47049472	can
0.1699449	0.37674925	possum
0.68461365	0.30703706	man
0.44735184	0.86929774	cloud
0.74413675	0.41696495	clock
0.28175396	0.680331	skunk
0.40131238	0.4942152	snake
0.6590769	0.56030345	man
0.49032867	0.21686123	bowl
0.60095555	0.62031454	tank
0.6513445	0.10011089	beetle
0.5308476	0.9821962	road
0.19768324	0.5554713	elephant
0.51009816	0.5232367	trout
0.77546555	0.37412286	cup
0.744492	0.6555793	pickup_truck
0.3191498	0.5353854	otter
0.51306564	0.5205918	trout
0.1793267	0.6403153	cattle
0.23085746	0.8385177	pine_tree
0.49835727	0.4557414	lizard
0.7115588	0.24743669	woman
0.39305326	0.527954	crocodile
0.3002788	0.4940549	fox
0.64414144	0.8786858	castle
0.8200834	0.5599961	couch
0.7673319	0.6420649	pickup_truck
0.30175573	0.4219765	dinosaur
0.5915553	0.62258196	tank
0.57269156	0.63059735	tank
0.82125413	0.5856122	couch
0.623579	0.3073538	girl
0.67615885	0.7425149	bridge
0.6132849	0.5651549	bicycle
0.17471252	0.6331997	fox
0.88857883	0.46912923	can
0.6473088	0.38160104	telephone
0.5781835	0.5465855	motorcycle
0.6086637	0.7322734	mountain
0.23655294	0.48748085	camel
0.38916713	0.63213533	otter
0.5896139	0.0026589402	orange
0.61045647	0.4539677	worm
0.09366504	0.57277954	raccoon
0.45773748	0.42032188	crab
0.1032982	0.31722966	tiger
0.13256069	0.5450763	possum
0.93735737	0.60535127	television
0.5814492	0.80215895	lawn_mower
0.6409903	0.9037454	castle
0.62245125	0.5480852	lamp
0.36440575	0.19290239	bee
0.3218907	0.53205365	otter
0.5855259	0.5662005	bicycle
0.4409401	0.647601	whale
0.63548666	0.8733269	wardrobe
0.23561026	0.4989827	bear
0.37692165	0.12613167	baby
0.10431563	0.73940355	palm_tree
0.10815538	0.5759091	raccoon
0.29545707	0.5249648	beaver
0.5383304	0.9931774	road
0.7464389	0.26779824	boy
0.848004	0.5410343	chair
0.4857981	0.7995178	mountain
0.41707253	0.86056507	cloud
0.29149222	0.59814346	seal
0.89198905	0.47272784	can
0.66291666	0.08842355	apple
0.9360723	0.5891843	telephone
0.26636136	0.88993	pine_tree
0.44715154	0.5366496	turtle
0.54748523	0.5647397	motorcycle
0.70296746	0.5182721	lamp
0.32740664	0.47768342	forest
0.6493364	0.67448366	castle
0.21852323	0.8576291	oak_tree
0.4457214	0.16558366	orchid
0.99093604	0.5211972	wardrobe
0.93956274	0.60826576	television
0.2927919	0.33954704	snail
0.3737271	0.34908563	spider
0.9437067	0.54739225	bed
0.43156096	0.6296664	trout
0.7986074	0.36705774	cup
0.48424086	0.66989404	dolphin
0.39511207	0.261138	beetle
0.33097222	0.4314279	couch
0.079294145	0.46065634	leopard
0.2901319	0.6518921	skunk
0.4175651	0.8369695	elephant
0.46232325	0.27336112	butterfly
0.983069	0.5356105	wardrobe
0.65302587	0.14611459	pear
0.1596438	0.46350625	porcupine
0.65723777	0.7094685	streetcar
0.38442218	0.41515654	beaver
0.61101276	0.4198525	worm
0.5497394	0.36664915	lobster
0.61031157	0.33128187	flatfish
0.7295954	0.25873303	boy
0.8856743	0.4424881	bottle
0.262876	0.87618375	pine_tree
0.6613193	0.6999862	streetcar
0.6939949	0.52127224	lamp
0.5496451	0.55393106	motorcycle
0.36051843	0.19710623	bee
0.6625958	0.25155753	woman
0.52270854	0.14009519	rose
0.4448503	0.5612768	turtle
0.66465324	0.08350741	apple
0.47678858	0.27500692	butterfly
0.47925767	0.8418889	mountain
0.24451299	0.19368906	mushroom
0.22229183	0.49728647	beaver
0.42081866	0.3681892	butterfly
0.025711806	0.3846588	leopard
0.26733208	0.437791	squirrel
0.6161192	0.70245403	road
0.71490586	0.53912175	snake
0.18600403	0.8016531	maple_tree
0.184185	0.5414853	elephant
0.44341356	0.08604661	poppy
0.5126166	0.105206855	poppy
0.6370086	0.7136914	train
0.3870116	0.7588567	bicycle
0.8692873	0.41966775	bottle
0.25181335	0.18546729	mushroom
0.51170945	0.5223342	trout
0.3052961	0.40077168	squirrel
0.3512075	0.3259364	spider
0.7447661	0.43929222	clock
0.43946582	0.34960997	caterpillar
0.7010146	0.40014556	plate
0.4535917	0.10417095	poppy
0.4400563	0.17653312	orchid
0.0750953	0.44453427	fox
0.015118089	0.37940162	leopard
0.32711744	0.8204129	forest
0.47213817	0.19672118	can
0.5859288	0.11187995	worm
0.7514111	0.1986932	worm
0.31658727	0.5918448	crocodile
0.71962464	0.6402392	bus
0.9443105	0.3343272	keyboard
0.09141885	0.7341967	palm_tree
0.5933378	0.017778859	orange
0.36811164	0.12022971	sunflower
0.56483835	0.5686557	motorcycle
0.7950282	0.7843213	skyscraper
0.34206867	0.09897002	sunflower
0.4817834	0.8046939	mountain
0.736756	0.62678003	lamp
0.75285184	0.6432775	pickup_truck
0.75407064	0.6315657	pickup_truck
0.6927816	0.49065807	cup
0.69847435	0.8524994	house
0.2873828	0.56387335	kangaroo
0.39459252	0.2810545	turtle
0.5425657	0.9900849	road
0.6815444	0.6672396	bus
0.025249522	0.40261275	leopard
0.47189513	0.1970261	girl
0.53858554	0.998034	road
0.1873786	0.8023387	maple_tree
0.66254985	0.75338095	bus
0.5389975	0.24677977	trout
0.6006335	0.006587126	orange
0.4112091	0.86164725	cloud
0.39278874	0.45927787	dinosaur
0.57412565	0.70479286	tractor
0.7410912	0.24981417	girl
0.10505649	0.3909547	lion
0.4482473	0.09252406	poppy
0.23372617	0.6113101	camel
0.8919086	0.3996026	bottle
0.30271327	0.4839355	wolf
0.7095222	0.4806499	camel
0.5022021	0.45915028	lizard
0.28652126	0.6823406	skunk
0.8513545	0.56001586	table
0.108434275	0.7523199	forest
0.56398493	0.7909661	lawn_mower
0.46701473	0.27694193	bee
0.4640827	0.8950462	sea
0.47882196	0.51623154	snake
0.6416531	0.9062425	castle
0.7969358	0.7931981	skyscraper
0.18207896	0.280996	snake
0.08225814	0.31931615	tiger
0.47872436	0.7958226	mountain
0.7026367	0.22675958	girl
0.48263276	0.16655353	orchid
0.80937815	0.4695964	telephone
0.672089	0.74120235	bridge
0.24654676	0.4942836	shrew
0.4567199	0.63574284	squirrel
0.33375147	0.83219373	forest
0.4800482	0.80800414	mountain
0.7659079	0.4913963	bed
0.17688806	0.48047808	porcupine
0.5439129	0.4201218	snake
0.58313614	0.68857414	lawn_mower
0.2634776	0.3508864	hamster
0.70040256	0.84767103	house
0.092259556	0.5843204	raccoon
0.6527283	0.24750137	woman
0.80880034	0.8045169	skyscraper
0.38617975	0.75306743	bicycle
0.71060354	0.66728455	bus
0.600649	0.027846146	orange
0.9402741	0.6122182	television
0.20508564	0.58908486	cattle
0.7248268	0.56859887	kangaroo
0.447654	0.3398517	caterpillar
0.5999675	0.35113347	flatfish
0.071757436	0.322564	tiger
0.20686828	0.48028925	beaver
0.56282526	0.4267734	snake
0.62491643	0.4360056	worm
0.2824925	0.65606	skunk
0.6081035	0.49024868	chimpanzee
0.24118678	0.49324876	shrew
0.034375954	0.5046473	wolf
0.27453676	0.6857049	skunk
0.24922545	0.3692193	possum
0.21438093	0.85655874	oak_tree
0.98981816	0.5135955	wardrobe
0.6730127	0.41032055	bowl
0.047560092	0.46197516	fox
0.47431898	0.3150222	butterfly
0.25051	0.51230496	chimpanzee
0.7067815	0.4222553	plate
0.5630582	0.2371952	aquarium_fish
0.31514278	0.39273196	squirrel
0.19239315	0.27657512	chimpanzee
0.6860283	0.705287	streetcar
0.6939997	0.23432007	woman
0.8446711	0.72976434	rocket
0.20932728	0.83637315	oak_tree
0.48075786	0.50751275	porcupine
0.8497804	0.5441801	chair
0.30822772	0.6370187	trout
0.53412366	0.97607243	road
0.26817366	0.38916925	possum
0.8142664	0.8055783	skyscraper
0.79087704	0.56291497	bed
0.8606852	0.38937274	bottle
0.09412486	0.39698973	lion
0.4467642	0.6946762	mountain
0.39159897	0.58851457	otter
0.31189817	0.8085742	otter
0.5954327	0.3530237	flatfish
0.6090828	0.11504474	sweet_pepper
0.36995608	0.45292884	leopard
0.7619797	0.6450993	pickup_truck
0.49861634	0.4644851	lizard
0.54517895	0.5670422	motorcycle
0.23115134	0.59946424	camel
0.5898981	0.5598136	motorcycle
0.6423323	0.8977586	castle
0.66981226	0.44282496	cup
0.6421909	0.3604283	girl
0.7040378	0.27331278	boy
0.20928074	0.6020354	camel
0.1793944	0.26122734	chimpanzee
0.68706155	0.71188515	streetcar
0.2632942	0.87505025	pine_tree
0.47994122	0.26729253	butterfly
0.63743335	0.7080467	house
0.2816597	0.6862322	skunk
0.75882924	0.22323452	baby
0.59523517	0.48792994	bowl
0.31911814	0.5205997	cattle
0.7628641	0.64576477	pickup_truck
0.6434758	0.7212644	train
0.096691154	0.3846424	lion
0.19644602	0.5438858	bear
0.48435885	0.8520651	sea
0.4395245	0.8463871	cloud
0.805189	0.35741842	cup
0.6936715	0.7846654	road
0.2903725	0.45824772	squirrel
0.5025792	0.40543273	plate
0.93701684	0.615972	television
0.8118453	0.57548326	couch
0.56651753	0.6923545	tractor
0.08828193	0.4680082	leopard
0.4017975	0.29896858	shrew
0.5178431	0.52160543	trout
0.18592875	0.80004853	maple_tree
0.839255	0.58125883	bed
0.70539445	0.49095657	clock
0.56787914	0.16462317	bee
0.7291175	0.6441708	pickup_truck
0.4965666	0.51819795	trout
0.6974224	0.38288766	plate
0.5078383	0.52056277	trout
0.48493314	0.85574883	sea
0.16330822	0.42637977	shrew
0.35588393	0.10530953	sunflower
0.112256214	0.57037246	raccoon
0.39595214	0.61874604	dolphin
0.18512623	0.79548234	maple_tree
0.06616393	0.46195576	kangaroo
0.6184084	0.12821251	lobster
0.4481247	0.17005572	orchid
0.5485826	0.56812274	motorcycle
0.7047236	0.66479725	bus
0.58393663	0.64580846	tank
0.24931642	0.50025684	bear
0.71606594	0.48434892	cup
0.2048198	0.280673	chimpanzee
0.39681554	0.39868316	lizard
0.7497019	0.45911637	crocodile
0.6696601	0.53265643	apple
0.40154666	0.7573175	bicycle
0.80311203	0.3581389	cup
0.40753677	0.6438426	crocodile
0.66629213	0.24875839	woman
0.5879279	0.55416507	motorcycle
0.66899705	0.6948578	streetcar
0.2564488	0.33032218	hamster
0.41092306	0.4716128	dinosaur
0.79270035	0.47760615	telephone
0.1678303	0.60834897	cattle
0.35676226	0.12183349	sunflower
0.5552853	0.6913177	tractor
0.510579	0.19200546	girl
0.66184574	0.70685565	bus
0.0041357987	0.37873617	leopard
0.45655477	0.94377756	plain
0.8393232	0.7310628	rocket
0.553535	0.9662364	bridge
0.55012155	0.69660467	tractor
0.22697349	0.42396238	mouse
0.336949	0.27150542	cockroach
0.4785851	0.8014187	mountain
0.7083681	0.78262633	bridge
0.4964772	0.88568664	sea
0.95653224	0.54107356	couch
0.49148458	0.8962932	sea
0.7270176	0.2872251	man
0.4725538	0.2834179	butterfly
0.07237899	0.31341642	tiger
0.18849222	0.3752923	possum
0.6286005	0.6532211	bus
0.7940653	0.59221256	couch
0.73657715	0.2674431	boy
0.47001684	0.45653608	lizard
0.63089764	0.8985078	castle
0.47016633	0.26841673	caterpillar
0.2945888	0.64265144	shrew
0.28300914	0.6404002	skunk
0.44111586	0.30674684	butterfly
0.38271186	0.5339907	leopard
0.5880173	0.09877731	sweet_pepper
0.44670138	0.9344486	plain
0.39274767	0.630626	dolphin
0.654468	0.13632634	pear
0.9659333	0.5396911	wardrobe
0.5749009	0.5470499	motorcycle
0.27385402	0.6744467	skunk
0.21843071	0.5832115	camel
0.23014644	0.17607352	mushroom
0.45555916	0.58750546	turtle
0.4072042	0.6004802	turtle
0.570976	0.77577686	lawn_mower
0.21092454	0.8572889	oak_tree
0.1965688	0.87390375	oak_tree
0.44875506	0.5993935	bridge
0.2694609	0.35146242	possum
0.9478723	0.6163026	television
0.60919213	0.4465632	worm
0.8132182	0.4687353	telephone
0.8491591	0.60486573	bed
0.005071163	0.37845486	leopard
0.48862654	0.890239	sea
0.25891903	0.38635814	possum
0.60956794	0.4307899	worm
0.48893648	0.8188946	mountain
0.75390905	0.42193297	clock
0.21281755	0.8524057	oak_tree
0.21068029	0.8221455	pine_tree
0.8556046	0.6069644	bed
0.4451114	0.9468678	plain
0.46325347	0.88446283	sea
0.33443823	0.5581176	seal
0.18780111	0.4235979	shrew
0.18749072	0.632525	cattle
0.09574711	0.7392292	palm_tree
0.3342051	0.2535652	cockroach
0.38715425	0.61986846	dolphin
0.79895806	0.797416	skyscraper
0.24130128	0.60376894	camel
0.9329273	0.33897653	keyboard
0.89147204	0.4626363	can
0.28222847	0.51392764	chimpanzee
0.43069842	0.5071807	camel
0.17499267	0.37100673	kangaroo
0.6980223	0.6530591	dolphin
0.32978487	0.5906645	otter
0.4042224	0.41289487	woman
0.8501032	0.61980385	couch
0.48169246	0.5860427	lamp
0.34859574	0.10329305	sunflower
0.27922833	0.51749396	bear
0.4548359	0.63897663	ray
0.21628377	0.835749	maple_tree
0.49911284	0.8849282	sea
0.22323823	0.81629485	oak_tree
0.20942609	0.81810963	maple_tree
0.4378348	0.9226139	plain
0.42247918	0.5459609	otter
0.8949293	0.47838774	can
0.71660024	0.37968838	plate
0.26951292	0.33667037	hamster
0.65568125	0.71919197	train
0.7777521	0.46413648	flatfish
0.19770588	0.26741388	chimpanzee
0.44073996	0.62923706	dolphin
0.5280841	0.2542003	snake
0.38569042	0.37698048	lion
0.7072376	0.6628243	streetcar
0.06494833	0.31563228	tiger
0.4788462	0.8179775	mountain
0.23953764	0.8077183	willow_tree
0.5789535	0.03336625	bowl
0.4483982	0.6426424	whale
0.27176753	0.82539403	forest
0.70060784	0.26969144	camel
0.59439987	0.64477175	tank
0.55149734	0.7055795	tractor
0.3590977	0.32676005	spider
0.5199485	0.22966476	crab
0.58090764	0.46072346	caterpillar
0.2380777	0.568235	wolf
0.49659896	0.10892178	butterfly
0.311704	0.4650806	camel
0.9052678	0.45703292	can
0.27061203	0.6648855	skunk
0.38241056	0.2086148	bee
0.5236064	0.104804456	tulip
0.6586041	0.56631327	tiger
0.17674835	0.3691624	possum
0.38835052	0.13012396	orchid
0.47983074	0.8863846	sea
0.36230117	0.19914307	bee
0.26029253	0.8082835	willow_tree
0.5745011	0.5704526	bicycle
0.47014698	0.6529987	ray
0.6633757	0.07927591	apple
0.46373814	0.35460898	snake
0.5064334	0.063158296	tulip
0.66386217	0.13270332	pear
0.115513995	0.58047277	raccoon
0.5644994	0.5615318	motorcycle
0.24067222	0.4184611	ray
0.43012512	0.9339897	plain
0.5516037	0.7117967	tractor
0.9004782	0.4591624	can
0.006657677	0.37698367	leopard
0.7401818	0.65068185	pickup_truck
0.7250845	0.37487572	plate
0.760099	0.41754273	clock
0.28766826	0.6756381	skunk
0.6914968	0.84790206	house
0.61714906	0.25548276	bear
0.4407378	0.9373708	plain
0.71653956	0.50392324	bottle
0.61340404	0.6223945	crocodile
0.57977486	0.087522365	sweet_pepper
0.55703485	0.6998684	tractor
0.41245297	0.4519572	leopard
0.08339923	0.3217828	tiger
0.402159	0.34251767	lizard
0.7509357	0.24281931	baby
0.45054835	0.0751344	poppy
0.9738649	0.5270172	wardrobe
0.3010382	0.3514919	flatfish
0.39387637	0.67758894	whale
0.12412032	0.55410635	raccoon
0.4184602	0.75361395	bicycle
0.7250794	0.4931008	lamp
0.46608868	0.43541458	lizard
0.4894532	0.3768404	lobster
0.47873336	0.39654875	crab
0.54572415	0.5694227	motorcycle
0.7101802	0.2988922	television
0.2463713	0.87656385	pine_tree
0.69210684	0.25023207	girl
0.69969004	0.38622826	plate
0.19092306	0.34572923	possum
0.121720456	0.3911283	lion
0.8340813	0.61542135	couch
0.58269536	0.5540217	motorcycle
0.5699762	0.12987809	lobster
0.25262597	0.3355883	hamster
0.4281421	0.45692188	dinosaur
0.22993554	0.19016309	mushroom
0.81020623	0.8082475	skyscraper
0.19382766	0.41804457	shrew
0.7185868	0.39837518	plate
0.08544763	0.73072445	palm_tree
0.6510842	0.50753504	otter
0.3773808	0.47688496	lizard
0.2649138	0.4581665	mouse
0.6184383	0.57514894	bicycle
0.5221215	0.4143334	crocodile
0.67912585	0.4735991	clock
0.6985846	0.39123905	plate
0.4482248	0.24862143	snail
0.5766258	0.6330428	tank
0.37715018	0.66955185	whale
0.61347073	0.43265817	snake
0.65406156	0.08980946	apple
0.24552831	0.37446588	squirrel
0.4906665	0.39037696	crab
0.32131028	0.827475	forest
0.28848672	0.6136235	mountain
0.24833636	0.19528992	mushroom
0.2664434	0.36433426	hamster
0.7550197	0.2592863	woman
0.9420695	0.3263667	keyboard
0.80463576	0.80184287	skyscraper
0.38416505	0.6803541	whale
0.6465531	0.31177026	elephant
0.4748138	0.12440079	lobster
0.26843008	0.49143907	crocodile
0.44616678	0.9479516	plain
0.26095173	0.5366496	bear
0.24462534	0.18269135	mushroom
0.98396546	0.5355428	wardrobe
0.49804607	0.6523279	ray
0.3680365	0.20251109	bee
0.47196642	0.09844493	poppy
0.6712203	0.26256064	woman
0.69162494	0.42791602	cup
0.49432105	0.41600505	crab
0.7049539	0.3830487	plate
0.4197576	0.46205103	dinosaur
0.18909582	0.36450163	possum
0.39231884	0.6741605	whale
0.2077833	0.46780023	beaver
0.008685933	0.38653666	leopard
0.64402676	0.8728641	castle
0.55464154	0.38537952	worm
0.43730173	0.83131725	dolphin
0.81874484	0.4731346	telephone
0.5681682	0.094105996	sweet_pepper
0.5626761	0.42954433	snake
0.65299094	0.3780126	couch
0.24514107	0.37969202	mouse
0.021781236	0.50292814	wolf
0.5906212	0.4391654	ray
0.19464438	0.8717609	oak_tree
0.80153835	0.35635382	cup
0.5363484	0.18062237	lizard
0.7939389	0.3779475	cup
0.68137944	0.25546375	clock
0.6654738	0.5097076	bed
0.677851	0.32473028	girl
0.5215956	0.74665856	house
0.60493475	0.52475274	raccoon
0.3783305	0.4200301	tiger
0.4148941	0.6268408	whale
0.55534416	0.2349134	aquarium_fish
0.6652186	0.36487356	pear
0.70704997	0.7812179	bridge
0.543176	0.39375496	lizard
0.027124131	0.511356	wolf
0.78854126	0.47501236	snake
0.4049418	0.26080552	beetle
0.97700274	0.51084054	wardrobe
0.5708711	0.63837403	tank
0.5544859	0.5678078	motorcycle
0.89013004	0.46374184	can
0.6417361	0.6243944	tank
0.19766673	0.42506558	porcupine
0.26782915	0.84126127	pine_tree
0.51655436	0.103619784	rose
0.4979409	0.12527964	poppy
0.75122285	0.6424896	pickup_truck
0.4843367	0.15113674	orchid
0.4336388	0.9401923	plain
0.8834521	0.4006989	bottle
0.25497642	0.1768148	lizard
0.48930845	0.7990659	cloud
0.46732047	0.88728535	sea
0.62434316	0.46447223	bowl
0.6615605	0.65541977	tractor
0.696925	0.5537636	elephant
0.4589434	0.66458076	ray
0.0938201	0.7400853	palm_tree
0.37688202	0.46501085	leopard
0.477798	0.09399693	rose
0.27731833	0.53524023	shark
0.16287287	0.61506677	lion
0.10640472	0.39898556	lion
0.8117441	0.47406945	telephone
0.22397846	0.589467	camel
0.31307554	0.25341228	cockroach
0.7830407	0.5452868	table
0.032746464	0.38933983	leopard
0.43976718	0.93178666	plain
0.55320936	0.5657439	motorcycle
0.17324193	0.6286833	cattle
0.4081511	0.60116976	turtle
0.8739962	0.46827465	can
0.38994962	0.6005038	dolphin
0.6870923	0.68827707	bus
0.17959572	0.26914585	chimpanzee
0.5517887	0.41414952	snake
0.519107	0.8319555	road
0.607118	0.5046771	motorcycle
0.22624232	0.86517805	palm_tree
0.19227122	0.41367164	shrew
0.01711282	0.3802785	leopard
0.84699726	0.5486871	chair
0.48197207	0.29553434	butterfly
0.29432055	0.655161	snake
0.4508519	0.090755194	poppy
0.96086204	0.5102312	skyscraper
0.09096519	0.39199522	leopard
0.6860224	0.4205033	cup
0.19376598	0.44907293	shrew
0.5306345	0.43489444	snake
0.8064835	0.3620269	cup
0.37499046	0.51010907	crocodile
0.24165113	0.1811398	mushroom
0.43835658	0.10494361	sweet_pepper
0.5630005	0.55511945	motorcycle
0.3601348	0.32795465	spider
0.48306412	0.6741723	ray
0.31184617	0.44309723	lion
0.66679585	0.69030845	train
0.4367862	0.33185253	caterpillar
0.70756924	0.49381793	lamp
0.071142524	0.30827236	tiger
0.23378633	0.6134648	camel
0.5820463	0.77896357	tractor
0.655727	0.08134786	apple
0.29691067	0.4049239	squirrel
0.42165664	0.5688505	whale
0.26931697	0.8938138	pine_tree
0.44990087	0.6730053	ray
0.65832865	0.13856627	pear
0.19212568	0.3517389	possum
0.58328205	0.49223894	otter
0.3120275	0.5677801	seal
0.94166327	0.3494844	keyboard
0.36513197	0.13924237	aquarium_fish
0.48001915	0.26526785	butterfly
0.6786724	0.42094254	bowl
0.69284403	0.5316134	lamp
0.11556416	0.5597983	raccoon
0.611845	0.3417049	flatfish
0.68080586	0.29006726	boy
0.18474326	0.3571413	beaver
0.4426297	0.18472226	orchid
0.44919157	0.25555706	butterfly
0.23410453	0.61257064	camel
0.7831692	0.5364345	table
0.3904145	0.2737316	beetle
0.24777056	0.588477	camel
0.51746947	0.13487838	rose
0.55835503	0.36607406	lobster
0.9217384	0.5173899	cup
0.40116107	0.5275528	crocodile
0.27106172	0.3462262	hamster
0.17665814	0.55829453	elephant
0.9311115	0.6292859	squirrel
0.89408845	0.46453065	can
0.2550219	0.88607645	pine_tree
0.37093532	0.20077875	bee
0.16888328	0.60952353	cattle
0.9297917	0.5947018	television
0.24550788	0.58658516	camel
0.7012935	0.61429006	streetcar
0.5976062	0.52408016	couch
0.689107	0.23708244	woman
0.76250225	0.23234071	baby
0.5501579	0.98236173	road
0.20737627	0.81668586	maple_tree
0.43518305	0.34766132	caterpillar
0.09340201	0.5553051	raccoon
0.107577994	0.58734393	raccoon
0.5026534	0.8012441	castle
0.2856623	0.42510542	rabbit
0.6399787	0.7327489	train
0.666722	0.30022135	woman
0.4809503	0.36969808	lobster
0.6565282	0.5418065	skyscraper
0.38466507	0.6704197	whale
0.8539338	0.60911924	bed
0.54610294	0.7136433	tractor
0.83634925	0.73702914	rocket
0.59616745	0.54117084	pear
0.4759028	0.84106386	plain
0.3844857	0.6719402	whale
0.8668001	0.45911196	can
0.39672604	0.26543528	beetle
0.21419929	0.84603107	oak_tree
0.3719312	0.2005293	bee
0.37664756	0.2588515	beetle
0.4799175	0.66185313	ray
0.44912884	0.94822043	plain
0.47037452	0.5766779	ray
0.24319273	0.86679626	oak_tree
0.72437584	0.2310876	baby
0.96617746	0.5288831	wardrobe
0.7925028	0.5934784	couch
0.45939514	0.89509887	cloud
0.7298484	0.6449915	pickup_truck
0.6194912	0.5084352	rabbit
0.3076419	0.5332321	kangaroo
0.5842572	0.6316752	tank
0.57687896	0.5494568	motorcycle
0.37335733	0.10443396	sunflower
0.18161364	0.26178798	chimpanzee
0.33425057	0.5732814	otter
0.82071364	0.72775936	rocket
0.92544013	0.32987452	keyboard
0.69996667	0.7908701	bridge
0.4115685	0.45938396	dinosaur
0.8462182	0.61966884	bed
0.63445044	0.88537896	castle
0.9315026	0.6096128	television
0.54178506	0.44051713	snake
0.4687656	0.13016744	rose
0.47394863	0.670373	dolphin
0.672953	0.2712498	television
0.69183177	0.73042375	wardrobe
0.3161828	0.65207887	skunk
0.43483177	0.32113665	lizard
0.4757265	0.6288991	shark
0.18259276	0.42261377	ray
0.4494338	0.08348624	poppy
0.5632704	0.7884415	lawn_mower
0.44888392	0.105019785	aquarium_fish
0.883915	0.46949258	can
0.5923583	0.6288574	tank
0.3108446	0.39028326	squirrel
0.39217174	0.31438467	dinosaur
0.5157732	0.43161973	lizard
0.61626935	0.68797606	rocket
0.46610314	0.434838	crab
0.6798229	0.23186226	man
0.8584694	0.5419834	chair
0.4065106	0.26285374	beetle
0.43940145	0.5455101	turtle
0.15989205	0.46097985	porcupine
0.58739436	0.0	orange
0.6996776	0.5337452	lamp
0.693484	0.84637195	house
0.33093587	0.8339568	forest
0.8012832	0.79594505	skyscraper
0.54971033	0.563622	motorcycle
0.17269088	0.45998904	porcupine
0.79966265	0.54792166	table
0.18837321	0.55554503	elephant
0.45776305	0.16252156	orchid
0.79712504	0.36108205	cup
0.4990412	0.6583729	seal
0.04621676	0.46319762	fox
0.28739905	0.82056254	maple_tree
0.24427909	0.49784172	porcupine
0.46674553	0.16413559	orchid
0.7121527	0.23401333	girl
0.80703944	0.4778812	turtle
0.72444475	0.40113938	plate
0.65402585	0.26098254	baby
0.37197936	0.47730362	mushroom
0.38490757	0.27309617	beetle
0.27325833	0.8762925	pine_tree
0.54340124	0.9915708	road
0.68376034	0.65453434	streetcar
0.6897483	0.7170598	streetcar
0.93924177	0.33690047	keyboard
0.68102384	0.6673005	bus
0.70358276	0.7256167	house
0.70626634	0.22167899	girl
0.7194226	0.71772957	streetcar
0.29925916	0.8071269	mushroom
0.42410988	0.2888279	caterpillar
0.2263604	0.48509243	beaver
0.42304116	0.8566163	cloud
0.24216495	0.49944043	turtle
0.9827667	0.5227661	wardrobe
0.7251145	0.4426578	snail
0.19036229	0.7966812	maple_tree
0.24757288	0.19521914	mushroom
0.8382361	0.58947045	bed
0.67817014	0.7000244	train
0.7038764	0.52612126	telephone
0.55671304	0.56827855	motorcycle
0.22119485	0.8203536	willow_tree
0.4278759	0.85075957	cloud
0.3414233	0.37055856	spider
0.72013885	0.643048	bus
0.6626672	0.27757013	woman
0.48619375	0.87996686	sea
0.44488716	0.94505197	plain
0.47624767	0.083518006	poppy
0.3196198	0.82670283	keyboard
0.540067	0.99796075	road
0.24895103	0.824462	oak_tree
0.3788093	0.1299267	butterfly
0.59005475	0.6135756	chimpanzee
0.69545406	0.22037718	camel
0.5320997	0.30730286	snail
0.9986214	0.52108765	wardrobe
0.46142477	0.6127554	shark
0.5216054	0.11434267	rose
0.25979838	0.8762699	pine_tree
0.33388495	0.5874223	otter
0.7889099	0.7759407	skyscraper
0.40544602	0.6005437	seal
0.35958913	0.58522	bear
0.7956498	0.57574934	caterpillar
0.6694253	0.07678206	apple
0.69082236	0.3804773	worm
0.32092512	0.25277466	cockroach
0.09855221	0.7317817	palm_tree
0.655668	0.121592894	apple
0.36243993	0.12609507	sunflower
0.23194155	0.50068027	seal
0.6365801	0.65320307	house
0.85558766	0.5453941	chair
0.46505976	0.18470967	orchid
0.7512066	0.28068745	boy
0.86540437	0.4092094	bottle
0.55024683	0.3666819	telephone
0.3187324	0.42855886	rabbit
0.55693984	0.43514448	snake
0.7434641	0.4368245	clock
0.58540326	0.5493453	motorcycle
0.5504476	0.22618131	aquarium_fish
0.27496985	0.87079346	forest
0.6653494	0.41216117	snail
0.47741967	0.8114941	mountain
0.5442767	0.70940775	tractor
0.24881986	0.3359528	hamster
0.016115678	0.37943825	leopard
0.86954653	0.5399504	chair
0.7061971	0.2525222	baby
0.49376714	0.64543414	flatfish
0.93573564	0.5994018	television
0.51565665	0.8887843	sea
0.26006967	0.33623475	hamster
0.38160643	0.6932715	whale
0.39927024	0.5277394	crocodile
0.26176703	0.37876981	hamster
0.43578026	0.18009582	orchid
0.51393706	0.11562803	tulip
0.24195263	0.5413747	tiger
0.37293306	0.202656	bee
0.4182051	0.4785535	elephant
0.47622094	0.17564753	orchid
0.615776	0.3494761	flatfish
0.742382	0.64309716	pickup_truck
0.6797284	0.4204009	bowl
0.19434506	0.36466974	possum
0.30919865	0.5566779	turtle
0.22883932	0.511135	bear
0.49496394	0.72558975	otter
0.43140966	0.68484694	mountain
0.61918014	0.53580016	palm_tree
0.32366088	0.8368122	forest
0.60147184	0.43195957	worm
0.47242546	0.1386567	poppy
0.057620898	0.44825217	fox
0.58433443	0.017200634	orange
0.63745415	0.8833869	castle
0.44123507	0.5834715	turtle
0.106450334	0.5766305	raccoon
0.6364501	0.088098586	apple
0.72079176	0.648808	pickup_truck
0.22627158	0.5011484	beaver
0.6400873	0.6477753	house
0.5255038	0.48585045	aquarium_fish
0.76509494	0.6468676	pickup_truck
0.09633427	0.5800287	raccoon
0.6832563	0.6530149	pickup_truck
0.21639153	0.47399765	tiger
0.93338555	0.34294763	keyboard
0.8610415	0.40323162	lamp
0.36219877	0.12426426	sunflower
0.5488733	0.97544044	road
0.22911356	0.4777217	beaver
0.6301349	0.30132857	otter
0.28165597	0.43715826	rabbit
0.2899003	0.4818287	seal
0.6785502	0.68952185	bus
0.64488447	0.9005458	castle
0.39930663	0.6175405	dolphin
0.33844367	0.5672837	ray
0.22794104	0.38449448	mouse
0.5170546	0.22890209	aquarium_fish
0.2793927	0.8717116	pine_tree
0.4219415	0.5887418	shark
0.7404926	0.63613456	pickup_truck
0.6294801	0.73331165	train
0.098104775	0.7381687	palm_tree
0.3982537	0.6498224	lizard
0.90431345	0.47495583	can
0.6123995	0.34741098	flatfish
0.66208416	0.48142138	camel
0.6282201	0.73689985	train
0.5594394	0.4231651	worm
0.09929543	0.72835445	palm_tree
0.7072855	0.50830424	lamp
0.20587954	0.47959232	porcupine
0.7533278	0.4131019	clock
0.34899887	0.41035923	baby
0.47039154	0.17643966	butterfly
0.3114848	0.5619023	seal
0.7932397	0.78032845	skyscraper
0.41456944	0.64501375	shark
0.740562	0.25369257	baby
0.4912861	0.37280607	spider
0.82576406	0.61674327	bed
0.7564789	0.46017313	keyboard
0.71439177	0.78784543	bridge
0.10518888	0.38964427	lion
0.5070383	0.51381946	trout
0.023461511	0.50899607	wolf
0.69935673	0.21436037	squirrel
0.30533928	0.42063382	rabbit
0.4474741	0.08339363	poppy
0.3168708	0.8363915	forest
0.52564853	0.48573884	telephone
0.089333884	0.5833597	raccoon
0.34271088	0.25061843	cockroach
0.46119797	0.0910441	poppy
0.4855001	0.7919824	mountain
0.4416342	0.6166288	dolphin
0.3190686	0.25095323	cockroach
0.47512284	0.6098409	shark
0.18029447	0.5521827	elephant
0.330245	0.6013427	otter
0.26028517	0.89141345	pine_tree
0.6855793	0.29966417	man
0.67685974	0.3215425	boy
0.6431143	0.44885117	chair
0.59318817	0.09333189	sweet_pepper
0.31402618	0.39624423	squirrel
0.10357819	0.50231093	kangaroo
0.38728288	0.62117857	dolphin
0.44881603	0.6094882	turtle
0.2609874	0.5904769	rabbit
0.56606674	0.7934008	lawn_mower
0.6466051	0.08328004	apple
0.72085166	0.23611648	girl
0.4592632	0.16424984	orchid
0.88078624	0.39624357	bottle
0.9013943	0.4485056	can
0.6111219	0.24348424	television
0.6980009	0.69638115	streetcar
0.69949293	0.77696586	bridge
0.47514874	0.79098487	mountain
0.4539057	0.91407794	plain
0.69004905	0.70336646	streetcar
0.6715323	0.6535588	tractor
0.594835	0.5588637	leopard
0.23044895	0.17573419	mushroom
0.2745761	0.37227583	hamster
0.2627675	0.8734612	pine_tree
0.4497222	0.12571062	tulip
0.4050888	0.2683791	beetle
0.9917555	0.52503496	wardrobe
0.30490667	0.3879341	squirrel
0.09947825	0.73803836	palm_tree
0.64117867	0.65754604	house
0.19091798	0.45101365	porcupine
0.29074755	0.6587076	shrew
0.6640622	0.63213366	man
0.04843587	0.44741532	fox
0.06442451	0.32261747	tiger
0.30590737	0.5260225	tank
0.33949402	0.26035956	cockroach
0.86737776	0.45969984	cup
0.091416806	0.7465692	palm_tree
0.5919186	0.1380725	mushroom
0.56256276	0.78599405	lawn_mower
0.44068924	0.0812171	poppy
0.37783065	0.26675832	beetle
0.5946157	0.539085	bee
0.10401197	0.4955251	kangaroo
0.47668174	0.42043048	crab
0.76288223	0.42424497	clock
0.23853272	0.8608328	oak_tree
0.47970486	0.5323053	flatfish
0.47994688	0.14445569	rose
0.7926415	0.36032036	cup
0.25275517	0.81628007	willow_tree
0.48649967	0.586563	lizard
0.6692282	0.15826668	pear
0.70810753	0.67158514	bus
0.19416821	0.7986074	maple_tree
0.40645295	0.7369996	bicycle
0.39381835	0.6149205	shark
0.6345587	0.9016876	castle
0.49418342	0.10657313	butterfly
0.44924903	0.32946938	caterpillar
0.4139467	0.57884413	trout
0.36826745	0.1270507	sunflower
0.66732305	0.23839226	cattle
0.6645598	0.14186564	pear
0.45153055	0.91256213	sea
0.89405507	0.4629762	can
0.44597247	0.17029981	orchid
0.40250176	0.27433512	beetle
0.19951001	0.8247041	oak_tree
0.25104704	0.5951876	crab
0.23320189	0.3847273	mouse
0.68806535	0.63493276	streetcar
0.24297479	0.19940498	shrew
0.19615577	0.414163	mouse
0.21741146	0.4404039	shrew
0.50036234	0.88420564	sea
0.5731477	0.6361631	tank
0.39697358	0.74564326	bicycle
0.17395654	0.55686474	elephant
0.73290926	0.49824244	cup
0.6334915	0.8941294	castle
0.5116364	0.1655234	crab
0.7252197	0.49623734	bowl
0.44276205	0.55403835	turtle
0.8864243	0.47427064	can
0.6545449	0.08470659	apple
0.6587309	0.8653301	house
0.48767307	0.41410828	crab
0.5086046	0.8816208	sea
0.05045597	0.4522684	fox
0.2602998	0.41280967	mouse
0.611879	0.4244814	worm
0.40068316	0.5197242	lizard
0.73515034	0.6318489	pickup_truck
0.88011354	0.41988873	can
0.40300694	0.7370587	bicycle
0.5024337	0.14880416	fox
0.68471014	0.2915652	girl
0.9388281	0.5181807	telephone
0.57580465	0.79783005	lawn_mower
0.6472118	0.08460238	apple
0.32890126	0.6356073	cattle
0.49945515	0.4537755	lizard
0.62659985	0.30599752	man
0.38956088	0.2098675	bee
0.00988338	0.384534	leopard
0.510339	0.12415506	poppy
0.45542222	0.6177037	shark
0.3288485	0.47321948	elephant
0.45806652	0.62497497	shark
0.4627224	0.122069255	poppy
0.027678087	0.5193489	wolf
0.035213877	0.5201654	wolf
0.6540707	0.08740999	apple
0.68199724	0.1448806	pear
0.24624772	0.5518652	cattle
0.6520198	0.29062864	man
0.6019649	0.0108955065	orange
0.69807565	0.53646535	rocket
0.25086612	0.86613864	maple_tree
0.7052589	0.66988003	bus
0.7897392	0.56046885	table
0.47696492	0.67887115	ray
0.11735391	0.38823426	lion
0.31962132	0.3809324	squirrel
0.2355229	0.8506875	pine_tree
0.8535705	0.53147304	chair
0.44386202	0.8434142	skyscraper
0.3178107	0.42913336	rabbit
0.36005306	0.32445556	spider
0.6883433	0.37925634	worm
0.4724731	0.09072706	poppy
0.73959124	0.63460463	pickup_truck
0.35537165	0.5280355	otter
0.35022953	0.49207252	crab
0.48820698	0.62234557	aquarium_fish
0.6707456	0.29589218	man
0.6386344	0.72846806	train
0.08747181	0.587639	raccoon
0.6955068	0.5573555	rocket
0.94971794	0.3313566	keyboard
0.45146242	0.9143047	sea
0.08825716	0.31197098	tiger
0.3868455	0.20508263	bee
0.22492325	0.18144071	mushroom
0.21385553	0.5660056	fox
0.19963187	0.55826366	elephant
0.3054492	0.52683234	squirrel
0.47221598	0.64158297	ray
0.5460231	0.4291171	snake
0.746579	0.57574534	table
0.42698148	0.85098714	cloud
0.44122753	0.8715739	cloud
0.5396405	0.9820715	road
0.6690397	0.5900949	shrew
0.43532187	0.39971063	snake
0.5122569	0.17617053	snake
0.81855184	0.46658015	telephone
0.54089403	0.255149	aquarium_fish
0.69049376	0.3267631	plate
0.54564875	0.6739136	baby
0.49629033	0.67846894	seal
0.34871426	0.5816396	flatfish
0.18944436	0.35273752	possum
0.10390341	0.38673633	lion
0.4439502	0.94188416	plain
0.35951167	0.45990878	crocodile
0.4726566	0.090512805	poppy
0.50056005	0.52512026	trout
0.6428385	0.7291138	streetcar
0.60381573	0.29233143	possum
0.71047944	0.2295337	girl
0.70079285	0.28891566	flatfish
0.49090913	0.4957717	trout
0.6007304	0.6317915	tank
0.5022013	0.11616084	rose
0.7507928	0.50016236	cup
0.27822685	0.8438402	pine_tree
0.75892085	0.42230844	clock
0.09735825	0.38999325	lion
0.6710136	0.25396866	girl
0.87936425	0.4132381	bottle
0.2576171	0.5058088	shrew
0.7924724	0.54143745	table
0.62045646	0.4979259	seal
0.6901881	0.6998233	streetcar
0.39503852	0.68029845	whale
0.7390004	0.47725695	can
0.7617663	0.4701343	couch
0.70137215	0.78093594	bridge
0.32074162	0.2587177	cockroach
0.71930856	0.38394237	plate
0.22053425	0.45113656	mouse
0.87827927	0.40493578	bottle
0.40466532	0.76144683	bicycle
0.84222585	0.5489913	chair
0.7483424	0.22698893	boy
0.4674875	0.8029634	mountain
0.5555937	0.38502377	apple
0.4368589	0.60536057	otter
0.19866318	0.56538594	elephant
0.45507982	0.3393511	caterpillar
0.7163901	0.22692433	girl
0.4426859	0.8619366	cloud
0.19398223	0.80414265	maple_tree
0.288463	0.82043535	maple_tree
0.39235845	0.6282998	dolphin
0.075003035	0.31169885	tiger
0.6478426	0.3201274	flatfish
0.6865095	0.52372396	lamp
0.22903118	0.5298028	wolf
0.6292685	0.8838357	castle
0.71529895	0.7162856	streetcar
0.7858436	0.80135834	skyscraper
0.4819362	0.09579919	poppy
0.67479604	0.63777554	keyboard
0.41695327	0.64903903	seal
0.39734247	0.6474607	whale
0.8777699	0.4081101	bottle
0.3813191	0.6219016	dolphin
0.70319474	0.5827479	telephone
0.67564917	0.31418303	woman
0.585863	0.5595851	motorcycle
0.75076777	0.21548828	boy
0.08018457	0.3390167	tiger
0.87448895	0.40441456	bottle
0.07235855	0.31527093	tiger
0.18912284	0.2630828	chimpanzee
0.2599039	0.3530479	hamster
0.42693108	0.61148584	otter
0.35583526	0.11346217	sunflower
0.6997646	0.50519526	lamp
0.20820612	0.7866898	maple_tree
0.86374116	0.45843297	bowl
0.92231596	0.61134726	plate
0.54442	0.08226924	tulip
0.44939694	0.57345974	turtle
0.21697666	0.59465826	camel
0.45453835	0.1810236	orchid
0.06748468	0.31818396	tiger
0.32451487	0.81352746	forest
0.6865499	0.23232098	girl
0.95151424	0.34331688	keyboard
0.5166791	0.13797988	rose
0.22814251	0.6076186	camel
0.27217045	0.3480035	hamster
0.9881722	0.5212784	wardrobe
0.5531554	0.11066818	rose
0.21582651	0.8523912	willow_tree
0.510208	0.108733825	rose
0.49114734	0.06846615	tulip
0.8627783	0.41207898	can
0.2432231	0.5411476	bear
0.7567708	0.4748275	telephone
0.26304826	0.4927102	sea
0.03284281	0.3973251	leopard
0.61088765	0.43832427	worm
0.89204764	0.4684169	can
0.2137278	0.2774547	man
0.80044645	0.37423736	cup
0.65963227	0.24998423	woman
0.12071849	0.4365897	leopard
0.6806421	0.85303307	castle
0.5578794	0.71363944	tractor
0.488379	0.2829443	butterfly
0.65551084	0.15428449	pear
0.7106916	0.71060216	streetcar
0.28432578	0.41607037	shrew
0.25896645	0.4946112	beaver
0.6821373	0.4431404	bowl
0.6637572	0.7105009	streetcar
0.6968068	0.5014629	lamp
0.48336294	0.78536683	mountain
0.51354146	0.4745646	dinosaur
0.9441652	0.59910214	television
0.756227	0.6486821	pickup_truck
0.32222348	0.41725472	hamster
0.33994204	0.46725273	rabbit
0.5890907	0.09240272	sweet_pepper
0.6809552	0.40815344	bowl
0.32006484	0.4601172	fox
0.6995043	0.77545524	bridge
0.7939768	0.5867075	bed
0.6443038	0.9016025	castle
0.43189093	0.46277666	dinosaur
0.43903348	0.49275282	squirrel
0.2965105	0.38827366	squirrel
0.23708667	0.45080653	bee
0.34273	0.4262526	rabbit
0.88580656	0.40141022	bottle
0.33306202	0.5371798	otter
0.105370745	0.49217084	kangaroo
0.101398	0.3322355	tiger
0.80114424	0.36031312	cup
0.1124936	0.39089513	lion
0.646081	0.14593007	pear
0.23421057	0.39411643	mouse
0.615105	0.4250453	worm
0.86006093	0.5546777	chair
0.6697977	0.07479903	apple
0.60982394	0.34543633	flatfish
0.62631667	0.7118629	train
0.46397206	0.08690785	rose
0.3490189	0.39121228	butterfly
0.17597307	0.55699533	elephant
0.08537618	0.31165388	tiger
0.08876931	0.7375556	palm_tree
0.41343036	0.8516529	cloud
0.4828077	0.8668134	sea
0.082961366	0.32986528	beaver
0.7281779	0.31717068	boy
0.23093952	0.49494284	beaver
0.92518675	0.3385145	keyboard
0.0824951	0.57838833	raccoon
0.23886868	0.80759215	willow_tree
0.16178855	0.45506057	porcupine
0.70400053	0.6696265	bus
0.9466992	0.33611652	keyboard
0.32892582	0.53103584	crocodile
0.19510798	0.5513016	elephant
0.78314775	0.5398985	table
0.34811732	0.26725173	beetle
0.6615556	0.6474953	house
0.41844964	0.3306126	caterpillar
0.10849528	0.39737904	lion
0.22583063	0.81677675	willow_tree
0.71337396	0.25136635	baby
0.38109902	0.2162908	bee
0.6854906	0.55368996	pine_tree
0.41767	0.5935012	snake
0.17567654	0.6346521	cattle
0.6848887	0.6429622	keyboard
0.019158386	0.5154564	wolf
0.3651007	0.19885388	bee
0.63272923	0.52767134	keyboard
0.24994294	0.19183224	snail
0.59978086	0.60835993	shrew
0.21637249	0.845056	oak_tree
0.8115464	0.5963569	bed
0.5130736	0.4329139	plate
0.18744828	0.27895185	chimpanzee
0.83978343	0.54632795	chair
0.26267257	0.4204971	mouse
0.26115718	0.36345875	rabbit
0.5517157	0.5654601	motorcycle
0.940498	0.32466877	keyboard
0.4709558	0.28572902	butterfly
0.19786365	0.41726473	shrew
0.7254834	0.2465723	hamster
0.6890315	0.7681661	bridge
0.4227238	0.66781205	turtle
0.09365442	0.39922562	lion
0.232492	0.17465241	mushroom
0.64352417	0.30601296	spider
0.56117344	0.42435414	snake
0.386115	0.20458753	bee
0.22543752	0.46361944	beaver
0.30085748	0.47016025	hamster
0.5428366	0.47972944	flatfish
0.82129997	0.55838597	couch
0.040884808	0.5113983	wolf
0.97331446	0.5373463	wardrobe
0.048723616	0.45030275	fox
0.069050595	0.44898704	fox
0.2531985	0.89955527	pine_tree
0.7408758	0.43210968	clock
0.88191974	0.45544598	can
0.5180672	0.12717919	rose
0.8595233	0.41657633	bottle
0.94665444	0.5397949	couch
0.4803444	0.6455997	snail
0.21928574	0.45691526	shrew
0.64263785	0.8876775	castle
0.79863137	0.38426688	cup
0.18622707	0.79693884	maple_tree
0.22731096	0.5774434	lion
0.91729915	0.61307967	bus
0.2397137	0.41763526	mouse
0.41332036	0.5560351	wolf
0.47902733	0.7940864	mountain
0.5174933	0.42988694	snake
0.5495733	0.97267187	road
0.60785306	0.43587488	worm
0.18798287	0.8633071	oak_tree
0.8020564	0.3687188	cup
0.35708869	0.5561387	squirrel
0.16547057	0.61221755	lion
0.5650841	0.49586055	cloud
0.41136628	0.8607647	cloud
0.6988007	0.5641257	otter
0.18916523	0.4780041	shrew
0.94113666	0.6160242	television
0.46101797	0.21644747	mouse
0.8383692	0.5906743	bed
0.23984365	0.18500954	mushroom
0.2847389	0.4661471	porcupine
0.70010453	0.2749803	baby
0.6819537	0.14532192	pear
0.61887693	0.42692137	worm
0.5924527	0.03899519	orange
0.69892293	0.7270505	tank
0.07980095	0.45191282	shrew
0.43632245	0.5838563	seal
0.29214126	0.6627568	skunk
0.69208795	0.5752694	wardrobe
0.3976654	0.6384321	whale
0.68454856	0.5266975	lamp
0.2954218	0.51331776	forest
0.46982092	0.7969406	mountain
0.27987617	0.50763077	possum
0.6201619	0.57541543	bicycle
0.6910753	0.75992703	house
0.65540373	0.07320823	apple
0.8172324	0.47987998	telephone
0.6748519	0.55412614	bottle
0.22492768	0.19943053	mushroom
0.6861175	0.5265071	lamp
0.888345	0.40219468	bottle
0.9507272	0.33409292	keyboard
0.46369526	0.10864034	rose
0.26247078	0.8149881	willow_tree
0.42619085	0.37527445	lizard
0.45245492	0.07901117	poppy
0.60934937	0.34396848	flatfish
0.70907265	0.41681954	plate
0.706519	0.22591181	girl
0.39352277	0.7584065	bicycle
0.7141206	0.24864595	baby
0.09861662	0.5766429	raccoon
0.097815886	0.57724565	raccoon
0.6799444	0.30263582	man
0.45822287	0.60025156	shark
0.10409862	0.7433354	palm_tree
0.8411814	0.55118364	chair
0.4121611	0.6521205	whale
0.5507916	0.9952048	road
0.20768769	0.82661796	oak_tree
0.9724295	0.5246485	wardrobe
0.7581874	0.4216957	clock
0.88589656	0.4017857	bottle
0.42689002	0.8520826	cloud
0.75351053	0.28542677	boy
0.31479004	0.5961638	otter
0.40571943	0.53688645	lizard
0.43570015	0.30340797	maple_tree
0.84925115	0.5494339	chair
0.63911986	0.85679674	castle
0.7203062	0.26602542	boy
0.4484188	0.63764894	shark
0.21629429	0.81101537	willow_tree
0.4552753	0.94227415	plain
0.799866	0.3672113	cup
0.69660646	0.4276837	bowl
0.661591	0.08264551	apple
0.6404257	0.0983702	bowl
0.25368953	0.5442835	elephant
0.3675409	0.43052837	lizard
0.42821768	0.46162543	dinosaur
0.3325048	0.26186445	cockroach
0.4777787	0.8383984	cloud
0.21890351	0.88087773	oak_tree
0.42933398	0.92305464	plain
0.68763566	0.69861746	streetcar
0.67893374	0.14204979	pear
0.20216179	0.87700534	oak_tree
0.92112315	0.6210554	television
0.6798048	0.7279113	crocodile
0.7180567	0.4345069	clock
0.593416	0.11749971	sweet_pepper
0.72077686	0.41981447	clock
0.67172277	0.49170372	lamp
0.09285664	0.7532789	palm_tree
0.52705985	0.16606078	aquarium_fish
0.4808326	0.10393341	lobster
0.39898318	0.37098482	dinosaur
0.45392242	0.9059968	plain
0.21178748	0.45806098	rabbit
0.38496432	0.27486998	beetle
0.069749944	0.3317697	tiger
0.55062413	0.573114	motorcycle
0.41099513	0.7652151	bicycle
0.4603577	0.7032835	dinosaur
0.43489608	0.34872022	caterpillar
0.47304818	0.9082753	sea
0.2544253	0.40144688	squirrel
0.3255096	0.5932694	otter
0.31103477	0.38869622	squirrel
0.46550727	0.6277112	shark
0.39889568	0.5125883	crocodile
0.8570309	0.606454	bed
0.65635127	0.54123205	rocket
0.66877466	0.3017576	man
0.30829918	0.66492116	possum
0.018149804	0.38480595	leopard
0.6241469	0.73422426	train
0.22477968	0.8657963	oak_tree
0.5452676	0.2217068	aquarium_fish
0.9370977	0.33832332	keyboard
0.68600684	0.5892604	keyboard
0.8123904	0.47061488	telephone
0.2789533	0.6381981	skunk
0.76276624	0.22891974	baby
0.27940056	0.36609355	hamster
0.28916472	0.63444704	bus
0.618933	0.15700398	pear
0.38919607	0.6199234	dolphin
0.188224	0.42314935	shrew
0.5851856	0.6253226	tank
0.33569813	0.8323639	forest
0.3720654	0.208275	bee
0.25689077	0.5699464	bear
0.31000724	0.56186974	seal
0.44295645	0.17878751	orchid
0.40567696	0.3693439	maple_tree
0.49037167	0.51028854	trout
0.4766348	0.83902586	sea
0.34563074	0.4748681	beetle
0.65470153	0.2530643	woman
0.488549	0.5903344	rocket
0.25094485	0.8407294	palm_tree
0.48019058	0.27058518	butterfly
0.24708597	0.38723573	mouse
0.69503206	0.84929305	house
0.7071012	0.49384776	lamp
0.019527359	0.5101507	wolf
0.38839668	0.5739337	seal
0.08465781	0.34351256	tiger
0.4915115	0.13579793	bowl
0.2675996	0.68808997	skunk
0.5928079	0.11085809	sweet_pepper
0.28131714	0.6624215	shrew
0.09941225	0.5759402	raccoon
0.20228404	0.8520246	oak_tree
0.20667782	0.8856763	oak_tree
0.937739	0.5186737	telephone
0.09232984	0.58196014	raccoon
0.3154924	0.2524252	cockroach
0.83464795	0.7339924	rocket
0.5630026	0.778283	lawn_mower
0.7028623	0.6685385	bus
0.91172147	0.3421782	keyboard
0.6687317	0.60617876	bed
0.7144873	0.37879807	plate
0.5661111	0.56673574	motorcycle
0.50248	0.4458327	lizard
0.47279012	0.8915253	cloud
0.12720859	0.508495	kangaroo
0.8585496	0.39841372	lizard
0.28462183	0.4375313	possum
0.39291042	0.6259084	dolphin
0.74044454	0.25021964	baby
0.45688707	0.18123181	orchid
0.6974924	0.77844185	bridge
0.2024221	0.27857047	chimpanzee
0.11157174	0.7521714	palm_tree
0.32296276	0.5654687	seal
0.4529547	0.54387397	turtle
0.6684125	0.3150516	man
0.45012876	0.6474538	shark
0.21342725	0.78984994	maple_tree
0.563298	0.6955495	tractor
0.3333551	0.26118976	cockroach
0.25681886	0.88845176	oak_tree
0.28769872	0.64785355	skunk
0.8629768	0.5358128	chair
0.41237068	0.30219197	ray
0.52962184	0.091459654	tulip
0.25309741	0.8155733	willow_tree
0.7135039	0.6166563	bed
0.16003992	0.45731592	porcupine
0.92884624	0.3418884	keyboard
0.34798095	0.5600211	ray
0.47729135	0.38563967	lobster
0.49800587	0.60804635	ray
0.75850415	0.23302309	baby
0.35780945	0.31831005	spider
0.8150088	0.79029655	skyscraper
0.40053177	0.52293926	crocodile
0.6956322	0.6886326	streetcar
0.55876493	0.70916367	tractor
0.5542112	0.11601256	sweet_pepper
0.45307425	0.9060138	plain
0.55374414	0.56513387	motorcycle
0.71991503	0.29408118	baby
0.7675811	0.23477729	baby
0.4278761	0.61316466	dolphin
0.6726122	0.27582034	baby
0.18230104	0.26811922	chimpanzee
0.33830035	0.11105386	sunflower
0.4176376	0.679633	train
0.9645257	0.5294199	wardrobe
0.23374361	0.39509115	shrew
0.4477902	0.7043244	sea
0.2844699	0.67999625	skunk
0.3562101	0.3339182	spider
0.020654919	0.38009736	leopard
0.27053577	0.69271386	skunk
0.57828146	0.047906782	butterfly
0.5653693	0.7034535	tractor
0.25039342	0.3488874	mouse
0.5875877	0.110661045	sweet_pepper
0.2523714	0.45017055	leopard
0.48436427	0.68090063	ray
0.713255	0.7183372	streetcar
0.4895816	0.671452	shark
0.19394791	0.87239987	oak_tree
0.63888747	0.89721465	castle
0.80788136	0.80373245	skyscraper
0.8648271	0.6143954	bed
0.36930218	0.44726315	leopard
0.81253004	0.76004297	road
0.69719225	0.65850735	bus
0.68460804	0.8461488	house
0.99219674	0.52100456	wardrobe
0.50452155	0.072231576	tulip
0.66416246	0.07996796	apple
0.5874012	0.5554738	motorcycle
0.23344897	0.5830856	camel
0.22688085	0.60084015	camel
0.9462573	0.3358071	keyboard
0.70170677	0.50728583	lamp
0.43362486	0.90724117	sunflower
0.18304026	0.5698165	elephant
0.774143	0.5575994	wardrobe
0.5713597	0.4948562	worm
0.54400563	0.9878943	road
0.22476117	0.8719646	oak_tree
0.20634195	0.58759236	cattle
0.22099526	0.45187393	beaver
0.46704975	0.2828783	orchid
0.55781424	0.71095645	tractor
0.6909106	0.5098753	lamp
0.401032	0.5287945	crocodile
0.30343348	0.46961686	wolf
0.46475792	0.29065484	butterfly
0.6502216	0.50853276	turtle
0.09303284	0.5692027	raccoon
0.35775277	0.65638053	shrew
0.47956678	0.4114535	crab
0.27018073	0.3734028	hamster
0.8938218	0.3998523	bottle
0.09276583	0.57948893	raccoon
0.5078481	0.45972064	lizard
0.26347625	0.876052	pine_tree
0.33097708	0.83313304	forest
0.34524748	0.33253348	spider
0.19184999	0.45946386	porcupine
0.04454932	0.5122843	wolf
0.12363505	0.39562201	lion
0.5749977	0.56322885	motorcycle
0.5694015	0.43203586	snake
0.7947189	0.5952663	couch
0.61855763	0.33290586	flatfish
0.40837336	0.31666306	caterpillar
0.6654677	0.49989715	lamp
0.5274226	0.43083024	lizard
0.31222072	0.38143826	squirrel
0.89648265	0.47571617	can
0.48087493	0.20430136	lobster
0.4815982	0.3935636	lobster
0.69907755	0.78439605	bridge
0.6080758	0.42748544	worm
0.43624896	0.34812105	caterpillar
0.36509228	0.1950287	bee
0.5760684	0.7936143	lawn_mower
0.69392663	0.29407826	man
0.5098637	0.6459256	rocket
0.449119	0.32019395	caterpillar
0.51247025	0.55594337	lizard
0.07824356	0.35514668	fox
0.59834826	0.35166767	flatfish
0.40739113	0.6280394	dolphin
0.8200427	0.7373183	bottle
0.28870505	0.58553857	seal
0.57989734	0.63724655	tank
0.2280065	0.5954719	camel
0.48902464	0.09599941	tulip
0.8508022	0.60592663	bed
0.5026462	0.87182665	sea
0.21751167	0.84463876	oak_tree
0.24177098	0.8529291	palm_tree
0.06956442	0.3107258	tiger
0.75675744	0.42319432	clock
0.34677327	0.44537124	possum
0.19958967	0.5770982	elephant
0.28908136	0.480739	porcupine
0.26762182	0.4333309	butterfly
0.083229914	0.74205947	palm_tree
0.6168585	0.4305614	worm
0.438205	0.5782443	seal
0.75461525	0.4231107	clock
0.85867274	0.5293429	chair
0.61730254	0.43786418	ray
0.6672894	0.15249178	pear
0.56452656	0.5085017	turtle
0.434652	0.46704665	dinosaur
0.29856202	0.5536946	seal
0.5170473	0.52298373	trout
0.18201755	0.35499963	possum
0.2581376	0.36245397	hamster
0.76139784	0.42062902	clock
0.49228078	0.8081818	mountain
0.4844836	0.40459844	crab
0.7795484	0.54074925	table
0.255786	0.8751135	maple_tree
0.5611009	0.13483977	fox
0.576681	0.6291806	tank
0.86401695	0.4042719	bottle
0.75304055	0.4189096	clock
0.39999613	0.4526216	dinosaur
0.69039845	0.578536	keyboard
0.6516155	0.3130742	flatfish
0.9766902	0.5214916	wardrobe
0.37172398	0.34225586	turtle
0.63259566	0.5592423	couch
0.36124676	0.54171157	caterpillar
0.5905641	0.012135083	orange
0.71101445	0.78283423	bridge
0.40113088	0.5341248	crocodile
0.61627567	0.12356349	bowl
0.7111621	0.454512	worm
0.08135361	0.32525003	tiger
0.72771335	0.3743953	can
0.47467571	0.5290684	trout
0.54237324	0.4274377	snake
0.34127688	0.27097318	beetle
0.332605	0.59229237	seal
0.6439557	0.7193155	bridge
0.19259189	0.6439181	wolf
0.6762642	0.8391251	house
0.78829896	0.5599624	telephone
0.941043	0.6175849	television
0.5926261	0.5466954	pear
0.574423	0.4744042	hamster
0.66925895	0.30777493	girl
0.4982578	0.45947656	lizard
0.67319185	0.13520528	pear
0.47035256	0.5037334	crocodile
0.18522002	0.5406869	elephant
0.3561596	0.43979356	bear
0.47903246	0.4131885	crab
0.86305565	0.39732152	beetle
0.25707036	0.80205894	willow_tree
0.93149	0.34771627	keyboard
0.24065861	0.541512	lion
0.41788197	0.45908868	fox
0.6416553	0.52171606	tractor
0.5724211	0.54845816	motorcycle
0.0905937	0.73934716	palm_tree
0.43036735	0.3486505	caterpillar
0.510205	0.36562806	lobster
0.50552666	0.08265484	tulip
0.24495344	0.46931556	wolf
0.39044994	0.7628397	bicycle
0.37832168	0.3370369	caterpillar
0.103653915	0.561156	raccoon
0.6982397	0.76051056	streetcar
0.47018433	0.6566602	house
0.24392061	0.18901038	mushroom
0.68416303	0.42201772	bowl
0.6529203	0.13171828	snail
0.0887036	0.5750375	wolf
0.32365382	0.83888984	forest
0.4496967	0.9262122	plain
0.5744332	0.026304372	lion
0.6764396	0.3911964	bowl
0.21819232	0.43365932	mouse
0.18557017	0.55607045	elephant
0.9445164	0.6243764	table
0.47139713	0.80434805	mountain
0.63897145	0.44629368	snake
0.32971048	0.26419812	cockroach
0.5315874	0.9882131	road
0.6711967	0.25839794	woman
0.7501915	0.63407993	pickup_truck
0.23999095	0.19031638	mushroom
0.3245459	0.4371598	turtle
0.27119473	0.38398838	hamster
0.2929312	0.43519244	shrew
0.5522163	0.42534903	snake
0.086484395	0.5559913	otter
0.32251695	0.44843918	mouse
0.7984164	0.59504396	couch
0.49835783	0.5640275	rabbit
0.8036941	0.46221453	telephone
0.6958562	0.22593713	girl
0.41709402	0.91445845	forest
0.4709353	0.159822	tulip
0.31613234	0.792007	house
0.49768856	0.8763085	sea
0.6989249	0.3878477	plate
0.8405893	0.5888106	bed
0.37119755	0.3298604	spider
0.5100553	0.8759136	sea
0.8460267	0.53335243	chair
0.26027402	0.86018646	pine_tree
0.49911302	0.66915756	ray
0.7991356	0.36173186	cup
0.811831	0.80907875	skyscraper
0.1713627	0.5562388	elephant
0.31503293	0.45193467	mouse
0.56258947	0.10477296	poppy
0.87956244	0.40069973	bottle
0.22824809	0.48637983	beaver
0.46213502	0.17524831	orchid
0.11116006	0.49378043	kangaroo
0.6770261	0.30794245	boy
0.21560912	0.8794216	pine_tree
0.7770709	0.5566627	table
0.25100616	0.48458833	porcupine
0.2646249	0.46536446	raccoon
0.69800043	0.24157058	girl
0.21575186	0.84099036	oak_tree
0.46016562	0.6127446	shark
0.9368876	0.6104519	television
0.4557336	0.09359154	poppy
0.21352397	0.59462684	camel
0.73032373	0.24075912	boy
0.27065748	0.8879713	pine_tree
0.8601419	0.5296062	chair
0.21044947	0.8337249	maple_tree
0.44124484	0.9497082	willow_tree
0.091758125	0.5511684	crab
0.27059984	0.36390722	hamster
0.69981545	0.22510356	girl
0.5247958	0.30112255	snail
0.11740636	0.49922785	kangaroo
0.32217824	0.25323915	cockroach
0.7612149	0.2218003	baby
0.6318591	0.881495	castle
0.25057992	0.35803264	hamster
0.3071985	0.38334104	squirrel
0.37726027	0.5583368	shrew
0.56336224	0.78123283	lawn_mower
0.61523896	0.33371744	flatfish
0.44702992	0.87030524	cloud
0.79821813	0.80118096	skyscraper
0.37399638	0.5116948	lizard
0.4746116	0.62463224	trout
0.1734102	0.26191226	chimpanzee
0.6976331	0.71652454	streetcar
0.5646236	0.036399137	orange
0.3292271	0.64970374	otter
0.24636355	0.81342113	maple_tree
0.36882794	0.34021792	spider
0.4783177	0.6065935	cattle
0.419208	0.46666202	elephant
0.3565803	0.1089229	sunflower
0.1973712	0.3454084	possum
0.28234527	0.4461417	bear
0.47981253	0.7956192	mountain
0.6964486	0.2322766	girl
0.010096764	0.51310205	wolf
0.763557	0.6429049	pickup_truck
0.107162766	0.39426142	lion
0.8623773	0.54308337	chair
0.816334	0.46551704	telephone
0.73099643	0.41824543	clock
0.6166707	0.3225918	flatfish
0.43101606	0.32584414	caterpillar
0.59086466	0.0016604965	orange
0.44859558	0.940533	plain
0.25552717	0.3401654	hamster
0.58552104	0.09370789	sweet_pepper
0.44949552	0.3195122	caterpillar
0.6013152	0.35047862	flatfish
0.08905601	0.5863252	raccoon
0.625113	0.4257835	worm
0.23408219	0.1794929	mushroom
0.6797422	0.2656455	girl
0.82737374	0.7306373	rocket
0.6956938	0.5556846	cup
0.68147	0.29387164	boy
0.75464904	0.4209381	clock
0.48085	0.7879862	mountain
0.18400823	0.26723346	chimpanzee
0.4581698	0.53054446	turtle
0.54494005	0.23013425	aquarium_fish
0.31876218	0.49606282	otter
0.28419775	0.6318424	mushroom
0.37458888	0.574358	otter
0.24892715	0.1963611	mushroom
0.5878683	0.44978943	ray
0.51691836	0.064012036	tulip
0.8131486	0.806681	skyscraper
0.23765701	0.81082255	oak_tree
0.6350769	0.31357732	elephant
0.3366059	0.096088655	sunflower
0.27630216	0.67558765	skunk
0.70483774	0.38191092	plate
0.33275726	0.5961229	otter
0.6247725	0.7402734	train
0.4313855	0.397509	snake
0.054935075	0.457008	fox
0.93210185	0.62804055	television
0.6327877	0.4556743	keyboard
0.5801139	0.63876766	tank
0.5255785	0.12524241	rose
0.74109656	0.2367745	baby
0.47712108	0.28231463	butterfly
0.49708557	0.38194865	lobster
0.47953275	0.130893	aquarium_fish
0.39108875	0.6890083	whale
0.6318655	0.73825186	train
0.19433506	0.3461866	possum
0.31411818	0.5946499	otter
0.7157149	0.7789239	bridge
0.45377618	0.6143209	trout
0.18569793	0.79647815	maple_tree
0.72567695	0.22272405	baby
0.60203886	0.42752907	worm
0.49025017	0.18511797	spider
0.68988	0.6838252	bus
0.41239372	0.73749566	bicycle
0.7797456	0.55185896	table
0.45843717	0.49714625	crocodile
0.7617988	0.2388869	boy
0.4555591	0.9097638	sea
0.17971413	0.2650077	chimpanzee
0.806476	0.36720717	cup
0.69458145	0.62483054	bicycle
0.30908346	0.5341609	otter
0.4297915	0.37721756	ray
0.28743088	0.68903893	skunk
0.32159975	0.47292888	lamp
0.66366446	0.86254865	castle
0.10887816	0.55285585	beaver
0.4020103	0.6707468	whale
0.1766704	0.45828447	porcupine
0.22991307	0.17514028	mushroom
0.5847707	0.5475156	motorcycle
0.29888543	0.42935765	rabbit
0.36810353	0.2144407	bee
0.6359554	0.54602313	keyboard
0.93894964	0.62190104	keyboard
0.07822829	0.35569817	leopard
0.465024	0.77007914	mountain
0.4741587	0.26846007	butterfly
0.59814125	0.10385061	sweet_pepper
0.41085866	0.86374515	cloud
0.5552151	0.4286128	snake
0.18536961	0.79677427	maple_tree
0.6948495	0.66557527	streetcar
0.5829107	0.7943397	lawn_mower
0.7990615	0.7860473	skyscraper
0.3695376	0.45606825	worm
0.24123986	0.5284132	wolf
0.5321166	0.6462576	cockroach
0.327743	0.24751824	cockroach
0.82090104	0.7890026	skyscraper
0.6706714	0.14588848	pear
0.1866645	0.41554034	squirrel
0.8789916	0.47406626	can
0.4658461	0.5199035	lizard
0.46763384	0.16841224	orchid
0.516206	0.06720805	tulip
0.44318894	0.61488587	dolphin
0.2125064	0.4883957	beaver
0.76013166	0.23718397	baby
0.48869792	0.6223113	aquarium_fish
0.9343258	0.32696128	keyboard
0.68467194	0.22217149	woman
0.6238706	0.73781353	train
0.33452168	0.48916963	shrew
0.7182429	0.7161647	streetcar
0.19053717	0.41966727	shrew
0.1877247	0.3617534	possum
0.014006395	0.3729881	leopard
0.20824946	0.8212873	pine_tree
0.83530676	0.74690425	rocket
0.26367953	0.20941219	ray
0.1050207	0.57346183	raccoon
0.68149734	0.42233998	bowl
0.21388757	0.88000274	oak_tree
0.7179065	0.39985913	clock
0.7279196	0.31698138	boy
0.83633083	0.72099155	rocket
0.84126246	0.5625453	keyboard
0.23809157	0.60192823	camel
0.53771466	0.30972412	snail
0.26207373	0.37641278	hamster
0.416686	0.85636383	cloud
0.56613094	0.7785336	lawn_mower
0.96836823	0.51323664	wardrobe
0.63686216	0.51592857	lobster
0.6416836	0.89920473	castle
0.546888	0.21959195	butterfly
0.4704888	0.13818936	poppy
0.89225644	0.40093756	bottle
0.23781756	0.45030564	beaver
0.68150043	0.8389027	house
0.65376836	0.6861961	bus
0.59894437	0.5042748	snail
0.8447677	0.7280538	rocket
0.28882968	0.53515285	seal
0.760822	0.41884327	clock
0.2825037	0.6778025	skunk
0.33581984	0.25535962	lobster
0.26504433	0.5619701	bear
0.5536322	0.56697994	bicycle
0.33142966	0.25395727	cockroach
0.5950027	0.117939286	cup
0.2269062	0.48022538	beaver
0.6565398	0.1333718	pear
0.6716291	0.42141223	bowl
0.7631231	0.24994132	baby
0.6659695	0.086654775	apple
0.7012006	0.6487042	tractor
0.39010936	0.25866708	beetle
0.98354536	0.52477497	wardrobe
0.33374825	0.83284837	road
0.08959223	0.5845406	raccoon
0.65102214	0.8918822	castle
0.8514824	0.61929756	bed
0.6103283	0.56499267	train
0.54845494	0.3167793	snail
0.30656967	0.45789135	fox
0.53472966	0.33318296	snail
0.26389533	0.39344165	crab
0.7360582	0.23223554	girl
0.20338774	0.88185287	oak_tree
0.47055846	0.08369215	rose
0.41511768	0.4703149	dinosaur
0.9951323	0.52602017	wardrobe
0.68911463	0.855617	house
0.61985344	0.12330976	sweet_pepper
0.7125252	0.53220046	lamp
0.65641564	0.093922384	apple
0.4872969	0.14659004	tulip
0.26003796	0.81244016	willow_tree
0.21850647	0.47330514	beaver
0.56357336	0.43025285	snake
0.37872252	0.41915008	squirrel
0.37291357	0.18931085	bee
0.5866202	0.6310057	tank
0.24925151	0.8664094	pine_tree
0.24037592	0.81241244	willow_tree
0.4081583	0.74096453	bicycle
0.4471587	0.55939704	rose
0.45573956	0.09670042	poppy
0.79451436	0.5978476	couch
0.5408466	0.38393924	clock
0.5338705	0.2359632	aquarium_fish
0.6536168	0.53293115	sunflower
0.4495115	0.53377026	turtle
0.363173	0.10626911	sunflower
0.22034125	0.8411264	willow_tree
0.5243088	0.11237008	rose
0.39656913	0.75373596	bicycle
0.17186983	0.63271064	cattle
0.48768786	0.6560944	ray
0.36784172	0.39540514	beaver
0.7894589	0.48383012	telephone
0.19598763	0.63393223	cattle
0.31622627	0.7917434	castle
0.4667354	0.5430764	flatfish
0.30697984	0.5333386	kangaroo
0.63368267	0.12662864	pear
0.84358376	0.6043591	table
0.6730154	0.42993572	bowl
0.69445163	0.51211715	lamp
0.63416696	0.6696973	bridge
0.6216762	0.6717842	forest
0.9607679	0.5321366	wardrobe
0.53624314	0.98052746	road
0.40675357	0.7379933	bicycle
0.56796056	0.70566404	tractor
0.81858766	0.742578	rocket
0.40120515	0.68456006	whale
0.107581355	0.39454815	lion
0.43953148	0.94649166	plain
0.7078713	0.2989625	boy
0.60704976	0.053859472	apple
0.6866397	0.76245034	bridge
0.63984627	0.7231675	train
0.7642381	0.23109253	baby
0.45917872	0.1861222	orchid
0.50494516	0.37424433	lobster
0.58738	0.47315803	rabbit
0.25194892	0.39610896	mouse
0.27286643	0.53504014	bear
0.65747297	0.721148	road
0.6385422	0.89071035	castle
0.6781185	0.24884173	girl
0.71939826	0.7161742	streetcar
0.14516398	0.5279286	flatfish
0.8856946	0.4008432	bottle
0.6197121	0.43184054	worm
0.5368333	0.30227506	snail
0.87540394	0.38863957	table
0.71727425	0.3884683	clock
0.4985645	0.57431954	dolphin
0.4086491	0.86344314	cloud
0.29914254	0.3550157	hamster
0.46761784	0.6116426	shark
0.31354496	0.45224017	squirrel
0.48741105	0.14574122	tulip
0.47761795	0.078879155	tulip
0.2132752	0.4817457	elephant
0.8709368	0.41014767	bottle
0.74333197	0.5451047	telephone
0.5148462	0.5210447	trout
0.47834566	0.40467995	crab
0.5711543	0.6392815	tank
0.39057	0.6052905	dolphin
0.69791716	0.7588463	bridge
0.4731674	0.19925195	orchid
0.66595644	0.72364193	keyboard
0.7972765	0.80211633	skyscraper
0.52476645	0.19031852	lobster
0.4736913	0.6687949	ray
0.23691067	0.18026379	mushroom
0.6537043	0.42395416	pear
0.21541089	0.600335	cattle
0.5766558	0.5662159	motorcycle
0.70075375	0.72018766	streetcar
0.34905717	0.5455926	otter
0.10397763	0.50335306	kangaroo
0.40196368	0.5258214	crocodile
0.4282327	0.39418036	orchid
0.70198506	0.7002179	streetcar
0.82753253	0.54648936	table
0.6624533	0.08485923	apple
0.2727434	0.38946676	possum
0.007847413	0.378743	leopard
0.5525239	0.3085112	snail
0.23199104	0.8744162	oak_tree
0.44318032	0.17711024	tulip
0.37953937	0.1293702	sunflower
0.6939664	0.7830025	bridge
0.5534223	0.70538646	tractor
0.58439267	0.018592242	orange
0.18579315	0.25915304	chimpanzee
0.44404942	0.33891448	caterpillar
0.5122335	0.071465306	tulip
0.25151262	0.3366646	hamster
0.48673263	0.45755213	lizard
0.7119862	0.2243628	girl
0.168665	0.5533187	elephant
0.48040575	0.0885481	poppy
0.58127624	0.7891181	lawn_mower
0.29412538	0.42585126	rabbit
0.7969945	0.37824178	cup
0.8526114	0.54625756	chair
0.5240452	0.07713483	tulip
0.29015765	0.82886535	forest
0.25768977	0.5483064	chimpanzee
0.65310955	0.46645167	telephone
0.119767606	0.56603736	seal
0.43142486	0.32722113	caterpillar
0.09444397	0.73005307	palm_tree
0.10573962	0.33903387	tiger
0.50089824	0.80389225	skyscraper
0.50862813	0.8877833	sea
0.55504435	0.57426757	motorcycle
0.7076459	0.7719806	bridge
0.49704766	0.34734517	lobster
0.44977677	0.94508356	plain
0.54053986	0.43203068	worm
0.7729098	0.5406952	table
0.3162436	0.26043364	cockroach
0.682315	0.8467217	house
0.8130751	0.4668293	telephone
0.8037557	0.8043882	skyscraper
0.62036806	0.6237874	table
0.4666357	0.19602434	mushroom
0.43965802	0.9387482	plain
0.014381436	0.51305425	wolf
0.41134337	0.47901872	dinosaur
0.31139353	0.4211359	rabbit
0.42436534	0.4018296	tiger
0.39156136	0.27303365	beetle
0.585403	0.12046677	sweet_pepper
0.25843096	0.887358	pine_tree
0.2253869	0.84483784	willow_tree
0.5972218	0.013254909	orange
0.60022575	0.35024458	flatfish
0.3565623	0.33683345	spider
0.9358742	0.6112302	television
0.30746853	0.81796145	forest
0.6794572	0.3194797	man
0.64609104	0.5828468	clock
0.3137585	0.51172245	kangaroo
0.21220383	0.868661	maple_tree
0.34478414	0.2534152	cockroach
0.29483572	0.52558464	bear
0.47531223	0.18840794	orchid
0.7446236	0.6588223	tank
0.3323398	0.41662553	rabbit
0.2894803	0.6609382	skunk
0.24721582	0.50503826	beaver
0.31037718	0.3936688	squirrel
0.62795645	0.8694492	skyscraper
0.4960124	0.07981854	tulip
0.6433317	0.4921397	table
0.7197789	0.37616324	plate
0.36782867	0.41874918	elephant
0.099092916	0.5794076	raccoon
0.93305844	0.33193734	keyboard
0.4117999	0.47796854	dinosaur
0.70128745	0.22999285	girl
0.5185188	0.52555543	trout
0.33253747	0.5556099	possum
0.3958415	0.26418036	beetle
0.31632558	0.37311032	squirrel
0.57506186	0.7119405	willow_tree
0.57007706	0.70263886	tractor
0.5881454	0.073978	sweet_pepper
0.53648883	0.24460305	flatfish
0.48827955	0.6216073	aquarium_fish
0.59921956	0.6186215	tank
0.28170145	0.64139646	skunk
0.8786705	0.40203786	bottle
0.79647017	0.60141665	couch
0.9520777	0.6223353	television
0.26944017	0.8954959	pine_tree
0.11229732	0.5033443	kangaroo
0.3549712	0.09971138	sunflower
0.38443798	0.5111482	crocodile
0.3706694	0.1970059	bee
0.48886362	0.37392202	crab
0.27728197	0.40026945	fox
0.48294145	0.2781953	butterfly
0.468774	0.2766439	butterfly
0.66492563	0.27500194	man
0.5167035	0.14109397	rose
0.6890498	0.85467577	castle
0.7576705	0.5669588	table
0.032281294	0.51969236	wolf
0.39753017	0.68145424	mountain
0.8432746	0.7323994	rocket
0.24076563	0.89558125	pine_tree
0.2305667	0.39910722	mouse
0.810815	0.46076572	telephone
0.7460167	0.41087124	plate
0.49378052	0.10018343	lamp
0.09060594	0.57725126	raccoon
0.30066627	0.35681894	mouse
0.4230637	0.46841463	dinosaur
0.47974122	0.8139363	mountain
0.47523534	0.11794579	crab
0.59002644	0.030275615	orange
0.4505829	0.6482728	shark
0.581653	0.63403994	tank
0.68426436	0.31772768	man
0.6823988	0.6505043	streetcar
0.79600036	0.52787113	couch
0.5139623	0.595697	road
0.48533893	0.8549726	sea
0.47981265	0.27024487	butterfly
0.92920417	0.60670704	television
0.6839171	0.84019655	house
0.80537164	0.46968678	telephone
0.41803873	0.47875068	seal
0.7880665	0.36209974	cup
0.4458848	0.5428903	turtle
0.45775384	0.084373	poppy
0.28516343	0.48891613	seal
0.5765404	0.79632765	lawn_mower
0.6817917	0.2693342	woman
0.23540911	0.19337247	mushroom
0.68701005	0.31342706	man
0.2566191	0.34133723	hamster
0.8315126	0.55507934	chair
0.6676597	0.15365529	pear
0.55760616	0.23209262	aquarium_fish
0.32391375	0.84091395	willow_tree
0.7263764	0.40722534	can
0.13367012	0.49842706	kangaroo
0.21826138	0.8838538	pine_tree
0.6816215	0.7268002	tank
0.3998344	0.6749033	whale
0.4163602	0.8594728	cloud
0.46770462	0.2697116	butterfly
0.65898687	0.13739392	orange
0.22444184	0.39795396	mouse
0.7675176	0.23999421	baby
0.87259024	0.39994183	bottle
0.017829625	0.39157647	leopard
0.17807174	0.26182917	chimpanzee
0.712382	0.7855035	bridge
0.48715767	0.619175	shark
0.43183836	0.46823597	dinosaur
0.66155756	0.70105934	streetcar
0.37850687	0.44577992	porcupine
0.40122032	0.5779491	possum
0.5696482	0.69810355	tractor
0.47800064	0.19088978	wolf
0.27893874	0.45838794	porcupine
0.74703276	0.54485756	table
0.86506385	0.41180637	table
0.3665329	0.20754333	bee
0.24057348	0.5225077	bear
0.3088706	0.43586177	bottle
0.3773836	0.5315359	lizard
0.38753903	0.27909157	beetle
0.92151594	0.33033392	keyboard
0.54983836	0.23964262	aquarium_fish
0.5340662	0.983959	road
0.5826773	0.10916233	sweet_pepper
0.4905982	0.88833255	sea
0.5009816	0.6085464	rocket
0.73654693	0.52787226	table
0.4630728	0.8770258	cloud
0.4655632	0.47475275	mushroom
0.700381	0.5132686	lamp
0.27531236	0.5250118	porcupine
0.6337355	0.89061695	castle
0.16903701	0.5547916	elephant
0.57553536	0.5547349	motorcycle
0.54873425	0.5580981	motorcycle
0.7697982	0.24075364	baby
0.362834	0.52294236	mouse
0.11004653	0.57294935	raccoon
0.5436115	0.3892414	woman
0.4777409	0.4704693	lizard
0.7101348	0.78595996	bridge
0.47292963	0.271264	butterfly
0.10437251	0.72913986	palm_tree
0.7330742	0.6423911	pickup_truck
0.5200576	0.11750328	rose
0.5706232	0.63876927	tank
0.5215824	0.1308109	rose
0.9659632	0.51733506	wardrobe
0.58072394	0.8001065	lawn_mower
0.040164124	0.51767653	wolf
0.8539219	0.6084316	bed
0.30788237	0.38491455	squirrel
0.22203612	0.6080731	camel
0.44277313	0.086379215	poppy
0.7130077	0.24657227	baby
0.7278163	0.6328202	pickup_truck
0.08811565	0.72824436	palm_tree
0.67784	0.6691172	bus
0.6449168	0.49152008	seal
0.042928834	0.5196964	wolf
0.6801868	0.57862884	couch
0.9512308	0.54776573	television
0.2862664	0.58538455	cattle
0.567284	0.10082332	tulip
0.6382877	0.5160931	cockroach
0.26630548	0.43855473	fox
0.39167473	0.56764716	turtle
0.56882775	0.13051763	lobster
0.5667506	0.54736656	snake
0.5300502	0.99096143	road
0.6225273	0.56112415	tractor
0.17648885	0.56204414	elephant
0.48595166	0.6592013	shark
0.59296703	0.6202395	tank
0.27928677	0.37940538	mouse
0.395654	0.67016745	whale
0.31261015	0.38183418	squirrel
0.2422921	0.80853766	willow_tree
0.8111261	0.8081855	skyscraper
0.64232635	0.2893949	flatfish
0.62386405	0.28852695	snail
0.17029577	0.63848335	cattle
0.25335708	0.8689351	pine_tree
0.7814265	0.5367356	table
0.5532146	0.5649773	motorcycle
0.30802694	0.404686	bowl
0.24408838	0.41336206	flatfish
0.682904	0.24545637	woman
0.3287348	0.8415676	forest
0.8313829	0.72625756	rocket
0.47311607	0.27182242	butterfly
0.8305805	0.72718024	rocket
0.25526878	0.34348047	hamster
0.31478402	0.5637779	seal
0.31410223	0.42064074	rabbit
0.97420734	0.5282695	wardrobe
0.8022069	0.47755262	telephone
0.37378696	0.57311463	possum
0.9348246	0.5110051	can
0.62555027	0.7334422	train
0.09884466	0.7439322	palm_tree
0.23182528	0.4735629	beaver
0.21650007	0.80271184	willow_tree
0.16513845	0.6105077	sweet_pepper
0.48157856	0.890002	sea
0.22935367	0.17763202	mushroom
0.7281133	0.5850518	lawn_mower
0.518978	0.1768061	rabbit
0.6939594	0.38164547	plate
0.32861078	0.45169258	porcupine
0.25952885	0.8125749	willow_tree
0.46547812	0.10865534	poppy
0.5744776	0.6390889	tank
0.18870208	0.4205358	shrew
0.6816991	0.14453124	pear
0.40609133	0.86080396	cloud
0.8563301	0.54714155	chair
0.10775758	0.503003	kangaroo
0.23178491	0.61015147	camel
0.8318273	0.62197286	couch
0.55451715	0.2987954	seal
0.45106468	0.082456954	poppy
0.6703595	0.84480655	house
0.45257515	0.078458935	poppy
0.23156977	0.60462034	camel
0.19812897	0.81361604	maple_tree
0.30886146	0.653838	skunk
0.49319693	0.09185184	crab
0.8018623	0.36535928	cup
0.3935581	0.5361487	crocodile
0.676347	0.73980385	house
0.73819757	0.6449032	pickup_truck
0.44932273	0.4077377	man
0.5819349	0.5571937	motorcycle
0.20375493	0.8283979	oak_tree
0.47005957	0.18569364	spider
0.5089143	0.8963016	sea
0.37492254	0.26811865	beetle
0.42750514	0.91356534	plain
0.4277047	0.92190224	plain
0.11034097	0.49932966	kangaroo
0.4784018	0.79017705	mountain
0.5201721	0.10987336	poppy
0.65247226	0.09197868	apple
0.16759443	0.6368811	cattle
0.66160476	0.29254195	man
0.6315582	0.70568025	train
0.78788835	0.55906004	bed
0.7464245	0.43335646	clock
0.25113937	0.42922843	fox
0.28335276	0.6878997	skunk
0.5811803	0.79831797	lawn_mower
0.3291423	0.44679922	rabbit
0.23006427	0.1754147	mushroom
0.320746	0.47258076	rabbit
0.6851098	0.31618303	man
0.552181	0.2210358	aquarium_fish
0.46139607	0.2791243	butterfly
0.63728	0.8919632	castle
0.31965005	0.4194503	rabbit
0.6750586	0.25688505	woman
0.50612843	0.16496816	lobster
0.47019312	0.28972065	butterfly
0.62545186	0.7419062	train
0.28444555	0.40086815	girl
0.3879683	0.6186549	dolphin
0.39949247	0.7582838	bicycle
0.1941953	0.27607322	chimpanzee
0.7927431	0.36164623	cup
0.4611906	0.28747907	caterpillar
0.18903188	0.46453002	rabbit
0.6109348	0.3443966	flatfish
0.053725343	0.45021552	fox
0.575453	0.55646455	motorcycle
0.29413235	0.65609384	skunk
0.43876082	0.43649527	dinosaur
0.4889642	0.09104689	tulip
0.811094	0.8081036	skyscraper
0.41182476	0.6467904	dolphin
0.46158165	0.5448738	turtle
0.33550993	0.44758183	beaver
0.6830395	0.84563124	house
0.35984075	0.11415919	sunflower
0.89162517	0.4443188	bottle
0.7547955	0.26084292	boy
0.45153424	0.18420567	orchid
0.38925523	0.76175994	bicycle
0.10374653	0.40096468	lion
0.49451506	0.68031406	ray
0.6040888	0.51894474	dolphin
0.619634	0.5755516	bicycle
0.70235944	0.51763725	lamp
0.5946833	0.0135813635	orange
0.5606374	0.22302987	aquarium_fish
0.6606961	0.52121425	turtle
0.4789877	0.41590562	crab
0.44554105	0.5618117	turtle
0.3913013	0.20714884	bee
0.9476806	0.61409175	television
0.9403911	0.5876484	clock
0.482439	0.50373316	trout
0.33051446	0.26032624	cockroach
0.27950585	0.67157316	skunk
0.07454343	0.47618356	fox
0.81416947	0.47758663	telephone
0.39529824	0.7632556	bicycle
0.4130602	0.754949	bicycle
0.0047912253	0.37769878	leopard
0.22801386	0.18190794	mushroom
0.9301749	0.57595575	wardrobe
0.7032966	0.6818763	streetcar
0.434278	0.35034075	caterpillar
0.58729345	0.6234129	tank
0.5607441	0.56038654	motorcycle
0.70019317	0.2317704	girl
0.36435273	0.2837402	chair
0.19630034	0.34693488	mouse
0.20603092	0.5426483	cattle
0.31014243	0.58694357	otter
0.4946748	0.4163688	crab
0.19538908	0.36271027	possum
0.25848204	0.43910328	snake
0.21059993	0.59411246	camel
0.22866137	0.5660939	seal
0.4639162	0.5646844	turtle
0.28958648	0.43660617	rabbit
0.409475	0.63579255	whale
0.93131036	0.6062429	television
0.33136684	0.58447033	seal
0.6940434	0.26925573	girl
0.39725265	0.515746	crocodile
0.26192525	0.3365192	hamster
0.29054886	0.47271878	wolf
0.43968707	0.6399111	shark
0.71249264	0.21633288	girl
0.66892105	0.6108594	bridge
0.3434301	0.25618526	cockroach
0.488357	0.11579963	rose
0.23911244	0.5000801	beaver
0.46599078	0.4047286	crab
0.4963705	0.8931058	sea
0.06337469	0.45197332	fox
0.45478666	0.6526848	ray
0.8319602	0.5678277	chair
0.7458093	0.6566967	tank
0.1843137	0.41798687	shrew
0.45973447	0.64785814	worm
0.49630544	0.068258554	tulip
0.59950566	0.44396165	worm
0.18086681	0.26810125	chimpanzee
0.25317487	0.37249002	mouse
0.25911933	0.33545986	hamster
0.37058997	0.11772626	sunflower
0.41747832	0.6473634	whale
0.51117927	0.87778133	sea
0.71654093	0.38935012	plate
0.45570064	0.8957157	cloud
0.21215475	0.5680323	camel
0.32680455	0.5012626	snail
0.7024291	0.5116881	lamp
0.20441434	0.41846657	shrew
0.79178154	0.5914193	couch
0.16544782	0.6374195	cattle
0.47954455	0.6649404	ray
0.36789468	0.21589582	bee
0.84975135	0.3976379	plate
0.55004853	0.97631174	road
0.59871536	0.5240633	man
0.85652816	0.60585356	bed
0.67575115	0.42809317	bowl
0.7512697	0.23578084	boy
0.5767066	0.79563487	lawn_mower
0.32783526	0.5961608	otter
0.21006379	0.80888295	willow_tree
0.6594099	0.13963814	pear
0.40891153	0.5719981	dolphin
0.2202141	0.85027385	willow_tree
0.08601288	0.3187449	tiger
0.5121412	0.07682251	tulip
0.44557273	0.58786726	seal
0.23629715	0.1900587	mushroom
0.19271818	0.6300594	cattle
0.7632197	0.5381076	lamp
0.53100663	0.23378798	baby
0.7968403	0.7849224	skyscraper
0.47843543	0.16679928	orchid
0.7407213	0.42346457	clock
0.54996973	0.99874157	road
0.5285741	0.12627277	rose
0.6309779	0.08821698	apple
0.862069	0.60961753	bed
0.0	0.37916663	leopard
0.7012122	0.29736355	boy
0.6820446	0.6429148	plate
0.34017885	0.45833018	tiger
0.484752	0.67747676	ray
0.52654827	0.2807045	snail
0.06369731	0.45402434	fox
0.64346987	0.48888618	dinosaur
0.24404585	0.52199113	wolf
0.6774621	0.6408383	bus
0.43305326	0.46290052	dinosaur
0.38499874	0.7611339	bicycle
0.64647204	0.68212795	camel
0.6553855	0.46213704	rose
0.42549568	0.46139318	dinosaur
0.28228	0.64095026	cattle
0.7258613	0.51044196	lamp
0.19703223	0.87322456	maple_tree
0.40410644	0.75127	bicycle
0.23164625	0.38535956	mouse
0.47918025	0.41297504	crab
0.7419199	0.6573173	tractor
0.7220302	0.6370735	pickup_truck
0.94030696	0.5194469	telephone
0.59994	0.6251953	tank
0.5465513	0.4024723	plate
0.26018056	0.82749003	willow_tree
0.2895503	0.65798867	skunk
0.31476068	0.3895004	squirrel
0.37466362	0.66716737	whale
0.43542388	0.9194387	castle
0.62108594	0.880601	turtle
0.31946403	0.582087	squirrel
0.7268038	0.25885767	bear
0.6010614	0.026550824	orange
0.4591044	0.89553154	cloud
0.3880736	0.43769133	otter
0.25768203	0.49537012	crocodile
0.7278396	0.5204051	lamp
0.85421574	0.41226774	bottle
0.006116752	0.37472305	leopard
0.24305686	0.41353238	mouse
0.50939196	0.07799958	tulip
0.8039619	0.4838943	television
0.09311906	0.38479304	lion
0.027633818	0.38586077	leopard
0.3708497	0.33651662	spider
0.20808089	0.8733825	oak_tree
0.8686765	0.40909976	bottle
0.63984853	0.5206822	flatfish
0.15989256	0.42720523	leopard
0.66434795	0.1505428	pear
0.4275397	0.91235584	palm_tree
0.610158	0.4204153	worm
0.63804203	0.15609394	pear
0.696178	0.7058744	streetcar
0.86924356	0.4059545	bottle
0.4843118	0.13522696	rose
0.36915728	0.41598108	mushroom
0.24549828	0.3733798	mouse
0.029706443	0.38150436	leopard
0.6848466	0.42057088	bowl
0.5488752	0.97768295	rose
0.68888694	0.43908972	lamp
0.72096956	0.5123868	lamp
0.4444865	0.50147206	porcupine
0.24678025	0.42873365	mouse
0.1829268	0.62791157	cattle
0.4408666	0.08877421	poppy
0.79508656	0.37079006	cup
0.9753509	0.5207789	wardrobe
0.2020061	0.8666479	oak_tree
0.8074291	0.45999414	telephone
0.6208048	0.38879701	woman
0.699389	0.6652681	bus
0.47027457	0.16189003	rose
0.8592272	0.40539953	bottle
0.51981753	0.47307763	cattle
0.33786756	0.54627025	camel
0.5351668	0.9825211	road
0.09819353	0.5705559	raccoon
0.32174277	0.2751844	cockroach
0.153762	0.4671154	porcupine
0.08920115	0.73869675	palm_tree
0.46649998	0.9255761	plain
0.7114935	0.78271985	bridge
0.60153776	0.01901055	orange
0.25201398	0.38514802	hamster
0.6539419	0.32484397	woman
0.8653289	0.5384314	chair
0.5056273	0.09568527	tulip
0.3173816	0.25966614	cockroach
0.89076483	0.46570197	can
0.46760157	0.4145394	crab
0.62555367	0.6411993	bridge
0.3012067	0.83751345	forest
0.5106291	0.35305145	lobster
0.28167173	0.5486708	sea
0.7304518	0.4141455	plate
0.47362462	0.65103596	dolphin
0.60785174	0.13453135	lobster
0.27617344	0.69446355	skunk
0.9546533	0.5420467	wardrobe
0.43229315	0.4695784	dinosaur
0.5900884	0.56484336	motorcycle
0.23835151	0.5220379	wolf
0.44661942	0.61551666	whale
0.70290905	0.78075314	bridge
0.23428792	0.18143612	squirrel
0.15928614	0.4619466	porcupine
0.5849842	0.6375174	tank
0.33159766	0.8207835	forest
0.46297976	0.89209455	cloud
0.544347	0.20394388	flatfish
0.70588356	0.2971219	man
0.5342568	0.15222955	rose
0.2580172	0.18706639	mushroom
0.41270205	0.75682074	bicycle
0.27807733	0.46025026	dinosaur
0.10061382	0.73933524	palm_tree
0.7531348	0.2844613	boy
0.43989718	0.9406293	plain
0.576671	0.5624009	motorcycle
0.19235586	0.26519856	chimpanzee
0.2045582	0.27211714	chimpanzee
0.44188187	0.9440124	plain
0.09853751	0.74312454	palm_tree
0.18048695	0.46711162	porcupine
0.033396717	0.38978362	leopard
0.28412274	0.8362713	forest
0.35877857	0.33114725	spider
0.65100145	0.8767316	castle
0.859819	0.5514292	chair
0.901381	0.44792184	can
0.40415633	0.28105718	beetle
0.49312773	0.5088229	trout
0.11059384	0.3853127	fox
0.47584337	0.26615557	butterfly
0.5171092	0.068745114	tulip
0.37167275	0.19188586	bee
0.5590479	0.6888569	tractor
0.6987601	0.6670596	bus
0.5801454	0.64324313	tank
0.21011522	0.8214221	willow_tree
0.38282242	0.5326634	crocodile
0.71190614	0.71351784	streetcar
0.15515886	0.46594748	porcupine
0.26010242	0.88579863	pine_tree
0.71034724	0.3916935	bowl
0.5499689	0.42728952	snake
0.66004586	0.69734687	caterpillar
0.59357053	0.013580291	orange
0.6267443	0.88669646	castle
0.38995486	0.5012762	crocodile
0.10605052	0.39373428	lion
0.6915	0.40578607	plate
0.45363268	0.18881175	orchid
0.9805186	0.53215575	couch
0.36503145	0.31981298	spider
0.53255826	0.99475276	road
0.1924694	0.54066706	elephant
0.8247642	0.72463644	rocket
0.18811741	0.35693756	possum
0.5999116	0.11503996	sweet_pepper
0.5713481	0.8119047	lawn_mower
0.48449084	0.87887675	cloud
0.7103604	0.2843555	girl
0.2709422	0.8186578	willow_tree
0.854382	0.5471908	chair
0.9228944	0.6044036	television
0.6329298	0.7284751	train
0.21612975	0.86590606	oak_tree
0.4620945	0.41038176	crab
0.5833946	0.09450485	sweet_pepper
0.27383658	0.58798593	ray
0.8545282	0.5425588	chair
0.8531542	0.5537439	chair
0.73445666	0.27747688	beetle
0.58547664	0.119749665	sweet_pepper
0.37839448	0.5580367	crocodile
0.5762234	0.1238512	lobster
0.54867697	0.9617842	road
0.44027147	0.5561324	turtle
0.7149629	0.47113708	telephone
0.6808213	0.71849346	bridge
0.45493189	0.93952894	plain
0.5504694	0.3698193	shark
0.6247366	0.4375054	worm
0.4620791	0.32384184	aquarium_fish
0.47907987	0.094967805	tulip
0.28818214	0.4129392	squirrel
0.5066216	0.14077014	crab
0.7351569	0.64710075	pickup_truck
0.067402355	0.30624145	tiger
0.115482986	0.42150375	wolf
0.07576622	0.31355894	tiger
0.1774258	0.6344044	cattle
0.27873433	0.5579451	fox
0.4847021	0.88523835	cloud
0.17877264	0.6378331	cattle
0.584453	0.5558795	bus
0.66565657	0.6371726	lizard
0.57798237	0.5679389	motorcycle
0.75884026	0.6549236	pickup_truck
0.8961773	0.4777514	can
0.19027293	0.47032037	porcupine
0.2740675	0.6561783	squirrel
0.3545674	0.606324	otter
0.22993067	0.49228787	beaver
0.48053953	0.53146106	flatfish
0.2240625	0.5921906	man
0.6572117	0.24556865	woman
0.6180989	0.3398972	flatfish
0.476028	0.15715793	lobster
0.94968975	0.6084254	television
0.37090784	0.5057535	wolf
0.628945	0.6144065	bridge
0.39903745	0.73677623	bicycle
0.5005502	0.38046545	lobster
0.52602106	0.08782489	tulip
0.17164604	0.55328566	elephant
0.47623473	0.080816194	poppy
0.7115924	0.40749046	plate
0.54607105	0.71431446	tractor
0.4834207	0.08748925	poppy
0.6311686	0.41863987	snake
0.5902995	0.06482155	sweet_pepper
0.46077034	0.39558586	lobster
0.60971403	0.6377294	tank
0.8015144	0.3752817	cup
0.6892946	0.83426076	house
0.43860963	0.17447916	orchid
0.5835588	0.5253054	dolphin
0.3793728	0.6808919	whale
0.40670213	0.2631235	beetle
0.26227725	0.88891023	pine_tree
0.3253526	0.25542048	cockroach
0.98896205	0.53051615	wardrobe
0.39204222	0.2703044	beetle
0.9928018	0.5193739	wardrobe
0.98965526	0.5224338	wardrobe
0.7532363	0.24965969	boy
0.082001954	0.41549483	leopard
0.29982674	0.44267255	rabbit
0.20338674	0.8553745	maple_tree
0.7069496	0.49475724	lamp
0.117758326	0.5566584	kangaroo
0.22580184	0.51851237	beaver
0.30613694	0.40321505	squirrel
0.34879142	0.1035645	sunflower
0.65320575	0.5326647	man
0.29054695	0.65540975	skunk
0.44658464	0.5173466	mushroom
0.29514515	0.62327904	shrew
0.05583428	0.45861694	fox
0.8296091	0.6139156	bed
0.577469	0.6455743	tank
0.3900664	0.6165874	dolphin
0.2170596	0.40689442	shrew
0.7435049	0.43004116	clock
0.4001812	0.6812762	whale
0.69305664	0.700468	streetcar
0.5074115	0.07789849	tulip
0.47450113	0.5185318	trout
0.2049735	0.87642807	oak_tree
0.44539112	0.2535098	mushroom
0.41779315	0.4488035	lizard
0.48423567	0.07980767	poppy
0.3295294	0.42587453	rabbit
0.675033	0.5539167	skyscraper
0.78000295	0.5339817	table
0.65141267	0.07604491	apple
0.1089259	0.41207883	lion
0.56525266	0.55297035	motorcycle
0.4966399	0.68257785	ray
0.44403484	0.08120161	poppy
0.5683907	0.6880037	tractor
0.59227395	0.035707135	sweet_pepper
0.47015887	0.45610422	caterpillar
0.66570604	0.619646	elephant
0.17651074	0.6366138	cattle
0.40947828	0.7369989	bicycle
0.54460645	0.99681735	road
0.42087945	0.61377853	wolf
0.2496413	0.5353707	bear
0.5914976	0.044799443	sweet_pepper
0.48412362	0.13267165	rose
0.7587137	0.48317024	keyboard
0.64654964	0.08964283	apple
0.6386357	0.4461799	telephone
0.23463766	0.17635891	snail
0.68197626	0.627604	pickup_truck
0.31156817	0.46658996	cattle
0.6669436	0.8255198	tractor
0.6261198	0.7254512	train
0.27532554	0.646437	streetcar
0.7048485	0.3863448	plate
0.57141197	0.81097585	lawn_mower
0.28189993	0.62633324	squirrel
0.21331488	0.8699644	oak_tree
0.1071181	0.5683275	raccoon
0.5361669	0.9919864	road
0.30850965	0.3837654	squirrel
0.11851402	0.40496153	lion
0.7270641	0.28610826	boy
0.33197486	0.43190897	couch
0.10513936	0.5480988	crocodile
0.7061512	0.22447045	girl
0.23670785	0.38455272	mouse
0.071872756	0.31012097	tiger
0.45558012	0.28575042	butterfly
0.28492498	0.6766145	skunk
0.5762419	0.017613158	orange
0.2622603	0.5536707	bear
0.8346944	0.611763	bed
0.6765844	0.26597184	girl
0.368779	0.111874826	sunflower
0.39439195	0.27915475	beetle
0.7021738	0.6098402	train
0.7233559	0.3858958	plate
0.39474744	0.25798902	beetle
0.5125697	0.534538	trout
0.52647233	0.25231528	aquarium_fish
0.8476684	0.61160547	bed
0.6219366	0.8594785	castle
0.33502063	0.56384546	seal
0.5743375	0.8001767	lawn_mower
0.9856209	0.52610296	wardrobe
0.3197638	0.8191305	forest
0.24470782	0.40880522	ray
0.40065247	0.7697599	forest
0.9433716	0.33217996	keyboard
0.46344304	0.8921289	cloud
0.38941875	0.21719928	bee
0.19490235	0.5629981	elephant
0.16408454	0.45533112	porcupine
0.4914996	0.8985227	sea
0.49006444	0.68354976	ray
0.4007798	0.44588786	turtle
0.7684287	0.54607725	table
0.6480602	0.28842866	man
0.1846479	0.42336166	shrew
0.4157132	0.9134806	forest
0.37015292	0.4880018	snail
0.38284934	0.5660639	rabbit
0.22682627	0.38968688	mouse
0.31934053	0.58181816	woman
0.25095308	0.19432901	mushroom
0.5834275	0.6011555	seal
0.26342872	0.34289426	hamster
0.37983412	0.65261745	bear
0.5659489	0.783202	lawn_mower
0.20835653	0.80463725	maple_tree
0.4496636	0.18156815	orchid
0.6935674	0.5419055	television
0.6410033	0.6468037	house
0.28372067	0.6665688	skunk
0.35443664	0.5253747	shrew
0.5061579	0.8789412	sea
0.6272393	0.70710987	butterfly
0.60656863	0.10599724	pear
0.8691777	0.40378806	bottle
0.48995537	0.4453731	lizard
0.6679186	0.14083086	pear
0.59480774	0.10954787	sweet_pepper
0.51356477	0.37577954	lobster
0.71123534	0.41140512	plate
0.4249677	0.48951155	oak_tree
0.37946016	0.47074512	porcupine
0.5591626	0.705484	tractor
0.7161097	0.42721888	bowl
0.59854144	0.6236499	tank
0.92275786	0.33861038	keyboard
0.4155578	0.28693599	beetle
0.79768354	0.5879586	couch
0.63214487	0.49137378	woman
0.51189935	0.319795	shrew
0.5143144	0.1375017	rose
0.529814	0.1116617	rose
0.4327697	0.8458793	mountain
0.5467911	0.10582692	rose
0.9503312	0.61830986	television
0.587085	0.7015077	train
0.56588686	0.7656277	camel
0.5846002	0.49149323	rabbit
0.023744881	0.5145017	wolf
0.26235545	0.34315857	hamster
0.49875656	0.085870735	sweet_pepper
0.36984867	0.12222297	sunflower
0.38719305	0.3883442	mushroom
0.6575044	0.30659813	flatfish
0.4188054	0.38239506	beetle
0.4409727	0.39427823	shrew
0.04694063	0.5227997	squirrel
0.7648447	0.2380228	baby
0.87357175	0.4099899	cup
0.4816092	0.49391356	snake
0.69252396	0.49507514	lamp
0.28257763	0.37610993	hamster
0.6213408	0.6335162	trout
0.47947937	0.51484686	trout
0.5657672	0.42510906	worm
0.4557132	0.6514334	shark
0.81586623	0.7339412	cockroach
0.5859757	0.097473264	sweet_pepper
0.03695349	0.38939893	leopard
0.49068674	0.09830914	tulip
0.6424841	0.736227	train
0.22452478	0.40164804	mouse
0.35031196	0.109601185	sunflower
0.31772938	0.2572456	cockroach
0.31363115	0.443182	rabbit
0.8870664	0.4596633	can
0.72429174	0.5712338	lamp
0.939808	0.33856118	keyboard
0.39482036	0.26397654	beetle
0.18931091	0.48121583	elephant
0.67112976	0.41232857	bowl
0.35458934	0.380368	mushroom
0.22047581	0.80919164	willow_tree
0.5622069	0.31983885	mushroom
0.4165599	0.45359015	dinosaur
0.12187251	0.5793248	raccoon
0.5921358	0.05756873	sweet_pepper
0.4065247	0.60966974	dolphin
0.7961687	0.5274618	table
0.47999722	0.42659622	dinosaur
0.8485152	0.59353256	bed
0.69809645	0.45499423	bowl
0.59541583	0.014314091	orange
0.1946807	0.43230054	shrew
0.3115918	0.5622209	seal
0.22621888	0.6009038	fox
0.23702413	0.60035163	camel
0.40082726	0.48194513	lizard
0.8058754	0.5910566	couch
0.104661904	0.54860306	raccoon
0.76460564	0.47089025	bowl
0.24096385	0.47935775	otter
0.5838542	0.54756755	motorcycle
0.4476729	0.6397049	whale
0.29911685	0.5534999	porcupine
0.1047434	0.5479145	possum
0.5355715	0.3130881	snail
0.2589661	0.51886344	bear
0.70430464	0.6671467	bus
0.43470052	0.34624484	caterpillar
0.51111555	0.06341995	tulip
0.32492772	0.57581234	otter
0.706284	0.6598814	bus
0.4784141	0.60234267	dolphin
0.423436	0.4545963	dinosaur
0.68549603	0.4643859	trout
0.5107404	0.5183241	trout
0.7004635	0.3850057	plate
0.27876937	0.6876449	skunk
0.67100626	0.62369645	pickup_truck
0.51497877	0.88980144	plain
0.5147735	0.13673931	rose
0.6847973	0.27196407	man
0.20495507	0.86782783	oak_tree
1.0	0.5221464	wardrobe
0.56756747	0.7068368	tractor
0.6354961	0.74381554	train
0.25015536	0.84129375	palm_tree
0.66123724	0.15309629	pear
0.10839269	0.4100008	lion
0.42811435	0.9398193	plain
0.6825415	0.6169828	lobster
0.38809898	0.61648536	dolphin
0.25035372	0.858725	pine_tree
0.5453426	0.42211872	snake
0.10053346	0.4173216	bee
0.12855588	0.48592985	squirrel
0.31540105	0.3799355	squirrel
0.44001815	0.1787361	orchid
0.58652824	0.07712494	sweet_pepper
0.45269045	0.905698	plain
0.62612444	0.8675232	skyscraper
0.4573547	0.15546128	tulip
0.4384908	0.33335742	caterpillar
0.4849367	0.27568665	butterfly
0.4799929	0.41705257	crab
0.86838853	0.40946475	bottle
0.6611839	0.7093547	streetcar
0.5821921	0.6398822	tank
0.6138648	0.3471761	flatfish
0.1628131	0.45877668	porcupine
0.47892392	0.119872004	lion
0.49813095	0.62872374	palm_tree
0.93659556	0.60606253	television
0.48545447	0.50876194	snake
0.4476252	0.4112713	lobster
0.607367	0.42753106	worm
0.5215338	0.11467969	rose
0.4079365	0.75619876	bicycle
0.66945744	0.7276141	bridge
0.30986765	0.43385977	rabbit
0.31493333	0.3963487	squirrel
0.62094223	0.7033351	pickup_truck
0.6415268	0.8751364	castle
0.9333521	0.32028335	keyboard
0.59271115	0.012946554	orange
0.13547917	0.5733404	raccoon
0.54988897	0.56989473	motorcycle
0.82212317	0.585895	couch
0.073067695	0.460065	tiger
0.74622566	0.5850756	flatfish
0.28479934	0.43913254	wolf
0.7287883	0.5865164	television
0.21991718	0.5353284	house
0.61939675	0.5880985	lamp
0.50142896	0.51974845	trout
0.8888893	0.46943736	can
0.22390392	0.46536428	crocodile
0.6302344	0.6704126	forest
0.9272251	0.59948003	telephone
0.56590515	0.69339085	tractor
0.8315299	0.6117586	bed
0.8127364	0.758932	skyscraper
0.5938461	0.10335136	sweet_pepper
0.19200821	0.41593987	shrew
0.62478125	0.6514347	tank
0.32981524	0.25924537	cockroach
0.30955425	0.5357507	turtle
0.54300904	0.48158517	flatfish
0.8154108	0.7967056	skyscraper
0.46808493	0.50220954	lobster
0.81270176	0.594089	bed
0.20345664	0.8825041	oak_tree
0.6527617	0.3261898	man
0.34587958	0.5312588	seal
0.7079812	0.50944924	lamp
0.741606	0.64317995	pickup_truck
0.781903	0.53231364	table
0.36309814	0.26811182	bee
0.50881547	0.5180778	trout
0.3156327	0.5046561	kangaroo
0.6715296	0.30030632	girl
0.1136514	0.58509785	raccoon
0.58548486	0.7905111	couch
0.10461438	0.7182344	spider
0.60757333	0.048939604	pear
0.41099718	0.8597625	cloud
0.4774957	0.27994525	butterfly
0.24386914	0.5782913	camel
0.8069118	0.47040462	telephone
0.27888831	0.689278	skunk
0.5116878	0.3759571	lobster
0.39157566	0.19682243	bee
0.746845	0.42192918	clock
0.2576543	0.83876646	forest
0.8128124	0.81124604	skyscraper
0.2093766	0.8788657	oak_tree
0.58107835	0.77503306	lawn_mower
0.5197764	0.830729	train
0.7542054	0.41684356	clock
0.05034266	0.4450307	fox
0.5451652	0.66806954	lobster
0.60514754	0.50609803	raccoon
0.39766914	0.28996164	beetle
0.39894977	0.63626385	whale
0.69644314	0.28423026	boy
0.5574969	0.2207037	aquarium_fish
0.42100272	0.85432965	cloud
0.275538	0.5563875	bear
0.76044714	0.432864	clock
0.86047316	0.61198705	bed
0.31449908	0.38912985	squirrel
0.44191712	0.5537589	turtle
0.44409707	0.33935434	crocodile
0.92413735	0.3516048	telephone
0.3352574	0.28126347	rocket
0.46313405	0.09685833	tulip
0.58272445	0.028703287	orange
0.41708356	0.40790555	orchid
0.21342956	0.48147956	porcupine
0.44228172	0.33077133	caterpillar
0.78151965	0.54279983	table
0.6238359	0.5198821	raccoon
0.3856789	0.7537572	bicycle
0.27021742	0.85995615	pine_tree
0.39032823	0.758343	bicycle
0.061981272	0.3081278	leopard
0.4580278	0.102795064	poppy
0.41884392	0.4619258	dinosaur
0.43915346	0.6134716	dolphin
0.45962372	0.63002205	shark
0.3485497	0.40801203	baby
0.31476104	0.82867354	willow_tree
0.9321016	0.34459564	keyboard
0.2536534	0.48216638	beaver
0.5592748	0.47075328	clock
0.49649316	0.3710144	lobster
0.5895871	0.10233393	sweet_pepper
0.75759476	0.6397083	pickup_truck
0.43633065	0.62218505	shark
0.4614487	0.34276184	caterpillar
0.7923776	0.54180694	table
0.21548241	0.49046013	beaver
0.8416013	0.5880363	bed
0.45315462	0.36707613	baby
0.4371841	0.35142505	caterpillar
0.4320165	0.8536552	cloud
0.42446184	0.45385486	dinosaur
0.58080095	0.6350161	tank
0.06733014	0.4538268	fox
0.3043555	0.47093645	leopard
0.9007327	0.46583992	can
0.79655886	0.4660622	telephone
0.43383273	0.8372192	rabbit
0.4020935	0.6620596	whale
0.50258416	0.36280206	lobster
0.5711135	0.49502108	wolf
0.6423153	0.08719974	apple
0.6976205	0.55333406	chair
0.62009925	0.33238217	man
0.4391522	0.49302465	lizard
0.6698582	0.59038424	telephone
0.50910705	0.09695527	tulip
0.41058207	0.4381394	dinosaur
0.5824084	0.6448767	tank
0.34037238	0.11192845	sunflower
0.5172858	0.5140744	trout
0.34977692	0.106122725	sunflower
0.6450577	0.8886275	castle
0.101865254	0.42425057	kangaroo
0.6666962	0.6114695	pickup_truck
0.68739986	0.77574366	bridge
0.47339118	0.11766963	crab
0.46934196	0.2004905	orchid
0.78643197	0.3722572	cup
0.73201877	0.6263988	pickup_truck
0.39797965	0.32190156	spider
0.55578583	0.23473936	aquarium_fish
0.5047896	0.22902109	beaver
0.4013185	0.6548919	whale
0.68090546	0.479565	bowl
0.36257514	0.5729358	bear
0.6440216	0.5538001	forest
0.46904522	0.8478324	cloud
0.501141	0.525531	trout
0.474998	0.60985804	shark
0.5595764	0.22007778	aquarium_fish
0.53596234	0.24195649	aquarium_fish
0.6935203	0.2571401	girl
0.5428807	0.3908294	bowl
0.18222721	0.63269466	cattle
0.06964355	0.30911908	tiger
0.7489735	0.27949154	boy
0.40453923	0.45048505	dinosaur
0.100725286	0.7358301	palm_tree
0.66084474	0.1119727	apple
0.43309712	0.17767188	orchid
0.69401264	0.38386172	plate
0.84163386	0.55615383	chair
0.67807776	0.6462576	bus
0.63450515	0.89359295	castle
0.5826336	0.008032194	orange
0.5456851	0.71436435	tractor
0.43416858	0.34949964	caterpillar
0.68640053	0.70646596	streetcar
0.36576757	0.19893153	bee
0.2623612	0.8206931	willow_tree
0.57994497	0.7817713	lawn_mower
0.46921408	0.4351	crab
0.37993568	0.330884	crab
0.79518473	0.59780407	couch
0.45644736	0.94433516	plain
0.7604493	0.43050867	clock
0.4924075	0.59189385	shark
0.18162093	0.42763492	beaver
0.18311015	0.8084776	maple_tree
0.33735117	0.25186908	cockroach
0.615254	0.71361494	caterpillar
0.56833583	0.41830087	snake
0.6386375	0.8965012	castle
0.38080466	0.2726847	beetle
0.6342772	0.08936163	apple
0.6297165	0.5257546	television
0.46972921	0.4267233	crab
0.44993508	0.6217566	whale
0.47401467	0.26803288	butterfly
0.11364998	0.7383513	palm_tree
0.35691378	0.45356077	caterpillar
0.80805045	0.7652196	bridge
0.48713455	0.15604179	orchid
0.60893553	0.4915215	chimpanzee
0.35124934	0.32789218	spider
0.400683	0.75582993	bicycle
0.093238816	0.38383886	lion
0.92606896	0.32785967	keyboard
0.5568974	0.46935385	cockroach
0.70713276	0.4942184	lamp
0.59384215	0.025398714	orange
0.67257804	0.25278163	girl
0.22837967	0.4780486	chimpanzee
0.2078175	0.5413155	elephant
0.39259872	0.74532455	bicycle
0.67395914	0.15191114	pear
0.32864	0.8319959	forest
0.36894315	0.28000647	sunflower
0.7148784	0.22639608	girl
0.40508872	0.30831322	bee
0.974649	0.5321641	bed
0.9491916	0.5227102	lamp
0.20472835	0.3555711	rabbit
0.74189365	0.43154645	clock
0.8980903	0.46355715	can
0.27814752	0.46262178	possum
0.66019976	0.14979507	pear
0.75399685	0.24018355	woman
0.3202235	0.5197506	possum
0.07064253	0.3299772	tiger
0.34229016	0.52353185	otter
0.7463129	0.6442524	pickup_truck
0.38945478	0.29370475	crocodile
0.25784534	0.33834743	hamster
0.69562817	0.6836193	bus
0.51237833	0.5170163	trout
0.7851124	0.5297378	table
0.87277746	0.3938247	bottle
0.73326206	0.6537974	bed
0.66406506	0.55430555	bottle
0.3312496	0.46009102	rabbit
0.59551126	0.6405809	tank
0.5256083	0.12909731	rose
0.24074514	0.8233268	pine_tree
0.48898712	0.31188715	turtle
0.7519625	0.20989436	baby
0.2585335	0.8881433	pine_tree
0.37123984	0.34392914	spider
0.5057658	0.11163908	rose
0.10306892	0.41386437	fox
0.021805111	0.51312023	wolf
0.7565719	0.4570497	telephone
0.4743682	0.7887235	mountain
0.45445716	0.3387047	caterpillar
0.34224406	0.5265733	otter
0.52231705	0.12504593	rose
0.35132354	0.47966245	shark
0.107138045	0.49960396	kangaroo
0.046594687	0.45104393	fox
0.71105915	0.37906754	plate
0.6823135	0.5524865	rocket
0.6963924	0.84064925	house
0.2963735	0.51697826	possum
0.32243457	0.2644439	cockroach
0.25107667	0.56928587	bear
0.56359386	0.4324602	snake
0.2943656	0.6521509	shrew
0.27791166	0.80610645	forest
0.67113024	0.2480985	girl
0.56332314	0.2273641	aquarium_fish
0.7842028	0.528456	table
0.71739227	0.4070442	clock
0.7982939	0.49046835	telephone
0.33836743	0.5858079	beaver
0.5007191	0.52489626	trout
0.67012984	0.628326	bus
0.6303355	0.74428767	train
0.544191	0.99027467	road
0.44819337	0.94214076	plain
0.528936	0.3612353	table
0.64578456	0.075095445	apple
0.07086746	0.45690364	fox
0.48843932	0.17039719	caterpillar
0.47898605	0.5507543	flatfish
0.51413393	0.06817753	tulip
0.46035457	0.29841527	butterfly
0.46548727	0.7987011	willow_tree
0.7166912	0.22894508	girl
0.9229594	0.51754516	telephone
0.26466075	0.5422002	bear
0.5563302	0.7119694	tractor
0.41812497	0.30548546	spider
0.24817167	0.5975208	camel
0.12829293	0.5821165	raccoon
0.69778615	0.24973817	girl
0.3051233	0.5133839	mouse
0.7035983	0.7871777	bridge
0.5675896	0.7958383	lawn_mower
0.17817703	0.54806757	elephant
0.6357819	0.48321128	fox
0.44713172	0.5321096	turtle
0.7777991	0.52469456	table
0.49240297	0.40868273	crab
0.183151	0.42447495	shrew
0.35254347	0.4053266	snake
0.23588918	0.39171207	mouse
0.65261084	0.13986541	pear
0.4655905	0.18974355	orchid
0.71207833	0.2827415	baby
0.4482566	0.62689596	whale
0.53111166	0.43526554	lizard
0.1048955	0.5757899	raccoon
0.43856472	0.94317526	plain
0.47584164	0.3953006	crab
0.74320483	0.6326639	pickup_truck
0.34762287	0.10121327	sunflower
0.12421632	0.4394002	ray
0.58972037	0.059498627	woman
0.5633255	0.7021396	tractor
0.7897444	0.3668065	cup
0.25505742	0.48238564	otter
0.4029004	0.6612493	whale
0.81130487	0.76246196	skyscraper
0.43933585	0.94381946	plain
0.80204105	0.7933164	skyscraper
0.509709	0.51800877	trout
0.29089728	0.48326442	house
0.7702073	0.22966203	baby
0.23149657	0.5080711	bear
0.4492643	0.088142715	poppy
0.090327196	0.39010638	lion
0.5074007	0.52827567	trout
0.5777522	0.5529119	motorcycle
0.17706625	0.45924878	porcupine
0.47775802	0.4549179	fox
0.26030046	0.764462	palm_tree
0.06252707	0.4616165	fox
0.58520156	0.019128202	orange
0.25022608	0.53273165	bear
0.72917116	0.5043446	cup
0.41136712	0.73438317	bicycle
0.6824429	0.5022837	lamp
0.481035	0.45258167	lizard
0.2306378	0.80288875	forest
0.71936315	0.39394623	plate
0.44424158	0.94107	plain
0.4558547	0.623737	shark
0.29185867	0.36182714	plate
0.43828186	0.452793	crab
0.116593435	0.5682146	pine_tree
0.2904995	0.50642246	beaver
0.48257214	0.7860331	mountain
0.5106919	0.08326157	tulip
0.5132121	0.07038467	tulip
0.5416638	0.41542277	bee
0.6600943	0.15991202	seal
0.9596536	0.51663494	telephone
0.4284212	0.34929684	caterpillar
0.8591399	0.5346496	chair
0.24920343	0.515345	otter
0.6526174	0.09513224	apple
0.6083687	0.61598045	tank
0.13330217	0.56686133	skunk
0.33171594	0.81467897	caterpillar
0.41631532	0.85751647	cloud
0.2544288	0.47692436	shrew
0.39768252	0.65779686	whale
0.7155137	0.7159591	streetcar
0.73643905	0.65968865	pickup_truck
0.4490564	0.6227939	shark
0.4433096	0.91669333	plain
0.19976689	0.27297625	chimpanzee
0.3781928	0.12918775	butterfly
0.27834225	0.54609084	cattle
0.7071803	0.30434275	television
0.20144664	0.80828816	maple_tree
0.3609339	0.32813346	spider
0.628819	0.728051	train
0.28021666	0.67766625	skunk
0.30749097	0.6404793	shark
0.20064856	0.5779627	camel
0.5753981	0.7745746	lawn_mower
0.9507226	0.3309953	keyboard
0.6219143	0.4363945	worm
0.6695118	0.3223407	boy
0.99255615	0.5295571	wardrobe
0.46564224	0.40779418	lobster
0.5027192	0.49950448	trout
0.26034614	0.34252772	hamster
0.53921443	0.31006303	snail
0.35614458	0.567502	bear
0.28448305	0.6542808	skunk
0.49994022	0.08565614	tulip
0.959824	0.5381168	wardrobe
0.7123646	0.37404054	plate
0.2488107	0.3769804	mouse
0.10823877	0.49727273	kangaroo
0.6961134	0.7804879	bridge
0.55009204	0.2254372	aquarium_fish
0.60926896	0.042573832	apple
0.39486942	0.6180776	dolphin
0.777971	0.52988905	table
0.65424746	0.24227348	woman
0.42497203	0.4705349	dinosaur
0.39536774	0.2635122	beetle
0.42866433	0.3438461	caterpillar
0.5455115	0.57306725	motorcycle
0.9267849	0.5950022	tractor
0.50584537	0.51258093	trout
0.782989	0.55069876	table
0.25042814	0.46267575	porcupine
0.48185587	0.08862624	poppy
0.18027093	0.5656617	elephant
0.71925306	0.5126714	lamp
0.4075413	0.6350041	otter
0.38614482	0.61555845	dolphin
0.122069925	0.40479234	plate
0.79935	0.47335944	telephone
0.19803576	0.84162915	maple_tree
0.25420707	0.85248345	forest
0.64233494	0.315436	boy
0.8017286	0.5823288	couch
0.4661351	0.27975625	butterfly
0.805313	0.36653703	cup
0.28960297	0.6648125	skunk
0.7306494	0.23520234	boy
0.7024578	0.7163243	streetcar
0.7103325	0.41781166	plate
0.46652678	0.6421627	shark
0.3500575	0.32859093	spider
0.86159855	0.6207252	bed
0.09428122	0.3271447	tiger
0.28511202	0.75386614	palm_tree
0.7038828	0.71682745	streetcar
0.19703907	0.58325225	elephant
0.7933157	0.5413873	table
0.6900276	0.5282695	rocket
0.40503955	0.64571965	dolphin
0.3670224	0.19513768	bee
0.55444175	0.975051	road
0.49241403	0.15314318	rose
0.92080146	0.5956385	bridge
0.19340736	0.4227263	shrew
0.39499936	0.26975936	beetle
0.2822736	0.5267117	chimpanzee
0.26993263	0.5635779	otter
0.46905568	0.90990496	sea
0.85929024	0.6143684	bed
0.47600716	0.27829388	butterfly
0.5776372	0.5688921	motorcycle
0.6008588	0.104698606	caterpillar
0.6531599	0.08326059	apple
0.50848055	0.11071931	rose
0.10671868	0.5038279	kangaroo
0.38434184	0.41242486	crab
0.316891	0.24856988	cockroach
0.82509196	0.7198488	rocket
0.89886105	0.47156626	can
0.8867803	0.40378883	bottle
0.021755869	0.37797427	leopard
0.565342	0.77697116	lawn_mower
0.94032764	0.3515078	keyboard
0.3800968	0.5026578	crocodile
0.66784966	0.08112982	apple
0.48467195	0.13272788	rose
0.57086635	0.63264006	tank
0.8801476	0.4115474	bottle
0.10699111	0.40707868	lion
0.358629	0.33027402	spider
0.40761805	0.56168044	snail
0.27559543	0.6953728	skunk
0.19623752	0.4189286	shrew
0.11860505	0.4779526	squirrel
0.012818598	0.38302395	leopard
0.5504896	0.11656081	ray
0.4120136	0.7596527	bicycle
0.6464986	0.07905657	apple
0.25763628	0.33551055	hamster
0.556849	0.6949694	tractor
0.21770127	0.5836027	lion
0.68685466	0.31090856	man
0.8385249	0.7313845	rocket
0.11250367	0.7447767	palm_tree
0.0339269	0.37577686	leopard
0.72263277	0.43168682	bowl
0.49731195	0.8781793	sea
0.67431486	0.24989903	woman
0.3172314	0.51537025	otter
0.6803682	0.49955958	lamp
0.7110553	0.55480844	can
0.6641979	0.06991159	apple
0.20237692	0.28888822	chimpanzee
0.7127471	0.27576917	baby
0.5593003	0.22381465	aquarium_fish
0.18481275	0.4922448	possum
0.21619931	0.817657	oak_tree
0.1035131	0.38605136	lion
0.5068251	0.090259776	sweet_pepper
0.32885936	0.44640756	rabbit
0.5366341	0.99217236	road
0.44115883	0.33505538	caterpillar
0.5554254	0.22526833	aquarium_fish
0.4509419	0.6571821	couch
0.2695887	0.8019244	willow_tree
0.6656969	0.24340618	man
0.21144891	0.7879486	maple_tree
0.6207018	0.7362583	train
0.70219386	0.25511363	baby
0.7947182	0.36671558	cup
0.67888576	0.85120326	house
0.73711294	0.39698213	plate
0.18837667	0.5655721	elephant
0.8523108	0.40675125	snail
0.21618019	0.4772968	beaver
0.52438927	0.07656668	tulip
0.10394415	0.4948225	kangaroo
0.43593228	0.5835086	turtle
0.7951722	0.37089372	cup
0.9480379	0.32836047	keyboard
0.42425945	0.31961703	caterpillar
0.5586096	0.7866558	lawn_mower
0.4088366	0.5126986	lizard
0.479563	0.79261714	mountain
0.47841838	0.13382813	aquarium_fish
0.74582136	0.27304134	boy
0.1920217	0.6437329	cattle
0.51088375	0.50916606	trout
0.33526462	0.09561726	sunflower
0.20926851	0.48578817	beaver
0.4342033	0.9287812	plain
0.36505312	0.13896307	fox
0.0897335	0.7439121	palm_tree
0.68720764	0.64625597	cattle
0.606268	0.34745732	flatfish
0.19711828	0.42401794	shrew
0.6922898	0.5343734	television
0.60689366	0.41964027	worm
0.4180196	0.6413418	seal
0.6862552	0.23695767	woman
0.4202976	0.7650904	bicycle
0.7657087	0.6469924	pickup_truck
0.4572173	0.58786786	turtle
0.9415716	0.607015	television
0.64346564	0.362053	television
0.41264054	0.2530329	cockroach
0.38730454	0.41641742	girl
0.38625532	0.37830278	lion
0.20534001	0.8427166	oak_tree
0.38169813	0.20146428	bee
0.38836506	0.54977655	beaver
0.40178433	0.50871414	forest
0.39719868	0.7574047	bicycle
0.19801362	0.47034696	porcupine
0.48854434	0.41347396	crab
0.06770921	0.45007348	fox
0.94146055	0.33388555	keyboard
0.029198945	0.5129742	wolf
0.22703154	0.83501005	maple_tree
0.27991506	0.693007	skunk
0.31498563	0.82093257	forest
0.94613016	0.61575794	television
0.42115688	0.9171253	mountain
0.6833608	0.27901766	man
0.8912276	0.46518993	can
0.33033252	0.83360213	forest
0.8055547	0.81157434	skyscraper
0.562986	0.78947246	lawn_mower
0.01561937	0.52123857	wolf
0.39208058	0.74863124	bicycle
0.27315968	0.689878	skunk
0.6444329	0.8912557	castle
0.3345195	0.5130927	squirrel
0.44351462	0.56040865	turtle
0.45771915	0.4804563	crocodile
0.20140658	0.47614828	beaver
0.5683833	0.8040391	lawn_mower
0.4329695	0.9451177	mountain
0.46058244	0.65530443	dolphin
0.33030772	0.47226703	elephant
0.18642172	0.27099046	chimpanzee
0.4585701	0.27338493	snail
0.6434444	0.7362099	train
0.43822053	0.17713992	orchid
0.94668525	0.6151582	television
0.81034565	0.47154367	telephone
0.6979486	0.8491522	house
0.21730736	0.84129155	maple_tree
0.2912914	0.65124	raccoon
0.753845	0.23493718	baby
0.44602206	0.6335201	shark
0.32611555	0.59357595	otter
0.80542594	0.60726404	couch
0.44624665	0.08304488	poppy
0.48196623	0.40894073	crab
0.3468439	0.438656	cattle
0.79073215	0.3636157	cup
0.6667639	0.84077173	camel
0.5359214	0.2193913	butterfly
0.61614704	0.5309807	pine_tree
0.8180007	0.7484228	rocket
0.56805205	0.1296762	lobster
0.5060943	0.096079275	tulip
0.9484956	0.33341706	keyboard
0.018951865	0.38765118	leopard
0.67237055	0.62285864	pickup_truck
0.4853459	0.8119538	mountain
0.5653718	0.55625993	motorcycle
0.46344513	0.35438716	lizard
0.5017322	0.88336796	sea
0.5441673	0.5633068	motorcycle
0.8251396	0.7201995	rocket
0.6460955	0.4501276	bottle
0.38115883	0.21307033	snail
0.88341624	0.48643383	couch
0.6569553	0.32326406	girl
0.5093818	0.89441603	cloud
0.093016304	0.57931817	raccoon
0.101277925	0.5741067	raccoon
0.77639997	0.3643912	tiger
0.34829798	0.10267322	sunflower
0.53518647	0.23630933	aquarium_fish
0.94310665	0.34061694	keyboard
0.076013505	0.31660777	tiger
0.44460905	0.5839494	turtle
0.3465878	0.09468744	sunflower
0.45105657	0.2781082	beetle
0.62594664	0.8599027	castle
0.110260114	0.74733484	palm_tree
0.7158959	0.5146836	lamp
0.52838635	0.13125585	rose
0.54351205	0.08297855	aquarium_fish
0.55506396	0.97825843	road
0.21347755	0.87180597	pine_tree
0.8186398	0.7468474	rocket
0.48810795	0.37406287	lobster
0.89269155	0.4615678	can
0.46350655	0.10116484	bee
0.5771908	0.6390364	tank
0.70024157	0.7802744	bridge
0.61034447	0.43011454	worm
0.06964877	0.30381927	tiger
0.6957506	0.51428413	lamp
0.53260994	0.9678923	road
0.26108944	0.3318918	hamster
0.4538663	0.89336306	cloud
0.62491435	0.6403173	castle
0.72488326	0.5697846	bus
0.8347424	0.5397894	chair
0.6051671	0.327476	man
0.27619433	0.68744594	skunk
0.7325826	0.39091092	plate
0.5039104	0.12843995	rose
0.7666244	0.6422527	pickup_truck
0.078167155	0.3596907	leopard
0.23955217	0.18313718	mushroom
0.27282473	0.6853037	skunk
0.4671018	0.6038371	shark
0.4661016	0.17751332	rose
0.68404	0.84988153	house
0.78782636	0.3706324	cup
0.6227981	0.7205577	train
0.37795007	0.65406114	whale
0.07931966	0.3230434	tiger
0.6389706	0.566681	road
0.106319465	0.5077228	kangaroo
0.45426974	0.6227705	whale
0.523356	0.3002528	snail
0.66592056	0.3624222	can
0.75357944	0.64031476	pickup_truck
0.73736805	0.39168048	worm
0.95183027	0.34385112	keyboard
0.09718931	0.7428975	palm_tree
0.6341136	0.89248616	castle
0.30393752	0.8195744	forest
0.5367324	0.31089196	snail
0.21024898	0.46261996	porcupine
0.9386755	0.61012167	television
0.2953849	0.68085015	skunk
0.21031237	0.46290937	beaver
0.8863926	0.47097716	can
0.9975302	0.5216739	wardrobe
0.68285656	0.60581267	otter
0.8086069	0.79543513	skyscraper
0.43577036	0.91467583	plain
0.03784956	0.52124906	wolf
0.5505847	0.23928657	aquarium_fish
0.6637965	0.085261256	apple
0.27900007	0.68286216	skunk
0.17439234	0.5594604	elephant
0.33351302	0.5871178	otter
0.4993371	0.8668762	sea
0.28238267	0.6660068	skunk
0.21783035	0.85593694	oak_tree
0.37056923	0.20290473	bee
0.102559134	0.38011235	lion
0.46777183	0.28012866	butterfly
0.78597397	0.53279483	table
0.4631632	0.2776659	butterfly
0.41339102	0.44369262	mushroom
0.5453073	0.22770531	aquarium_fish
0.06775283	0.3167639	tiger
0.5902493	0.014979268	orange
0.11895413	0.5791799	raccoon
0.84591496	0.6140422	bed
0.22707798	0.86388546	palm_tree
0.30352786	0.349068	flatfish
0.2180244	0.86762667	oak_tree
0.71766293	0.5119771	lamp
0.33247668	0.2659421	cockroach
0.81393474	0.47193307	telephone
0.44099554	0.1783889	orchid
0.4593038	0.16357112	orchid
0.06760789	0.30892703	tiger
0.7114021	0.4659744	plate
0.95026964	0.6185179	television
0.44153547	0.18224949	orchid
0.32925716	0.27475855	cockroach
0.72427166	0.47221446	bowl
0.57797414	0.64515895	tank
0.6522428	0.8808223	castle
0.6272822	0.7256455	train
0.75080216	0.4263709	clock
0.81025237	0.4685595	telephone
0.54776925	0.30834517	snail
0.35493243	0.32146955	spider
0.96158075	0.5143393	wardrobe
0.4662663	0.356474	lobster
0.64380574	0.08727475	apple
0.9239309	0.33850443	keyboard
0.56877875	0.6951324	tractor
0.34543154	0.09699856	sunflower
0.57340556	0.7792794	lawn_mower
0.9437211	0.6183482	television
0.5061542	0.51882654	trout
0.46314415	0.6127961	shark
0.2108314	0.4970039	beaver
0.4671962	0.095897995	poppy
0.28930798	0.5736172	seal
0.66720086	0.27174976	woman
0.5817249	0.50587916	bowl
0.6502317	0.22126718	boy
0.80521804	0.36106718	cup
0.11062822	0.5121977	kangaroo
0.37654564	0.52064943	shrew
0.50864524	0.13326538	rose
0.7022498	0.6633149	bus
0.8202664	0.5421028	beetle
0.2322178	0.6092984	camel
0.32192782	0.27587727	cockroach
0.80542266	0.80272174	skyscraper
0.6414457	0.2568479	woman
0.30777726	0.6328334	ray
0.37095526	0.3431059	spider
0.23180725	0.61151826	camel
0.21978179	0.8644765	maple_tree
0.18622084	0.7970969	maple_tree
0.087658286	0.5575315	turtle
0.46086222	0.615825	shark
0.69882184	0.69581723	bus
0.48222896	0.41327178	crab
0.5160839	0.10690705	rose
0.4359269	0.6426931	whale
0.4441169	0.9531417	plain
0.5212837	0.13907848	rose
0.75235975	0.24364743	boy
0.3636974	0.09423797	sunflower
0.70439607	0.73207337	raccoon
0.0458261	0.44567776	fox
0.36325365	0.1991071	bee
0.32439318	0.42640603	rabbit
0.4450373	0.084257774	poppy
0.5821988	0.50599176	shrew
0.18522766	0.56397253	man
0.25685617	0.36939195	hamster
0.02373548	0.37942457	tiger
0.21426643	0.8177379	willow_tree
0.5475368	0.56873703	motorcycle
0.3615384	0.3197914	spider
0.15402344	0.51062316	mouse
0.31885457	0.65356743	cattle
0.65560347	0.14702788	sweet_pepper
0.094807446	0.58034694	raccoon
0.5449142	0.9836881	road
0.4096674	0.46216047	wolf
0.26963788	0.42014974	possum
0.93338794	0.5088325	can
0.28290483	0.4667305	plate
0.871072	0.47814116	can
0.65415674	0.50447434	table
0.85892034	0.39641246	caterpillar
0.42808965	0.4601158	dinosaur
0.22996932	0.436474	porcupine
0.59179765	0.03339494	pear
0.86983657	0.39117426	bottle
0.30796912	0.6530013	kangaroo
0.27405334	0.5310167	lion
0.17675896	0.42497817	shrew
0.8136979	0.57295245	camel
0.54644233	0.2303371	aquarium_fish
0.472871	0.57487494	ray
0.3572876	0.5287149	trout
0.5521217	0.22265708	aquarium_fish
0.759341	0.5573863	table
0.831172	0.7212344	rocket
0.6667243	0.6967471	bus
0.67321736	0.42685306	bowl
0.32847175	0.83356905	forest
0.3256543	0.3833211	squirrel
0.54711807	0.97505134	road
0.39831832	0.6419524	dolphin
0.39537	0.75988466	bicycle
0.26736212	0.52617824	bear
0.69255686	0.69674206	bus
0.5971275	0.565446	lobster
0.46067533	0.32840618	caterpillar
0.5348447	0.46381387	chair
0.71007866	0.2600152	girl
0.7847875	0.38298592	cup
0.32492644	0.54646593	turtle
0.8396344	0.62614363	bed
0.5894969	0.07168876	orange
0.05118745	0.45373288	fox
0.4012416	0.52248424	crocodile
0.45157692	0.576108	turtle
0.42171663	0.31879312	caterpillar
0.30768755	0.49624553	lizard
0.44449982	0.56325614	turtle
0.6519918	0.6433471	house
0.48669118	0.4963707	snail
0.6926025	0.25066787	man
0.1835525	0.5503591	elephant
0.8357011	0.73091495	rocket
0.20882528	0.81757	maple_tree
0.6669674	0.15613434	pear
0.3991011	0.64482284	dolphin
0.57795304	0.62932175	tank
0.33082196	0.39013684	squirrel
0.56137353	0.2263294	aquarium_fish
0.35108086	0.105268896	sunflower
0.49750647	0.34769326	lobster
0.09768109	0.5671495	raccoon
0.55816233	0.31403264	caterpillar
0.75682104	0.6421804	pickup_truck
0.17162426	0.55642253	elephant
0.020642633	0.38117933	leopard
0.42119142	0.8558951	cloud
0.6295356	0.7212884	train
0.4171671	0.31669915	caterpillar
0.58507085	0.099634595	sweet_pepper
0.18508326	0.5579708	cattle
0.23688543	0.18053094	mushroom
0.32153967	0.39021373	squirrel
0.41410738	0.86550766	cloud
0.18885589	0.34937075	possum
0.7006334	0.38142207	plate
0.71928006	0.47475764	lamp
0.23360915	0.17991051	mushroom
0.6101219	0.41993555	worm
0.79118645	0.3674981	cup
0.17626765	0.6357471	cattle
0.16444206	0.46949342	porcupine
0.43114805	0.5371967	beetle
0.021526964	0.51246476	wolf
0.5519676	0.4221405	snake
0.07915602	0.4529963	fox
0.4840292	0.85654783	table
0.70615774	0.66319317	bus
0.21986808	0.40783238	mouse
0.6250841	0.8693272	castle
0.7903511	0.3758244	cup
0.43140334	0.46172735	dinosaur
0.68514663	0.42450893	bowl
0.3716367	0.12459849	pear
0.5887344	0.09403812	sweet_pepper
0.53216916	0.09224906	sweet_pepper
0.571415	0.017598603	orange
0.4791302	0.6735053	shark
0.39566973	0.2648086	beetle
0.26704928	0.8433594	pine_tree
0.34937572	0.103407666	sunflower
0.05290776	0.45294738	fox
0.23209754	0.60882676	camel
0.54360855	0.99204606	road
0.5381291	0.99589354	road
0.053623177	0.45113447	fox
0.34897998	0.09892636	sunflower
0.2776793	0.6879454	skunk
0.6882226	0.84171265	house
0.39841765	0.74781996	bicycle
0.6982913	0.56443727	wardrobe
0.80002993	0.77564234	can
0.32777467	0.26224014	cockroach
0.19330995	0.2824554	chimpanzee
0.41321746	0.75369436	bicycle
0.21219613	0.8210565	willow_tree
0.60553163	0.035175283	orange
0.507502	0.79526937	mountain
0.2958691	0.3976512	kangaroo
0.7266274	0.47260833	tank
0.36935586	0.52996206	crocodile
0.6107779	0.34594035	flatfish
0.25895286	0.81268287	willow_tree
0.85391283	0.54544085	chair
0.43462256	0.46652716	dinosaur
0.094789416	0.38424274	lion
0.83786476	0.7246428	rocket
0.9710657	0.5336859	wardrobe
0.5037852	0.38941243	crab
0.3798967	0.10850035	tulip
0.45348227	0.9256523	cloud
0.5141901	0.5229749	trout
0.07708382	0.45696947	fox
0.5628074	0.5617804	motorcycle
0.49686363	0.8887851	sea
0.59563744	0.015938014	orange
0.8043202	0.5696718	couch
0.6705156	0.078937985	apple
0.2639066	0.8908942	pine_tree
0.63642985	0.14588466	pear
0.8257133	0.74090433	rocket
0.45838228	0.616967	shark
0.23868865	0.41071525	crocodile
0.6997426	0.760009	bridge
0.38490057	0.4685204	leopard
0.7076592	0.37837654	plate
0.18596545	0.27637067	chimpanzee
0.38946545	0.6553792	seal
0.06597919	0.30610996	tiger
0.763793	0.37891343	cup
0.22987345	0.601698	camel
0.31320655	0.26345038	cockroach
0.5572508	0.21484762	aquarium_fish
0.5414302	0.31556854	snail
0.4605226	0.64128935	ray
0.33904338	0.100137986	sunflower
0.6799812	0.51485324	bed
0.1911593	0.35765365	possum
0.66707516	0.327728	mushroom
0.23587124	0.86680144	oak_tree
0.35484657	0.33341584	spider
0.50937635	0.10240125	rose
0.6496385	0.28918675	man
0.5579716	0.23905976	aquarium_fish
0.24201849	0.89512193	pine_tree
0.9425805	0.6132374	television
0.46477354	0.92865664	road
0.08791321	0.33103073	tiger
0.8028042	0.7869546	skyscraper
0.4968322	0.3738116	lobster
0.35533044	0.4370811	camel
0.4269176	0.27493292	spider
0.5513087	0.23253104	aquarium_fish
0.7034432	0.22523908	girl
0.9650761	0.5393923	wardrobe
0.35169262	0.3525483	spider
0.7203581	0.58058393	can
0.48988408	0.8797482	mountain
0.752399	0.21095948	crab
0.32244727	0.58420515	seal
0.43510628	0.93065906	plain
0.4499848	0.6369152	shark
0.88384557	0.39968413	bottle
0.28193358	0.6739399	skunk
0.8573829	0.6088704	bed
0.31875157	0.5899636	seal
0.45990258	0.2690586	crocodile
0.2855263	0.8341752	ray
0.124552466	0.5092881	kangaroo
0.4521375	0.31188107	caterpillar
0.5200568	0.45600644	lobster
0.27044594	0.3859293	hamster
0.7018627	0.5203402	lamp
0.20500296	0.8157525	willow_tree
0.6962637	0.24338157	girl
0.41340473	0.29817167	beetle
0.57326335	0.63958937	tank
0.40205488	0.62084323	dolphin
0.5416222	0.08985257	butterfly
0.2326319	0.17742012	mushroom
0.3626696	0.33655939	spider
0.6591566	0.65127766	skyscraper
0.61168116	0.42578945	worm
0.79701114	0.4816995	telephone
0.23929185	0.602634	camel
0.42159063	0.45587927	dinosaur
0.29930168	0.6581365	porcupine
0.10340144	0.56951165	raccoon
0.46803457	0.1117809	poppy
0.3297059	0.5181168	squirrel
0.31882116	0.2509729	cockroach
0.6467316	0.14582117	pear
0.10901586	0.39581558	lion
0.55439	0.43868184	snake
0.41689396	0.9153373	forest
0.6145858	0.42578727	worm
0.39166164	0.6828606	whale
0.4510607	0.56905305	turtle
0.32466215	0.54589933	seal
0.48958683	0.85712945	sea
0.3643808	0.4768369	snail
0.803483	0.48108023	telephone
0.18435265	0.34377727	possum
0.2352703	0.50623196	beaver
0.5651681	0.27895907	cloud
0.4579268	0.093807064	poppy
0.23201308	0.4283488	mouse
0.64774024	0.88900095	castle
0.6655599	0.29922196	woman
0.19247311	0.28279808	chimpanzee
0.36723715	0.3930177	flatfish
0.6688675	0.14389496	pear
0.6930602	0.38169315	worm
0.6916864	0.2692028	baby
0.3764334	0.21779208	bee
0.5135289	0.091794595	rose
0.36471993	0.112660244	sunflower
0.3716581	0.116915815	sunflower
0.97952485	0.52629787	wardrobe
0.38913605	0.6788143	whale
0.7163206	0.71963495	streetcar
0.6642605	0.6415574	willow_tree
0.4609359	0.54792595	snail
0.3165325	0.8404328	forest
0.4839144	0.67930937	ray
0.2249498	0.5774017	elephant
0.4309596	0.9321745	plain
0.42540437	0.4489097	beetle
0.68083	0.4793792	shrew
0.35886922	0.4682852	porcupine
0.46589556	0.09326597	poppy
0.36389014	0.10674648	sunflower
0.24897227	0.33868226	hamster
0.6616592	0.75503147	bridge
0.1784557	0.5542672	elephant
0.21514319	0.8249325	maple_tree
0.2887988	0.6541702	skunk
0.23682857	0.48610553	snail
0.42263532	0.46062222	dinosaur
0.9822509	0.5243855	wardrobe
0.39769763	0.5154543	crocodile
0.47933036	0.19130138	rose
0.2246068	0.40787956	whale
0.6069187	0.5358402	flatfish
0.22195105	0.41304922	kangaroo
0.4178022	0.45112234	ray
0.6865832	0.8496117	house
0.5261785	0.18895435	baby
0.3168408	0.42013597	rabbit
0.620477	0.5320629	lamp
0.58232355	0.0318611	orange
0.95193124	0.61861575	television
0.392095	0.65840083	whale
0.58036405	0.038262468	orange
0.028449507	0.36926574	leopard
0.115305535	0.39836088	lion
0.54866564	0.70733696	tractor
0.8385689	0.73560774	rocket
0.44964713	0.54466707	turtle
0.7132055	0.7192247	streetcar
0.7230442	0.5261065	table
0.49321598	0.8808583	sea
0.18043745	0.55888116	elephant
0.3212513	0.7887415	forest
0.43646738	0.6292685	shark
0.2849435	0.67554444	skunk
0.5912124	0.6526994	tank
0.1901034	0.80053	maple_tree
0.019349687	0.51765585	wolf
0.4714061	0.16743566	orchid
0.7016358	0.68737835	bus
0.29598582	0.49930617	cockroach
0.6554614	0.29748827	man
0.46213135	0.118911	poppy
0.5166831	0.06854195	tulip
0.5795325	0.01751692	orange
0.6609264	0.2621452	woman
0.08427518	0.5738421	raccoon
0.4808245	0.20423105	lobster
0.566323	0.560258	motorcycle
0.9808858	0.5170567	wardrobe
0.7626465	0.37959597	can
0.69260454	0.5171833	rocket
0.44999382	0.9355827	plain
0.3708619	0.47160134	crocodile
0.6720761	0.24065405	girl
0.26353303	0.89643776	pine_tree
0.20338391	0.8677366	maple_tree
0.52778596	0.60105926	lizard
0.66360974	0.14257193	pear
0.21585238	0.48183846	beaver
0.5843446	0.09951601	sweet_pepper
0.5586244	0.7180981	tractor
0.50297695	0.8831233	sea
0.51861316	0.8340873	pickup_truck
0.22880594	0.7725853	oak_tree
0.68317056	0.2728959	man
0.6897537	0.78116035	pickup_truck
0.6603551	0.3019144	woman
0.447494	0.50265	clock
0.47795016	0.115547046	poppy
0.20843671	0.8687643	maple_tree
0.76257694	0.24465592	baby
0.7658496	0.6416435	pickup_truck
0.54153967	0.30838642	snail
0.26100874	0.80995876	willow_tree
0.8112581	0.46592262	telephone
0.5061345	0.22866648	forest
0.7064647	0.6533834	bus
0.8155586	0.7429392	rocket
0.020347625	0.5018489	wolf
0.476481	0.26217964	butterfly
0.24773483	0.18141153	mushroom
0.44965118	0.19979432	baby
0.17575018	0.46919602	beaver
0.53739685	0.37246925	dinosaur
0.76231337	0.64288414	pickup_truck
0.05834735	0.51437277	lizard
0.38172445	0.20448136	bee
0.26908335	0.6692198	squirrel
0.6984599	0.7046975	streetcar
0.61079174	0.44770008	worm
0.8010948	0.3607879	cup
0.25920382	0.37725517	mouse
0.66273856	0.13627703	pear
0.06939102	0.30803075	tiger
0.48465014	0.12510368	couch
0.11178343	0.50559294	kangaroo
0.46748215	0.87671286	sea
0.2100087	0.8089396	maple_tree
0.60467446	0.015785702	orange
0.58181924	0.55357087	motorcycle
0.3627688	0.32444403	spider
0.25399512	0.8987869	pine_tree
0.43651697	0.46170998	dinosaur
0.35406923	0.104837246	sunflower
0.64322215	0.71249646	train
0.4427555	0.5619518	crab
0.71585757	0.7187753	streetcar
0.64021087	0.89989954	castle
0.4793201	0.2678298	butterfly
0.8380392	0.7329441	rocket
0.8078727	0.6085924	couch
0.61829805	0.32754445	flatfish
0.9370424	0.34055772	keyboard
0.6086578	0.5033923	butterfly
0.55484164	0.71113646	tractor
0.39405614	0.46031812	bear
0.44910747	0.65365463	ray
0.63063794	0.4401928	snake
0.7956258	0.38248676	cup
0.6402118	0.24327165	woman
0.06620909	0.3157071	tiger
0.85693103	0.5423935	chair
0.22140838	0.5018318	bear
0.44135654	0.35144046	caterpillar
0.45608	0.9102032	plain
0.55051535	0.5724276	motorcycle
0.8264171	0.7303503	rocket
0.42376325	0.3009047	caterpillar
0.62753904	0.50675434	lawn_mower
0.37901706	0.21028246	bee
0.91262865	0.33396247	keyboard
0.18630488	0.62116957	lizard
0.19127174	0.6084276	camel
0.6927041	0.8534227	house
0.5796867	0.049046714	pear
0.5650267	0.56189847	motorcycle
0.36682528	0.4315952	woman
0.5659927	0.70864093	tractor
0.45728102	0.65737826	ray
0.32951066	0.40201393	snail
0.12735726	0.51057994	kangaroo
0.42376363	0.83035076	sea
0.2044763	0.2799646	chimpanzee
0.26129907	0.8175807	willow_tree
0.7336579	0.2784203	boy
0.6786723	0.6475766	bus
0.7710355	0.52947265	table
0.44036457	0.62673104	shark
0.73081607	0.6480524	pickup_truck
0.3869136	0.6202345	shark
0.50681764	0.20121849	girl
0.26859784	0.51005477	elephant
0.5484307	0.117173366	sweet_pepper
0.6442051	0.8631136	pine_tree
0.33921924	0.55800605	snail
0.2445588	0.46950936	mouse
0.57490486	0.7882954	lawn_mower
0.4261245	0.75108135	tractor
0.189933	0.6337541	cattle
0.44930488	0.17385827	orchid
0.38585532	0.5430011	beaver
0.5411552	0.9732999	road
0.8567017	0.4088472	bottle
0.5186949	0.5244953	trout
0.4871513	0.67919856	ray
0.19239125	0.62168753	cattle
0.69469494	0.5100846	lamp
0.4768059	0.8902851	sea
0.55428	0.30822083	pear
0.1304	0.5082425	kangaroo
0.86957115	0.40872523	bottle
0.36714473	0.120801434	sunflower
0.36411268	0.55824476	bear
0.8088324	0.8046163	skyscraper
0.8662149	0.5504448	chair
0.46118912	0.90545654	plain
0.013882243	0.3901695	leopard
0.9602084	0.52718043	wardrobe
0.31224778	0.5136597	crab
0.33226168	0.5661025	seal
0.4303699	0.28830153	bee
0.81071967	0.59414935	couch
0.7010692	0.4046501	plate
0.2576432	0.33703983	hamster
0.23190142	0.4826616	beaver
0.5006262	0.34716052	butterfly
0.709502	0.257338	plate
0.43397668	0.94772947	plain
0.45893693	0.27491373	butterfly
0.44976613	0.09065485	poppy
0.4831291	0.9148787	crocodile
0.27501726	0.6490635	raccoon
0.7601772	0.46880132	can
0.3834499	0.5717669	ray
0.2689984	0.4921226	turtle
0.45395684	0.89769393	cloud
0.32723793	0.82984406	forest
0.07341615	0.33835712	tiger
0.4427534	0.33309788	caterpillar
0.767344	0.63968277	pickup_truck
0.666817	0.09392952	apple
0.5947327	0.10960282	sweet_pepper
0.41960615	0.8539882	cloud
0.5787121	0.6169553	tank
0.24286044	0.78211635	palm_tree
0.8633188	0.5470994	chair
0.3667754	0.32767028	lobster
0.8635819	0.5392374	chair
0.42965123	0.6296662	dolphin
0.21829674	0.8326199	willow_tree
0.17167996	0.6302621	cattle
0.3389228	0.54183257	camel
0.68240905	0.26283503	woman
0.36992186	0.49353802	mushroom
0.49454707	0.41620266	crab
0.58994	0.10514178	apple
0.09286283	0.7388191	palm_tree
0.20183064	0.8316212	maple_tree
0.4648339	0.27778268	pear
0.19136803	0.86907244	pine_tree
0.60223913	0.10854767	bowl
0.6892636	0.5216497	mushroom
0.21130642	0.27708927	rabbit
0.25535375	0.5552066	bear
0.4326736	0.623424	cloud
0.880264	0.40351734	bottle
0.5436979	0.30046567	snail
0.10884274	0.38311422	lion
0.23079531	0.61763877	camel
0.25426444	0.46882394	otter
0.53705657	0.3067225	snail
0.1693602	0.63813	cattle
0.46592423	0.62256634	shark
0.5443788	0.2973155	snail
0.37726116	0.2691518	beetle
0.67824775	0.7759894	dinosaur
0.22829519	0.49573606	beaver
0.7142604	0.37863055	plate
0.26432484	0.41057548	possum
0.40847564	0.60620195	dolphin
0.9279133	0.34190917	keyboard
0.49727064	0.13996534	rose
0.26751742	0.65405476	cattle
0.19634825	0.5506935	mushroom
0.8689731	0.42436588	bottle
0.63570845	0.8989616	castle
0.7994036	0.35929975	cup
0.4598684	0.572907	lobster
0.8855502	0.4819814	cup
0.6329276	0.6695892	bridge
0.4838614	0.11153328	sweet_pepper
0.20241822	0.63395023	mountain
0.15917695	0.4637449	porcupine
0.49732563	0.88436246	sea
0.7063511	0.7769658	bridge
0.7495884	0.23056358	boy
0.2495891	0.20699358	snail
0.68934643	0.2442957	girl
0.20829241	0.5513514	dinosaur
0.6241137	0.49837136	lamp
0.22614951	0.6122031	camel
0.78453475	0.54083955	table
0.17447104	0.6346679	cattle
0.29691502	0.46392775	raccoon
0.52707416	0.13082816	rose
0.46536437	0.092396095	poppy
0.056021053	0.44907027	fox
0.96996963	0.5353563	wardrobe
0.42165554	0.62161237	seal
0.5671897	0.7689146	girl
0.82770824	0.60115075	mouse
0.6215208	0.41448337	worm
0.33212855	0.83760524	forest
0.6336148	0.74365425	train
0.8950283	0.46364132	can
0.11319762	0.73773134	palm_tree
0.21286592	0.48888794	beaver
0.31490803	0.24910428	cockroach
0.48591745	0.8829756	plain
0.27909097	0.547608	bear
0.17505977	0.6312071	cattle
0.46680248	0.2991038	butterfly
0.40847582	0.8595608	cloud
0.55322105	0.967206	road
0.5163617	0.22862972	trout
0.71008074	0.71202797	streetcar
0.71215016	0.3967532	plate
0.6277765	0.7087079	train
0.1845666	0.26043543	chimpanzee
0.6640497	0.10025592	pear
0.76282984	0.4189592	clock
0.9388662	0.6083731	television
0.35008958	0.10570857	sunflower
0.6937145	0.77632254	bridge
0.10944504	0.49843127	kangaroo
0.6856462	0.41463783	bowl
0.4317093	0.5374968	turtle
0.4507564	0.2975119	snail
0.79115283	0.5449405	table
0.5584872	0.79388124	lawn_mower
0.2694323	0.38795343	possum
0.80884373	0.7800503	skyscraper
0.7806404	0.60165805	couch
0.51104367	0.50594205	trout
0.9830015	0.53461224	wardrobe
0.035039786	0.3917917	leopard
0.67795044	0.54049873	spider
0.18111645	0.6334764	cattle
0.8028557	0.78209573	skyscraper
0.94039106	0.61276	television
0.44626525	0.31414658	caterpillar
0.35115328	0.4499638	mushroom
0.5530331	0.24549474	aquarium_fish
0.23626953	0.39511055	mouse
0.6374434	0.6540061	house
0.39889657	0.2009257	bee
0.502651	0.3756543	lobster
0.418395	0.849432	cloud
0.66436493	0.0829061	apple
0.32096255	0.60062677	otter
0.49665955	0.50286794	trout
0.5644042	0.57172143	tractor
0.3974858	0.6717627	whale
0.58281314	0.562833	motorcycle
0.67087215	0.64662266	lobster
0.43954003	0.1802186	orchid
0.8154447	0.7411093	rocket
0.3734083	0.117975816	sunflower
0.55883205	0.9733753	road
0.096730076	0.7351107	palm_tree
0.6728089	0.22351351	wardrobe
0.3010522	0.38067546	squirrel
0.62229687	0.60966766	lamp
0.47786778	0.6716868	ray
0.49808425	0.8721589	sea
0.70716214	0.55765724	bed
0.23486799	0.40044448	mouse
0.44351965	0.94933337	plain
0.3661398	0.34289575	spider
0.65777475	0.079477675	apple
0.41043296	0.667421	lizard
0.29813993	0.5342533	otter
0.6987572	0.2909845	man
0.25658444	0.48384008	squirrel
0.757828	0.23652397	baby
0.610317	0.35005578	flatfish
0.52501446	0.096596345	tulip
0.67835045	0.39228955	lobster
0.69970334	0.5331382	rocket
0.048647314	0.50896806	wolf
0.70887	0.6718544	bus
0.38647377	0.61678416	dolphin
0.39077932	0.50329655	crocodile
0.18731783	0.415781	shrew
0.3819935	0.76040477	bicycle
0.6398219	0.9040172	castle
0.0015873592	0.38479412	leopard
0.51416993	0.5197423	trout
0.6405305	0.28974774	boy
0.27242702	0.35454714	hamster
0.8347307	0.72859097	rocket
0.2500295	0.42939612	mouse
0.6649554	0.11037905	pear
0.7738097	0.5281257	table
0.5203582	0.82942504	train
0.59497684	0.6252679	tank
0.26662666	0.53023493	bear
0.37858397	0.5827123	trout
0.38700876	0.32685006	spider
0.8105092	0.8088062	skyscraper
0.69640714	0.6737649	bus
0.39741307	0.7576465	bicycle
0.49929717	0.09520423	tulip
0.8386678	0.74124116	rocket
0.3421762	0.11430292	sunflower
0.38972571	0.26647112	beetle
0.41422093	0.5559797	shark
0.55764174	0.7077773	tractor
0.39528373	0.43254012	flatfish
0.010592276	0.38191026	leopard
0.93835545	0.3371212	keyboard
0.51177424	0.35259527	crab
0.37819687	0.42003843	squirrel
0.19906163	0.47243094	shrew
0.23122369	0.58917373	camel
0.2237875	0.41042975	shrew
0.8928289	0.47180533	can
0.3688917	0.109526806	pear
0.99990064	0.52671564	wardrobe
0.44701165	0.9088222	plain
0.3115791	0.63528615	forest
0.5982157	0.54882497	sweet_pepper
0.45511797	0.08134623	poppy
0.59521806	0.6345418	tank
0.56829923	0.55338806	motorcycle
0.29995295	0.83657634	forest
0.75327325	0.2849657	boy
0.85204107	0.61777794	bed
0.7384469	0.24319293	baby
0.4036848	0.42442453	caterpillar
0.27034515	0.68556595	skunk
0.28112683	0.673971	skunk
0.23891868	0.44896302	beaver
0.18837667	0.5428855	bear
0.25158232	0.39760733	seal
0.6302119	0.88244075	castle
0.55702466	0.7028572	tractor
0.51313996	0.10180809	rose
0.17344579	0.63489056	cattle
0.2709592	0.3850308	hamster
0.724788	0.44298443	snail
0.47100806	0.64035183	ray
0.59247154	0.1039753	sweet_pepper
0.16477343	0.46483558	porcupine
0.76029307	0.23623832	baby
0.46006647	0.084457204	tulip
0.69135016	0.85077906	castle
0.66097033	0.2889579	woman
0.60897434	0.43845803	worm
0.5315174	0.319332	snail
0.12070068	0.7406631	palm_tree
0.7253362	0.42294276	clock
0.77773637	0.53109884	table
0.4734093	0.2671606	butterfly
0.49586964	0.8830266	sea
0.97753316	0.521649	wardrobe
0.38455752	0.523574	lizard
0.62219095	0.61058074	shark
0.5592537	0.78419024	lawn_mower
0.25646585	0.82204956	willow_tree
0.5012165	0.501615	trout
0.5872412	0.6402425	tank
0.105404794	0.39126953	lion
0.33986342	0.10843835	sunflower
0.4175374	0.65923	lamp
0.046272222	0.518737	wolf
0.37770018	0.453843	leopard
0.29052937	0.8301966	willow_tree
0.19772625	0.81653816	maple_tree
0.70820934	0.47347212	clock
0.5453748	0.21136336	aquarium_fish
0.6336874	0.27690107	man
0.55565	0.4369464	snake
0.3118774	0.55121934	seal
0.45046973	0.5326974	turtle
0.5866187	0.6269994	tank
0.4362449	0.329508	caterpillar
0.19067928	0.47560105	porcupine
0.32041085	0.43157363	rabbit
0.8065068	0.60084826	couch
0.5093579	0.4401055	lizard
0.75241476	0.23566142	baby
0.7972699	0.48083386	telephone
0.47890344	0.45790386	lobster
0.25614214	0.8947651	pine_tree
0.701218	0.28862765	baby
0.4633742	0.19088502	orchid
0.70664597	0.25018987	boy
0.08851307	0.73934066	palm_tree
0.28464347	0.66999435	skunk
0.20742226	0.8440655	maple_tree
0.80405205	0.7869981	skyscraper
0.8578604	0.52964747	chair
0.70881766	0.6431762	motorcycle
0.028547745	0.52586216	wolf
0.87908137	0.40064737	bottle
0.54428166	0.36312345	lobster
0.10609591	0.48585525	kangaroo
0.8474018	0.6055019	table
0.26071912	0.5375016	bear
0.25378793	0.3857805	hamster
0.10544613	0.37838843	lion
0.77355564	0.53697175	table
0.45554405	0.33846042	caterpillar
0.3824213	0.20273304	bee
0.8737639	0.4173898	bottle
0.3180941	0.55638385	seal
0.11990432	0.5064906	kangaroo
0.38491052	0.20095487	bee
0.27630708	0.694726	skunk
0.22914757	0.6119674	camel
0.4348099	0.4629371	dinosaur
0.73717505	0.2564163	girl
0.8236824	0.5828294	couch
0.4103018	0.64767945	whale
0.27068257	0.5374263	bear
0.7414392	0.5776444	pickup_truck
0.19186504	0.41865626	shrew
0.5228461	0.42043984	lizard
0.5857004	0.09170731	sweet_pepper
0.5623194	0.3831334	trout
0.19252865	0.42883042	shrew
0.4483859	0.53136045	telephone
0.63265884	0.5024344	couch
0.3032404	0.5201896	kangaroo
0.7522163	0.64780134	pickup_truck
0.26662454	0.3395959	hamster
0.6547517	0.7123729	train
0.3876885	0.74781734	bicycle
0.47115406	0.8111414	mountain
0.24992467	0.45548972	rabbit
0.68455315	0.4906637	whale
0.47668874	0.19951516	tulip
0.4564434	0.09393111	butterfly
0.66676277	0.70552	streetcar
0.649679	0.10404859	apple
0.7460311	0.64563423	pickup_truck
0.26163432	0.81201494	willow_tree
0.55790645	0.23380868	aquarium_fish
0.6937618	0.416878	plate
0.2573399	0.88258153	pine_tree
0.18228097	0.26509506	chimpanzee
0.443974	0.9440705	plain
0.55370617	0.72083867	tractor
0.3427845	0.09734521	sunflower
0.6247878	0.44291046	bowl
0.31282285	0.38155338	squirrel
0.2072799	0.87781173	oak_tree
0.3236843	0.42511532	rabbit
0.32519963	0.5873609	otter
0.6064971	0.35315418	flatfish
0.5281116	0.30196422	snail
0.8210592	0.74278414	rocket
0.45153612	0.4337393	crab
0.00061727595	0.3834329	leopard
0.41565672	0.7617199	spider
0.69232076	0.28634572	man
0.8423577	0.5446414	chair
0.106735095	0.48566234	kangaroo
0.20621337	0.82404065	oak_tree
0.27089944	0.41714793	camel
0.40827543	0.29732078	beetle
0.42287797	0.52096355	rabbit
0.16023798	0.45477208	porcupine
0.26760638	0.81928855	willow_tree
0.46209976	0.4144954	crab
0.41059315	0.46790192	dinosaur
0.28849488	0.51235586	bear
0.35355368	0.32765675	spider
0.937011	0.33284172	keyboard
0.39691335	0.62516373	dolphin
0.60653657	0.43220174	worm
0.8331853	0.61136883	baby
0.6073081	0.58243835	bicycle
0.2134961	0.5838021	cattle
0.20835468	0.8712444	oak_tree
0.7135714	0.5232548	rocket
0.7078223	0.6512379	pickup_truck
0.46769086	0.18680084	orchid
0.35041788	0.10508673	sunflower
0.19548033	0.5415114	bear
0.27679682	0.80374783	sunflower
0.4471828	0.5667761	turtle
0.52209234	0.14272808	rose
0.5940795	0.42819512	worm
0.18588714	0.26465565	chimpanzee
0.6300523	0.890459	castle
0.09533748	0.7324987	palm_tree
0.19465289	0.3576918	possum
0.1853873	0.41711769	shrew
0.4423013	0.11325813	aquarium_fish
0.5088953	0.10024944	poppy
0.7021224	0.41252133	plate
0.5794665	0.63453436	tank
0.5577844	0.41968688	snake
0.7345832	0.64193386	pickup_truck
0.6983155	0.41473842	cup
0.57416844	0.018148324	orange
0.1789468	0.41493145	shrew
0.191512	0.81928986	maple_tree
0.855174	0.6063154	bed
0.08544343	0.4621028	fox
0.69286126	0.7014622	streetcar
0.41224825	0.33202693	possum
0.5449362	0.31042576	snail
0.47310197	0.6520007	dolphin
0.087785296	0.5887206	raccoon
0.1879731	0.4819892	beaver
0.5220133	0.36675695	lobster
0.4106347	0.60059685	dolphin
0.6785766	0.31150156	woman
0.10486126	0.31641883	lizard
0.37985596	0.2824824	whale
0.954012	0.6169216	television
0.2987885	0.5530874	porcupine
0.9361535	0.61044246	television
0.45884556	0.5290755	crab
0.5666028	0.79314494	lawn_mower
0.51586646	0.124047555	rose
0.30222708	0.49522853	clock
0.19459766	0.27175382	chimpanzee
0.6164957	0.34664178	flatfish
0.6271497	0.73736274	train
0.2527512	0.346739	hamster
0.57885295	0.63548857	tank
0.27607134	0.5578385	shrew
0.9193765	0.6140515	television
0.18633533	0.25395977	chimpanzee
0.95337045	0.6170165	television
0.4968124	0.87199354	sea
0.58518946	0.03633145	orange
0.3747502	0.5380471	crocodile
0.19327067	0.45304278	porcupine
0.5481307	0.22924353	aquarium_fish
0.39163774	0.75558704	bicycle
0.23478052	0.44729212	turtle
0.6701431	0.39953715	woman
0.7126946	0.37326327	plate
0.066193074	0.32022122	tiger
0.6912881	0.60936093	house
0.6868886	0.41983905	bowl
0.59517515	0.100061625	sweet_pepper
0.3420634	0.5114977	trout
0.67470604	0.6241418	tank
0.26870763	0.4386465	fox
0.3304993	0.25038922	cockroach
0.20203206	0.43364415	mouse
0.4737806	0.8056752	mountain
0.68452054	0.7593526	bridge
0.79916227	0.36131078	cup
0.19300643	0.41011864	shrew
0.51228136	0.17527883	lizard
0.67367965	0.66960675	pickup_truck
0.49070793	0.363445	lobster
0.91540074	0.6015256	television
0.37125334	0.34239554	spider
0.48291767	0.64558434	flatfish
0.47009957	0.30002785	butterfly
0.20086849	0.81486076	maple_tree
0.25079787	0.54556805	elephant
0.53814524	0.32365233	snail
0.24435505	0.87637097	pine_tree
0.4411395	0.9240067	plain
0.50882643	0.8839064	sea
0.6116367	0.6180482	couch
0.4750679	0.6714724	ray
0.7100088	0.71594125	streetcar
0.7079939	0.2874241	woman
0.4522672	0.17803183	orchid
0.47953883	0.6651027	ray
0.62547404	0.8845321	castle
0.17974512	0.25960222	chimpanzee
0.549094	0.24148974	aquarium_fish
0.077192895	0.32032412	tiger
0.21509615	0.27244622	chimpanzee
0.538185	0.32325974	snail
0.3902934	0.66167957	whale
0.480512	0.5151643	trout
0.6828106	0.75741243	bridge
0.051432967	0.5248399	camel
0.33588064	0.094449945	sunflower
0.754374	0.4196075	clock
0.89431906	0.4549648	can
0.117137395	0.5797064	raccoon
0.78741527	0.60509706	couch
0.53546154	0.23768286	aquarium_fish
0.40507406	0.46643978	dinosaur
0.4136268	0.47197387	dinosaur
0.4585467	0.62700135	shark
0.40427876	0.5255141	crocodile
0.7137558	0.71958226	streetcar
0.1665805	0.4701649	porcupine
0.59535784	0.025961451	orange
0.4282638	0.8489273	cloud
0.68662906	0.6815831	bus
0.8082688	0.47267914	telephone
0.03366825	0.37468466	lizard
0.514266	0.8897477	sea
0.79185116	0.3779993	cup
0.28089032	0.68185705	skunk
0.67333066	0.31017515	woman
0.47242597	0.11613157	possum
0.38107914	0.33253056	spider
0.8926894	0.46543062	can
0.39557642	0.7580628	bicycle
0.5220659	0.3083191	snail
0.7539925	0.42313895	clock
0.68649536	0.7037148	streetcar
0.7056268	0.6069593	television
0.66504985	0.43313408	bowl
0.28704596	0.42565757	rabbit
0.46286684	0.087735884	poppy
0.47765496	0.803698	mountain
0.52879316	0.13006319	rose
0.65868974	0.1401584	pear
0.26939481	0.6756096	shrew
0.38446715	0.33456153	possum
0.6760399	0.5017485	lamp
0.49110913	0.51014334	trout
0.41722307	0.8656268	cloud
0.7108169	0.66242856	bus
0.32427168	0.39175314	squirrel
0.4313027	0.27419728	bee
0.014418392	0.37852943	leopard
0.64004487	0.29878235	man
0.4042513	0.6407171	dolphin
0.6591813	0.5051729	whale
0.716444	0.22249778	girl
0.72925526	0.31890583	bed
0.56236476	0.8028399	lawn_mower
0.2702189	0.34242728	hamster
0.62693554	0.684037	pine_tree
0.69043976	0.7755419	bridge
0.10874913	0.40033653	lion
0.8008531	0.47787282	telephone
0.0160637	0.51454294	wolf
0.59342974	0.008497105	orange
0.31127164	0.42496705	mouse
0.2724963	0.3977708	squirrel
0.38441628	0.6453519	bear
0.6932394	0.3851623	plate
0.854218	0.5374752	chair
0.7574562	0.4186953	clock
0.6667764	0.14688945	pear
0.79518473	0.59865004	couch
0.46412238	0.89713424	sea
0.36665908	0.55834514	otter
0.5349683	0.978866	road
0.86776286	0.53457767	chair
0.46860126	0.7992103	forest
0.49296698	0.68107486	ray
0.9339048	0.59619874	television
0.8825578	0.46457234	can
0.5683873	0.7701136	lawn_mower
0.12559745	0.5888255	raccoon
0.57202375	0.5178185	lizard
0.71890324	0.5834592	couch
0.28392535	0.46420157	porcupine
0.5103061	0.0902552	aquarium_fish
0.6590855	0.47839847	camel
0.25479758	0.4607288	leopard
0.3652418	0.19124074	bee
0.63155395	0.6135514	tank
0.41164216	0.7368803	bicycle
0.9103473	0.33349895	baby
0.85383004	0.6034632	bed
0.49490342	0.37373903	lobster
0.8422166	0.60953265	bed
0.43930107	0.6316391	sea
0.10142573	0.7389306	palm_tree
0.60529363	0.43552116	worm
0.42947778	0.8418506	shark
0.51346546	0.5707325	snake
0.7602729	0.2311968	baby
0.7826007	0.7999735	skyscraper
0.2506014	0.38759804	mouse
0.3934115	0.62118775	dolphin
0.5890511	0.0060980967	orange
0.5041811	0.5199435	trout
0.6888165	0.7552768	streetcar
0.33316314	0.43398753	rabbit
0.5124349	0.112944454	tulip
0.41375428	0.86749506	cloud
0.64043957	0.2997927	boy
0.3617962	0.5813586	whale
0.7060377	0.50832635	lamp
0.51713026	0.62576723	dolphin
0.4409401	0.07970411	poppy
0.74492383	0.27713647	girl
0.41016328	0.86132294	cloud
0.5525868	0.43269005	snake
0.2690127	0.8158247	willow_tree
0.4892715	0.6723581	ray
0.2751789	0.37993988	hamster
0.39914584	0.75777555	bicycle
0.2253972	0.6096529	camel
0.22358932	0.49024382	beaver
0.30763796	0.386	squirrel
0.3953246	0.51657546	crocodile
0.44140247	0.9489529	plain
0.40491325	0.26099822	beetle
0.7947745	0.77628535	orchid
0.5712859	0.5583581	motorcycle
0.89937586	0.46405685	can
0.6682981	0.14647307	pear
0.9819531	0.51839453	wardrobe
0.38803002	0.6178342	dolphin
0.5047062	0.08583645	tulip
0.11013439	0.38340414	lion
0.48362315	0.081403136	poppy
0.745816	0.6461596	pickup_truck
0.16660549	0.6219168	cattle
0.42535555	0.8518269	cloud
0.1336953	0.40118995	kangaroo
0.6901748	0.5036199	cup
0.25432077	0.8510637	willow_tree
0.38972673	0.662752	whale
0.58991563	0.54998803	bowl
0.6197218	0.44026235	worm
0.8045783	0.47275326	telephone
0.59916735	0.0012171376	orange
0.56252116	0.6898793	tractor
0.7419654	0.25449577	boy
0.19698112	0.8622091	oak_tree
0.66792405	0.6321718	pickup_truck
0.47974858	0.1892955	orchid
0.56878287	0.6394479	tank
0.20808984	0.42945015	shrew
0.28390357	0.4812246	seal
0.3362125	0.095554285	sunflower
0.32028195	0.565338	seal
0.65861326	0.52604866	shark
0.11441307	0.38749465	lion
0.6646861	0.69277734	house
0.25481758	0.21956918	fox
0.1901846	0.8012928	maple_tree
0.19377363	0.82926464	oak_tree
0.7213431	0.519774	lamp
0.59136975	0.00086292636	orange
0.5020715	0.36668804	lobster
0.4017183	0.75113636	bicycle
0.5628456	0.12320308	sweet_pepper
0.26575193	0.540542	bear
0.63090074	0.7086867	train
0.7016656	0.5027698	lamp
0.79204553	0.37131453	cup
0.59222543	0.014571411	orange
0.38462037	0.5232587	flatfish
0.2575797	0.8923014	pine_tree
0.23290849	0.46254575	beaver
0.31467932	0.8250793	forest
0.49445775	0.10669573	poppy
0.5638568	0.6929975	tractor
0.47674918	0.463582	lizard
0.53031725	0.6019154	bridge
0.32749498	0.59669983	beaver
0.5549535	0.70513505	tractor
0.66309845	0.24401985	woman
0.55450827	0.4256856	snake
0.3466278	0.10185372	sunflower
0.5198725	0.514477	trout
0.1903081	0.55576813	elephant
0.4904446	0.5188454	trout
0.18301511	0.8106813	maple_tree
0.8862066	0.40187037	bottle
0.45994094	0.61346126	shark
0.8402071	0.73234206	rocket
0.26359737	0.34160966	hamster
0.4911087	0.3975204	pear
0.47994456	0.48458096	trout
0.37724605	0.6710747	whale
0.68410164	0.8413766	house
0.6909719	0.39920494	plate
0.5712982	0.1005019	sweet_pepper
0.82613415	0.73198545	rocket
0.68587774	0.26777565	boy
0.24510288	0.56370926	squirrel
0.8082707	0.79635936	skyscraper
0.3915045	0.34688815	elephant
0.46681166	0.113151744	bowl
0.6334522	0.7157384	train
0.7221525	0.27982843	woman
0.98811656	0.514135	wardrobe
0.33364204	0.27433842	cockroach
0.76150125	0.46840224	keyboard
0.4431085	0.11232462	aquarium_fish
0.31448326	0.827507	forest
0.62597376	0.70032036	dinosaur
0.33292234	0.5210757	dinosaur
0.3736841	0.32038954	beetle
0.9327044	0.33518437	keyboard
0.22325043	0.616875	camel
0.59962296	0.44721678	worm
0.26078677	0.54470783	bear
0.56722164	0.7977276	lawn_mower
0.09090279	0.5825398	raccoon
0.2879201	0.4143342	squirrel
0.3941159	0.52918273	crocodile
0.4982309	0.3749779	lobster
0.34102574	0.58484316	otter
0.61579907	0.35162035	flatfish
0.8390251	0.6033608	bed
0.62706345	0.6317685	lobster
0.88424957	0.40103394	bottle
0.50502634	0.44523045	seal
0.32376185	0.83323085	forest
0.17545368	0.64835846	kangaroo
0.46493202	0.5871683	lamp
0.3330389	0.24691567	cockroach
0.1167047	0.75270367	pine_tree
0.32287493	0.42164844	rabbit
0.6502471	0.30327436	man
0.08404165	0.47485584	kangaroo
0.43063018	0.84705555	cloud
0.95143485	0.32671714	keyboard
0.8096348	0.60791713	couch
0.030806547	0.5201912	wolf
0.6708692	0.6108516	raccoon
0.9305194	0.57436657	man
0.20622668	0.8394606	oak_tree
0.40820348	0.45530623	dinosaur
0.09889554	0.7410054	palm_tree
0.6567755	0.25454006	woman
0.36098292	0.107395284	sunflower
0.6629842	0.43452537	lawn_mower
0.3223347	0.4871449	kangaroo
0.24559036	0.18330574	mushroom
0.4490193	0.49090675	spider
0.18197042	0.6221782	cattle
0.44082552	0.34832022	caterpillar
0.4561814	0.6528487	whale
0.18954782	0.35533667	possum
0.67883986	0.5256052	snake
0.2573784	0.8137223	willow_tree
0.48221624	0.7905008	mountain
0.18899077	0.35672876	possum
0.70996326	0.5267152	lamp
0.2605678	0.34542465	hamster
0.01436338	0.51379144	wolf
0.70832515	0.52202916	lamp
0.4710644	0.33179727	lobster
0.47204188	0.8008507	mountain
0.45717064	0.10398622	poppy
0.6855961	0.42916077	bowl
0.45868042	0.83291733	palm_tree
0.2204295	0.48450413	beaver
0.39894226	0.33806947	snail
0.70582813	0.71493226	streetcar
0.5084331	0.51144594	trout
0.71318394	0.61687434	bed
0.9414096	0.6128606	television
0.26350576	0.5495854	bear
0.22958286	0.39669794	mouse
0.29387495	0.561147	squirrel
0.79618645	0.47115698	telephone
0.5713646	0.6781482	tractor
0.6390514	0.8985296	castle
0.6960776	0.7585051	bridge
0.28200758	0.3896473	squirrel
0.2588383	0.5183059	seal
0.3213413	0.2805023	spider
0.27584386	0.4508758	ray
0.69447726	0.50946665	lamp
0.70808995	0.66261667	bus
0.6570277	0.24617249	woman
0.66614634	0.8212506	house
0.17884049	0.25919005	chimpanzee
0.8074994	0.8030721	skyscraper
0.44350976	0.4043783	flatfish
0.26004896	0.8901218	pine_tree
0.4323983	0.68293357	mountain
0.3928524	0.62652767	dolphin
0.4177103	0.909411	plain
0.2770705	0.3934668	squirrel
0.23063932	0.18871972	mushroom
0.32619315	0.47726434	raccoon
0.93194246	0.6210971	television
0.3172839	0.50635254	kangaroo
0.28584364	0.51317185	porcupine
0.5826232	0.021330534	orange
0.6909422	0.26380634	beaver
0.56028306	0.5664456	motorcycle
0.33194372	0.2635627	cockroach
0.7064764	0.65136623	bus
0.20393932	0.55779684	elephant
0.42259797	0.43239343	dinosaur
0.7593501	0.5528015	table
0.67242116	0.31388095	man
0.69959664	0.37498987	plate
0.3401636	0.26771623	cockroach
0.067952536	0.44840056	fox
0.6700497	0.25524133	woman
0.51333225	0.361721	lobster
0.6002628	0.43224713	worm
0.3836987	0.522456	crocodile
0.24321628	0.18996917	mushroom
0.51459205	0.5239649	trout
0.5478568	0.12733431	apple
0.29491094	0.48526266	seal
0.2582556	0.4287639	mouse
0.6688371	0.14824602	pear
0.21218802	0.47477987	beaver
0.44150165	0.951113	plain
0.6535733	0.7123579	streetcar
0.8098307	0.47391623	telephone
0.8703064	0.42094058	bottle
0.6505787	0.30927506	boy
0.53157645	0.08403348	tulip
0.60962284	0.43221298	worm
0.53755647	0.3052322	snail
0.6694093	0.1466158	pear
0.44015235	0.10370744	butterfly
0.76934105	0.23247872	baby
0.5173946	0.12708916	rose
0.82815915	0.72956926	rocket
0.8414312	0.7320053	rocket
0.502625	0.5192944	flatfish
0.33060822	0.51029915	spider
0.44987088	0.5508999	lizard
0.6687406	0.6317597	pickup_truck
0.63987017	0.083913594	apple
0.8279581	0.5563941	chair
0.40101787	0.2609966	beetle
0.5945257	0.61559707	lobster
0.34716338	0.10226074	sunflower
0.36484596	0.34067634	spider
0.727662	0.64596295	pickup_truck
0.45063633	0.62802404	shark
0.7392591	0.6309435	pickup_truck
0.2686387	0.6653169	skunk
0.6087395	0.6162198	tank
0.3343869	0.5122401	otter
0.50146115	0.13175546	rose
0.39323056	0.30367708	dinosaur
0.029302156	0.52264225	wolf
0.67826384	0.30800542	boy
0.5811374	0.0411255	orange
0.69034106	0.8459847	house
0.43490165	0.6228864	shark
0.80570036	0.3732229	cup
0.7925242	0.46089396	telephone
0.23306462	0.3992778	mouse
0.31718117	0.2517934	cockroach
0.41250965	0.45247608	elephant
0.38966158	0.679233	whale
0.54439235	0.21407841	aquarium_fish
0.7645212	0.2333558	baby
0.26403442	0.3639526	hamster
0.27011046	0.84236217	pine_tree
0.6039513	0.4360601	worm
0.35015702	0.5238868	otter
0.5744254	0.6388984	tank
0.6509115	0.08459207	apple
0.4629998	0.8958184	cloud
0.20798223	0.36635682	possum
0.3759172	0.116194285	sunflower
0.46022475	0.09578044	poppy
0.17132299	0.55161834	elephant
0.8077278	0.4689353	telephone
0.47396553	0.108435854	pear
0.31670058	0.5635828	seal
0.46064684	0.6146669	shark
0.6367579	0.5671038	leopard
0.4067239	0.56540847	trout
0.78581476	0.5242725	table
0.5834352	0.60712564	tank
0.62486184	0.7381452	train
0.8373595	0.7296481	rocket
0.34795424	0.11138692	sunflower
0.19331583	0.26552373	chimpanzee
0.5575066	0.7192855	tractor
0.5305124	0.97859514	road
0.5268024	0.9809365	road
0.81215084	0.81004703	skyscraper
0.19214463	0.5528418	elephant
0.75038064	0.6423348	pickup_truck
0.39487153	0.75782984	bicycle
0.63748074	0.65167993	house
0.711433	0.6654786	bus
0.40659502	0.60788	dolphin
0.5522389	0.43179375	snake
0.5800105	0.29389748	lion
0.23083152	0.8045599	forest
0.61429787	0.43536836	worm
0.4439198	0.50226647	leopard
0.69211876	0.7750266	bridge
0.5050437	0.0937773	tulip
0.6108019	0.570618	bicycle
0.35299358	0.10352037	sunflower
0.40243766	0.4950502	snake
0.029911721	0.5087241	wolf
0.47756493	0.11757971	poppy
0.20839137	0.4340944	shrew
0.21183556	0.4878653	beaver
0.6531535	0.6864132	rocket
0.4085387	0.45690477	dinosaur
0.27249694	0.53470415	wolf
0.3427863	0.5532146	shrew
0.08943058	0.7399651	palm_tree
0.43046772	0.34818184	caterpillar
0.40314785	0.3236255	shrew
0.2968922	0.55875814	bear
0.37819007	0.66761947	whale
0.44772828	0.16438544	orchid
0.603029	0.045216493	orange
0.46278596	0.39662462	lobster
0.86901486	0.46053368	can
0.46828344	0.6484073	shark
0.40627012	0.37051496	dinosaur
0.34054428	0.8182321	forest
0.44494596	0.29608363	bee
0.81181777	0.4649431	telephone
0.17729509	0.6328792	cattle
0.013586239	0.51187265	wolf
0.22688429	0.48023388	beaver
0.86823046	0.39695397	bottle
0.65115076	0.15693007	orange
0.55729926	0.7034819	tractor
0.44533536	0.31303033	caterpillar
0.7212475	0.6132964	television
0.44268024	0.566276	crab
0.47498924	0.78892386	mountain
0.631942	0.32093924	boy
0.4498909	0.30021045	butterfly
0.2485461	0.40259	rabbit
0.5787897	0.10235754	sweet_pepper
0.26024777	0.53393555	bear
0.39326867	0.52935314	crocodile
0.43291822	0.6172519	dolphin
0.22954784	0.8802369	oak_tree
0.18913154	0.42418957	shrew
0.21946488	0.5490372	dinosaur
0.25662917	0.86792606	willow_tree
0.6245853	0.7356552	train
0.474854	0.265874	butterfly
0.53924924	0.30701816	snail
0.23267572	0.50947505	rabbit
0.39940172	0.27343205	beetle
0.27869132	0.6704118	skunk
0.3922471	0.5329359	crocodile
0.89145434	0.4683287	can
0.38876387	0.61849236	dolphin
0.28745008	0.49134555	mouse
0.5998723	0.10478971	sweet_pepper
0.27154937	0.4700245	butterfly
0.23866108	0.18143909	mushroom
0.018086584	0.3821729	leopard
0.50923043	0.10308234	rose


==> cifar100hardness.dat <==
x	y	label
0.5226826	0.5994823	52
0.31156763	0.8200311	63
0.3305018	0.585431	29
0.23713194	0.17470051	22
0.5064259	0.8878401	41
0.4063933	0.3167547	86
0.25694674	0.5805215	44
0.26615703	0.64346373	99
0.4835981	0.88396996	75
0.6609311	0.11268651	67
0.3262797	0.73641455	68
0.2754964	0.6785404	18
0.7030258	0.71851814	52
0.8218432	0.74170995	1
0.7090429	0.508894	4
0.10093198	0.37739724	3
0.5125929	0.068544894	4
0.037531674	0.5068513	24
0.5150838	0.13482286	6
0.5845705	0.015365855	3
0.5218581	0.13475856	6
0.42881063	0.69159657	23
0.4601153	0.41222045	60
0.632441	0.6339759	65
0.18584931	0.2781111	1
0.90102434	0.46201238	7
0.935441	0.33976468	8
0.398931	0.7598253	9
0.62384963	0.5764227	50
0.6463316	0.47058576	51
0.8569583	0.548993	1
0.7181128	0.40034166	61
0.56733024	0.7865248	14
0.46796104	0.645591	45
0.08783825	0.74964464	32
0.42598742	0.6060659	79
0.7489073	0.64532834	20
0.7379153	0.23864903	38
0.78832316	0.5950708	16
0.6882319	0.83324397	45
0.19092976	0.47212604	49
0.35204104	0.26192474	21
0.41558278	0.6671746	99
0.44342697	0.6396335	43
0.09582483	0.7366092	1
0.75119364	0.42592782	2
0.5809624	0.79958564	22
0.7412226	0.6345304	16
0.265161	0.64445525	95
0.62621766	0.8569507	61
0.23403648	0.4910628	43
0.3867515	0.21804136	42
0.8812145	0.4049254	12
0.680993	0.14613648	3
0.7423071	0.24473973	38
0.61042106	0.3380358	36
0.50033253	0.88007015	4
0.20107377	0.8764604	0
0.004392309	0.3837498	6
0.8406886	0.7213721	42
0.5441291	0.30556175	44
0.37604845	0.52056783	83
0.22225147	0.5595983	91
0.12559761	0.48829448	93
0.49346697	0.13331436	47
0.6568443	0.24898376	43
0.10373208	0.3966463	25
0.45647573	0.11512376	48
0.15751253	0.45959315	1
0.52431166	0.078317635	33
0.11795502	0.5488921	53
0.6476865	0.69545573	44
0.51980364	0.6439792	46
0.51250225	0.5114015	37
0.49807918	0.66757834	49
0.61641604	0.3408011	9
0.36205798	0.11548574	9
0.6953808	0.4226852	55
0.52999526	0.30392095	19
0.6656552	0.49350196	47
0.5053173	0.8844617	16
0.55110914	0.43868876	12
0.4410135	0.18088908	0
0.42275733	0.2771098	53
0.40027964	0.33418158	88
0.5499712	0.7073975	14
0.5652947	0.43280423	63
0.36632276	0.48396063	52
0.68594015	0.2818749	99
0.48292822	0.67438126	99
0.7549574	0.42244783	12
0.42911947	0.34954807	4
0.5740406	0.6211549	55
0.17743655	0.26534098	26
0.71410346	0.6716125	30
0.18140191	0.25460842	39
0.23610908	0.3991138	40
0.30663493	0.6635793	56
0.679249	0.8375968	30
0.64737916	0.34566092	97
0.49319515	0.4116278	16
0.59222865	0.05668094	97
0.24438033	0.8263912	44
0.6503721	0.5083937	61
0.113748066	0.39202023	14
0.8361504	0.73082453	1
0.7995583	0.78753006	1
0.645792	0.8860657	17
0.6639474	0.12886538	39
0.24840282	0.8779082	14
0.8124447	0.58333516	16
0.8611134	0.53750277	3
0.39598876	0.5144128	37
0.63339645	0.09907162	51
0.888406	0.4013666	7
0.5161685	0.89152783	33
0.40818536	0.7414166	49
0.100096695	0.38080525	2
0.6021922	0.083193414	42
0.101728246	0.73892945	0
0.59417325	0.6275119	11
0.5748736	0.48951483	58
0.16432157	0.63989556	5
0.4799356	0.08454961	69
0.316575	0.81948876	26
0.8606522	0.5519877	14
0.19403595	0.28699464	54
0.105885886	0.33296728	68
0.52822894	0.1289631	12
0.6713593	0.3106937	35
0.7050173	0.53531927	59
0.8942576	0.46556002	25
0.66455144	0.6810166	29
0.19055921	0.42055693	26
0.35724378	0.4195179	47
0.4944037	0.5165705	40
0.43950725	0.93403155	8
0.2411008	0.5289456	99
0.20446205	0.87717366	3
0.41274264	0.8614996	2
0.22810464	0.48672733	41
0.73891443	0.27204123	32
0.19626951	0.87669426	0
0.6341728	0.63860154	67
0.370703	0.26782006	72
0.38442394	0.66852415	33
0.68264335	0.6243815	84
0.9476815	0.33229914	1
0.22840638	0.17432213	21
0.7560774	0.6377514	38
0.7477134	0.6288617	41
0.71197045	0.4663948	84
0.36153272	0.48766908	92
0.4363007	0.9206024	37
0.49383315	0.3448017	43
0.08542875	0.5826245	20
0.7488616	0.644188	21
0.84542567	0.5590105	49
0.38596207	0.28602806	96
0.10825359	0.56020886	83
0.26524228	0.3558256	30
0.38238502	0.7594348	15
0.751334	0.5040866	78
0.596761	0.12007312	87
0.36585647	0.6049952	47
0.22919892	0.85431427	52
0.4425688	0.18361235	6
0.5987346	0.44793513	45
0.23911358	0.20143415	31
0.5988556	0.113300115	84
0.8748785	0.42004728	17
0.6671531	0.6873444	44
0.22490917	0.46444115	41
0.6001647	0.110704474	56
0.3896646	0.67513824	4
0.60795397	0.09993595	94
0.39909184	0.6907841	52
0.44828308	0.63701755	44
0.43548617	0.35111144	3
0.709941	0.5088064	2
0.93102264	0.35019168	46
0.43123353	0.39661002	99
0.74898833	0.4238061	9
0.2510528	0.3741425	36
0.88514143	0.4631763	46
0.8030248	0.36698812	16
0.31176525	0.8237739	51
0.3820203	0.6710017	27
0.6539245	0.2528804	55
0.5861318	0.092504136	37
0.7029521	0.76726526	10
0.3063117	0.6642039	37
0.6086925	0.2748195	45
0.70962393	0.66933733	1
0.96025926	0.52679944	2
0.32035252	0.26267922	22
0.5918964	0.5767106	46
0.18019643	0.45631382	48
0.4034901	0.26028386	37
0.93037444	0.5980791	46
0.36942023	0.19994926	11
0.551191	0.43574744	4
0.5504789	0.97791874	2
0.45429412	0.94585323	9
0.36086142	0.19630674	13
0.43546456	0.8655664	33
0.42438132	0.43312362	91
0.17862661	0.55286735	21
0.32397056	0.38944387	35
0.4351896	0.55252886	34
0.49777666	0.6077038	55
0.7489283	0.2783985	59
0.49427614	0.8158734	44
0.6210422	0.7215822	48
0.019612463	0.5121459	9
0.22829345	0.82432103	80
0.6003449	0.03127975	99
0.4880738	0.67053366	48
0.8512939	0.4682873	59
0.70814425	0.72615504	39
0.97157973	0.5318608	16
0.46098393	0.72519624	62
0.6082558	0.47350335	48
0.5389924	0.3254111	26
0.64041746	0.5256586	39
0.34226146	0.49902466	73
0.639615	0.09080865	38
0.7923654	0.77936965	69
0.36032248	0.32290724	9
0.4990909	0.86974376	31
0.55805695	0.7114856	23
0.66501456	0.13557792	33
0.23817526	0.87588227	87
0.32520902	0.25601175	0
0.32221842	0.4257824	33
0.5506802	0.36741802	99
0.60596144	0.3341856	41
0.26262772	0.37142566	43
0.35515139	0.10588542	0
0.17049956	0.56093556	26
0.4117067	0.8599322	17
0.32784197	0.2579928	0
0.05200289	0.44784376	9
0.3086492	0.5117574	32
0.74393684	0.27091885	32
0.6035645	0.04529477	46
0.31837738	0.382353	38
0.4515323	0.43386358	38
0.22977008	0.48503688	38
0.94448495	0.33240366	8
0.5207348	0.52037615	38
0.8959666	0.45971307	45
0.25514075	0.36098763	25
0.5282014	0.99485	9
0.22168727	0.39615774	78
0.09663694	0.5577094	84
0.5880612	0.683662	98
0.18951894	0.57045424	36
0.36293313	0.19786638	27
0.021147149	0.38131708	33
0.30664167	0.3897444	37
0.7927947	0.7993915	13
0.59657943	0.701923	58
0.3132184	0.58803225	24
0.17032649	0.6366353	7
0.5023771	0.5008605	26
0.40384316	0.11780661	44
0.4236501	0.30236772	50
0.42544937	0.31976944	99
0.45786074	0.10779619	56
0.60988545	0.4218526	7
0.23872218	0.18184787	7
0.2610752	0.8102202	26
0.67200136	0.076535985	28
0.017125852	0.38799277	20
0.45963153	0.32980496	38
0.48555678	0.6641216	42
0.29655692	0.47387785	64
0.7143764	0.5114443	18
0.4456546	0.090925135	5
0.55719674	0.43517086	27
0.78132266	0.53023463	2
0.758028	0.5357224	33
0.55891615	0.6984489	26
0.40601718	0.6174124	40
0.10495238	0.57091826	53
0.42448094	0.3185889	69
0.2925918	0.63105464	84
0.0032811128	0.3788961	9
0.5196518	0.093520075	21
0.4803474	0.52267617	51
0.34906307	0.5054704	95
0.8116232	0.47761226	40
0.4022121	0.515809	57
0.25514382	0.82281107	33
0.71256447	0.78282934	7
0.9296958	0.5932848	47
0.45777053	0.6658678	16
0.07295588	0.3388529	69
0.56770796	0.68378705	79
0.26578072	0.82147115	49
0.6754402	0.7753537	39
0.70321965	0.5107438	11
0.4037569	0.26707116	33
0.71257263	0.45867404	48
0.4748694	0.46013725	44
0.813422	0.7999694	0
0.17610885	0.55287606	16
0.42960715	0.34017566	33
0.8034995	0.3697236	7
0.1776268	0.6211971	41
0.43369636	0.3272909	51
0.5619363	0.78419226	0
0.22090644	0.19100274	38
0.24181107	0.52674913	53
0.6265598	0.6337631	97
0.45197767	0.57491446	52
0.24075232	0.60286814	31
0.72159344	0.3821108	26
0.39398715	0.75790775	3
0.64532435	0.8637064	43
0.62421995	0.88354284	48
0.41714004	0.4092009	37
0.47102425	0.66974545	26
0.70626694	0.7731255	36
0.763763	0.22011396	26
0.2236946	0.560501	69
0.49918693	0.51395845	6
0.974957	0.52383727	3
0.49858883	0.34716627	54
0.49865413	0.8857903	17
0.26494002	0.34923953	35
0.7044422	0.38060966	3
0.4607547	0.10404756	35
0.83756304	0.5973745	9
0.44800672	0.9391464	44
0.45828176	0.63277173	76
0.35934687	0.5175908	97
0.06610066	0.4746822	52
0.4397662	0.5966991	98
0.8662507	0.4048701	46
0.50443786	0.4953779	61
0.5383674	0.9821338	15
0.44697112	0.08357711	25
0.6246304	0.46406698	46
0.10589531	0.56988806	37
0.20927225	0.27694616	49
0.34544405	0.26123312	35
0.6839659	0.41521728	4
0.6708573	0.42437822	43
0.5578832	0.9763788	30
0.30651936	0.45000666	72
0.66438234	0.68143046	95
0.7579039	0.65061134	30
0.5696777	0.5630535	37
0.7071652	0.5102571	6
0.25036734	0.81662524	44
0.45665628	0.25743413	82
0.7020701	0.25744176	76
0.08403926	0.5807645	53
0.19570257	0.3550847	27
0.9416238	0.34016222	1
0.47050226	0.8637835	83
0.9972052	0.52166575	1
0.15962757	0.4630981	0
0.69519454	0.39913106	89
0.4273499	0.40026614	92
0.4394438	0.18764904	42
0.63176715	0.69535017	64
0.29488933	0.5152316	52
0.62778634	0.7119914	46
0.33234763	0.83655506	0
0.7945219	0.3726067	15
0.42217335	0.46652067	15
0.83979446	0.6258773	98
0.7807557	0.46993628	42
0.38766927	0.25649968	33
0.6332775	0.08912012	9
0.9831894	0.5228436	2
0.731045	0.2517949	76
0.48689932	0.41322044	25
0.36816138	0.19674781	11
0.56278235	0.78665173	3
0.234645	0.5786752	96
0.81775486	0.74302113	31
0.4286617	0.45280585	55
0.41433194	0.46630502	48
0.4502407	0.6095993	49
0.58053756	0.6390063	4
0.31475294	0.42004836	43
0.6943204	0.4924753	72
0.6731921	0.14761277	16
0.28664076	0.48858714	47
0.40381655	0.6211062	29
0.25130853	0.42938447	99
0.38940686	0.513476	24
0.2312545	0.50592357	69
0.47630277	0.8129117	24
0.210403	0.8373743	72
0.6115587	0.4582601	80
0.6969388	0.5083105	3
0.2689396	0.4922387	34
0.33881363	0.529992	95
0.5162511	0.62338203	99
0.36838424	0.21469039	18
0.66549164	0.13797425	30
0.31531426	0.5727835	68
0.8918322	0.46164787	15
0.63860667	0.2591297	45
0.56809235	0.6756133	52
0.7210431	0.5115228	42
0.21673827	0.79928446	89
0.4987848	0.87880874	4
0.2763032	0.5571942	48
0.6486895	0.3163789	62
0.09593433	0.5796591	7
0.33255073	0.43272868	49
0.41447306	0.7461449	11
0.5654649	0.04248571	55
0.074514635	0.5142735	88
0.23546904	0.49237528	38
0.73409283	0.6479698	41
0.08686005	0.32518232	45
0.25728166	0.8025632	41
0.536091	0.9823609	23
0.004142066	0.38455212	9
0.5402934	0.316402	43
0.768973	0.3726766	99
0.28814438	0.51324815	47
0.62133896	0.32675725	30
0.25367832	0.40421882	61
0.6550651	0.24298407	21
0.41595632	0.5964132	80
0.23875603	0.18540816	4
0.7442784	0.23087975	42
0.17311522	0.6406815	35
0.17894498	0.56420743	36
0.46072543	0.62422186	80
0.25957724	0.35448676	34
0.6779925	0.4161813	38
0.8971063	0.46502858	7
0.86663723	0.6111452	2
0.6957475	0.72055286	16
0.58869696	0.6513107	56
0.39158624	0.31787708	50
0.5778126	0.637969	24
0.31314987	0.43330488	16
0.7521394	0.4341995	40
0.2422701	0.4802316	67
0.74327457	0.62511444	51
0.7422577	0.44564897	40
0.7373326	0.44088763	39
0.717956	0.42722175	41
0.48813015	0.31178045	79
0.27594972	0.35330844	70
0.84942067	0.423511	25
0.44284338	0.44979548	46
0.3747488	0.47752076	61
0.40220997	0.2979721	41
0.82892925	0.60187984	46
0.7444408	0.62795764	16
0.94082755	0.61431426	1
0.7876821	0.7992857	26
0.7090942	0.29846442	46
0.5440644	0.083030745	80
0.118280075	0.49320987	40
0.30235153	0.819909	61
0.62773544	0.86813927	33
0.36596054	0.19780546	3
0.6616178	0.07974171	20
0.37060353	0.33105356	25
0.015785154	0.5148059	13
0.44394523	0.29558	52
0.29852083	0.6726643	41
0.47311035	0.6158536	57
0.38451213	0.3218993	33
0.6255464	0.6177849	58
0.030522382	0.40793163	47
0.34824416	0.49767455	47
0.80771154	0.6018716	47
0.6870312	0.8503703	30
0.27682087	0.68607205	1
0.18664727	0.44969627	85
0.4085432	0.29767424	99
0.667745	0.07708706	1
0.43864724	0.6653861	57
0.35477275	0.32114762	28
0.951489	0.61283755	5
0.47933057	0.6592095	36
0.35487425	0.5783848	44
0.088627174	0.39040032	81
0.9817145	0.5187415	16
0.47685385	0.8092942	23
0.249069	0.5166886	54
0.19062229	0.4238506	10
0.4831456	0.5374394	54
0.639179	0.17059472	98
0.42561886	0.37820527	54
0.5563366	0.70723045	3
0.5064323	0.87189376	9
0.32833833	0.44576845	50
0.47806448	0.54959977	73
0.6259889	0.7402957	1
0.730443	0.27677467	59
0.6897766	0.25682563	52
0.56932104	0.7816845	23
0.24910635	0.4647469	75
0.7648047	0.6419123	4
0.1870532	0.79681385	1
0.43848762	0.5753606	38
0.54983604	0.98955727	1
0.742708	0.27170697	22
0.27914646	0.35955966	86
0.48585388	0.65869313	51
0.45418474	0.13299096	37
0.59634113	0.0028554755	3
0.48803192	0.6752216	45
0.26303175	0.33294415	3
0.5562158	0.10899145	70
0.45780796	0.19832331	28
0.19108407	0.3585342	41
0.65146106	0.27520308	66
0.4892608	0.3794473	46
0.6293025	0.5052428	30
0.45649573	0.10104934	4
0.67891765	0.31974053	33
0.380509	0.6649284	10
0.36941952	0.41246453	57
0.63523114	0.8738816	36
0.4489472	0.24640946	91
0.43631428	0.5222909	53
0.15850058	0.46193597	0
0.39734808	0.76626146	32
0.6893457	0.56417143	92
0.7109105	0.23915108	72
0.4164745	0.28911036	67
0.79815096	0.8010745	13
0.18014929	0.6345289	28
0.6240578	0.43763265	41
0.6357081	0.14318201	70
0.23100922	0.5884408	44
0.456558	0.15509863	50
0.7677389	0.23242034	30
0.39644408	0.51559347	29
0.46254855	0.6308773	64
0.44432694	0.5612527	49
0.71549535	0.7121624	41
0.44907767	0.17026718	36
0.48241693	0.8821403	49
0.44648904	0.40195084	55
0.2911069	0.8200739	98
0.7174073	0.2313372	68
0.4090819	0.6514189	40
0.2655373	0.6035634	91
0.5718867	0.41837952	86
0.009764202	0.37724665	2
0.44600868	0.09804202	30
0.098725855	0.74955314	31
0.24800733	0.4932586	96
0.19893819	0.79912096	32
0.43439227	0.6267946	98
0.11776827	0.4074619	46
0.8421668	0.5529464	3
0.47403765	0.16785616	70
0.20111302	0.47653717	91
0.47248018	0.8014899	23
0.66712344	0.4117246	59
0.5110798	0.16502368	35
0.50639945	0.37549976	18
0.6023703	0.3290156	99
0.2676352	0.34695172	47
0.54674035	0.98452497	0
0.5451488	0.23649438	35
0.7020452	0.24674119	48
0.46462885	0.4416412	40
0.6235272	0.852038	64
0.34912807	0.4271728	93
0.1060839	0.5050671	10
0.7584728	0.6478988	38
0.22955936	0.8149141	33
0.118103996	0.49134472	47
0.9292213	0.6144722	5
0.34521106	0.099148646	9
0.7548276	0.4300345	43
0.65511024	0.085172996	62
0.5643084	0.793566	2
0.47429088	0.17560278	49
0.6440058	0.70638764	86
0.67656744	0.4284491	14
0.6784271	0.24695298	81
0.56786615	0.6095686	83
0.7084996	0.71647555	26
0.50863427	0.51761985	1
0.08927842	0.73762715	9
0.8826802	0.3911179	9
0.3998207	0.28179598	33
0.26923263	0.5090735	88
0.450766	0.64743674	50
0.47041073	0.17072892	99
0.75388855	0.47008237	44
0.68583924	0.23289248	99
0.3559915	0.59488297	70
0.5887596	0.09253269	17
0.6216141	0.5073993	99
0.11072051	0.40253267	9
0.7730575	0.5285094	28
0.29852262	0.64940053	46
0.22006766	0.49828097	45
0.19730476	0.34454226	41
0.54151934	0.31728882	43
0.6734067	0.24948527	39
0.34154552	0.11296993	6
0.6972324	0.70716846	42
0.6533733	0.46709427	4
0.64922917	0.07720061	22
0.56181014	0.5635556	21
0.692834	0.24227001	64
0.64295083	0.5665372	54
0.71607643	0.39226866	60
0.7361593	0.6421801	73
0.647083	0.8712705	46
0.92994034	0.33726877	34
0.81166965	0.79230374	1
0.6569161	0.092115454	26
0.62937593	0.87932366	41
0.1923472	0.36162344	21
0.5691845	0.5536261	6
0.6007308	0.6926353	97
0.44844615	0.5577406	9
0.34270683	0.102613226	0
0.27127245	0.6595698	11
0.25447074	0.80127585	41
0.019293929	0.51102686	30
0.27185404	0.44621992	52
0.5482973	0.10392268	64
0.44151193	0.9205245	12
0.6988324	0.39012963	38
0.6104067	0.3510433	1
0.4831141	0.41583675	41
0.79110503	0.52842444	20
0.57975453	0.7777633	53
0.69104594	0.771781	46
0.5801835	0.63593304	38
0.8109061	0.4805346	50
0.38549984	0.7580407	4
0.3676995	0.10228015	33
0.35712966	0.551135	84
0.982619	0.52557796	2
0.20608748	0.43410188	59
0.75206554	0.44904563	40
0.24342816	0.5792211	26
0.09476651	0.57391685	37
0.5634585	0.6990951	47
0.046298284	0.51689714	34
0.17950626	0.62413406	19
0.67228943	0.087073505	66
0.41632542	0.3921853	50
0.8617365	0.6140007	3
0.11686604	0.73546046	53
0.39020845	0.39666632	28
0.50013286	0.3791703	13
0.55557513	0.2342286	24
0.98056155	0.5297285	16
0.29457587	0.41604218	76
0.91490567	0.6015836	46
0.35852662	0.10729942	5
0.6424658	0.8880249	2
0.19038716	0.35707858	46
0.711187	0.452089	29
0.07569698	0.47619012	54
0.3718329	0.6068277	44
0.45264316	0.6325017	49
0.58872765	0.091873296	4
0.25316077	0.4809985	56
0.5384366	0.24940431	89
0.7940005	0.36628243	3
0.5438772	0.2998033	39
0.51463145	0.5230441	0
0.24171022	0.43878764	64
0.5373886	0.9843925	3
0.47436553	0.2742568	31
0.4823671	0.2632114	3
0.5398816	0.2468773	67
0.4977452	0.08821405	33
0.024908602	0.5194578	23
0.49250534	0.373886	10
0.46115124	0.283783	57
0.18142729	0.2607557	2
0.67768574	0.8423325	29
0.47979274	0.55006385	43
0.44763634	0.61655486	62
0.0748746	0.31722167	9
0.8087466	0.46501333	9
0.5018167	0.09982935	78
0.47517923	0.27853763	32
0.70950663	0.4361888	41
0.313417	0.4855325	92
0.79314697	0.59254223	23
0.4633373	0.6510305	50
0.5513825	0.42854336	21
0.38560042	0.40470365	52
0.086002536	0.41514194	50
0.46445397	0.4432598	80
0.68298656	0.41430998	40
0.30642372	0.43259463	52
0.472414	0.41316253	21
0.175473	0.5543251	38
0.6052036	0.63106495	38
0.5725259	0.5405567	26
0.32627434	0.7363496	98
0.2640262	0.4651855	49
0.6980737	0.71645045	14
0.03645763	0.5183107	58
0.52149343	0.23364848	20
0.3435718	0.102637805	2
0.6656005	0.100202456	69
0.26741794	0.47795343	39
0.22810382	0.59683096	35
0.1212128	0.73120016	50
0.67815506	0.14549847	8
0.20053749	0.35643244	34
0.81236285	0.8051624	1
0.4443824	0.9272752	9
0.8163846	0.588634	38
0.6674518	0.30591178	56
0.5612236	0.23288734	6
0.7145287	0.38273737	34
0.26718274	0.6850687	1
0.45740438	0.082727104	0
0.32237148	0.4847544	42
0.7175407	0.38669863	48
0.54340726	0.426825	26
0.6350838	0.74377626	10
0.66068685	0.71390563	60
0.98538357	0.52179426	1
0.07010972	0.30572125	12
0.66008437	0.5460063	87
0.091962256	0.40267518	50
0.5906061	0.09945224	15
0.36598256	0.39548537	44
0.45462266	0.5792009	60
0.44222555	0.5274512	91
0.10489468	0.50342506	9
0.35531548	0.47081393	54
0.7090369	0.38209578	32
0.56495774	0.77394676	3
0.07602977	0.31759542	8
0.5909204	0.09005848	42
0.72149193	0.23133622	47
0.33865026	0.095755436	0
0.23135984	0.38759884	29
0.6620879	0.48149332	32
0.55835205	0.5659835	10
0.64057475	0.22423	70
0.1998309	0.47352436	87
0.51575243	0.88601243	16
0.41767424	0.76511234	98
0.6569352	0.2561645	39
0.49389225	0.646633	41
0.38792825	0.2819904	41
0.5970077	0.62308943	42
0.8050316	0.5695077	99
0.2699844	0.81880224	39
0.4609431	0.9035045	67
0.12793529	0.49361402	94
0.30544567	0.39114583	36
0.6957853	0.66442174	15
0.62916666	0.73805535	10
0.44001287	0.17560545	0
0.507928	0.795096	62
0.813149	0.8020599	0
0.9288882	0.33235765	16
0.37931183	0.6685989	1
0.32630622	0.2676	11
0.39518765	0.28231767	45
0.19576989	0.35813627	49
0.5208388	0.13480565	35
0.05793446	0.31870693	44
0.7062134	0.7100097	37
0.6656113	0.07515376	28
0.7064916	0.7829821	2
0.18650538	0.35661653	26
0.49808618	0.32329068	80
0.36652428	0.32462013	9
0.8682	0.47986546	47
0.4449824	0.9462349	20
0.7495785	0.42664322	32
0.41214195	0.6316404	88
0.35433874	0.10912352	0
0.47707692	0.28693056	45
0.5783469	0.55017775	0
0.2739268	0.64690197	98
0.324875	0.5880002	26
0.5803185	0.03332576	46
0.9155631	0.60115284	63
0.548761	0.23828708	4
0.75893754	0.64865947	30
0.9857244	0.5275102	25
0.48881522	0.091360986	95
0.4272636	0.47487074	41
0.6675307	0.4234449	70
0.4109923	0.855989	2
0.65702736	0.3084355	35
0.7600046	0.64554214	16
0.6294514	0.4424619	42
0.54225004	0.42800036	31
0.76991594	0.46999234	59
0.59399444	0.01295066	3
0.69310945	0.82749385	52
0.032139935	0.5108639	50
0.63979834	0.17054693	55
0.22895576	0.5966399	31
0.26834264	0.37916508	49
0.21714436	0.8764216	54
0.18377301	0.47693032	58
0.4769798	0.649351	39
0.4327734	0.3005068	49
0.26375937	0.35989642	0
0.5679391	0.16443866	48
0.40110156	0.2596641	33
0.6911339	0.73093873	97
0.12126585	0.40487117	93
0.6725051	0.6934493	60
0.74332976	0.41120824	43
0.42259294	0.6281697	99
0.4532944	0.17316546	31
0.51845837	0.08915814	67
0.89897585	0.4817732	49
0.65855914	0.13655724	33
0.8083528	0.5752217	62
0.74938524	0.2778649	2
0.45616913	0.10776601	51
0.36034596	0.5005018	97
0.19739978	0.57475036	81
0.49264532	0.40417922	34
0.82144123	0.7866459	62
0.2322227	0.80896217	80
0.4788114	0.8879959	46
0.6500474	0.713007	48
0.9345917	0.34473875	39
0.799032	0.5351386	85
0.18998505	0.80100316	2
0.74566513	0.2574245	54
0.17501312	0.62343186	11
0.23107825	0.87775403	56
0.10941023	0.5754648	56
0.6114163	0.3424602	34
0.31577164	0.48645195	95
0.60646164	0.048521765	45
0.19052836	0.2686782	1
0.66524076	0.25633442	15
0.3630665	0.19724473	2
0.07782024	0.3279646	53
0.4896613	0.8698979	41
0.32385778	0.44025066	72
0.5066104	0.20108862	76
0.32503232	0.59160125	38
0.68657225	0.46362418	96
0.32833633	0.25200224	29
0.4524233	0.55867964	15
0.47780865	0.5018749	81
0.41539675	0.914406	97
0.8912885	0.46875188	2
0.50391966	0.5950465	61
0.8938588	0.39664873	3
0.68260443	0.44130698	60
0.35207263	0.43616986	72
0.5492343	1.0	9
0.32662553	0.26153532	0
0.20723222	0.7936575	36
0.6930169	0.45979905	62
0.29400212	0.8193538	96
0.17635095	0.4805304	43
0.59185505	0.025582328	0
0.6939506	0.4250824	28
0.34893507	0.39122888	62
0.57572675	0.8011421	21
0.22039942	0.44945896	3
0.45868155	0.18216111	25
0.75712603	0.54458493	47
0.8583186	0.55791956	7
0.42617092	0.47109878	21
0.8096032	0.7647746	56
0.3880632	0.38869634	58
0.46484727	0.16170456	42
0.49002555	0.4194681	3
0.41016164	0.51221615	40
0.763066	0.2333788	13
0.60009634	0.6125278	87
0.8417134	0.7321184	1
0.26566407	0.34760275	12
0.43497673	0.34832546	4
0.6515319	0.7283705	38
0.09132655	0.5844687	30
0.2112727	0.8335375	47
0.6887522	0.8360477	60
0.6118943	0.4214456	2
0.30663157	0.4596218	92
0.6460089	0.7212291	43
0.3336118	0.5134834	45
0.2477883	0.589084	48
0.59503883	0.6304767	54
0.2091527	0.58371806	57
0.7034843	0.53236747	42
0.6180897	0.6006572	73
0.61595994	0.4424936	9
0.6419701	0.60514003	94
0.79202324	0.37907475	19
0.6103747	0.458829	88
0.23441182	0.18435238	22
0.32628617	0.56392336	14
0.9253618	0.33776152	10
0.4024886	0.75900155	12
0.10505801	0.7482907	1
0.21245089	0.852071	57
0.69941145	0.3032197	47
0.67698884	0.25103813	71
0.537774	0.30096626	4
0.4913942	0.36414018	36
0.116117544	0.56584996	44
0.40245	0.47128206	46
0.57005024	0.70317435	47
0.6831462	0.84310293	7
0.5649558	0.57055056	24
0.22438972	0.83940184	98
0.111016385	0.73855877	25
0.30998847	0.44947258	33
0.1898305	0.8667689	60
0.86818814	0.38612968	96
0.2629189	0.47017246	99
0.7607136	0.23281658	23
0.4672009	0.9109479	69
0.87224305	0.399489	20
0.5351172	0.98663336	3
0.7453741	0.42610186	48
0.41615906	0.8601535	0
0.3058372	0.49632326	47
0.716792	0.26128244	98
0.45280078	0.1698028	28
0.023609139	0.50638884	2
0.49701226	0.8920477	35
0.46214038	0.18758953	1
0.47615987	0.08150199	99
0.0803216	0.74275887	1
0.42354193	0.8557739	17
0.01836896	0.3799687	9
0.68100935	0.70669043	30
0.10897467	0.58223784	75
0.70150334	0.47353324	79
0.19506045	0.8050413	16
0.24174713	0.8142861	54
0.47955275	0.6387802	65
0.0013204532	0.3819983	3
0.23801745	0.1794104	17
0.69069976	0.41353014	33
0.5365697	0.34771398	85
0.48756966	0.8707818	62
0.6985225	0.67873895	60
0.33898434	0.5958139	39
0.071282245	0.32973585	53
0.1038912	0.5606568	64
0.20345503	0.81483555	48
0.31253168	0.51512146	49
0.24569601	0.19498263	36
0.38838848	0.20006692	43
0.24277966	0.5309611	57
0.7964403	0.7793854	4
0.19987468	0.85095865	93
0.5718748	0.017425347	26
0.047270007	0.45111418	33
0.44103965	0.9438539	2
0.17419758	0.4618881	29
0.7946945	0.35591328	7
0.32218042	0.25200352	22
0.5733967	0.47443163	62
0.8329483	0.7373	1
0.37855378	0.11174852	49
0.62901664	0.7374927	3
0.5221493	0.12981427	6
0.7303449	0.63867813	98
0.5590272	0.33019164	37
0.105132446	0.38414118	30
0.1084637	0.39783424	3
0.40265566	0.5482786	95
0.7159416	0.7234156	28
0.115891844	0.48292327	51
0.1167289	0.57964253	47
0.71535796	0.22624207	37
0.7602904	0.5620473	29
0.19943154	0.25837287	19
0.48038426	0.79207885	9
0.49555406	0.72548866	98
0.22302198	0.6193855	31
0.68056035	0.84753764	27
0.7484234	0.21587439	76
0.5699332	0.6768068	59
0.25948083	0.33649817	11
0.8673215	0.4183215	38
0.5896344	0.016374001	3
0.50182945	0.5070236	11
0.347178	0.40748116	97
0.42238584	0.84558403	42
0.9836926	0.53581554	3
0.6627617	0.48186913	70
0.35092527	0.5813066	61
0.64895153	0.68338186	42
0.8455702	0.43312624	9
0.48270768	0.50542825	57
0.3916147	0.6606675	47
0.48758274	0.08385985	55
0.792611	0.6010872	22
0.49914396	0.9406006	98
0.74387646	0.25998935	60
0.42122245	0.47178254	36
0.6586514	0.12370449	42
0.89579856	0.40102553	12
0.70022035	0.72640985	50
0.27063984	0.42910987	54
0.23929986	0.391675	45
0.6341903	0.730703	32
0.3793926	0.5314411	28
0.20712686	0.86250037	26
0.2022632	0.46280316	91
0.57440335	0.5725176	48
0.49657115	0.88637	41
0.7102979	0.7860121	10
0.03298308	0.51294184	9
0.6615794	0.08341636	0
0.27711463	0.54459435	43
0.5661839	0.7759456	22
0.17996614	0.258537	10
0.8797815	0.47441524	34
0.23871477	0.17048666	29
0.11779774	0.5739146	52
0.683916	0.6675613	37
0.31710416	0.43212155	33
0.70088273	0.67599237	39
0.4388221	0.6201434	99
0.3269031	0.65056175	25
0.3985815	0.61792105	16
0.60277367	0.52221644	88
0.717692	0.39378542	54
0.5882348	0.073492564	72
0.40324485	0.74064785	31
0.38273177	0.19546954	39
0.87772566	0.39592436	27
0.40495703	0.5661652	78
0.7519546	0.25331953	54
0.5544062	0.42304203	12
0.4865976	0.12510018	67
0.87903214	0.46063575	22
0.6294129	0.8782909	41
0.7529223	0.4689326	41
0.48723543	0.65987116	96
0.8519075	0.53139234	3
0.37313893	0.6503235	62
0.70479643	0.7168144	5
0.47549257	0.40186077	36
0.40985164	0.91011375	50
0.4979316	0.37917525	20
0.21605384	0.60182136	47
0.57190835	0.51814586	99
0.68179154	0.14522499	11
0.44944763	0.93114644	20
0.47113124	0.8651523	48
0.28066266	0.36892116	42
0.44309142	0.84394103	6
0.124777764	0.55738056	98
0.3960194	0.5416337	33
0.20990597	0.61121494	41
0.5571093	0.7796859	51
0.31418246	0.5942096	38
0.36719105	0.1338216	82
0.83864903	0.53649056	41
0.4763342	0.7924464	12
0.80255634	0.3812742	23
0.8526584	0.54460526	3
0.3253464	0.82570845	39
0.39292675	0.2680282	2
0.4890214	0.364584	89
0.4409274	0.25711474	43
0.5544758	0.701077	4
0.54220515	0.22124603	25
0.62819546	0.73886526	3
0.026680447	0.37083197	52
0.28422186	0.45775604	99
0.42315426	0.853034	13
0.4379484	0.5640173	47
0.24217044	0.8294398	47
0.23946707	0.883633	59
0.4252739	0.4636872	38
0.42609718	0.5999091	57
0.28367382	0.65038866	45
0.4459509	0.55905735	5
0.5782721	0.5636399	36
0.52999526	0.1319814	6
0.5765262	0.55305797	0
0.33817974	0.092943296	9
0.77672786	0.5430363	39
0.6707602	0.7149371	62
0.32767013	0.59009135	12
0.1296392	0.5106632	4
0.23904139	0.46309486	87
0.16091572	0.45586452	10
0.81047946	0.8096855	0
0.21429735	0.48580757	49
0.45244518	0.17136389	17
0.4513798	0.93247753	99
0.2992419	0.80503434	42
0.46870112	0.7988545	21
0.56038374	0.22399004	10
0.5116948	0.06724453	25
0.53245723	0.33867738	37
0.48187348	0.5869023	64
0.34433234	0.28385437	83
0.45949242	0.10628027	38
0.86652076	0.48179477	76
0.585479	0.04797895	38
0.61091036	0.61105704	55
0.6929413	0.6147853	30
0.18978474	0.27119428	38
0.80402875	0.5685864	36
0.34345952	0.09218897	18
0.34701142	0.438306	51
0.18711612	0.6125549	55
0.45938507	0.5466518	15
0.7386406	0.2666769	83
0.71102095	0.41061905	71
0.69937265	0.7073412	18
0.84205854	0.73966485	19
0.8818916	0.41127682	3
0.48044056	0.5331444	44
0.21658662	0.7994039	89
0.065194935	0.4522355	31
0.4392397	0.8582311	46
0.71440595	0.5383447	52
0.6566717	0.082913235	1
0.5529088	0.10147367	90
0.47152865	0.09898826	60
0.4062346	0.5603234	92
0.30621853	0.4212341	50
0.6886286	0.5646584	98
0.85926867	0.61025536	23
0.7026087	0.6469482	51
0.20619377	0.8731764	26
0.73445386	0.64102167	41
0.33685184	0.412509	78
0.61511856	0.3504827	3
0.6769756	0.84435976	7
0.16829285	0.46407744	29
0.69536054	0.38282144	42
0.17035523	0.6377558	16
0.770878	0.23163474	24
0.4941466	0.8024349	34
0.26678398	0.43395063	54
0.7257389	0.6460902	58
0.532882	0.3398723	52
0.4646206	0.09935679	53
0.19480906	0.8260154	63
0.5868333	0.010151071	11
0.57930124	0.78218436	25
0.3185248	0.84313416	54
0.5182071	0.3857543	97
0.66551584	0.57800686	59
0.49077478	0.6835168	15
0.3660923	0.3879127	90
0.3805938	0.67352206	15
0.33334714	0.26322943	16
0.6834088	0.30598167	18
0.66285956	0.24157798	39
0.19959904	0.5734106	29
0.5909988	0.06433686	45
0.8815226	0.45680115	37
0.7562426	0.2391618	17
0.20983976	0.8565887	98
0.2978816	0.68076354	99
0.30665678	0.49651465	68
0.39623132	0.33377853	98
0.44208443	0.93354005	2
0.13139099	0.5057827	39
0.3734518	0.6644473	35
0.5613958	0.71687514	43
0.3934199	0.19604667	58
0.1997078	0.47181845	64
0.23676671	0.60865057	22
0.4412427	0.6351441	84
0.1846679	0.45207956	34
0.58288115	0.64081424	38
0.66625786	0.82140064	95
0.1381272	0.511399	63
0.0958258	0.5785928	15
0.6268523	0.4257562	33
0.3206358	0.5234913	52
0.5862433	0.046101622	50
0.70523876	0.7748844	17
0.44719565	0.5644259	9
0.4460093	0.25400296	84
0.19403286	0.2593669	24
0.19481961	0.82520854	76
0.19440517	0.28092796	41
0.115201205	0.40541103	47
0.5367904	0.30812135	4
0.310011	0.587249	34
0.73256344	0.24345234	54
0.647672	0.15105265	35
0.80426127	0.76694036	46
0.8502957	0.60298306	29
0.41696903	0.4624776	23
0.5540643	0.79172695	9
0.47540104	0.26796463	16
0.5702733	0.8048934	6
0.537251	0.31445727	35
0.7480826	0.64343935	11
0.43413943	0.9383049	22
0.4900458	0.4064035	2
0.07879137	0.31317613	29
0.17747766	0.6407551	30
0.1729478	0.63825274	29
0.58322453	0.54147196	23
0.5395175	0.489907	31
0.7187086	0.7214334	9
0.8217349	0.7307803	40
0.5297373	0.32540178	48
0.45331573	0.93670624	20
0.026398769	0.3720407	51
0.51037514	0.069636635	8
0.17583212	0.55564064	36
0.05420807	0.44887906	9
0.26033828	0.33083406	18
0.4038021	0.610171	16
0.29036835	0.4573757	46
0.3432878	0.104496844	4
0.07817944	0.30563134	9
0.38682392	0.27897868	26
0.116887175	0.49426144	8
0.6806936	0.1532526	27
0.44090793	0.17112616	92
0.4281831	0.87969553	35
0.65007335	0.31271848	83
0.54554474	0.7806148	99
0.26676455	0.65553576	62
0.6755418	0.6685978	76
0.78362167	0.78796697	33
0.7083939	0.463488	71
0.45129997	0.40026507	48
0.38620228	0.20804217	22
0.7719142	0.5401562	20
0.80545133	0.79222995	17
0.07883751	0.32350254	39
0.73087823	0.50089705	45
0.6631895	0.25019047	40
0.27434614	0.83837557	33
0.47186747	0.552165	63
0.1919685	0.34886453	18
0.49731627	0.36885038	17
0.44050106	0.18070328	12
0.45759946	0.42026535	85
0.3825556	0.3282071	73
0.52355415	0.13051033	29
0.68207157	0.31923115	32
0.5843494	0.68903494	50
0.55411106	0.71502036	27
0.19680075	0.35496992	27
0.73185045	0.27042288	98
0.952813	0.33064806	8
0.59514934	0.009662788	11
0.23882945	0.41058385	46
0.22315958	0.38747016	22
0.098027006	0.7373784	5
0.78124976	0.53106046	3
0.675421	0.28496483	34
0.7003454	0.65588623	30
0.76232666	0.5927369	82
0.23588829	0.20164	57
0.8370273	0.6106938	51
0.085585415	0.7326779	27
0.5556629	0.9922959	36
0.48127112	0.11436795	81
0.51668394	0.07903889	33
0.4386759	0.57993597	38
0.54953843	0.51763034	73
0.28772148	0.50628054	99
0.683351	0.81973976	43
0.25407806	0.3706116	49
0.6876158	0.7065292	45
0.48755074	0.68085706	4
0.55470365	0.7864579	3
0.7306216	0.26690477	60
0.418123	0.5909975	36
0.56391746	0.7840834	4
0.38185862	0.3264187	43
0.60881984	0.7318931	46
0.2594536	0.89121604	1
0.25011533	0.8781918	15
0.7443229	0.25112584	62
0.87186486	0.4673542	34
0.6292336	0.8995226	26
0.1924748	0.35378608	24
0.60855305	0.7323612	41
0.24186645	0.8041678	37
0.24600717	0.52019215	98
0.086751424	0.33801052	64
0.25694886	0.546179	50
0.4922104	0.3633176	48
0.63389903	0.08752512	36
0.55046666	0.95798856	23
0.31771067	0.8161808	38
0.4883765	0.8003892	36
0.641952	0.083273605	28
0.40115294	0.3212543	47
0.5774049	0.026244007	55
0.28886765	0.4814298	70
0.22538996	0.46351779	49
0.10520061	0.58078283	58
0.68833774	0.71857715	42
0.7341919	0.26545894	59
0.4497379	0.29961365	99
0.5598007	0.106046826	88
0.89581716	0.39828035	2
0.5089959	0.20630075	54
0.051033255	0.45191973	16
0.55725443	0.57630664	38
0.4997428	0.88141954	3
0.69377196	0.84330314	14
0.02170026	0.39023557	32
0.47180596	0.29292327	83
0.5113402	0.50975597	2
0.74802756	0.6385835	6
0.55748737	0.41121143	33
0.6574341	0.86680853	63
0.53760636	0.21067092	17
0.8509656	0.6182223	10
0.29297346	0.44497484	40
0.8508934	0.56399834	54
0.4584348	0.46725306	63
0.19278948	0.8012928	19
0.15415204	0.5109897	98
0.16046616	0.45580202	2
0.7309188	0.42329234	99
0.7888963	0.36464077	46
0.60054815	0.4330924	46
0.8614361	0.53886753	1
0.071387395	0.31061614	22
0.23711433	0.3853397	25
0.59188724	0.002801875	4
0.114435084	0.55495316	96
0.27143222	0.87296087	21
0.5430031	0.39499578	49
0.67860115	0.2430663	54
0.12635483	0.41286865	98
0.44562486	0.10114138	11
0.6626377	0.27949807	55
0.39507663	0.37337217	99
0.6464238	0.38234714	43
0.41692802	0.8579134	13
0.53633577	0.9879953	2
0.49593562	0.38730037	51
0.20558254	0.8615607	3
0.6310272	0.8821982	32
0.31873262	0.42410716	33
0.19028984	0.802884	9
0.7316718	0.78213173	46
0.9847963	0.5231052	2
0.7144753	0.71537036	30
0.81425744	0.8108209	0
0.51465553	0.5207215	24
0.31816208	0.56589484	39
0.72280174	0.22248101	36
0.43346655	0.3468406	9
0.204888	0.81937337	60
0.47778776	0.18185867	58
0.6587477	0.25469044	49
0.18308064	0.6342272	42
0.6659969	0.08611989	40
0.09883362	0.3908244	27
0.22991346	0.38723537	13
0.10777827	0.3940451	35
0.36225057	0.5811224	84
0.4602367	0.6099846	37
0.21941465	0.47315523	45
0.5921351	0.012844904	4
0.62890136	0.65316015	95
0.4068465	0.7645616	29
0.8062556	0.60969025	56
0.23769514	0.8536183	63
0.22158392	0.54476607	50
0.49974564	0.45505142	49
0.63975763	0.56728554	85
0.11923844	0.495775	61
0.78933483	0.5565116	40
0.841946	0.62962276	99
0.56846786	0.7954996	2
0.71700406	0.7106647	23
0.42547834	0.8545912	38
0.5456256	0.9643502	2
0.22735862	0.88043183	96
0.70173	0.72270733	41
0.09976599	0.3805214	9
0.573471	0.5660942	95
0.7010425	0.2991339	40
0.41525722	0.50256026	75
0.52759326	0.08230194	11
0.8339692	0.60893154	46
0.056675136	0.45002672	44
0.57864463	0.5520927	1
0.31405848	0.382985	38
0.68313015	0.83626145	42
0.1963607	0.5510174	37
0.4144236	0.745465	23
0.068651386	0.31163996	9
0.6961094	0.42132112	40
0.2432688	0.40175357	37
0.6421744	0.6048231	44
0.31356266	0.4186558	55
0.40547884	0.64860576	30
0.98556626	0.5189151	3
0.47157446	0.10733749	89
0.1955555	0.8787215	0
0.75409293	0.5348923	60
0.8929152	0.45178837	59
0.61443454	0.4282623	3
0.55907655	0.97183955	26
0.67926925	0.42117774	47
0.23958729	0.5923821	48
0.20647652	0.8251702	37
0.06087246	0.44449067	43
0.683921	0.14635022	36
0.7057454	0.66425264	9
0.7502044	0.42665714	44
0.8556846	0.40046626	28
0.6340142	0.52623945	53
0.23270847	0.3828232	37
0.060801335	0.4525748	27
0.09825375	0.4140304	58
0.8567523	0.54964936	4
0.92958933	0.6136036	12
0.51686746	0.5230799	1
0.61320597	0.877767	53
0.88166887	0.40152988	1
0.6256921	0.8924334	39
0.18998556	0.60959744	50
0.6684542	0.14427954	2
0.46944708	0.28224632	41
0.45887008	0.55231506	59
0.6862438	0.3184447	7
0.6870117	0.6575051	24
0.49268728	0.45629257	29
0.321185	0.25042453	30
0.67615634	0.43207476	16
0.5944267	0.62072754	49
0.19034527	0.27554378	23
0.09641622	0.73899156	1
0.42900625	0.47403476	25
0.41089466	0.45901847	41
0.25708744	0.18584214	85
0.5372535	0.44078687	45
0.45953947	0.09144934	4
0.5886982	0.01274834	4
0.6493746	0.8856402	43
0.8028559	0.35938892	3
0.7771194	0.36451775	37
0.7501128	0.27242383	40
0.30947545	0.43480796	26
0.593465	0.5630274	37
0.7095724	0.6457142	71
0.48843685	0.8662007	55
0.41740772	0.66859466	46
0.102611706	0.57886195	3
0.66656864	0.25483945	36
0.3948093	0.7607002	2
0.97203696	0.51728976	51
0.8131972	0.5964875	86
0.50963306	0.1321829	38
0.46114704	0.18933159	34
0.70596296	0.7895765	24
0.7990066	0.47363245	14
0.32380906	0.59812516	47
0.5044028	0.5948978	44
0.6969804	0.6645309	28
0.7428413	0.27985016	40
0.39506328	0.28112903	26
0.51014364	0.5258747	5
0.34871268	0.54612833	99
0.5097252	0.36577314	40
0.24657123	0.1819917	7
0.5971651	0.017335685	25
0.8015401	0.37458336	41
0.8667838	0.4030605	4
0.94571376	0.6213196	5
0.7226954	0.6308203	98
0.4117431	0.63229114	49
0.7458725	0.6378317	30
0.54571897	0.39949152	45
0.21456282	0.5194676	81
0.5092225	0.07192322	34
0.94473225	0.33433875	21
0.29250672	0.47777212	76
0.19879863	0.81262517	50
0.36896837	0.4511603	71
0.4831781	0.4220196	18
0.5832865	0.52481556	99
0.24066934	0.89569366	24
0.19672112	0.35783568	50
0.6971847	0.84747654	12
0.4877503	0.08482051	38
0.47077996	0.28309307	31
0.474185	0.41244456	41
0.9121562	0.6150158	50
0.9868502	0.5241687	3
0.43379733	0.45014882	42
0.23063259	0.60546935	35
0.5860612	0.33372462	45
0.43743324	0.5763068	97
0.60933083	0.33954388	21
0.8764879	0.40337843	2
0.23342057	0.5847495	81
0.68527776	0.5346628	38
0.37553012	0.5079103	42
0.5137286	0.3481464	99
0.2792864	0.36106637	48
0.37827805	0.62112945	89
0.6491534	0.31202438	49
0.81826246	0.71747303	53
0.11320105	0.570092	33
0.19488591	0.54175735	99
0.8617966	0.5415049	0
0.43834463	0.18401092	12
0.54604673	0.67596227	46
0.8082705	0.46675748	0
0.7699946	0.5332532	26
0.32608098	0.5629356	50
0.7647737	0.198519	99
0.24119839	0.43939498	35
0.46927845	0.17439775	38
0.8252223	0.7277625	44
0.20055898	0.80705863	36
0.45198026	0.09711122	37
0.66119033	0.1306797	42
0.6094932	0.6280839	54
0.45024252	0.6487101	80
0.90478283	0.4623591	26
0.7384182	0.23535047	49
0.41357532	0.29405403	61
0.27474168	0.53875315	95
0.26127315	0.89438653	7
0.708262	0.7204039	52
0.9188011	0.33703464	26
0.36367223	0.32956463	4
0.8016128	0.5921636	11
0.30114165	0.66514206	49
0.6814505	0.47935545	92
0.42307323	0.8414984	63
0.63860375	0.8984563	2
0.50482255	0.8069033	85
0.516347	0.62616575	89
0.20286417	0.41981214	28
0.16174227	0.4531335	7
0.79334295	0.37639442	16
0.120002076	0.7399733	22
0.17656359	0.2954546	97
0.38127744	0.12090675	57
0.73834664	0.2806077	51
0.8916106	0.39921018	2
0.64316404	0.9024297	17
0.18419498	0.55389166	3
0.19798097	0.881968	35
0.23661561	0.8298061	61
0.25989118	0.33647326	44
0.7631299	0.6428529	4
0.3732045	0.33147174	31
0.2509722	0.45461696	41
0.5368853	0.44198516	52
0.22597274	0.61067873	28
0.22092666	0.60837	21
0.4030001	0.31999543	78
0.109159954	0.74370265	22
0.26179332	0.5556205	42
0.6596503	0.33916023	44
0.6040921	0.026468206	33
0.8566409	0.6019396	13
0.4435126	0.84337837	93
0.7734146	0.52863604	22
0.20108946	0.8636414	0
0.44327542	0.30748177	98
0.19476591	0.34602425	41
0.42647552	0.37723675	96
0.7429632	0.43637443	40
0.77104247	0.553784	50
0.23930544	0.5970262	45
0.5805431	0.093631476	41
0.1660505	0.63897544	18
0.4418721	0.50039375	66
0.6956023	0.4573951	34
0.31401595	0.821651	1
0.69258285	0.6057647	54
0.79681605	0.78470284	37
0.19635752	0.8446531	53
0.9232626	0.6042682	41
0.5306654	0.0922164	92
0.95190996	0.32915202	8
0.43758217	0.9310814	9
0.338525	0.5672757	46
0.18966782	0.42662266	50
0.5798978	0.15167499	96
0.5528294	0.99540865	2
0.41539532	0.29655352	91
0.41597226	0.85938954	0
0.012046282	0.38276228	20
0.39669234	0.11722391	51
0.7564879	0.2491466	80
0.83221406	0.55047446	96
0.31472468	0.39188254	36
0.3109442	0.25530505	22
0.631611	0.880849	18
0.7001396	0.79119647	62
0.27820763	0.47221133	53
0.6935952	0.6687561	45
0.6377189	0.6497948	19
0.48222896	0.5533458	52
0.45224836	0.3674915	21
0.0023965826	0.38388216	7
0.17274995	0.25967726	1
0.7077717	0.23167123	59
0.39954445	0.28541106	64
0.1867798	0.26226982	4
0.7103791	0.37498006	23
0.30193722	0.5085034	96
0.56362575	0.78228533	3
0.88609374	0.44264778	63
0.7268248	0.5130338	58
0.4391551	0.17205904	28
0.46494818	0.16891895	29
0.3161371	0.4313584	37
0.63273424	0.4714876	92
0.18760972	0.28765962	62
0.6833553	0.81976455	38
0.24810952	0.8218553	59
0.5131431	0.07727273	33
0.5142454	0.88558316	4
0.65027267	0.89155865	26
0.22054972	0.8371634	44
0.98044634	0.5237101	1
0.6289173	0.46273795	51
0.12667882	0.5685309	54
0.3552373	0.32797852	25
0.3020364	0.46899727	44
0.4876929	0.4190926	32
0.3175704	0.83417565	15
0.2267413	0.3715172	99
0.60113096	0.5562871	99
0.5948683	0.036110934	34
0.09085683	0.33727747	39
0.8620638	0.54083425	4
0.21884455	0.8070713	36
0.6599286	0.24818413	44
0.6834956	0.60651475	85
0.58544374	0.5414906	46
0.7946881	0.5921282	4
0.6999222	0.39505112	53
0.08545196	0.7409528	1
0.5388118	0.9983984	9
0.38966674	0.51714104	53
0.6969277	0.6601558	30
0.49898767	0.07654116	39
0.69098574	0.7675293	43
0.6825027	0.3085899	56
0.8098357	0.8123299	13
0.4903616	0.6807827	4
0.5735877	0.4930784	53
0.7622514	0.23395851	4
0.6097045	0.45103827	63
0.5528952	0.5608143	4
0.27456063	0.5315741	77
0.67941	0.23117274	56
0.84433943	0.55767226	5
0.3963406	0.75853586	3
0.37891266	0.3995129	43
0.64526755	0.12437517	48
0.16353717	0.46950397	10
0.41788378	0.30034804	67
0.58856696	0.35551932	54
0.21996781	0.856196	77
0.68170595	0.26316193	38
0.21699849	0.86456084	59
0.63013756	0.7309463	32
0.81539273	0.7252517	51
0.56596434	0.39992252	46
0.2345939	0.5950666	37
0.55428195	0.43168882	21
0.4044407	0.45208105	98
0.6879039	0.38036248	91
0.72066265	0.6148351	60
0.41065994	0.5750983	80
0.8076902	0.4696517	15
0.58980626	0.6273748	25
0.33130544	0.833379	2
0.71294737	0.38730383	48
0.41113594	0.58356744	63
0.055173133	0.44191635	27
0.3372276	0.27122724	29
0.11072324	0.7335428	31
0.8723321	0.46767962	39
0.45802376	0.07885798	39
0.100665	0.5023681	34
0.34906036	0.46175194	95
0.49850243	0.4621968	19
0.59032744	0.0021480327	3
0.39969078	0.25791407	23
0.1127031	0.49046475	26
0.6420138	0.88092864	33
0.44281045	0.37890324	99
0.34324393	0.28122744	70
0.53572756	0.18023792	72
0.3698514	0.115262315	45
0.6938194	0.4130219	34
0.20705266	0.27211267	42
0.41397828	0.60766083	29
0.24503453	0.3791653	64
0.20022982	0.82410586	62
0.66575205	0.1363708	14
0.92775714	0.58983463	65
0.7131549	0.7195287	29
0.38681287	0.6710652	97
0.31081277	0.5623094	9
0.19944692	0.841442	46
0.07865802	0.3504751	98
0.44996583	0.092522055	35
0.4244806	0.6485051	95
0.42594603	0.3101143	39
0.72568417	0.38407332	26
0.7318857	0.24700882	96
0.26204216	0.41216138	94
0.18468519	0.25596955	4
0.91892225	0.61497873	26
0.82356554	0.58345276	71
0.6098904	0.46014342	42
0.69084454	0.83273673	21
0.2534752	0.8784242	24
0.6492546	0.089268886	11
0.4775613	0.44878706	62
0.8200704	0.55568886	99
0.5866449	0.64920634	18
0.43928722	0.17233099	25
0.5980164	0.052062012	55
0.43654782	0.6210489	73
0.8137406	0.75486284	61
0.26547787	0.53462464	17
0.6689084	0.26468784	97
0.45935136	0.83233905	23
0.32244238	0.8338787	39
0.45087954	0.61813265	39
0.5983199	0.4498496	23
0.040971905	0.5203419	35
0.57804906	0.67906755	35
0.3002181	0.5379455	56
0.46316156	0.13930115	99
0.6172781	0.7053152	24
0.41003096	0.43589503	61
0.68809	0.27226084	56
0.5579941	0.22911516	5
0.442956	0.12728369	61
0.7448217	0.49506083	25
0.38495505	0.30190057	96
0.20666996	0.84378904	87
0.45253706	0.39035362	65
0.6003004	0.0697095	88
0.6980064	0.510023	2
0.47342733	0.27724493	41
0.45747703	0.59618044	53
0.44504732	0.59587437	79
0.70370966	0.7828372	48
0.013245966	0.3809497	45
0.39180994	0.5074419	86
0.42693874	0.45469263	44
0.27401155	0.8405408	92
0.394793	0.75216585	26
0.637176	0.89596516	2
0.08447603	0.7360939	16
0.7422943	0.28708673	40
0.31408012	0.37510753	42
0.54872984	0.22782105	16
0.36094284	0.109631814	20
0.24110247	0.19401412	50
0.058362275	0.44366246	30
0.81679404	0.4630804	9
0.21963069	0.87338036	38
0.7974923	0.47624463	4
0.4406448	0.5505607	27
0.26551518	0.44527018	96
0.6529449	0.46669182	4
0.66364574	0.6671897	58
0.5836937	0.042927343	53
0.8372005	0.6329054	73
0.49729198	0.50866675	37
0.12303098	0.3982316	43
0.3416052	0.42005882	55
0.19165446	0.36031044	27
0.6288596	0.7357226	3
0.47991505	0.12662269	54
0.049866	0.45589596	25
0.6254231	0.32534984	98
0.4675485	0.4169132	41
0.47457242	0.9235294	33
0.24888937	0.86307937	57
0.3835831	0.19936603	25
0.39403886	0.35395473	72
0.7359562	0.43469596	38
0.7440325	0.4113954	41
0.78950834	0.4674455	42
0.70055866	0.41182625	33
0.46266165	0.5484165	47
0.2919494	0.6698858	99
0.59062123	0.54428583	43
0.85934126	0.6041841	11
0.6688262	0.7164729	71
0.8177818	0.72921115	82
0.6150443	0.4373128	33
0.31354034	0.8063968	44
0.34641033	0.09311725	1
0.8204866	0.7913464	6
0.042616017	0.39932564	39
0.47254276	0.13582745	95
0.30785647	0.42773506	11
0.53213125	0.30693862	3
0.46700504	0.18122718	67
0.7073939	0.7852586	0
0.49181485	0.50847	41
0.5913615	0.034041226	92
0.38737562	0.6788422	1
0.55882674	0.56690425	12
0.20681913	0.8389613	53
0.39542583	0.65457076	99
0.48457432	0.8121488	12
0.74884677	0.27680042	32
0.31062973	0.5675294	92
0.638557	0.8982115	7
0.34953344	0.5030674	99
0.99150574	0.5253831	16
0.42110148	0.48183167	94
0.9422743	0.6036452	42
0.48025164	0.78422177	20
0.1232823	0.5694066	94
0.6734128	0.14746493	11
0.048025314	0.48546624	71
0.45385268	0.65075934	72
0.7950603	0.35696775	51
0.9039678	0.4632294	7
0.29616776	0.6611617	76
0.6782563	0.29937702	46
0.17287825	0.5541728	8
0.7989716	0.604265	16
0.75891083	0.23796038	54
0.4480535	0.6408132	70
0.17521244	0.26928708	37
0.5513694	0.100433886	43
0.2379948	0.8819544	46
0.09971969	0.73876804	1
0.7954631	0.3570755	7
0.6261562	0.6342248	42
0.5886081	0.0056295004	25
0.49088645	0.8876775	23
0.40599704	0.28980887	33
0.968675	0.511276	16
0.5973822	0.0114081865	8
0.56624204	0.6952837	47
0.5633855	0.32292786	97
0.80283964	0.38050124	63
0.40646696	0.27011943	40
0.30456242	0.4595818	75
0.35592863	0.42099634	73
0.5924882	0.036017217	35
0.9331563	0.5964282	34
0.10518671	0.37705976	18
0.6288596	0.8737339	46
0.82136637	0.7238963	13
0.43299258	0.50730425	64
0.63066864	0.89081746	18
0.3771071	0.19940981	11
0.58895415	0.006165599	25
0.53655005	0.9910448	2
0.4991414	0.45430303	45
0.54697776	0.7121153	15
0.22709738	0.57931376	99
0.28522044	0.5092904	51
0.507892	0.3684138	25
0.4149631	0.66792685	32
0.6908495	0.8337001	26
0.30260545	0.41035885	43
0.8091	0.3809359	15
0.689038	0.5832216	71
0.4165301	0.85754365	0
0.20421441	0.8825879	35
0.33338472	0.26181585	0
0.20223251	0.27358508	38
0.43520263	0.6306678	54
0.61157495	0.4394196	34
0.660647	0.27368745	28
0.19200122	0.27132457	1
0.27161983	0.8840335	29
0.8671817	0.40340468	32
0.6871413	0.6998597	38
0.07549897	0.32443008	61
0.45844913	0.54370457	37
0.5846787	0.38585362	23
0.6286246	0.87069446	43
0.45217922	0.553938	39
0.46334177	0.80580693	52
0.70621115	0.70431405	55
0.5513977	0.42535198	21
0.9744639	0.5170867	28
0.7105312	0.50733954	9
0.42909414	0.94335496	11
0.24073975	0.44112074	56
0.7393855	0.65224737	56
0.40717325	0.38673168	94
0.08044058	0.32192165	29
0.46099046	0.72520494	47
0.36713013	0.29431817	85
0.2639218	0.34449637	8
0.45735657	0.420369	44
0.18930121	0.43079045	6
0.068900235	0.30773887	9
0.10814732	0.7404055	6
0.26645684	0.53998417	39
0.6349064	0.5130978	24
0.63156134	0.090118796	38
0.103628874	0.3866674	36
0.75985014	0.43248275	39
0.19637346	0.8155664	37
0.3803007	0.65030926	99
0.6951946	0.5575049	99
0.8468471	0.7344624	15
0.847452	0.43097624	44
0.52201176	0.41842556	46
0.377869	0.48762915	52
0.8268575	0.73019284	43
0.6522408	0.3048538	72
0.032394752	0.50585103	19
0.43621063	0.46551934	14
0.44524643	0.33802757	48
0.19014315	0.35772714	11
0.7315168	0.27974573	76
0.30016142	0.44317743	34
0.26004574	0.34669897	8
0.97388065	0.53934157	32
0.16828638	0.6077266	61
0.57843715	0.52137506	99
0.8425647	0.53819233	17
0.2682967	0.3619583	45
0.18323149	0.4508604	52
0.8015221	0.7975071	17
0.21259832	0.56204945	99
0.17897531	0.47728005	26
0.38429666	0.19118193	47
0.35684833	0.5962435	44
0.6102491	0.44958016	16
0.4224494	0.54595613	71
0.26781273	0.47791734	48
0.109116435	0.49533373	22
0.569904	0.10144446	9
0.48891968	0.6692026	22
0.203935	0.55968964	3
0.47027802	0.7960133	23
0.93261856	0.33954912	8
0.088885576	0.56789076	77
0.10107292	0.5832837	30
0.5917323	0.010098822	3
0.4382861	0.1724993	11
0.56520325	0.79291654	3
0.26628515	0.3520394	32
0.7318338	0.420577	42
0.071381226	0.31040344	2
0.41606474	0.6620442	49
0.18877533	0.63937	37
0.3870863	0.6713737	39
0.56375116	0.7793426	3
0.5438743	0.7108256	35
0.3193166	0.649525	72
0.6851605	0.31824395	15
0.5471982	0.45763358	96
0.6660099	0.8387801	32
0.18448049	0.56442	21
0.7618884	0.4220446	2
0.75934273	0.22734562	34
0.5586969	0.43226966	40
0.6860723	0.6378289	39
0.44445586	0.62344337	37
0.3842605	0.41482565	27
0.40871423	0.6643722	39
0.6685254	0.3120818	79
0.105003096	0.5032395	10
0.67609745	0.269314	41
0.72411615	0.51216596	89
0.51180655	0.3542216	36
0.25365803	0.45039782	46
0.39059398	0.2639335	20
0.0990235	0.32868323	32
0.6867228	0.40749428	45
0.6927791	0.7598851	24
0.3966542	0.7508354	4
0.5100699	0.06860712	20
0.5619911	0.7866802	3
0.6482835	0.66080195	99
0.66296744	0.6259038	53
0.6506186	0.87162095	48
0.22893012	0.19195761	84
0.61141557	0.42280614	7
0.65661025	0.269343	94
0.46167606	0.63716507	45
0.17020154	0.46166104	33
0.17436063	0.45573545	33
0.8684063	0.41525063	66
0.73714465	0.6453324	10
0.24694616	0.814738	33
0.53192896	0.30873433	36
0.5441572	0.20567864	16
0.2563682	0.35597545	42
0.59669065	0.0020260902	3
0.5141121	0.07899452	33
0.7218699	0.6480135	32
0.65490067	0.25592333	55
0.19334677	0.2823648	41
0.7400405	0.25918683	40
0.9465364	0.32966545	4
0.44709983	0.69635916	23
0.7048764	0.71139467	20
0.72827953	0.24329245	98
0.26323083	0.53806096	44
0.53114235	0.32031167	39
0.554267	0.7085023	9
0.38941848	0.6669607	36
0.57056665	0.63902134	2
0.21006839	0.88514596	45
0.5732602	0.5628668	10
0.47270945	0.20253175	98
0.122594915	0.5154275	46
0.30452424	0.5653053	99
0.92479986	0.3391249	42
0.35387158	0.11776556	13
0.10680401	0.40515321	22
0.70981616	0.7835213	3
0.18672396	0.2613535	3
0.4256452	0.34263048	53
0.682195	0.48243275	54
0.8409497	0.631482	25
0.41482884	0.5022777	99
0.15918636	0.46234593	0
0.56317556	0.43590117	31
0.22308627	0.48175818	40
0.7081389	0.5087007	2
0.2750337	0.57526326	56
0.23391584	0.58132106	81
0.5955042	0.4877776	95
0.46385613	0.813491	21
0.4168449	0.6441228	73
0.94094414	0.33488867	4
0.4171049	0.31722012	46
0.92451495	0.58623344	52
0.5930994	0.008520616	0
0.29267383	0.48109454	53
0.70853066	0.783403	1
0.67914987	0.1471859	4
0.8591453	0.61611485	2
0.6412944	0.90605885	18
0.0148592405	0.50651926	9
0.6762901	0.8446185	30
0.5709593	0.54784834	21
0.35284618	0.3236952	4
0.8628927	0.6108255	3
0.59513754	0.089182355	42
0.8768002	0.46700984	37
0.57370883	0.68897957	47
0.5568411	0.5589141	22
0.43325377	0.1787661	43
0.38036105	0.3416241	38
0.33974108	0.45660013	42
0.725243	0.43221298	90
0.6650171	0.07011526	10
0.16806053	0.6350179	14
0.47590485	0.2930246	44
0.41750538	0.4606601	66
0.82713526	0.5370505	41
0.5760209	0.5576167	89
0.26397932	0.3411853	30
0.6530766	0.54304355	58
0.3954095	0.6771969	9
0.85716146	0.54593813	2
0.26306042	0.8847676	28
0.6632476	0.10776151	42
0.26362258	0.2094496	47
0.37872666	0.21427947	55
0.44721615	0.68710434	41
0.1920414	0.5495901	25
0.4943609	0.34041926	98
0.84998316	0.41287747	38
0.5164749	0.0766138	36
0.9473475	0.62491536	24
0.3099231	0.63568	41
0.7145292	0.47121194	25
0.78951037	0.48425862	44
0.7578384	0.6463441	4
0.5667727	0.70230746	39
0.02172861	0.50244254	19
0.63331914	0.12583743	98
0.31981477	0.5593015	40
0.6050053	0.6435105	59
0.72091246	0.579547	99
0.33187371	0.481476	99
0.84314585	0.54357284	3
0.2837627	0.38109818	48
0.18441826	0.42583987	40
0.4786803	0.8028407	1
0.22195983	0.83104354	52
0.30649328	0.6414881	32
0.086408116	0.7361303	5
0.51603335	0.06607586	9
0.1922744	0.6299332	29
0.4863361	0.58888197	98
0.804103	0.35813046	15
0.65156364	0.3056473	96
0.5635001	0.8011504	4
0.69104147	0.682026	99
0.19299777	0.6347601	48
0.56736827	0.69519514	26
0.7920034	0.47460884	19
0.7334267	0.44858512	73
0.5538755	0.78896725	33
0.5827964	0.28002474	74
0.34921506	0.51378536	49
0.9550997	0.6153308	17
0.54619426	0.676874	87
0.6250043	0.70689666	61
0.25747737	0.33743396	3
0.65392214	0.7034827	15
0.9764281	0.53857845	16
0.5145776	0.8872481	18
0.19816613	0.5549699	71
0.44138145	0.082212	12
0.38943902	0.6811681	1
0.31610832	0.83661795	53
0.106759645	0.50349426	13
0.6536963	0.50492954	44
0.5738841	0.80437285	21
0.31780678	0.25156826	19
0.55239236	0.7194788	39
0.24664052	0.5878108	52
0.7125047	0.7134525	14
0.56629527	0.6813772	42
0.5480051	0.5662659	4
0.4333827	0.6433036	45
0.23906223	0.8650475	98
0.3512774	0.33397785	31
0.8331351	0.54867226	46
0.5416038	0.992308	1
0.9009939	0.44806722	44
0.42337024	0.65833944	96
0.55740064	0.3614507	56
0.20797192	0.567414	99
0.12131079	0.5862439	54
0.19979684	0.8792668	3
0.10447759	0.38719535	18
0.85050076	0.54807734	1
0.6691393	0.26782474	42
0.33696404	0.27319932	22
0.5010518	0.8745276	37
0.50518805	0.7967908	38
0.42445466	0.4162206	36
0.54565656	0.6744901	91
0.50934947	0.21778369	83
0.7441747	0.4527326	71
0.73196894	0.24049303	78
0.54579896	0.7139301	3
0.5576777	0.4356087	41
0.45974052	0.7037712	98
0.473698	0.41130966	20
0.6039631	0.027429704	25
0.6861653	0.41626647	14
0.57998836	0.79936165	33
0.7034507	0.7774195	6
0.77458465	0.23390965	35
0.23143119	0.49747074	8
0.92348284	0.34557953	44
0.16750225	0.63875395	18
0.085972935	0.7384318	1
0.18968925	0.44236997	42
0.35641593	0.33514327	35
0.48009968	0.6311691	99
0.67470264	0.2481741	61
0.1491242	0.61630166	58
0.73848313	0.4238087	35
0.36042708	0.19615838	5
0.271403	0.8743354	36
0.4712542	0.26993358	45
0.9320613	0.60229737	5
0.4571967	0.36557537	83
0.93831307	0.61141175	9
0.48745728	0.8052397	37
0.5011391	0.5149548	2
0.6308446	0.64397806	94
0.61028874	0.2140003	53
0.73327863	0.5142557	43
0.40245774	0.26483348	5
0.61840194	0.45846954	46
0.71924	0.6489168	99
0.83427566	0.60996455	98
0.09837153	0.57135636	30
0.30558717	0.3901061	34
0.44327238	0.65157115	98
0.4660331	0.63699883	87
0.46617234	0.11623046	47
0.48002756	0.27753985	21
0.022974007	0.39997956	34
0.79836386	0.49021173	32
0.7437478	0.41723368	37
0.6321415	0.722391	41
0.3047779	0.52267575	78
0.32855713	0.24391457	18
0.786926	0.5320251	12
0.8137853	0.72534144	90
0.021153266	0.5116744	0
0.07686317	0.44400224	53
0.2110629	0.49364504	25
0.493731	0.41600835	3
0.72913504	0.4106783	49
0.17184077	0.63924795	41
0.47996894	0.66574097	22
0.47432426	0.64977694	98
0.65264595	0.6377779	48
0.65037054	0.26572186	46
0.38607752	0.2034747	40
0.6433183	0.2721714	98
0.43474537	0.467826	4
0.2297381	0.17996575	16
0.3902822	0.4165052	61
0.4716855	0.099068776	25
0.4398079	0.9456564	9
0.5347551	0.98617405	2
0.5110287	0.43390378	76
0.58674145	0.09636193	8
0.6618705	0.13190167	96
0.5657061	0.80137897	4
0.6612152	0.7077819	98
0.55263144	0.56879854	3
0.36898726	0.114454806	45
0.48756933	0.6695994	47
0.7068742	0.4376743	27
0.80770534	0.37304586	3
0.48534802	0.8814922	51
0.3841544	0.34945974	39
0.10202863	0.38687992	33
0.64951825	0.8678106	99
0.68957216	0.72174037	95
0.64219725	0.9015124	2
0.4273027	0.33428606	48
0.7794339	0.53383875	3
0.6671667	0.13324417	44
0.38268992	0.5192925	64
0.67638993	0.15003134	3
0.5320624	0.97096384	30
0.48869067	0.41268378	12
0.2653802	0.8858827	32
0.20759565	0.47027174	59
0.93087465	0.61578864	8
0.7138202	0.43110132	85
0.26196042	0.5527206	27
0.087514065	0.5764236	52
0.3294603	0.49708462	74
0.22284566	0.6195961	31
0.2881614	0.65796226	0
0.87010545	0.54437244	37
0.21125081	0.7878209	4
0.6607155	0.1281781	90
0.47918248	0.27081883	9
0.6775904	0.7757134	36
0.4459865	0.098221295	23
0.34168956	0.5272657	38
0.17082319	0.46806833	13
0.83007413	0.74356	31
0.29389864	0.50424385	98
0.4460856	0.6145092	62
0.4720641	0.61550504	32
0.09966759	0.502507	33
0.32356006	0.5428043	99
0.20744798	0.83049864	67
0.66823274	0.62059915	99
0.6778223	0.83561003	26
0.46587017	0.91576797	27
0.18960899	0.26374114	1
0.20905834	0.79823047	61
0.47422487	0.90783966	99
0.89193654	0.48269206	37
0.16823362	0.6317348	2
0.69129723	0.5144595	58
0.5082559	0.1127639	31
0.7167943	0.40052536	54
0.68121016	0.41322875	46
0.6747666	0.15590522	42
0.7048628	0.729282	93
0.53482896	0.96347344	33
0.66902876	0.5346368	53
0.79696965	0.3785638	37
0.12100223	0.5105704	53
0.7016368	0.40081444	78
0.18313462	0.80542946	55
0.48361632	0.8046887	57
0.748119	0.2757435	34
0.35416332	0.5856116	41
0.4113083	0.8620649	22
0.46516433	0.44801828	38
0.27618378	0.53724205	47
0.19821934	0.5818662	38
0.43411472	0.6815914	46
0.31885046	0.40345487	57
0.4458963	0.18027431	36
0.8652878	0.40933815	4
0.22740136	0.6113723	3
0.76782197	0.23198341	3
0.482165	0.39645877	94
0.3340221	0.43513438	39
0.6496658	0.29872143	95
0.7141891	0.7822033	10
0.75397897	0.65160567	7
0.48117697	0.6717574	70
0.81930375	0.8028878	26
0.39653534	0.6719665	30
0.46992418	0.6375686	65
0.40357915	0.66723174	37
0.44257945	0.4068435	41
0.508098	0.10786433	47
0.5877014	0.53668934	99
0.47365183	0.51288766	83
0.42362228	0.46039888	40
0.24573177	0.1788487	42
0.3700998	0.35532647	55
0.591834	0.11499949	43
0.43939242	0.94731253	4
0.050429754	0.44855025	4
0.048075154	0.5168245	32
0.55129415	0.24054416	13
0.3835756	0.5676281	64
0.19147983	0.5263667	55
0.11170895	0.40852457	55
0.34426662	0.42612058	96
0.5016709	0.07928995	40
0.583909	0.6017338	99
0.3482954	0.46166083	99
0.39110246	0.67764866	13
0.70292455	0.26328218	49
0.84751326	0.5996518	53
0.063908555	0.4401235	78
0.79754424	0.7956658	43
0.549683	0.5176629	93
0.22566329	0.40483156	56
0.39708638	0.6186369	16
0.83921754	0.73136646	9
0.2587477	0.8931165	24
0.093673766	0.4175896	56
0.2419795	0.51027733	53
0.6771472	0.27206147	99
0.11248168	0.575852	7
0.17506519	0.55841124	2
0.45883814	0.6224979	37
0.93711805	0.58921283	64
0.62003946	0.5991726	21
0.42859146	0.34322768	13
0.11607119	0.43241048	98
0.116410464	0.49449217	25
0.6914648	0.7034714	52
0.79730505	0.5816685	56
0.6446264	0.720926	98
0.09850777	0.5574124	76
0.5649381	0.12492965	98
0.68704563	0.8562085	41
0.80609274	0.80424935	17
0.20927835	0.5946619	82
0.6427406	0.08854521	1
0.6499871	0.71399707	65
0.51583856	0.22829184	52
0.85776925	0.6093597	1
0.68763995	0.85407907	30
0.5611566	0.78423667	3
0.29284576	0.38127053	36
0.8390404	0.5869729	60
0.24925579	0.865056	82
0.09628602	0.5896305	48
0.7993581	0.5976923	7
0.6808723	0.26311496	56
0.5462826	0.4030992	99
0.6612138	0.2602661	30
0.8651202	0.5387415	9
0.54144907	0.47710475	45
0.6984715	0.22445422	54
0.8377885	0.61340797	47
0.35536095	0.60497034	51
0.7131261	0.3753867	2
0.10470689	0.37973136	26
0.75678015	0.6451507	0
0.26152527	0.34125653	25
0.6229766	0.42884687	40
0.4447488	0.94421816	8
0.47895202	0.14673977	52
0.58404225	0.38579595	80
0.22579217	0.85548985	55
0.6353619	0.44176704	52
0.09317097	0.7470251	3
0.5743128	0.42346713	94
0.58434653	0.0969576	21
0.45502988	0.8937659	44
0.20485897	0.86987007	45
0.6011707	0.32905096	41
0.46918374	0.16105884	36
0.32028475	0.81927454	38
0.7105319	0.38598278	23
0.1985519	0.5563047	91
0.6044896	0.04884001	45
0.23119467	0.6090504	3
0.23083282	0.38755298	33
0.25695944	0.5468422	27
0.68163544	0.753252	49
0.8042133	0.46435648	4
0.26199678	0.48332757	96
0.75112486	0.6358742	1
0.86187065	0.6067477	18
0.39439857	0.6554254	67
0.48035973	0.3817515	82
0.5081484	0.12256397	49
0.69180095	0.3935056	53
0.71412116	0.23747054	85
0.6438056	0.3630204	80
0.32610378	0.8261679	39
0.5896272	0.030025667	3
0.37878552	0.11185444	39
0.9832743	0.52436715	3
0.64777476	0.2830038	61
0.62821454	0.4258038	44
0.057034805	0.4463239	32
0.5494609	0.22781095	33
0.62504053	0.85786766	75
0.19084208	0.45743802	58
0.83440775	0.7172172	61
0.10049999	0.5777842	3
0.68793464	0.84270877	13
0.47912732	0.67299885	9
0.7071625	0.5080002	7
0.45407197	0.57315964	79
0.33152387	0.25528005	11
0.35070533	0.09769345	5
0.41964734	0.84851867	39
0.4138724	0.6280126	50
0.10192323	0.5832355	9
0.43169072	0.6187437	67
0.7404935	0.25768653	49
0.7374831	0.25520363	76
0.9729037	0.51852477	51
0.07835142	0.31282774	26
0.620358	0.8605016	94
0.22112477	0.54415375	77
0.6811887	0.3117206	43
0.4025484	0.64715296	1
0.44958362	0.18158974	11
0.56308407	0.79112035	0
0.38372296	0.19944678	49
0.17122854	0.6180254	50
0.71806407	0.38840112	85
0.26057673	0.5370671	45
0.308699	0.6412712	57
0.33159786	0.52125347	66
0.5958412	0.015147161	31
0.34483862	0.57213867	97
0.29909942	0.83637017	66
0.8639444	0.54512644	6
0.16789812	0.45912609	27
0.68523645	0.76547205	10
0.18563548	0.34894392	18
0.44418374	0.84270555	82
0.74183065	0.4360546	44
0.29026672	0.65406984	40
0.29601547	0.40559646	71
0.31865674	0.8427582	39
0.11273538	0.5769763	32
0.29783216	0.53312814	96
0.2578172	0.5887494	94
0.44331542	0.62485814	87
0.72153103	0.51954746	83
0.7077634	0.64404124	98
0.27348167	0.8299074	43
0.11487195	0.5046212	52
0.75207394	0.41662732	34
0.6323031	0.08932174	1
0.1897375	0.6301575	88
0.04015552	0.49948484	62
0.8347021	0.7158377	94
0.6412544	0.6241739	62
0.53599346	0.96577275	33
0.7890043	0.46857423	21
0.6865578	0.8404121	30
0.5481552	0.96939963	88
0.716836	0.23141007	66
0.64913684	0.25131628	55
0.38811	0.7579269	5
0.455326	0.8959958	48
0.8197644	0.7954468	8
0.1898757	0.4228922	25
0.54970187	0.7129008	1
0.44512114	0.9533249	8
0.835415	0.7287433	3
0.1905285	0.8777285	96
0.6121262	0.34634703	18
0.42506644	0.45951822	2
0.2902425	0.4502365	52
0.8839792	0.40265986	3
0.78492016	0.46604276	44
0.6725984	0.075757496	6
0.31472334	0.4598195	97
0.36263996	0.4874252	89
0.54104364	0.22099267	68
0.44817895	0.083697885	28
0.3864773	0.37970918	47
0.045338996	0.44693834	28
0.26995596	0.4141149	62
0.5997879	0.57512534	71
0.62731236	0.3371561	64
0.4960184	0.6633604	18
0.59191966	0.013652365	3
0.60220647	0.64291847	75
0.56040055	0.42320734	12
0.71206886	0.3912535	32
0.4679387	0.3905027	53
0.18948713	0.36884645	33
0.7892419	0.5921115	5
0.48853952	0.12431416	37
0.24094681	0.81161076	47
0.4883112	0.6645119	36
0.7400586	0.4354162	16
0.46939337	0.3968056	37
0.6920338	0.6732451	70
0.40511727	0.52439284	67
0.3614545	0.32901546	7
0.44425938	0.86571	8
0.8111599	0.8095352	17
0.43689847	0.41461083	40
0.68104833	0.15707177	99
0.93240255	0.58319896	84
0.1984107	0.3638003	40
0.06038481	0.45894572	32
0.34011844	0.09867235	0
0.097464144	0.58291537	30
0.6073949	0.09421255	48
0.52331114	0.599666	98
0.5018996	0.88373417	16
0.8926594	0.44670594	53
0.44332194	0.9300749	30
0.69880664	0.23602687	35
0.11243408	0.40526778	26
0.43278754	0.47542298	43
0.38780504	0.5115385	82
0.70177364	0.6438042	50
0.7255357	0.52051806	81
0.86036026	0.6038361	11
0.63252985	0.12527558	42
0.4767194	0.081618845	66
0.4955101	0.41720286	25
0.94721353	0.32882366	4
0.8152758	0.46591148	15
0.45440617	0.53521234	41
0.89273125	0.46745425	37
0.60033476	0.623242	24
0.29672778	0.63722926	37
0.79520905	0.79185545	13
0.6164752	0.6885216	42
0.0097178435	0.3802292	11
0.42876053	0.34519655	21
0.48102963	0.26426232	35
0.2721977	0.5201818	87
0.4641861	0.67342746	99
0.45226058	0.8732495	40
0.83728766	0.5448695	50
0.8494348	0.5546886	60
0.67309254	0.6420109	94
0.24168946	0.18998155	7
0.10018909	0.33111957	39
0.8468145	0.6096082	11
0.79284537	0.59671575	7
0.6342996	0.50176466	33
0.24996108	0.8779778	39
0.5324492	0.31513295	32
0.7624841	0.42030597	9
0.3323248	0.39943308	73
0.46965978	0.9260825	59
0.7883493	0.37474495	34
0.4894616	0.46292883	34
0.7153887	0.66435516	1
0.45939627	0.6144334	8
0.679483	0.24580064	95
0.211631	0.86902785	67
0.5019135	0.45025808	43
0.6214745	0.41450083	34
0.6603755	0.7553964	84
0.1850801	0.57307065	95
0.22951268	0.384732	18
0.9483392	0.5985397	19
0.48744392	0.45804438	24
0.6023367	0.6254342	23
0.7437357	0.6358607	6
0.6476605	0.14694011	44
0.71506333	0.47212073	32
0.9690343	0.5225274	45
0.75259596	0.58592296	47
0.7491516	0.26990017	42
0.7050219	0.71661645	18
0.604503	0.33932725	47
0.4847831	0.6723855	53
0.2713306	0.8059599	41
0.4823016	0.7425902	29
0.2665377	0.50615185	93
0.3218648	0.5673119	45
0.27983922	0.6763757	10
0.16815662	0.5531511	25
0.014849491	0.5146453	13
0.36482778	0.4469097	76
0.5498891	0.49873117	48
0.47669595	0.83609873	50
0.4319606	0.4717881	31
0.18288432	0.4653473	37
0.57937413	0.7001769	25
0.2899436	0.6707951	73
0.49436817	0.6696733	31
0.9520057	0.3436506	4
0.21327993	0.8416567	57
0.25904715	0.8683617	15
0.82777405	0.62490475	69
0.2563325	0.81973964	44
0.7223623	0.4716743	99
0.26752716	0.35619617	11
0.19717953	0.36848912	45
0.6329386	0.6127961	99
0.67872936	0.63007003	27
0.6964217	0.84811544	7
0.6726848	0.32213145	42
0.6078078	0.62043273	8
0.30352274	0.4589657	56
0.3374799	0.45341793	52
0.56321853	0.42576832	40
0.46191257	0.17409964	36
0.44363764	0.6056121	99
0.51781577	0.13363652	49
0.37843856	0.26609528	94
0.02056862	0.37153336	23
0.6583879	0.08590605	11
0.5707088	0.7998327	1
0.93539584	0.3395304	21
0.94990325	0.6055599	49
0.38219205	0.44312593	36
0.529295	0.4416795	43
0.24655116	0.8641256	52
0.3885215	0.6814574	4
0.6614632	0.39632738	80
0.1899731	0.26166865	1
0.16076261	0.4611807	0
0.3214861	0.5304871	89
0.68594766	0.5287822	77
0.8587634	0.5401246	3
0.58368653	0.6377287	29
0.48456213	0.32520303	45
0.40628257	0.85223097	42
0.7113676	0.6648513	25
0.512298	0.08504886	38
0.68563545	0.25130272	54
0.78898746	0.53560114	16
0.27659595	0.6760315	5
0.6118395	0.52965915	91
0.2578351	0.44114906	45
0.19885543	0.8829276	38
0.32864687	0.58627176	55
0.7163546	0.3814903	19
0.5681142	0.70619404	27
0.66414815	0.14713606	27
0.23298673	0.1965403	81
0.033263367	0.38764238	37
0.6302336	0.4904601	99
0.49338213	0.5011409	37
0.10126099	0.33360213	80
0.58962554	0.47319815	99
0.48195416	0.8015087	15
0.8468966	0.55530155	1
0.4873979	0.15721886	66
0.90146184	0.4641306	2
0.48325998	0.39669454	64
0.5136563	0.5208479	0
0.08217595	0.31726843	28
0.58175224	0.63712966	33
0.79460406	0.3640552	3
0.39259136	0.534722	33
0.59018755	0.07080656	88
0.4486054	0.18130893	1
0.31641996	0.44580722	93
0.50934416	0.87273014	27
0.5180556	0.14971912	47
0.7060449	0.6568846	24
0.10849381	0.7453853	19
0.8084365	0.79154617	51
0.69181275	0.8482652	8
0.19142121	0.29120487	43
0.3006597	0.55805606	59
0.1791973	0.46160182	53
0.6855345	0.32048854	7
0.27659294	0.6623754	40
0.641654	0.7187721	38
0.4744038	0.40666023	4
0.43442047	0.9079329	92
0.4742486	0.78908324	38
0.22712545	0.3904216	19
0.2233484	0.5891817	46
0.72626054	0.3136253	99
0.55980307	0.43174145	1
0.96673745	0.51813877	1
0.7965988	0.48265266	59
0.7891241	0.59261423	12
0.7363862	0.23170328	99
0.6532225	0.7018087	86
0.21198453	0.49095896	41
0.6519205	0.14002095	34
0.22430128	0.83130795	49
0.46472856	0.44419402	25
0.63287205	0.6962982	10
0.39401197	0.68424904	42
0.44243252	0.33499992	97
0.39491868	0.269719	27
0.56686425	0.67761976	55
0.9450946	0.34370568	32
0.679591	0.5396374	33
0.82729715	0.73996973	15
0.32130113	0.57087	30
0.29634032	0.41749144	65
0.19673304	0.8140537	13
0.46819144	0.92642725	44
0.51372457	0.50157326	99
0.2614862	0.33816582	3
0.2802436	0.6717911	17
0.26963013	0.3867031	35
0.34945402	0.09164327	5
0.07225656	0.31349665	39
0.1834248	0.4335876	50
0.25799617	0.35192865	17
0.68043625	0.7026715	32
0.38851863	0.39294937	49
0.4398337	0.58215207	82
0.8252354	0.61044693	72
0.19320987	0.8593822	98
0.5503544	0.99660873	9
0.4897558	0.44576144	45
0.45183328	0.11087442	93
0.59568673	0.020946747	5
0.09041526	0.74820673	9
0.5433634	0.48112428	42
0.67213625	0.3180648	29
0.05437843	0.4503578	5
0.6421887	0.12826319	37
0.3124202	0.47315744	44
0.2111627	0.584674	94
0.26470554	0.3735334	52
0.7651541	0.1983703	98
0.94569725	0.60835767	39
0.4829863	0.40969744	22
0.1917997	0.47089908	56
0.4554277	0.9316692	60
0.35353824	0.3256192	11
0.57419175	0.7086805	62
0.11343224	0.4944539	3
0.23637067	0.19418357	67
0.26179573	0.8945931	2
0.85113543	0.611869	11
0.43315652	0.646387	92
0.601165	0.35029805	1
0.41493574	0.40389898	48
0.32116008	0.26718527	32
0.4353319	0.5216898	74
0.7481169	0.24336065	66
0.07198686	0.31858593	19
0.47951528	0.7988621	12
0.7479061	0.2730166	34
0.22316812	0.5748638	43
0.45263278	0.09354536	30
0.40506324	0.27199602	9
0.38115835	0.21119082	3
0.71283	0.37624002	3
0.37729236	0.5241996	34
0.85440326	0.60135144	47
0.5616246	0.78253496	10
0.7514393	0.50470185	89
0.7824949	0.38197786	78
0.11557087	0.42801124	27
0.43248788	0.8498605	44
0.19404374	0.2785451	24
0.41345435	0.6454783	99
0.55488616	0.97058904	26
0.065300986	0.30644768	22
0.64615226	0.092433654	66
0.26970407	0.36843276	94
0.24179311	0.47691986	80
0.21646558	0.8184901	56
0.26352283	0.89347166	3
0.86294943	0.5407176	4
0.5656404	0.12774198	38
0.6085788	0.563064	81
0.07340605	0.30595246	2
0.57971394	0.117143534	96
0.32796472	0.58012545	99
0.37322754	0.53337014	44
0.2592809	0.43398198	52
0.43023407	0.936609	8
0.36347336	0.11349154	27
0.7353232	0.43772414	57
0.537259	0.99293536	3
0.502093	0.09900916	35
0.4859284	0.10326665	99
0.7867935	0.53604925	24
0.9471977	0.6182743	5
0.48007053	0.5261471	54
0.50687647	0.5182168	21
0.29052487	0.5369573	41
0.2525741	0.33273134	30
0.8830854	0.40087202	2
0.16246484	0.46628135	0
0.6178215	0.12353676	46
0.21911927	0.40154177	91
0.12328839	0.50868773	41
0.011446167	0.37577486	23
0.063537546	0.45896295	28
0.812398	0.74241877	31
0.66316247	0.50740314	50
0.36297035	0.10111474	14
0.6724689	0.6550547	55
0.57899135	0.5049494	80
0.23222166	0.6100837	3
0.033995442	0.52346987	39
0.73937523	0.42495853	46
0.37690702	0.54438937	96
0.43610448	0.35132456	11
0.35614708	0.32319683	9
0.63935363	0.2583832	34
0.23315386	0.4726415	53
0.018464858	0.5093726	26
0.7303817	0.61982304	63
0.54097855	0.4334944	49
0.9328891	0.32436115	98
0.6748668	0.2602104	76
0.524722	0.44282636	47
0.8616884	0.60058403	20
0.21083824	0.46351516	31
0.6431784	0.8900125	17
0.44441357	0.9411397	37
0.3441202	0.3274062	51
0.6228021	0.59686214	59
0.5782263	0.017630698	3
0.6921877	0.8322058	7
0.35120833	0.102956004	0
0.49801213	0.45769927	21
0.27820766	0.53392804	55
0.36546922	0.28074914	52
0.30570444	0.6398128	49
0.4987597	0.3618089	67
0.3675943	0.60532993	40
0.68126744	0.28521323	43
0.17966394	0.27833292	3
0.6670362	0.07484363	5
0.71746486	0.46419507	85
0.78162956	0.5266296	1
0.7379638	0.2712034	12
0.69487983	0.6251984	98
0.75097364	0.20691484	80
0.56197286	0.7043716	2
0.3596693	0.5240674	74
0.17557988	0.5550084	31
0.671127	0.27987966	99
0.5435323	0.98129326	9
0.19201218	0.8164386	45
0.20458055	0.866691	48
0.7567962	0.26602077	40
0.38764817	0.67641747	4
0.5080978	0.12918723	11
0.45020258	0.87168884	51
0.7478108	0.6388449	11
0.4237377	0.41631022	99
0.3362348	0.5797665	99
0.5815823	0.57147217	42
0.2080083	0.85974056	67
0.37997106	0.50359905	34
0.26108217	0.5482965	40
0.53312635	0.99241364	2
0.57236785	0.01689993	48
0.33667445	0.48406926	80
0.5508735	0.9971051	1
0.26225513	0.84088904	52
0.5942229	0.11102158	46
0.20703831	0.60698336	46
0.52090305	0.11428519	54
0.17652737	0.26690468	31
0.7296428	0.62533194	99
0.75373507	0.26919302	40
0.19396538	0.27333078	18
0.22030008	0.4315953	46
0.5417835	0.22350858	25
0.59794784	0.0030799538	35
0.40425664	0.4486897	47
0.44775906	0.53289145	19
0.47073042	0.26753107	38
0.50909054	0.5184113	0
0.49848711	0.8813059	41
0.064667195	0.31598145	39
0.6939258	0.25685894	46
0.57915574	0.70468533	43
0.39989996	0.4925841	91
0.5054443	0.890425	35
0.21160392	0.35127187	99
0.97432816	0.531088	3
0.7137332	0.38899687	43
0.8017541	0.5898392	52
0.58686423	0.09354638	3
0.31268835	0.48215178	86
0.23250923	0.4613219	54
0.6114753	0.43099663	4
0.84906465	0.6043212	24
0.7480793	0.27858275	36
0.6799002	0.40131947	95
0.094181016	0.32336292	47
0.3676754	0.26996654	56
0.5164087	0.66089857	47
0.81153506	0.583835	82
0.1690827	0.55678004	21
0.2991353	0.65055466	70
0.27052832	0.8400054	41
0.38949895	0.6185885	26
0.019372368	0.51420164	4
0.2577736	0.44327214	96
0.6818299	0.28744686	47
0.75897056	0.4200797	3
0.24757583	0.19401142	43
0.83242244	0.6199275	95
0.4476912	0.3343821	38
0.55290973	0.43211535	5
0.26962733	0.87046075	85
0.6595687	0.65738577	50
0.33350292	0.2667242	35
0.82864934	0.569153	54
0.7521653	0.41184705	9
0.22655274	0.58271337	36
0.4717485	0.6652874	47
0.22582717	0.61560005	15
0.67517936	0.28101206	88
0.46079597	0.89793676	37
0.56190455	0.79722637	2
0.7203031	0.23511744	79
0.51534396	0.12832075	38
0.80607146	0.78871936	26
0.6882688	0.65932834	45
0.54656667	0.70646846	26
0.67539996	0.61738235	84
0.44677886	0.62247586	56
0.25806242	0.42633533	64
0.6338004	0.08293432	26
0.2783574	0.67607754	7
0.28608668	0.42596602	98
0.8600104	0.4230451	51
0.25894302	0.34029186	11
0.8500807	0.5496268	2
0.4032251	0.36782426	76
0.27713567	0.4801653	34
0.33195162	0.25482422	3
0.47076106	0.63537943	32
0.49043372	0.6618515	45
0.744032	0.21968189	36
0.36354366	0.09473549	31
0.9351929	0.61332047	4
0.17696887	0.5581758	17
0.4747986	0.2643309	33
0.4474668	0.7056603	95
0.26618275	0.84851223	64
0.28944775	0.3617555	64
0.5402587	0.30500734	4
0.24930796	0.18064426	42
0.7296726	0.42027512	70
0.4118997	0.6671195	99
0.6595003	0.32189173	57
0.10773888	0.57394093	56
0.4291267	0.4597044	7
0.024666617	0.50816625	15
0.88131696	0.46941248	34
0.6664593	0.07918019	1
0.36291873	0.120158345	27
0.118344314	0.40604296	37
0.414653	0.85207975	17
0.57143503	0.6957278	4
0.8854481	0.3933932	9
0.72440547	0.49503517	99
0.53442174	0.9844535	4
0.7217404	0.22305422	40
0.5160911	0.6272821	51
0.45695806	0.48012993	98
0.431367	0.85896605	39
0.11422353	0.5033766	62
0.36906558	0.11903628	45
0.70762676	0.50725615	3
0.69948447	0.22589038	33
0.4290738	0.60195327	44
0.6672306	0.078477226	1
0.10626732	0.32609892	35
0.61908185	0.87332076	91
0.410905	0.27973685	16
0.08143999	0.33892113	32
0.66218215	0.26069304	60
0.7042674	0.27525365	99
0.701898	0.26307788	52
0.2994375	0.8080161	73
0.52140135	0.0920507	42
0.93588597	0.50845057	94
0.2831539	0.63801175	44
0.62685424	0.7388628	3
0.61741227	0.52129185	91
0.3891015	0.5177386	39
0.4450521	0.30537984	79
0.49292168	0.88666135	41
0.2608584	0.3433349	30
0.15733476	0.6212673	74
0.113167025	0.5804322	97
0.18396741	0.26289824	1
0.6967747	0.6796743	40
0.7075835	0.47319654	60
0.60185844	0.10009554	39
0.2285666	0.4163275	91
0.34720364	0.32273388	4
0.4499489	0.6066246	38
0.32639185	0.8319705	26
0.17647201	0.2645465	1
0.43698812	0.936596	37
0.404202	0.7640939	9
0.7836082	0.52973706	4
0.45899814	0.18236949	36
0.3609734	0.1961751	12
0.36947012	0.4569939	96
0.8304556	0.5560396	51
0.37227288	0.53220576	49
0.80795294	0.4679204	4
0.36967102	0.52100766	52
0.45048702	0.40265977	25
0.20639843	0.2721432	48
0.6956697	0.7604639	29
0.48486397	0.45754397	35
0.28852856	0.6565499	20
0.24080388	0.20369405	61
0.37525228	0.47686753	52
0.30910552	0.38350174	9
0.48104614	0.16816327	42
0.9327093	0.5083413	55
0.58069384	0.5592239	28
0.56945705	0.7794162	3
0.565606	0.04272339	48
0.47719035	0.28408822	30
0.33436674	0.5950798	38
0.45941904	0.112031244	91
0.6982637	0.77585274	48
0.37651655	0.31172827	40
0.6488346	0.2866609	62
0.38195634	0.6802929	7
0.3068507	0.47554767	55
0.4634223	0.6264782	38
0.6657533	0.08160467	0
0.35381377	0.58568025	92
0.73981017	0.2572546	36
0.49124417	0.4925716	98
0.46179667	0.28382936	45
0.4561921	0.64306796	59
0.79826516	0.59580916	23
0.20686631	0.82515734	56
0.42662778	0.8264296	56
0.28531653	0.6657169	97
0.7087003	0.7065862	28
0.83600014	0.72404474	13
0.5682563	0.49597907	64
0.40306306	0.31981963	99
0.91259074	0.6101853	40
0.67117137	0.28613478	90
0.818533	0.71831304	44
0.9238744	0.3512496	44
0.25249013	0.8578899	94
0.769291	0.5317181	23
0.20414823	0.5402124	64
0.9147371	0.6127031	66
0.2728108	0.49503946	75
0.35098848	0.11565854	4
0.47816083	0.27335772	5
0.67177397	0.45141605	85
0.4845619	0.413171	18
0.46832395	0.14357778	92
0.1163498	0.42205226	73
0.69478935	0.43206635	55
0.640387	0.89953315	2
0.7931837	0.8037432	28
0.113011345	0.72500294	79
0.19786938	0.4800621	75
0.588913	0.63546014	6
0.627885	0.43762994	89
0.1197785	0.58188635	70
0.3857067	0.27961245	40
0.013396878	0.38145152	9
0.33945537	0.26536754	16
0.67744917	0.6358921	85
0.36704245	0.19821931	11
0.6923034	0.84840757	7
0.8907079	0.46947062	25
0.6527222	0.87842286	66
0.56096244	0.5698351	4
0.48803052	0.45837158	3
0.3599348	0.5079906	56
0.1880199	0.6221365	33
0.3411808	0.09580218	45
0.6886306	0.30905703	32
0.3282019	0.8222523	26
0.17524546	0.55839133	25
0.7972431	0.4719171	96
0.47968775	0.8310424	46
0.26111698	0.537547	39
0.8740234	0.41315797	6
0.68114746	0.14575776	2
0.44722337	0.16237648	58
0.10664226	0.38306192	18
0.7149564	0.22410206	36
0.43897802	0.54434955	30
0.44614583	0.0891079	32
0.068842284	0.30644232	5
0.19100884	0.3543162	41
0.5501023	0.42577145	9
0.4829485	0.109061405	95
0.24700472	0.34351906	44
0.54783696	0.23582162	10
0.098158516	0.38192204	22
0.05644822	0.45343104	7
0.5083016	0.88933516	41
0.9443954	0.54733306	46
0.79255384	0.77804625	40
0.47625414	0.32989505	44
0.65652424	0.14980762	27
0.47975475	0.6643213	47
0.20856579	0.48715523	38
0.6537083	0.53185004	55
0.5710244	0.7720166	14
0.82044435	0.7924635	36
0.37823528	0.58265585	39
0.112193815	0.39619824	33
0.9883148	0.52348727	2
0.6790025	0.6353881	56
0.3965427	0.4007447	57
0.505511	0.88734955	0
0.23035078	0.6058054	12
0.21363643	0.83825576	51
0.12375836	0.4930683	49
0.38454732	0.6210552	18
0.18336585	0.3428013	71
0.39686644	0.6257962	24
0.44924787	0.8700839	44
0.7167358	0.23072882	37
0.20396972	0.4451557	47
0.25850508	0.3356289	3
0.8071074	0.8038711	0
0.2095936	0.8149628	48
0.6508929	0.88274556	82
0.20535228	0.5575859	46
0.7971474	0.7922835	17
0.096863955	0.31493646	48
0.25908822	0.51797765	49
0.15852791	0.46395266	13
0.7134591	0.2490017	59
0.5316252	0.31284046	37
0.47397184	0.7971266	11
0.48079664	0.15674601	70
0.6330932	0.87770647	35
0.30308414	0.39512745	41
0.4979889	0.3568555	60
0.24574836	0.54941887	52
0.06894336	0.30631277	9
0.49459305	0.40464053	33
0.5624389	0.7927051	4
0.35845652	0.31741574	24
0.6105733	0.3412501	22
0.3021901	0.65249914	51
0.5779422	0.57906353	79
0.8649261	0.54745775	5
0.6598713	0.25035918	39
0.4907736	0.41407973	2
0.6317906	0.8868793	33
0.54207647	0.22471045	25
0.37603378	0.4074984	99
0.11386479	0.41630277	56
0.5880589	0.63259053	10
0.60564435	0.33303583	42
0.25075093	0.8862094	59
0.32112283	0.25805598	0
0.70850444	0.66928715	36
0.20499036	0.2694661	42
0.43326634	0.29737228	99
0.023831131	0.40066504	51
0.8210285	0.55894107	74
0.31716502	0.81798774	28
0.86045563	0.533589	4
0.5399164	0.9938505	2
0.4297259	0.84697866	37
0.4681971	0.16765684	36
0.33434266	0.25535697	9
0.3390119	0.5598102	54
0.5033632	0.40483484	91
0.733291	0.4214857	62
0.5137593	0.12881884	15
0.39078557	0.33550528	39
0.4497097	0.6220714	19
0.48937225	0.37596846	37
0.7514493	0.5717619	98
0.86975706	0.4103002	3
0.47328115	0.1384722	65
0.20019284	0.8208431	65
0.03027741	0.5199583	23
0.31541523	0.8417202	59
0.46742284	0.6626095	89
0.27946404	0.5060348	95
0.6494656	0.7129091	60
0.49212354	0.118493535	43
0.6813049	0.14574002	3
0.7901761	0.59624547	12
0.44926345	0.1843643	20
0.8203011	0.7234507	29
0.6413631	0.24428771	60
0.58643717	0.79083276	46
0.3264487	0.55671704	43
0.8897373	0.40447432	4
0.5641783	0.12654543	99
0.4070132	0.28967345	85
0.66602165	0.36195347	98
0.70668274	0.6623469	35
0.61895764	0.7043291	20
0.8939526	0.48804143	66
0.67928153	0.7778092	85
0.5834288	0.55094355	1
0.120965175	0.43565133	46
0.69436455	0.849199	5
0.474023	0.78453565	6
0.5264514	0.9807803	47
0.2720186	0.34154958	30
0.6903644	0.8486401	4
0.94553137	0.34639826	58
0.20330034	0.28847063	55
0.51280177	0.5259149	25
0.49079156	0.11932357	52
0.62204754	0.7395487	20
0.3475209	0.60074914	94
0.7050669	0.37490526	23
0.23177963	0.4731945	99
0.32061496	0.529507	66
0.57472944	0.5432567	10
0.25816983	0.35334393	3
0.17492524	0.5484458	40
0.089137435	0.5868932	3
0.5123258	0.36347026	26
0.47586352	0.22667009	54
0.6446216	0.49047813	62
0.79232717	0.58067435	41
0.18976817	0.27359077	48
0.46289748	0.5337381	35
0.3834491	0.36177096	94
0.4838317	0.78444463	32
0.60998243	0.34058344	35
0.34798032	0.32548568	7
0.66815954	0.25298566	36
0.81048095	0.4678174	0
0.41294685	0.60022104	98
0.18496881	0.35216707	56
0.5918701	0.45311064	96
0.477276	0.46255955	48
0.7046137	0.6725537	40
0.6131862	0.4357538	44
0.39866418	0.52640754	38
0.7141371	0.5376019	99
0.9529768	0.61155677	36
0.39730808	0.21821475	29
0.73441607	0.41814002	60
0.2345631	0.39349872	33
0.638739	0.7155657	50
0.4471118	0.5979477	92
0.58439356	0.1060417	53
0.50628823	0.51686454	27
0.6412117	0.7292152	46
0.50566006	0.88136876	6
0.48419705	0.8067755	44
0.023484092	0.38508278	28
0.6596569	0.14763479	32
0.8405286	0.54364294	17
0.15905796	0.4626618	3
0.48601285	0.6706905	55
0.41714427	0.3931926	50
0.5077472	0.50986457	24
0.9364767	0.32809314	46
0.5663337	0.032492083	95
0.45134956	0.6174616	37
0.21001576	0.84672576	76
0.8347706	0.728926	1
0.09745462	0.7393226	1
0.7893787	0.3753696	33
0.57899076	0.54257387	75
0.40732464	0.3940715	83
0.5114021	0.09901807	39
0.46092638	0.10609222	49
0.10352568	0.39634687	21
0.41028678	0.6485031	45
0.37884018	0.1284417	99
0.6076406	0.43559158	33
0.7092398	0.23869061	46
0.35761738	0.32571825	1
0.72342765	0.2662667	49
0.71671736	0.48615876	66
0.83975583	0.53721493	16
0.357293	0.32702395	26
0.26378933	0.6033143	85
0.942036	0.6083086	15
0.6355985	0.65464574	49
0.84218806	0.5354126	39
0.44361705	0.9408927	2
0.3306907	0.8327026	10
0.49647167	0.6707124	35
0.47376662	0.15224712	89
0.6597995	0.124688074	65
0.07296779	0.3244634	34
0.11574844	0.49682954	91
0.626107	0.736157	3
0.51253426	0.13020812	40
0.575102	0.11273054	85
0.78662795	0.5280643	15
0.90374625	0.46421725	2
0.43587554	0.34107703	30
0.29873922	0.4205504	50
0.25384083	0.18122517	39
0.022370161	0.3991735	42
0.5436858	0.9910022	0
0.45047224	0.33466393	35
0.552693	0.77461183	42
0.35449973	0.5924473	59
0.41502675	0.320397	58
0.64492565	0.12377983	50
0.3164484	0.50535184	99
0.0027924152	0.3768463	9
0.938585	0.3371119	21
0.69955355	0.39068928	37
0.84559804	0.5420035	37
0.92654884	0.5882101	53
0.27228066	0.5210856	78
0.5181102	0.2878082	53
0.5512871	0.22294548	25
0.47192195	0.2872173	10
0.5973932	0.0020171334	25
0.4527014	0.29953146	23
0.44864857	0.9104001	43
0.5701198	0.034375284	3
0.69338214	0.7053654	87
0.12312758	0.39628515	33
0.4655339	0.10326501	8
0.07197532	0.44685254	54
0.816304	0.7894662	26
0.7767095	0.54132915	12
0.66613424	0.28773487	51
0.6188365	0.3341051	18
0.46656036	0.16237748	49
0.2308704	0.53054696	69
0.114740856	0.49087527	58
0.28699067	0.36623707	46
0.32980028	0.55403495	41
0.4822863	0.2810441	51
0.76365435	0.37902993	63
0.6973942	0.6147196	55
0.40872687	0.28083318	17
0.5670321	0.5679982	28
0.62520504	0.71963775	41
0.9721495	0.51382124	20
0.2706323	0.49301574	86
0.4263912	0.64712477	94
0.3794787	0.48029703	94
0.4647405	0.48687515	76
0.5617556	0.97511125	28
0.39347315	0.1999205	13
0.3354711	0.26801392	30
0.3351623	0.10361167	30
0.101100154	0.3867323	30
0.45954788	0.83140534	19
0.20691805	0.5608597	26
0.2915499	0.67326134	45
0.5077656	0.38240457	69
0.66770303	0.6430619	24
0.66566664	0.24473374	48
0.78846174	0.5926075	35
0.4663402	0.15408267	49
0.41254106	0.57836	57
0.6194735	0.48446435	85
0.7028365	0.719062	28
0.61872274	0.45952135	34
0.74900365	0.27621198	22
0.19596055	0.55548805	26
0.36103463	0.10358881	27
0.11693147	0.74058163	45
0.25148207	0.5522398	50
0.020779667	0.36853817	18
0.4577893	0.10146765	21
0.39195797	0.75786895	1
0.4907416	0.66869974	51
0.8556392	0.54364926	12
0.62126267	0.5240707	99
0.28232452	0.52685016	72
0.55066234	0.6989427	3
0.6485327	0.09202617	32
0.41030723	0.86730564	18
0.9051538	0.4630892	19
0.25742173	0.8145618	36
0.40149078	0.36579752	65
0.4660774	0.40961006	41
0.4267091	0.60343957	66
0.6307196	0.2746914	92
0.6029728	0.045595847	35
0.09202319	0.32273048	36
0.21201612	0.5803765	61
0.4722064	0.8169623	48
0.71382785	0.24276447	99
0.65987444	0.55953616	66
0.4008132	0.51924485	37
0.47791588	0.39735943	34
0.35242695	0.12143706	38
0.65054214	0.29988703	66
0.7834437	0.38762027	92
0.520436	0.23056382	28
0.104155995	0.74297994	33
0.4871017	0.4102032	42
0.6707023	0.143027	3
0.4438732	0.9499668	0
0.6803103	0.49919865	53
0.5834273	0.601153	46
0.4393256	0.87143207	36
0.08292011	0.7426582	9
0.19304606	0.8763204	36
0.18639575	0.27178323	19
0.18330963	0.35050574	54
0.87215406	0.40702918	44
0.5733519	0.762025	46
0.33663556	0.26798314	3
0.27600178	0.6831003	4
0.85509443	0.61383295	18
0.6168948	0.33303815	36
0.69629157	0.7772901	3
0.67437357	0.14605893	2
0.7722908	0.5408307	41
0.81605285	0.7943076	13
0.08588184	0.46177125	43
0.48899293	0.8658692	53
0.6214546	0.514744	51
0.4602159	0.83089536	46
0.81106585	0.80059975	1
0.4356623	0.46628043	11
0.6606189	0.13596404	33
0.28060147	0.6842875	35
0.5995138	0.35106292	13
0.79455364	0.60396343	20
0.1938662	0.8630079	99
0.12552774	0.7457235	46
0.47979572	0.8066927	9
0.391499	0.7620133	9
0.17706668	0.6133198	98
0.21221794	0.28415343	96
0.91754526	0.32441434	48
0.50902814	0.8932911	0
0.68179977	0.30939287	48
0.26120162	0.5772675	42
0.32912368	0.49916437	49
0.34513173	0.44626248	58
0.6491677	0.8607397	51
0.41165128	0.74614507	5
0.69070774	0.65200055	28
0.5659022	0.4315802	75
0.31566492	0.48615962	53
0.741879	0.25925526	59
0.1949548	0.8631347	35
0.47670284	0.63139695	59
0.55823904	0.6994256	33
0.7695114	0.23137142	14
0.4742308	0.18121871	58
0.03791701	0.3971588	39
0.4519779	0.62924343	42
0.3764984	0.6691634	24
0.56260526	0.23016636	24
0.46277934	0.48501807	76
0.61196214	0.101427995	91
0.45241076	0.40876633	62
0.45176378	0.9243141	44
0.4407323	0.6198302	52
0.30586582	0.5665239	38
0.57452	0.015729489	4
0.29540604	0.63906664	98
0.5634063	0.22840701	15
0.7024479	0.7772627	7
0.10538418	0.4977138	28
0.23375732	0.18584529	29
0.23571178	0.45861992	53
0.43889934	0.43569696	94
0.4798433	0.459727	19
0.70493484	0.2727098	66
0.35422552	0.38045028	66
0.51682633	0.66081136	42
0.07765685	0.44003972	72
0.65869385	0.08274455	1
0.38500208	0.28109577	40
0.55351454	0.106495276	65
0.6502057	0.8690259	37
0.29098195	0.55675346	58
0.39698187	0.31125373	52
0.5561152	0.10729256	37
0.3230919	0.4508398	96
0.6434795	0.079832725	27
0.6294335	0.28908664	62
0.5939539	0.6246267	33
0.4457161	0.08129743	4
0.3229173	0.80603445	94
0.65311307	0.7173613	51
0.69374937	0.52138823	42
0.5691119	0.55855274	10
0.22423765	0.48622718	49
0.70681757	0.2447698	46
0.17873895	0.2766718	46
0.34354445	0.27011544	53
0.38595143	0.670317	0
0.594899	0.0373458	4
0.54658455	0.7025866	3
0.19777265	0.36868334	50
0.67699826	0.2824406	45
0.729828	0.2606384	37
0.6045043	0.33000982	19
0.7637214	0.6414242	12
0.23919491	0.52960956	35
0.117593884	0.7402753	73
0.6281121	0.4884278	35
0.47985652	0.89493245	91
0.3603247	0.30985323	9
0.74557877	0.58612007	99
0.8063702	0.3650344	3
0.6901759	0.2731168	66
0.6252026	0.7353719	3
0.10826264	0.38732317	18
0.8600076	0.4113982	44
0.017182704	0.37246203	26
0.78216803	0.5587025	39
0.2306362	0.8704433	58
0.37920612	0.5161344	99
0.637464	0.8962988	2
0.46193284	0.12756403	45
0.40953052	0.8516194	3
0.20633876	0.5527695	54
0.73352766	0.27717283	36
0.5504118	0.5660571	10
0.4421289	0.0838265	67
0.79727226	0.7747985	70
0.70391685	0.53441006	45
0.4549316	0.28125888	94
0.59808636	0.4240893	27
0.68389887	0.6945899	96
0.10495462	0.56819975	35
0.73897445	0.23114799	48
0.040552396	0.52148265	28
0.8509423	0.5400862	21
0.72377235	0.24030441	56
0.8864792	0.4256218	70
0.54956114	0.97283065	35
0.4630406	0.8919521	14
0.4496934	0.52951396	23
0.35755065	0.32154512	14
0.9335859	0.611836	3
0.5603751	0.78969085	3
0.47464588	0.31545112	61
0.3745335	0.32828152	98
0.9538393	0.33406067	4
0.4807025	0.79881865	34
0.6624262	0.15569796	27
0.20448443	0.875427	50
0.7134622	0.78726554	9
0.110914096	0.49272525	23
0.2992227	0.4330239	23
0.93697566	0.3386671	13
0.46070373	0.65010923	31
0.5934564	0.09620561	42
0.44939297	0.54330355	37
0.27023542	0.6573469	40
0.40276375	0.7568011	7
0.59289175	0.03109082	31
0.83554804	0.7326819	1
0.35786712	0.5565962	34
0.41759688	0.85983133	0
0.5132001	0.47475258	11
0.09896874	0.3995803	51
0.08100245	0.3254592	23
0.7097577	0.28415245	33
0.26028293	0.81453717	22
0.45656502	0.09296415	12
0.39793247	0.33306086	57
0.73219305	0.22934543	53
0.45422563	0.6232282	19
0.049952846	0.4500703	31
0.55942386	0.575426	20
0.048614886	0.44627577	28
0.061132755	0.45278022	30
0.9699028	0.51269937	9
0.06685432	0.31310079	35
0.49493492	0.67403734	45
0.49910274	0.88541543	16
0.27446732	0.4044049	26
0.36750484	0.27923578	62
0.6844538	0.28876427	30
0.7260152	0.5636193	48
0.38416392	0.6650142	35
0.46737337	0.41675052	99
0.5133322	0.37621745	56
0.37677884	0.40743196	53
0.32057592	0.38107193	23
0.7816412	0.53165543	11
0.619139	0.43290606	3
0.20702054	0.84612465	81
0.50133616	0.072624505	67
0.4789301	0.16478257	66
0.8929556	0.4493515	45
0.09325488	0.3245283	37
0.8135397	0.58232933	13
0.7673479	0.641539	29
0.36597943	0.31916356	50
0.45153937	0.15667954	36
0.4559803	0.64899254	32
0.6405244	0.17144005	42
0.19870223	0.8518158	98
0.36637262	0.3886134	85
0.22641098	0.8564381	99
0.50694317	0.3814554	38
0.23067212	0.39041707	46
0.56066424	0.97597784	36
0.7105994	0.47877344	55
0.63493973	0.32584926	79
0.93353343	0.60575557	53
0.04879539	0.46207622	39
0.22276945	0.84813654	98
0.80612123	0.57488364	37
0.3090974	0.54371417	59
0.42058876	0.45644358	2
0.39075983	0.66697645	85
0.938421	0.5187385	42
0.38201305	0.12536944	97
0.5546797	0.43700927	3
0.18754463	0.2802923	41
0.80039245	0.37234366	16
0.7547894	0.6450627	8
0.11366533	0.59076416	35
0.42754915	0.29672402	98
0.14459185	0.52703625	51
0.5860774	0.53659374	19
0.11935541	0.58020914	7
0.38388145	0.6798807	11
0.47943342	0.3923947	43
0.0144669395	0.51097834	18
0.5882774	0.47318342	99
0.4835042	0.18934113	43
0.6432687	0.55528295	78
0.24835981	0.18244442	47
0.30857038	0.37985575	36
0.5669345	0.639356	3
0.7339479	0.49747577	51
0.5649187	0.78799945	0
0.50797427	0.8811119	18
0.2643192	0.4104833	32
0.29708537	0.6667155	45
0.6335151	0.7372168	46
0.37472823	0.26851657	45
0.96315783	0.51071	36
0.42505607	0.85204494	10
0.45871314	0.191169	41
0.71247387	0.31349185	70
0.6266027	0.5060425	21
0.39699924	0.7455905	32
0.76510787	0.41988957	3
0.2345339	0.18063723	4
0.2716799	0.67090344	26
0.48256436	0.4078226	30
0.7537224	0.2738745	52
0.7025854	0.43914512	42
0.68059814	0.31561553	38
0.27823168	0.43892822	86
0.5262056	0.08646081	50
0.32994908	0.39899376	55
0.9379298	0.33709133	14
0.115934595	0.5721314	92
0.81355906	0.4644059	4
0.5921709	0.63425225	42
0.50771207	0.11769127	59
0.39208496	0.7560465	5
0.40150052	0.52256536	37
0.60697114	0.022014512	39
0.6831129	0.6591685	99
0.9775852	0.51309425	30
0.806017	0.39892676	44
0.71566015	0.3923021	48
0.95016915	0.53996605	28
0.64182854	0.88824224	26
0.648972	0.30297634	91
0.5565527	0.22601965	28
0.25544113	0.45143256	99
0.48134786	0.8262506	38
0.34222427	0.5570342	52
0.64846385	0.08555249	1
0.56718355	0.24017942	54
0.2878147	0.41458157	47
0.543959	0.5694754	4
0.9294845	0.33634326	21
0.35307112	0.56903726	55
0.31865352	0.39821088	45
0.7070081	0.78516036	10
0.7006542	0.24279414	53
0.69306326	0.7741268	22
0.48499846	0.3253313	48
0.95394456	0.61075497	41
0.69190294	0.29380918	57
0.6609099	0.0853484	11
0.38889745	0.67490196	3
0.6228203	0.74244535	1
0.676392	0.40786555	38
0.7744734	0.55122894	99
0.683106	0.42412928	38
0.01806987	0.51575035	5
0.55888337	0.57793695	31
0.16847265	0.4552442	26
0.22920235	0.18176459	36
0.23720063	0.8827161	46
0.22579218	0.82570493	95
0.60695297	0.604956	56
0.46494567	0.6537599	22
0.34031174	0.4674916	21
0.65608275	0.70638716	60
0.4138018	0.65066665	54
0.2295513	0.174089	12
0.8411625	0.72456425	4
0.7872321	0.36828074	52
0.21078546	0.4968425	48
0.31571165	0.81444263	98
0.012800891	0.51350963	3
0.5932942	0.54408705	54
0.19219807	0.35730797	16
0.30650723	0.38561594	32
0.6604698	0.08982565	11
0.6446168	0.09680389	16
0.6877456	0.51339793	73
0.4907544	0.37463188	10
0.70115167	0.6785734	60
0.63990486	0.6985771	53
0.5835338	0.6144354	99
0.6755202	0.6591629	67
0.23837562	0.19132638	29
0.28677523	0.5339558	54
0.43885237	0.32131475	49
0.5033233	0.5117116	21
0.59039634	0.62557757	2
0.09396278	0.7328544	0
0.7779857	0.57054526	74
0.620638	0.5216545	26
0.45906156	0.62031406	75
0.5370985	0.303418	3
0.69463974	0.7088393	14
0.35661048	0.11163922	2
0.46227154	0.43605095	41
0.11163237	0.5835296	46
0.10198665	0.7411053	5
0.48086873	0.7940127	10
0.6105941	0.10397689	36
0.49859035	0.13439782	30
0.1611283	0.4588348	0
0.54384595	0.33082914	35
0.3373201	0.48365787	55
0.85751855	0.6070606	2
0.47991148	0.40485796	12
0.3310285	0.2796781	49
0.75967056	0.4751031	86
0.19647399	0.36818314	54
0.33368817	0.6040587	41
0.5651974	0.23923576	16
0.9802944	0.52324593	2
0.18970403	0.42004576	5
0.36516234	0.19707409	9
0.7978128	0.5984893	42
0.2062014	0.8250521	56
0.62858135	0.73310226	27
0.85214126	0.61392224	43
0.7106233	0.5102203	3
0.5604576	0.77961075	37
0.44718716	0.6916175	95
0.79298294	0.7949474	26
0.20976014	0.60252506	50
0.64499253	0.64740694	48
0.4841272	0.80595565	38
0.6507448	0.1463853	8
0.6106407	0.63801515	38
0.26878417	0.49092594	84
0.5058915	0.51855093	0
0.1567106	0.4628352	11
0.9863467	0.5216587	3
0.32306606	0.59851587	41
0.25855175	0.8893469	2
0.17637204	0.264214	13
0.48496598	0.7986904	44
0.18697734	0.79701453	1
0.42138425	0.4316677	71
0.43378848	0.9444661	37
0.5489617	0.42944115	46
0.7901502	0.6006856	43
0.7548897	0.26137137	76
0.6051793	0.5283507	41
0.26019245	0.81338334	12
0.30233833	0.5848259	52
0.68193626	0.29971626	55
0.5814662	0.6402634	24
0.10858924	0.729571	6
0.35315835	0.4232967	86
0.34693748	0.53330684	61
0.5593856	0.7766886	0
0.94060266	0.6256077	22
0.105714574	0.5016473	12
0.5894733	0.09166239	8
0.24966353	0.5941749	55
0.46877652	0.39702183	54
0.21776451	0.59866524	21
0.19220698	0.7998317	31
0.5498828	0.9977607	1
0.7326781	0.28257588	51
0.9392089	0.622233	46
0.71296996	0.43029055	79
0.82701796	0.74077064	30
0.47704569	0.7850346	6
0.81557846	0.4681295	9
0.6071268	0.70395344	51
0.2627555	0.3515749	7
0.25731772	0.89375603	14
0.46619567	0.62933034	62
0.5008145	0.1656127	55
0.32007894	0.56877404	19
0.27782127	0.6394758	44
0.4490985	0.1016653	99
0.42624432	0.94417596	44
0.031573243	0.51968807	23
0.6744305	0.5681208	63
0.84017754	0.73264	1
0.36183777	0.397603	89
0.96391875	0.5239122	33
0.12396535	0.5083243	31
0.93338466	0.33250812	12
0.9283365	0.60766363	2
0.55157006	0.5672751	10
0.6762109	0.5545666	57
0.43850315	0.29228866	79
0.42304438	0.64838123	70
0.23200549	0.4547372	56
0.4597944	0.5464674	99
0.69074	0.4040159	97
0.5786103	0.7998353	4
0.18339774	0.79387873	3
0.5942803	0.43682945	42
0.9492638	0.60374105	46
0.6737357	0.63197184	35
0.7485788	0.27348956	35
0.6725715	0.14551473	2
0.4776947	0.45721504	41
0.75647455	0.45961642	21
0.39932817	0.7576359	3
0.34574017	0.51806134	55
0.41517922	0.42553592	99
0.32394117	0.4553147	97
0.056943532	0.5006542	43
0.6161201	0.72951585	35
0.6716108	0.31495985	41
0.19046278	0.46750525	57
0.53326434	0.43342167	85
0.48953	0.46082646	19
0.5673125	0.506322	52
0.3490746	0.44803166	36
0.59020543	0.000769347	47
0.112212315	0.5659849	66
0.69771075	0.66376305	43
0.88437414	0.4219527	51
0.2858929	0.68433475	11
0.4669212	0.6040134	37
0.7867669	0.54441845	15
0.49319977	0.5774705	72
0.5864257	0.55023277	61
0.70244306	0.7625915	13
0.7938369	0.5953117	6
0.3962037	0.26887757	15
0.70745397	0.7151912	22
0.42006987	0.27735204	98
0.31537548	0.592084	51
0.63914984	0.5886748	46
0.93764824	0.5921599	54
0.48455605	0.6818429	15
0.4359726	0.17214938	22
0.47783893	0.46528113	58
0.44527295	0.9373013	8
0.887541	0.4098507	16
0.4558495	0.16707559	29
0.06557261	0.45436478	25
0.5519073	0.98288	3
0.7925312	0.5964225	16
0.49622282	0.88165396	6
0.85302866	0.5492711	1
0.5756808	0.7039891	25
0.46927464	0.37712806	93
0.7965493	0.534048	31
0.3451596	0.5991967	43
0.26283193	0.88825303	48
0.5429248	0.41541418	99
0.43946657	0.33536822	38
0.64258415	0.70495015	55
0.6790685	0.2434858	55
0.25128433	0.5692007	75
0.19672382	0.42419034	39
0.9768313	0.53000534	4
0.85753727	0.6130767	9
0.37447903	0.4359626	80
0.027800398	0.5261751	45
0.42097655	0.85331315	12
0.44837633	0.5697201	38
0.25704116	0.5799549	43
0.6466399	0.89173293	17
0.52088726	0.23738146	32
0.72922444	0.65093964	38
0.41936848	0.466197	47
0.5733045	0.4236971	99
0.48583716	0.37410483	43
0.802057	0.36416748	4
0.42494118	0.8516432	2
0.17721951	0.64116615	9
0.08748221	0.32338342	29
0.92403597	0.6190119	4
0.3636987	0.10698379	3
0.49060747	0.3905294	41
0.31855723	0.8443934	45
0.1771023	0.4599064	31
0.7862723	0.37892097	34
0.6901813	0.65643895	39
0.5157539	0.510559	38
0.8139986	0.79909116	13
0.79764116	0.7866358	17
0.086605065	0.471716	97
0.6696517	0.39971092	56
0.5001874	0.13294202	67
0.6349006	0.87962407	2
0.5512272	0.4319886	8
0.10413381	0.7410298	32
0.28060573	0.68116134	0
0.66770214	0.095534176	49
0.3687945	0.3142397	37
0.64562654	0.86460406	82
0.18140487	0.4136903	60
0.2549608	0.18347879	30
0.34969488	0.5019897	97
0.50129676	0.88188666	4
0.25842896	0.81533235	2
0.40553743	0.31005323	30
0.70800894	0.5069478	8
0.44320834	0.25193614	83
0.2302465	0.8085745	56
0.684806	0.83886665	36
0.56665987	0.78719056	0
0.11435908	0.58733547	36
0.48853144	0.68405735	9
0.5835206	0.7827634	36
0.37203363	0.10595017	45
0.49171686	0.28939646	74
0.4262977	0.86079717	40
0.39720225	0.20596264	44
0.66899174	0.25269583	30
0.74876565	0.26631755	40
0.40295383	0.25812203	16
0.29873785	0.4347871	31
0.18874411	0.35794124	26
0.6691868	0.5332534	92
0.27238855	0.39919493	47
0.5548205	0.23570754	32
0.5132793	0.4745136	17
0.36600152	0.49511984	90
0.28619188	0.6408242	43
0.6854816	0.5016023	42
0.19023468	0.5621449	21
0.4378339	0.9390307	35
0.37073338	0.32240102	29
0.17182098	0.46212795	36
0.38448885	0.20266181	11
0.45058125	0.11823675	48
0.3695603	0.4286773	41
0.17421538	0.2660085	0
0.20518434	0.87156487	46
0.5158815	0.8911142	9
0.5574194	0.23361023	4
0.37100908	0.3999967	64
0.047613516	0.45911866	39
0.2957528	0.64421266	45
0.534416	0.30812553	4
0.6387558	0.326918	68
0.6250726	0.8585159	50
0.39817935	0.26969448	26
0.51329315	0.13511911	6
0.8331243	0.55315894	3
0.4406079	0.5514488	5
0.5799417	0.78413814	23
0.5799128	0.10799616	49
0.94163066	0.6190935	2
0.6779933	0.31768712	33
0.39932546	0.64193857	43
0.38527375	0.57096505	44
0.67890465	0.29224604	96
0.6015856	0.62672234	42
0.6322922	0.14880113	55
0.4766305	0.2885693	39
0.24871424	0.18955956	2
0.3249466	0.2536562	32
0.8608146	0.62142664	3
0.47408614	0.7904881	1
0.5809623	0.010971965	42
0.6675526	0.6478308	54
0.57762957	0.5526688	9
0.67213124	0.29441524	25
0.3954638	0.26832262	18
0.98798037	0.51467746	3
0.694659	0.8492957	7
0.9897551	0.5347837	16
0.9567292	0.5267952	39
0.24335217	0.86273605	63
0.73338914	0.22238885	53
0.71309996	0.376137	23
0.5697343	0.78934324	20
0.2628811	0.42102885	99
0.77907586	0.5292235	7
0.7986209	0.7900904	1
0.45060888	0.32819477	40
0.26070184	0.3923621	91
0.20261201	0.2939987	41
0.43921587	0.098385364	25
0.6817708	0.28111267	79
0.5617789	0.7849171	3
0.8405304	0.73028576	1
0.05688862	0.45002156	19
0.7505589	0.20177974	56
0.46085888	0.39571434	97
0.46010444	0.099652834	19
0.9545661	0.5238006	28
0.6129359	0.43062642	23
0.502141	0.3859487	9
0.74253213	0.2352713	92
0.3881231	0.5103091	9
0.48968732	0.51950794	50
0.17367557	0.61888504	35
0.08856948	0.74353427	7
0.8611462	0.5467206	1
0.5509936	0.10852052	96
0.4829911	0.1494045	49
0.27829096	0.6823055	6
0.57826495	0.69884425	4
0.5974051	0.09886506	40
0.4471109	0.4938382	65
0.38020846	0.6712375	20
0.50007087	0.86638945	46
0.43438753	0.3095442	66
0.6351504	0.32589358	52
0.10736088	0.3927166	5
0.25228631	0.80758387	17
0.49885783	0.6080345	53
0.10626749	0.5654186	56
0.67366076	0.69879085	62
0.875113	0.39831796	46
0.5053438	0.45857763	24
0.5716769	0.4254035	41
0.9344378	0.6212777	4
0.39288455	0.33500355	34
0.6755206	0.30582216	50
0.48778152	0.813034	50
0.5328788	0.43420282	79
0.488341	0.65406567	67
0.20799649	0.8520635	59
0.7904198	0.5536177	96
0.47910643	0.78938776	1
0.26014435	0.76439726	52
0.32202306	0.57534236	77
0.4399962	0.4138572	94
0.4917373	0.8847605	41
0.8146633	0.8007771	0
0.18439071	0.2841895	3
0.7006305	0.7065703	2
0.3950236	0.61267745	45
0.6139593	0.4265771	14
0.18680403	0.35354263	33
0.38538253	0.12939751	69
0.6609087	0.08495304	5
0.48680204	0.35877043	37
0.23103294	0.47338036	50
0.34801632	0.105159365	1
0.7034652	0.7531849	49
0.8439615	0.7332051	6
0.38734093	0.7583956	3
0.2638762	0.5496097	22
0.19240253	0.41825324	17
0.576347	0.6959705	68
0.68486553	0.23943354	59
0.73201287	0.42885774	73
0.5060824	0.0694373	13
0.3640604	0.3163236	28
0.8182488	0.462025	9
0.26141998	0.555697	35
0.65304995	0.50519466	17
0.2852096	0.5002855	87
0.0140884165	0.3787974	45
0.32320467	0.4259808	38
0.68841225	0.46263152	96
0.54546773	0.9926747	2
0.6488405	0.8879823	18
0.5852499	0.62275416	21
0.46590036	0.79516935	36
0.84621423	0.54809535	4
0.20438987	0.48766035	36
0.2734383	0.68377703	4
0.5568147	0.56271744	9
0.6918615	0.65946144	15
0.44274116	0.9425116	8
0.47871295	0.5732876	52
0.4551193	0.08457658	48
0.64703786	0.8936884	2
0.6908189	0.6595406	47
0.36840716	0.45042884	32
0.26389143	0.8966601	19
0.26166558	0.88239413	4
0.12646528	0.48785922	42
0.49868333	0.12487209	93
0.34905383	0.32370287	26
0.69163686	0.29236543	64
0.48541105	0.8037973	24
0.42261285	0.44244942	98
0.6291136	0.090464056	36
0.3684111	0.37217116	57
0.48373854	0.37114835	44
0.5768733	0.550011	1
0.55727416	0.22169983	6
0.3125472	0.82988733	47
0.63183665	0.13165948	99
0.49582407	0.2903406	54
0.68195105	0.75237334	80
0.029349359	0.5189469	15
0.63702196	0.24438277	48
0.117033735	0.37876213	50
0.18041904	0.44968367	91
0.69476485	0.26430047	87
0.64132714	0.6610354	7
0.62555784	0.13585433	46
0.47802025	0.7893647	10
0.17515716	0.626184	11
0.89976794	0.47114927	21
0.4788734	0.4091962	76
0.18681704	0.27096838	2
0.3624036	0.34123048	33
0.69926035	0.5084041	2
0.53613174	0.9911517	7
0.3111527	0.4705855	90
0.45367098	0.628348	32
0.6745731	0.30859798	25
0.9957747	0.52288795	2
0.5498153	0.9788588	2
0.7113127	0.6714968	7
0.7042593	0.39932936	53
0.5634654	0.10538482	70
0.5052772	0.5831041	96
0.45956996	0.51935536	61
0.7189126	0.22388536	27
0.69043875	0.57911557	56
0.71352255	0.22072518	53
0.18014911	0.25410458	4
0.071760595	0.45196107	39
0.9539346	0.33420599	8
0.32086232	0.4194938	24
0.6811425	0.6904968	69
0.846408	0.53797925	8
0.18143293	0.273757	25
0.5641255	0.41588548	70
0.543516	0.9943384	1
0.07615584	0.31790048	3
0.40245074	0.47274828	95
0.471416	0.8055749	1
0.825978	0.7269034	43
0.637772	0.8996937	31
0.43208066	0.84044623	98
0.69441605	0.7078939	33
0.25439522	0.56641185	38
0.19763605	0.46633756	46
0.47325933	0.9228313	54
0.6470783	0.8491143	42
0.69015074	0.64204425	60
0.3881293	0.6677417	6
0.3952487	0.3837659	84
0.75245243	0.44901755	43
0.3370881	0.26481795	10
0.76310015	0.4178357	19
0.46176213	0.87734634	35
0.99934703	0.5219153	2
0.41310325	0.9128498	99
0.6308299	0.74081504	10
0.39074644	0.74924856	9
0.53257394	0.98338413	33
0.20810924	0.85937387	31
0.8634962	0.5373674	3
0.19794814	0.3729237	96
0.46719754	0.16733788	41
0.5847129	0.015944079	27
0.25649688	0.52953017	41
0.22288465	0.47245857	42
0.026311027	0.51347697	45
0.6419676	0.14109135	48
0.38473064	0.5231109	29
0.7220058	0.57838255	98
0.20057316	0.79874724	1
0.13278753	0.5449411	99
0.86212444	0.6135008	4
0.70378	0.2388358	53
0.50486803	0.8817794	4
0.48866442	0.19559154	64
0.44997016	0.18073654	0
0.6403495	0.89014494	2
0.079847485	0.7366569	1
0.46093553	0.16810548	36
0.23567249	0.60891944	4
0.83083606	0.7323857	4
0.32223275	0.43341592	44
0.33518514	0.26221943	2
0.08795697	0.41439322	61
0.39833996	0.758756	1
0.6494012	0.49027452	59
0.53788453	0.30605295	5
0.2863922	0.6599415	40
0.10920283	0.570335	22
0.4380082	0.56962687	87
0.96552664	0.5181429	3
0.39449894	0.5295426	50
0.6805564	0.28273213	46
0.27050936	0.67519325	39
0.40194246	0.39516732	48
0.69374377	0.85071903	30
0.3830271	0.76138866	3
0.6877913	0.4044196	47
0.7848586	0.5511657	47
0.5535864	0.2990873	19
0.07543791	0.457697	94
0.68245435	0.8299358	42
0.7642768	0.22579822	8
0.79936516	0.47150898	4
0.8553738	0.5480368	11
0.60906625	0.73261964	39
0.48376337	0.81115854	12
0.38227835	0.6681166	51
0.45484436	0.5479547	93
0.05019135	0.45669124	1
0.6202949	0.502316	72
0.1263841	0.39524966	43
0.3367251	0.5632206	37
0.42575702	0.31756723	48
0.26251027	0.18572134	26
0.945007	0.6144035	5
0.47084647	0.5047497	41
0.46796066	0.30346772	74
0.47154582	0.46207508	98
0.31234607	0.56191295	16
0.4404876	0.6134274	99
0.17619312	0.63383627	33
0.08288064	0.45136333	39
0.4504538	0.5508036	44
0.3716984	0.33368525	20
0.35093904	0.32452315	7
0.63702923	0.8686209	38
0.4685368	0.6603379	59
0.036772538	0.5085811	29
0.6592378	0.2282297	55
0.028892197	0.49985567	19
0.4377439	0.41499275	44
0.6274015	0.50579107	47
0.2149443	0.55306244	99
0.6499414	0.082298346	1
0.1810261	0.6230207	43
0.6965515	0.7558413	49
0.51231635	0.53482264	44
0.28980133	0.6786342	61
0.033627067	0.51150846	37
0.22641197	0.3847256	37
0.7054449	0.66953677	35
0.7035809	0.3896804	42
0.22264296	0.39719126	46
0.5878084	0.63732594	46
0.47457296	0.61492425	51
0.2931114	0.3589775	72
0.61993766	0.38914904	76
0.10365098	0.38612932	52
0.4612102	0.52139145	73
0.2705785	0.5329806	33
0.7903907	0.5925117	8
0.7110051	0.6671621	32
0.22482125	0.3881643	46
0.10490899	0.7348596	26
0.42895243	0.9195455	0
0.38659486	0.614343	21
0.6934029	0.41711175	92
0.059321564	0.46027613	28
0.7935097	0.55481565	59
0.5546873	0.22552295	1
0.75817025	0.6350901	11
0.68586016	0.25100097	95
0.3957673	0.53990424	47
0.525102	0.31514457	88
0.026140567	0.40439	46
0.74835026	0.43614802	6
0.69978696	0.61430407	26
0.035891738	0.49734917	42
0.6807797	0.29160422	50
0.88957775	0.403863	6
0.6128434	0.34934106	37
0.71125937	0.78336483	36
0.35310158	0.37903938	88
0.40848413	0.7414264	35
0.25662497	0.81959987	25
0.70270795	0.38693225	38
0.86430466	0.39097086	47
0.0870276	0.3377737	99
0.892391	0.4055784	16
0.70050704	0.64096487	60
0.5072664	0.13895106	29
0.6195069	0.3233841	99
0.61287975	0.33185998	33
0.6858585	0.62884283	45
0.6512334	0.08353709	1
0.2889579	0.55583245	95
0.28337392	0.6787203	22
0.54908705	0.96628344	42
0.39184484	0.5336266	34
0.2327738	0.5879988	39
0.6124634	0.1029832	82
0.13241774	0.5118379	58
0.67710006	0.43360877	7
0.15534106	0.62006253	50
0.5984099	0.51707447	44
0.47396842	0.6699517	65
0.55162126	0.7015057	47
0.28176713	0.8604333	46
0.2527199	0.37829432	89
0.74023306	0.49741846	58
0.6771747	0.41457123	96
0.95875245	0.52085435	56
0.47179547	0.79916525	9
0.65661216	0.44739956	98
0.6616901	0.12974961	37
0.90627116	0.46510658	2
0.092804484	0.73936003	1
0.6490633	0.3790461	52
0.28015926	0.69366807	6
0.24902026	0.3794554	28
0.6513293	0.6409794	66
0.61832964	0.049475424	35
0.592362	0.09612905	42
0.7504321	0.42771235	33
0.2598629	0.89227426	14
0.4551043	0.5536724	45
0.26615247	0.3432677	35
0.49323952	0.13120598	45
0.36827952	0.19966713	30
0.17540996	0.41931662	42
0.33916834	0.09251841	0
0.63778085	0.6875004	47
0.033070672	0.5043866	46
0.6762433	0.74496204	25
0.1251857	0.741655	64
0.47060055	0.80742383	12
0.95991904	0.5368694	58
0.92764163	0.33481026	38
0.80009115	0.5950422	9
0.6638167	0.24668106	21
0.32735464	0.4645428	63
0.7626743	0.63238025	20
0.37166986	0.3367402	24
0.42386535	0.8299383	57
0.1851577	0.36134377	33
0.5593652	0.23610865	32
0.31891033	0.254884	3
0.6826456	0.31192237	16
0.2069223	0.5946241	98
0.54489803	0.3623332	57
0.5170663	0.1362739	37
0.2735516	0.4592804	53
0.26869187	0.8145725	25
0.75005585	0.24392189	38
0.4019383	0.2776232	33
0.6509115	0.49624652	40
0.39969683	0.5296918	33
0.5795429	0.08806719	41
0.546053	0.7136688	11
0.2084449	0.43492877	62
0.24384077	0.880473	55
0.3204275	0.2652932	31
0.4818699	0.8045314	6
0.84611094	0.608877	35
0.31423104	0.38774356	23
0.60005605	0.01853687	49
0.28520572	0.64427525	53
0.32697594	0.5881154	15
0.30338392	0.62969005	55
0.2218395	0.5664164	57
0.8262849	0.7313992	10
0.6764453	0.51560736	93
0.32684347	0.25816265	22
0.18495461	0.6314002	92
0.7165692	0.24463037	52
0.554867	0.9799812	30
0.33137855	0.2686069	49
0.28348505	0.66124064	79
0.2720856	0.6915834	1
0.5657228	0.7852614	4
0.6742249	0.62646747	62
0.34230676	0.48700553	97
0.5734449	0.6890606	47
0.19242762	0.556472	62
0.23291944	0.38404435	28
0.42974454	0.32316652	26
0.106687866	0.40021142	3
0.6405039	0.08970721	47
0.7100892	0.6743376	33
0.2373435	0.5991943	21
0.41089073	0.26647338	28
0.65084225	0.8711673	40
0.6264495	0.1344773	92
0.5180357	0.07833228	24
0.34726632	0.3221205	9
0.05279933	0.44863003	1
0.35893127	0.5162261	41
0.80785024	0.47373998	0
0.846029	0.5591379	44
0.22667286	0.38960722	20
0.2983459	0.54557514	46
0.4743265	0.2703285	10
0.94570714	0.51641834	42
0.07194911	0.3097119	3
0.65425754	0.25627255	3
0.24788985	0.4655352	78
0.4028721	0.42230174	49
0.55453783	0.22642666	25
0.36792213	0.33233553	27
0.7136409	0.778086	17
0.946662	0.6182997	2
0.47316495	0.3311523	98
0.32192656	0.4185698	9
0.54039603	0.2366223	38
0.21534918	0.88370657	50
0.57399505	0.56266373	2
0.563388	0.1231258	38
0.73502904	0.6370291	43
0.60370654	0.6226247	38
0.0799016	0.73710847	5
0.96554404	0.51838887	1
0.22450764	0.40962133	53
0.7091864	0.6504288	32
0.37156895	0.5969555	78
0.029095633	0.51841635	30
0.6981002	0.45550552	47
0.3947048	0.26229945	7
0.20955706	0.27212328	73
0.16734326	0.61071116	42
0.746449	0.420674	33
0.4158244	0.4065992	92
0.29284397	0.64715695	57
0.2771301	0.67179793	2
0.4545171	0.6243951	32
0.83103055	0.6219869	53
0.27099964	0.6900879	3
0.3906888	0.20159136	38
0.28196394	0.67600864	13
0.7111021	0.2214483	47
0.17679858	0.6231307	42
0.3516591	0.35304642	47
0.55130637	0.57040155	26
0.41874236	0.31031606	79
0.70718426	0.7812149	10
0.62350863	0.5473732	48
0.19500019	0.5407679	80
0.44920367	0.9345409	20
0.3475701	0.49897137	97
0.40021378	0.48259053	92
0.64133066	0.16977948	49
0.10478953	0.37853292	3
0.59995496	0.32727072	68
0.58286214	0.6371249	30
0.25874946	0.8159536	36
0.6280829	0.28899112	41
0.08814275	0.58703864	15
0.45787382	0.08051619	25
0.46121642	0.5877057	46
0.700482	0.47249463	85
0.33346707	0.5518079	90
0.73126173	0.6279393	6
0.6818863	0.77078843	46
0.2221986	0.59447426	48
0.61274433	0.6010131	61
0.35907257	0.57265973	59
0.693917	0.71406496	18
0.1836926	0.26723853	10
0.42283338	0.46697736	11
0.4651618	0.47458562	65
0.7430968	0.64180577	4
0.50106317	0.49761966	48
0.5687301	0.7062148	43
0.84323925	0.61511374	51
0.6612506	0.4806823	38
0.67313415	0.42926645	35
0.69225717	0.85117567	14
0.45159134	0.65036327	53
0.39829034	0.40351197	68
0.4171623	0.62910384	58
0.25730628	0.4520607	62
0.7091234	0.23887496	53
0.32962695	0.82814544	42
0.70963913	0.5092545	2
0.36906686	0.41176152	90
0.26366854	0.84874743	92
0.46733057	0.28656486	46
0.25541973	0.5477018	65
0.19910306	0.53674954	53
0.57864016	0.017431691	25
0.515812	0.5222819	1
0.6998716	0.7070929	14
0.43971428	0.5013146	94
0.8964219	0.46036053	32
0.40180397	0.6770294	72
0.62567896	0.73448974	16
0.28435862	0.8349279	66
0.23626417	0.87345266	50
0.57088584	0.7792113	26
0.7511852	0.2642443	99
0.09040198	0.46445566	53
0.67961425	0.6219122	99
0.11091986	0.7363787	7
0.10112724	0.41486353	48
0.10758613	0.56020594	99
0.31085387	0.44132876	34
0.67835647	0.31725788	7
0.5019115	0.06760005	31
0.20012127	0.86567026	9
0.28155783	0.67462665	0
0.558179	0.42512953	13
0.44267845	0.95179534	2
0.52569556	0.12990007	5
0.27209997	0.35677832	44
0.33567935	0.48682693	92
0.75304294	0.24335836	54
0.3987089	0.76197267	9
0.71455693	0.37685898	8
0.33119786	0.51124895	49
0.3282219	0.26363164	32
0.4640911	0.38797826	69
0.4428286	0.6226971	49
0.52849156	0.13095026	10
0.8099612	0.60859215	95
0.38921368	0.29220885	28
0.7965828	0.5567	99
0.48724943	0.6572897	61
0.58864015	0.0042431643	33
0.7934819	0.36924738	20
0.67425954	0.27915278	90
0.43979102	0.178282	16
0.12164169	0.575023	67
0.09910712	0.5666752	27
0.5663653	0.7927761	3
0.22340341	0.49045226	11
0.38222468	0.67555326	9
0.19179788	0.8011698	19
0.19659156	0.8523508	46
0.37712526	0.13289933	38
0.67136055	0.8345491	38
0.18400462	0.2782377	1
0.709295	0.6308987	99
0.5724179	0.10013104	58
0.76074785	0.6479055	1
0.33644205	0.27607492	48
0.43579364	0.34752813	6
0.32468835	0.24994685	10
0.38557306	0.62602675	24
0.52262485	0.4305584	47
0.47563624	0.2834457	27
0.80322534	0.46995363	9
0.47270262	0.3314591	77
0.80030185	0.79895777	28
0.5414916	0.99193484	2
0.10196352	0.73468035	8
0.50526255	0.11260135	50
0.27516657	0.37217942	96
0.017797295	0.51383185	0
0.33480224	0.5601695	30
0.42520645	0.29532897	94
0.664561	0.49909514	42
0.108867586	0.39960665	36
0.7082919	0.3841271	23
0.31746373	0.8347506	64
0.0024756198	0.38228297	9
0.55194956	0.706799	11
0.014005201	0.38383418	2
0.21174105	0.46060058	62
0.50792414	0.079260655	98
0.38721633	0.21946202	81
0.474292	0.8085572	36
0.39720428	0.26754147	10
0.22484984	0.8769831	54
0.086675346	0.58560747	7
0.61302876	0.4270554	8
0.26148582	0.83220553	50
0.055034306	0.44908586	3
0.44934964	0.30208924	69
0.7278637	0.26307902	38
0.49866098	0.06524083	33
0.4230304	0.4639343	28
0.22017369	0.48408416	47
0.26740205	0.52930206	15
0.18398796	0.48993477	96
0.7155505	0.3915884	44
0.6301956	0.71885663	46
0.99728817	0.52212465	3
0.4287791	0.46311486	6
0.6905994	0.7070775	66
0.1301041	0.39615774	55
0.2096688	0.2811607	46
0.099817455	0.5730176	30
0.6729857	0.13477108	33
0.8471021	0.61674654	51
0.6756136	0.80058646	34
0.6688825	0.084389515	11
0.55324316	0.22567426	24
0.10647083	0.7325136	49
0.3785631	0.5818008	51
0.31597915	0.3828113	35
0.38868335	0.54836315	96
0.6259223	0.5769035	41
0.40888923	0.8579532	32
0.69374824	0.26200604	93
0.32907116	0.649987	46
0.48947892	0.591014	70
0.5467704	0.9885378	1
0.31986868	0.5637275	33
0.5286005	0.21165414	16
0.72567713	0.22272459	36
0.51637125	0.07747542	36
0.7468513	0.43939844	47
0.23375401	0.8615558	61
0.6371065	0.7352976	30
0.5528802	0.23319703	33
0.28502253	0.7541297	82
0.47221145	0.88315946	96
0.41479388	0.5785583	68
0.55309355	0.70163316	4
0.80598044	0.37803298	16
0.11259574	0.7270959	51
0.65743166	0.098407425	99
0.37373972	0.33138347	34
0.86586875	0.55134815	46
0.43241966	0.34275123	13
0.4657214	0.9177323	47
0.35163012	0.324875	1
0.4907884	0.3805809	37
0.26277244	0.80298847	43
0.5554907	0.9638004	38
0.31157663	0.25244647	16
0.60852826	0.13482837	87
0.0136188185	0.38516146	5
0.6792977	0.6675993	82
0.27573636	0.3856415	41
0.6996405	0.69286627	75
0.92344654	0.61994463	26
0.41176504	0.91404146	58
0.88191086	0.40410936	4
0.5485338	0.11724155	43
0.26233175	0.8606617	98
0.38702467	0.27282044	13
0.18443625	0.34325397	60
0.487862	0.11546853	84
0.79532117	0.5929853	30
0.68665314	0.31965736	7
0.55465895	0.71280354	8
0.55011463	0.4990141	61
0.66860455	0.6288362	98
0.670479	0.84479564	7
0.5073527	0.5119732	10
0.29305556	0.5157858	45
0.67379695	0.14556432	2
0.2878545	0.64916086	52
0.7656305	0.49125943	52
0.32387212	0.3888512	50
0.46843317	0.08473631	50
0.27755016	0.48104465	80
0.064457886	0.45580593	27
0.67862743	0.6380656	48
0.44149268	0.18673292	2
0.36645684	0.4319665	73
0.5431449	0.4807278	42
0.850894	0.41339192	61
0.20763846	0.5599684	48
0.38242903	0.42952666	44
0.10334334	0.38480255	8
0.3264531	0.8362073	31
0.72566295	0.56483585	67
0.17621945	0.4807963	40
0.25865602	0.5310047	92
0.5614594	0.23044096	4
0.61046493	0.42089123	3
0.39053845	0.5485692	54
0.699146	0.7720364	22
0.19233099	0.41508746	50
0.44330418	0.55841523	24
0.83942866	0.5475284	3
0.7030657	0.5831385	57
0.6058716	0.5592427	65
0.6991094	0.51501286	33
0.26647997	0.83020645	41
0.51671994	0.07903945	25
0.6562737	0.59989065	42
0.210775	0.8085905	15
0.20857173	0.85958034	91
0.67657083	0.64128965	26
0.42475495	0.27635753	44
0.45468298	0.5706213	28
0.9799905	0.52005225	16
0.45814967	0.19620827	30
0.22349302	0.5873183	48
0.24934995	0.8114111	33
0.47952694	0.3984211	44
0.42835435	0.6904658	58
0.6841688	0.6795844	59
0.56300575	0.78952557	0
0.46541196	0.26482728	96
0.3877641	0.6191703	42
0.79527164	0.7942191	49
0.19831935	0.29795125	42
0.37231654	0.11211551	3
0.19988416	0.84857094	43
0.39982253	0.5794669	99
0.28538102	0.44039991	92
0.6818692	0.31422603	34
0.4656966	0.2638157	87
0.11286386	0.39868388	35
0.6132243	0.3445391	22
0.21153691	0.5626966	84
0.59240603	0.0393251	62
0.7460643	0.57508665	71
0.17849796	0.5677989	99
0.18638183	0.5584957	36
0.48992324	0.67977226	4
0.6477415	0.09718506	42
0.5736627	0.47442594	85
0.61917716	0.32742926	54
0.4393975	0.9068885	28
0.43568078	0.8550001	59
0.40088686	0.75603396	3
0.3196827	0.45936447	96
0.58358073	0.033671577	41
0.21268657	0.81830966	80
0.65437144	0.37745705	96
0.39034656	0.6231201	38
0.71850157	0.41968986	49
0.41329032	0.29676068	20
0.8424788	0.6024859	92
0.109693274	0.7520264	37
0.49939087	0.0769431	12
0.39298573	0.6737428	46
0.40767565	0.85082036	17
0.18629642	0.46019283	41
0.67196494	0.46474957	51
0.6637769	0.15318364	50
0.3405773	0.25842392	2
0.42307034	0.84934944	44
0.61136293	0.3415509	54
0.35496143	0.5688319	98
0.35366318	0.11005973	4
0.25024378	0.3955944	45
0.3430099	0.44274163	47
0.71168894	0.65539163	40
0.6815239	0.26976484	50
0.49004072	0.4178244	2
0.30369702	0.57071424	99
0.5987255	0.0967696	47
0.706474	0.7805418	10
0.7949752	0.80064505	42
0.21043509	0.85179776	50
0.32066646	0.25092524	0
0.51564944	0.069777004	57
0.7097749	0.4931782	42
0.81178683	0.4629092	9
0.94096226	0.3296164	30
0.1731039	0.55689687	25
0.68854624	0.838092	14
0.48833293	0.90321475	37
0.75897515	0.47647503	38
0.4856304	0.6742788	59
0.9407606	0.60070574	50
0.63797617	0.8800482	43
0.6563468	0.67828774	92
0.9490555	0.34192076	4
0.7020232	0.229216	34
0.44891876	0.19414644	95
0.10889972	0.4044918	58
0.4813341	0.38850865	87
0.69882524	0.381489	25
0.33347863	0.25614038	4
0.8340918	0.7354063	1
0.30003035	0.4777761	56
0.71967715	0.59942245	96
0.7049558	0.23039399	51
0.22801991	0.41259104	46
0.67785084	0.6255367	47
0.7985331	0.7861988	2
0.70324814	0.5851132	48
0.22518218	0.49200302	23
0.7971315	0.53428406	49
0.38706064	0.6798028	18
0.2410511	0.4182624	94
0.3499412	0.32483673	6
0.83797485	0.6106055	11
0.69582367	0.42153603	44
0.39638144	0.117251344	38
0.34755117	0.12372502	62
0.25819412	0.36354712	44
0.67499226	0.3075635	31
0.3704052	0.20128655	11
0.68030787	0.30905488	37
0.63576967	0.5141842	27
0.919582	0.34580365	40
0.52947253	0.08430559	47
0.40632015	0.36160234	52
0.8378764	0.72781396	15
0.12921938	0.51917285	61
0.46841645	0.29009268	99
0.3311614	0.8233991	12
0.69766134	0.38220352	35
0.67792743	0.26450193	77
0.800663	0.5448589	57
0.8846667	0.40133634	2
0.6899084	0.83538467	45
0.3715702	0.48777002	96
0.34616154	0.100809045	0
0.6236901	0.7011293	45
0.20400068	0.29030773	61
0.5354123	0.30799305	15
0.7135991	0.47049472	23
0.1699449	0.37674925	37
0.68461365	0.30703706	63
0.44735184	0.86929774	38
0.74413675	0.41696495	9
0.28175396	0.680331	6
0.40131238	0.4942152	81
0.6590769	0.56030345	57
0.49032867	0.21686123	89
0.60095555	0.62031454	4
0.6513445	0.10011089	57
0.5308476	0.9821962	19
0.19768324	0.5554713	98
0.51009816	0.5232367	41
0.77546555	0.37412286	33
0.744492	0.6555793	37
0.3191498	0.5353854	43
0.51306564	0.5205918	0
0.1793267	0.6403153	22
0.23085746	0.8385177	58
0.49835727	0.4557414	99
0.7115588	0.24743669	76
0.39305326	0.527954	44
0.3002788	0.4940549	37
0.64414144	0.8786858	43
0.8200834	0.5599961	60
0.7673319	0.6420649	12
0.30175573	0.4219765	97
0.5915553	0.62258196	29
0.57269156	0.63059735	23
0.82125413	0.5856122	88
0.623579	0.3073538	51
0.67615885	0.7425149	96
0.6132849	0.5651549	53
0.17471252	0.6331997	19
0.88857883	0.46912923	29
0.6473088	0.38160104	46
0.5781835	0.5465855	9
0.6086637	0.7322734	46
0.23655294	0.48748085	44
0.38916713	0.63213533	92
0.5896139	0.0026589402	25
0.61045647	0.4539677	97
0.09366504	0.57277954	36
0.45773748	0.42032188	52
0.1032982	0.31722966	30
0.13256069	0.5450763	99
0.93735737	0.60535127	44
0.5814492	0.80215895	9
0.6409903	0.9037454	17
0.62245125	0.5480852	89
0.36440575	0.19290239	30
0.3218907	0.53205365	66
0.5855259	0.5662005	51
0.4409401	0.647601	46
0.63548666	0.8733269	87
0.23561026	0.4989827	46
0.37692165	0.12613167	85
0.10431563	0.73940355	1
0.10815538	0.5759091	9
0.29545707	0.5249648	53
0.5383304	0.9931774	3
0.7464389	0.26779824	22
0.848004	0.5410343	3
0.4857981	0.7995178	40
0.41707253	0.86056507	1
0.29149222	0.59814346	39
0.89198905	0.47272784	26
0.66291666	0.08842355	30
0.9360723	0.5891843	42
0.26636136	0.88993	3
0.44715154	0.5366496	19
0.54748523	0.5647397	10
0.70296746	0.5182721	19
0.32740664	0.47768342	52
0.6493364	0.67448366	85
0.21852323	0.8576291	45
0.4457214	0.16558366	46
0.99093604	0.5211972	16
0.93956274	0.60826576	4
0.2927919	0.33954704	99
0.3737271	0.34908563	84
0.9437067	0.54739225	70
0.43156096	0.6296664	70
0.7986074	0.36705774	41
0.48424086	0.66989404	67
0.39511207	0.261138	9
0.33097222	0.4314279	44
0.079294145	0.46065634	51
0.2901319	0.6518921	3
0.4175651	0.8369695	94
0.46232325	0.27336112	45
0.983069	0.5356105	2
0.65302587	0.14611459	37
0.1596438	0.46350625	34
0.65723777	0.7094685	51
0.38442218	0.41515654	54
0.61101276	0.4198525	27
0.5497394	0.36664915	66
0.61031157	0.33128187	38
0.7295954	0.25873303	35
0.8856743	0.4424881	74
0.262876	0.87618375	47
0.6613193	0.6999862	49
0.6939949	0.52127224	9
0.5496451	0.55393106	52
0.36051843	0.19710623	26
0.6625958	0.25155753	38
0.52270854	0.14009519	29
0.4448503	0.5612768	5
0.66465324	0.08350741	40
0.47678858	0.27500692	11
0.47925767	0.8418889	97
0.24451299	0.19368906	17
0.22229183	0.49728647	35
0.42081866	0.3681892	99
0.025711806	0.3846588	28
0.26733208	0.437791	94
0.6161192	0.70245403	81
0.71490586	0.53912175	46
0.18600403	0.8016531	37
0.184185	0.5414853	25
0.44341356	0.08604661	19
0.5126166	0.105206855	49
0.6370086	0.7136914	45
0.3870116	0.7588567	3
0.8692873	0.41966775	52
0.25181335	0.18546729	7
0.51170945	0.5223342	2
0.3052961	0.40077168	48
0.3512075	0.3259364	2
0.7447661	0.43929222	44
0.43946582	0.34960997	8
0.7010146	0.40014556	48
0.4535917	0.10417095	38
0.4400563	0.17653312	25
0.0750953	0.44453427	40
0.015118089	0.37940162	18
0.32711744	0.8204129	38
0.47213817	0.19672118	36
0.5859288	0.11187995	99
0.7514111	0.1986932	98
0.31658727	0.5918448	50
0.71962464	0.6402392	86
0.9443105	0.3343272	2
0.09141885	0.7341967	41
0.5933378	0.017778859	8
0.36811164	0.12022971	27
0.56483835	0.5686557	28
0.7950282	0.7843213	17
0.34206867	0.09897002	1
0.4817834	0.8046939	5
0.736756	0.62678003	43
0.75285184	0.6432775	8
0.75407064	0.6315657	37
0.6927816	0.49065807	98
0.69847435	0.8524994	7
0.2873828	0.56387335	52
0.39459252	0.2810545	37
0.5425657	0.9900849	3
0.6815444	0.6672396	48
0.025249522	0.40261275	66
0.47189513	0.1970261	87
0.53858554	0.998034	2
0.1873786	0.8023387	1
0.66254985	0.75338095	35
0.5389975	0.24677977	46
0.6006335	0.006587126	35
0.4112091	0.86164725	6
0.39278874	0.45927787	37
0.57412565	0.70479286	81
0.7410912	0.24981417	86
0.10505649	0.3909547	3
0.4482473	0.09252406	36
0.23372617	0.6113101	3
0.8919086	0.3996026	2
0.30271327	0.4839355	84
0.7095222	0.4806499	99
0.5022021	0.45915028	24
0.28652126	0.6823406	5
0.8513545	0.56001586	42
0.108434275	0.7523199	24
0.56398493	0.7909661	23
0.46701473	0.27694193	91
0.4640827	0.8950462	98
0.47882196	0.51623154	47
0.6416531	0.9062425	17
0.7969358	0.7931981	51
0.18207896	0.280996	97
0.08225814	0.31931615	23
0.47872436	0.7958226	21
0.7026367	0.22675958	32
0.48263276	0.16655353	27
0.80937815	0.4695964	4
0.672089	0.74120235	55
0.24654676	0.4942836	50
0.4567199	0.63574284	80
0.33375147	0.83219373	39
0.4800482	0.80800414	39
0.7659079	0.4913963	72
0.17688806	0.48047808	36
0.5439129	0.4201218	38
0.58313614	0.68857414	50
0.2634776	0.3508864	37
0.70040256	0.84767103	38
0.092259556	0.5843204	15
0.6527283	0.24750137	35
0.80880034	0.8045169	4
0.38617975	0.75306743	4
0.71060354	0.66728455	14
0.600649	0.027846146	42
0.9402741	0.6122182	9
0.20508564	0.58908486	53
0.7248268	0.56859887	98
0.447654	0.3398517	33
0.5999675	0.35113347	13
0.071757436	0.322564	39
0.20686828	0.48028925	54
0.56282526	0.4267734	33
0.62491643	0.4360056	89
0.2824925	0.65606	30
0.6081035	0.49024868	41
0.24118678	0.49324876	51
0.034375954	0.5046473	39
0.27453676	0.6857049	44
0.24922545	0.3692193	99
0.21438093	0.85655874	48
0.98981816	0.5135955	16
0.6730127	0.41032055	40
0.047560092	0.46197516	37
0.47431898	0.3150222	99
0.25051	0.51230496	72
0.7067815	0.4222553	47
0.5630582	0.2371952	24
0.31514278	0.39273196	36
0.19239315	0.27657512	19
0.6860283	0.705287	52
0.6939997	0.23432007	51
0.8446711	0.72976434	13
0.20932728	0.83637315	56
0.48075786	0.50751275	42
0.8497804	0.5441801	3
0.30822772	0.6370187	15
0.53412366	0.97607243	1
0.26817366	0.38916925	55
0.8142664	0.8055783	26
0.79087704	0.56291497	38
0.8606852	0.38937274	62
0.09412486	0.39698973	35
0.4467642	0.6946762	35
0.39159897	0.58851457	73
0.31189817	0.8085742	73
0.5954327	0.3530237	4
0.6090828	0.11504474	42
0.36995608	0.45292884	47
0.7619797	0.6450993	20
0.49861634	0.4644851	96
0.54517895	0.5670422	20
0.23115134	0.59946424	36
0.5898981	0.5598136	28
0.6423323	0.8977586	31
0.66981226	0.44282496	33
0.6421909	0.3604283	43
0.7040378	0.27331278	96
0.20928074	0.6020354	33
0.1793944	0.26122734	0
0.68706155	0.71188515	35
0.2632942	0.87505025	61
0.47994122	0.26729253	10
0.63743335	0.7080467	65
0.2816597	0.6862322	6
0.75882924	0.22323452	55
0.59523517	0.48792994	61
0.31911814	0.5205997	85
0.7628641	0.64576477	30
0.6434758	0.7212644	12
0.096691154	0.3846424	35
0.19644602	0.5438858	87
0.48435885	0.8520651	60
0.4395245	0.8463871	43
0.805189	0.35741842	23
0.6936715	0.7846654	52
0.2903725	0.45824772	39
0.5025792	0.40543273	96
0.93701684	0.615972	29
0.8118453	0.57548326	38
0.56651753	0.6923545	50
0.08828193	0.4680082	51
0.4017975	0.29896858	98
0.5178431	0.52160543	14
0.18592875	0.80004853	0
0.839255	0.58125883	42
0.70539445	0.49095657	99
0.56787914	0.16462317	33
0.7291175	0.6441708	70
0.4965666	0.51819795	38
0.6974224	0.38288766	32
0.5078383	0.52056277	23
0.48493314	0.85574883	15
0.16330822	0.42637977	18
0.35588393	0.10530953	5
0.112256214	0.57037246	35
0.39595214	0.61874604	29
0.18512623	0.79548234	0
0.06616393	0.46195576	62
0.6184084	0.12821251	96
0.4481247	0.17005572	1
0.5485826	0.56812274	10
0.7047236	0.66479725	60
0.58393663	0.64580846	9
0.24931642	0.50025684	50
0.71606594	0.48434892	50
0.2048198	0.280673	39
0.39681554	0.39868316	58
0.7497019	0.45911637	38
0.6696601	0.53265643	33
0.40154666	0.7573175	4
0.80311203	0.3581389	3
0.40753677	0.6438426	99
0.66629213	0.24875839	36
0.5879279	0.55416507	67
0.66899705	0.6948578	65
0.2564488	0.33032218	3
0.41092306	0.4716128	46
0.79270035	0.47760615	57
0.1678303	0.60834897	37
0.35676226	0.12183349	45
0.5552853	0.6913177	46
0.510579	0.19200546	60
0.66184574	0.70685565	90
0.0041357987	0.37873617	9
0.45655477	0.94377756	30
0.8393232	0.7310628	16
0.553535	0.9662364	57
0.55012155	0.69660467	41
0.22697349	0.42396238	46
0.336949	0.27150542	10
0.4785851	0.8014187	11
0.7083681	0.78262633	3
0.4964772	0.88568664	18
0.95653224	0.54107356	82
0.49148458	0.8962932	50
0.7270176	0.2872251	76
0.4725538	0.2834179	29
0.07237899	0.31341642	32
0.18849222	0.3752923	91
0.6286005	0.6532211	46
0.7940653	0.59221256	25
0.73657715	0.2674431	41
0.47001684	0.45653608	62
0.63089764	0.8985078	26
0.47016633	0.26841673	50
0.2945888	0.64265144	4
0.28300914	0.6404002	44
0.44111586	0.30674684	66
0.38271186	0.5339907	98
0.5880173	0.09877731	61
0.44670138	0.9344486	3
0.39274767	0.630626	44
0.654468	0.13632634	31
0.9659333	0.5396911	60
0.5749009	0.5470499	21
0.27385402	0.6744467	15
0.21843071	0.5832115	41
0.23014644	0.17607352	7
0.45555916	0.58750546	83
0.4072042	0.6004802	38
0.570976	0.77577686	38
0.21092454	0.8572889	59
0.1965688	0.87390375	41
0.44875506	0.5993935	97
0.2694609	0.35146242	42
0.9478723	0.6163026	9
0.60919213	0.4465632	4
0.8132182	0.4687353	9
0.8491591	0.60486573	11
0.005071163	0.37845486	9
0.48862654	0.890239	74
0.25891903	0.38635814	82
0.60956794	0.4307899	2
0.48893648	0.8188946	94
0.75390905	0.42193297	3
0.21281755	0.8524057	89
0.21068029	0.8221455	53
0.8556046	0.6069644	29
0.4451114	0.9468678	8
0.46325347	0.88446283	36
0.33443823	0.5581176	46
0.18780111	0.4235979	1
0.18749072	0.632525	35
0.09574711	0.7392292	1
0.3342051	0.2535652	9
0.38715425	0.61986846	29
0.79895806	0.797416	4
0.24130128	0.60376894	30
0.9329273	0.33897653	2
0.89147204	0.4626363	15
0.28222847	0.51392764	53
0.43069842	0.5071807	99
0.17499267	0.37100673	99
0.6980223	0.6530591	44
0.32978487	0.5906645	38
0.4042224	0.41289487	53
0.8501032	0.61980385	48
0.48169246	0.5860427	81
0.34859574	0.10329305	36
0.27922833	0.51749396	98
0.4548359	0.63897663	92
0.21628377	0.835749	48
0.49911284	0.8849282	18
0.22323823	0.81629485	54
0.20942609	0.81810963	38
0.4378348	0.9226139	43
0.42247918	0.5459609	98
0.8949293	0.47838774	38
0.71660024	0.37968838	20
0.26951292	0.33667037	49
0.65568125	0.71919197	39
0.7777521	0.46413648	34
0.19770588	0.26741388	26
0.44073996	0.62923706	86
0.5280841	0.2542003	99
0.38569042	0.37698048	22
0.7072376	0.6628243	28
0.06494833	0.31563228	32
0.4788462	0.8179775	34
0.23953764	0.8077183	44
0.5789535	0.03336625	27
0.4483982	0.6426424	83
0.27176753	0.82539403	44
0.70060784	0.26969144	39
0.59439987	0.64477175	47
0.55149734	0.7055795	25
0.3590977	0.32676005	39
0.5199485	0.22966476	99
0.58090764	0.46072346	59
0.2380777	0.568235	38
0.49659896	0.10892178	58
0.311704	0.4650806	55
0.9052678	0.45703292	26
0.27061203	0.6648855	39
0.38241056	0.2086148	37
0.5236064	0.104804456	92
0.6586041	0.56631327	54
0.17674835	0.3691624	35
0.38835052	0.13012396	64
0.47983074	0.8863846	46
0.36230117	0.19914307	25
0.26029253	0.8082835	33
0.5745011	0.5704526	53
0.47014698	0.6529987	43
0.6633757	0.07927591	1
0.46373814	0.35460898	93
0.5064334	0.063158296	37
0.66386217	0.13270332	33
0.115513995	0.58047277	1
0.5644994	0.5615318	24
0.24067222	0.4184611	43
0.43012512	0.9339897	8
0.5516037	0.7117967	2
0.9004782	0.4591624	22
0.006657677	0.37698367	20
0.7401818	0.65068185	60
0.7250845	0.37487572	43
0.760099	0.41754273	10
0.28766826	0.6756381	6
0.6914968	0.84790206	14
0.61714906	0.25548276	48
0.4407378	0.9373708	42
0.71653956	0.50392324	83
0.61340404	0.6223945	49
0.57977486	0.087522365	40
0.55703485	0.6998684	37
0.41245297	0.4519572	50
0.08339923	0.3217828	39
0.402159	0.34251767	84
0.7509357	0.24281931	57
0.45054835	0.0751344	30
0.9738649	0.5270172	18
0.3010382	0.3514919	44
0.39387637	0.67758894	18
0.12412032	0.55410635	99
0.4184602	0.75361395	48
0.7250794	0.4931008	66
0.46608868	0.43541458	49
0.4894532	0.3768404	27
0.47873336	0.39654875	62
0.54572415	0.5694227	9
0.7101802	0.2988922	78
0.2463713	0.87656385	37
0.69210684	0.25023207	62
0.69969004	0.38622826	34
0.19092306	0.34572923	35
0.121720456	0.3911283	37
0.8340813	0.61542135	36
0.58269536	0.5540217	21
0.5699762	0.12987809	33
0.25262597	0.3355883	3
0.4281421	0.45692188	45
0.22993554	0.19016309	16
0.81020623	0.8082475	17
0.19382766	0.41804457	10
0.7185868	0.39837518	42
0.08544763	0.73072445	45
0.6510842	0.50753504	48
0.3773808	0.47688496	63
0.2649138	0.4581665	60
0.6184383	0.57514894	23
0.5221215	0.4143334	78
0.67912585	0.4735991	81
0.6985846	0.39123905	34
0.4482248	0.24862143	79
0.5766258	0.6330428	2
0.37715018	0.66955185	8
0.61347073	0.43265817	12
0.65406156	0.08980946	1
0.24552831	0.37446588	36
0.4906665	0.39037696	85
0.32131028	0.827475	12
0.28848672	0.6136235	52
0.24833636	0.19528992	36
0.2664434	0.36433426	28
0.7550197	0.2592863	99
0.9420695	0.3263667	27
0.80463576	0.80184287	6
0.38416505	0.6803541	1
0.6465531	0.31177026	59
0.4748138	0.12440079	58
0.26843008	0.49143907	56
0.44616678	0.9479516	21
0.26095173	0.5366496	26
0.24462534	0.18269135	7
0.98396546	0.5355428	10
0.49804607	0.6523279	26
0.3680365	0.20251109	11
0.47196642	0.09844493	24
0.6712203	0.26256064	53
0.69162494	0.42791602	80
0.49432105	0.41600505	5
0.7049539	0.3830487	0
0.4197576	0.46205103	2
0.18909582	0.36450163	48
0.39231884	0.6741605	9
0.2077833	0.46780023	42
0.008685933	0.38653666	35
0.64402676	0.8728641	17
0.55464154	0.38537952	34
0.43730173	0.83131725	54
0.81874484	0.4731346	15
0.5681682	0.094105996	97
0.5626761	0.42954433	13
0.65299094	0.3780126	94
0.24514107	0.37969202	69
0.021781236	0.50292814	33
0.5906212	0.4391654	43
0.19464438	0.8717609	45
0.80153835	0.35635382	21
0.5363484	0.18062237	82
0.7939389	0.3779475	25
0.68137944	0.25546375	43
0.6654738	0.5097076	29
0.677851	0.32473028	53
0.5215956	0.74665856	83
0.60493475	0.52475274	47
0.3783305	0.4200301	99
0.4148941	0.6268408	47
0.55534416	0.2349134	1
0.6652186	0.36487356	55
0.70704997	0.7812179	7
0.543176	0.39375496	44
0.027124131	0.511356	13
0.78854126	0.47501236	61
0.4049418	0.26080552	41
0.97700274	0.51084054	7
0.5708711	0.63837403	2
0.5544859	0.5678078	20
0.89013004	0.46374184	2
0.6417361	0.6243944	49
0.19766673	0.42506558	50
0.26782915	0.84126127	43
0.51655436	0.103619784	44
0.4979409	0.12527964	35
0.75122285	0.6424896	7
0.4843367	0.15113674	89
0.4336388	0.9401923	12
0.8834521	0.4006989	2
0.25497642	0.1768148	25
0.48930845	0.7990659	42
0.46732047	0.88728535	21
0.62434316	0.46447223	50
0.6615605	0.65541977	47
0.696925	0.5537636	54
0.4589434	0.66458076	96
0.0938201	0.7400853	0
0.37688202	0.46501085	51
0.477798	0.09399693	66
0.27731833	0.53524023	96
0.16287287	0.61506677	52
0.10640472	0.39898556	12
0.8117441	0.47406945	0
0.22397846	0.589467	35
0.31307554	0.25341228	22
0.7830407	0.5452868	38
0.032746464	0.38933983	26
0.43976718	0.93178666	21
0.55320936	0.5657439	10
0.17324193	0.6286833	19
0.4081511	0.60116976	47
0.8739962	0.46827465	39
0.38994962	0.6005038	51
0.6870923	0.68827707	63
0.17959572	0.26914585	48
0.5517887	0.41414952	49
0.519107	0.8319555	35
0.607118	0.5046771	30
0.22624232	0.86517805	67
0.19227122	0.41367164	50
0.01711282	0.3802785	9
0.84699726	0.5486871	3
0.48197207	0.29553434	62
0.29432055	0.655161	93
0.4508519	0.090755194	12
0.96086204	0.5102312	88
0.09096519	0.39199522	41
0.6860224	0.4205033	43
0.19376598	0.44907293	25
0.5306345	0.43489444	65
0.8064835	0.3620269	1
0.37499046	0.51010907	44
0.24165113	0.1811398	16
0.43835658	0.10494361	79
0.5630005	0.55511945	2
0.3601348	0.32795465	7
0.48306412	0.6741723	16
0.31184617	0.44309723	64
0.66679585	0.69030845	47
0.4367862	0.33185253	38
0.70756924	0.49381793	51
0.071142524	0.30827236	0
0.23378633	0.6134648	5
0.5820463	0.77896357	16
0.655727	0.08134786	0
0.29691067	0.4049239	51
0.42165664	0.5688505	52
0.26931697	0.8938138	37
0.44990087	0.6730053	96
0.65832865	0.13856627	33
0.19212568	0.3517389	19
0.58328205	0.49223894	93
0.3120275	0.5677801	44
0.94166327	0.3494844	30
0.36513197	0.13924237	60
0.48001915	0.26526785	21
0.6786724	0.42094254	36
0.69284403	0.5316134	38
0.11556416	0.5597983	46
0.611845	0.3417049	38
0.68080586	0.29006726	61
0.18474326	0.3571413	99
0.4426297	0.18472226	38
0.44919157	0.25555706	54
0.23410453	0.61257064	2
0.7831692	0.5364345	1
0.3904145	0.2737316	25
0.24777056	0.588477	33
0.51746947	0.13487838	35
0.55835503	0.36607406	83
0.9217384	0.5173899	46
0.40116107	0.5275528	25
0.27106172	0.3462262	30
0.17665814	0.55829453	25
0.9311115	0.6292859	59
0.89408845	0.46453065	4
0.2550219	0.88607645	22
0.37093532	0.20077875	11
0.16888328	0.60952353	35
0.9297917	0.5947018	29
0.24550788	0.58658516	41
0.7012935	0.61429006	60
0.5976062	0.52408016	57
0.689107	0.23708244	51
0.76250225	0.23234071	34
0.5501579	0.98236173	1
0.20737627	0.81668586	39
0.43518305	0.34766132	8
0.09340201	0.5553051	75
0.107577994	0.58734393	51
0.5026534	0.8012441	65
0.2856623	0.42510542	99
0.6399787	0.7327489	41
0.666722	0.30022135	87
0.4809503	0.36969808	44
0.6565282	0.5418065	41
0.38466507	0.6704197	4
0.8539338	0.60911924	19
0.54610294	0.7136433	2
0.83634925	0.73702914	2
0.59616745	0.54117084	64
0.4759028	0.84106386	59
0.3844857	0.6719402	4
0.8668001	0.45911196	98
0.39672604	0.26543528	2
0.21419929	0.84603107	50
0.3719312	0.2005293	19
0.37664756	0.2588515	36
0.4799175	0.66185313	47
0.44912884	0.94822043	4
0.47037452	0.5766779	53
0.24319273	0.86679626	93
0.72437584	0.2310876	29
0.96617746	0.5288831	2
0.7925028	0.5934784	42
0.45939514	0.89509887	2
0.7298484	0.6449915	25
0.6194912	0.5084352	61
0.3076419	0.5332321	87
0.5842572	0.6316752	26
0.57687896	0.5494568	12
0.37335733	0.10443396	94
0.18161364	0.26178798	6
0.33425057	0.5732814	49
0.82071364	0.72775936	4
0.92544013	0.32987452	36
0.69996667	0.7908701	22
0.4115685	0.45938396	41
0.8462182	0.61966884	53
0.63445044	0.88537896	35
0.9315026	0.6096128	39
0.54178506	0.44051713	11
0.4687656	0.13016744	33
0.47394863	0.670373	55
0.672953	0.2712498	43
0.69183177	0.73042375	97
0.3161828	0.65207887	37
0.43483177	0.32113665	97
0.4757265	0.6288991	45
0.18259276	0.42261377	24
0.4494338	0.08348624	25
0.5632704	0.7884415	3
0.44888392	0.105019785	99
0.883915	0.46949258	92
0.5923583	0.6288574	47
0.3108446	0.39028326	30
0.39217174	0.31438467	99
0.5157732	0.43161973	99
0.61626935	0.68797606	99
0.46610314	0.434838	45
0.6798229	0.23186226	45
0.8584694	0.5419834	1
0.4065106	0.26285374	20
0.43940145	0.5455101	45
0.15989205	0.46097985	2
0.58739436	0.0	37
0.6996776	0.5337452	53
0.693484	0.84637195	7
0.33093587	0.8339568	1
0.8012832	0.79594505	17
0.54971033	0.563622	10
0.17269088	0.45998904	6
0.79966265	0.54792166	26
0.18837321	0.55554503	1
0.45776305	0.16252156	26
0.79712504	0.36108205	3
0.4990412	0.6583729	98
0.04621676	0.46319762	44
0.28739905	0.82056254	59
0.24427909	0.49784172	49
0.46674553	0.16413559	2
0.7121527	0.23401333	54
0.80703944	0.4778812	90
0.72444475	0.40113938	99
0.65402585	0.26098254	55
0.37197936	0.47730362	73
0.38490757	0.27309617	20
0.27325833	0.8762925	51
0.54340124	0.9915708	1
0.68376034	0.65453434	84
0.6897483	0.7170598	51
0.93924177	0.33690047	2
0.68102384	0.6673005	63
0.70358276	0.7256167	47
0.70626634	0.22167899	48
0.7194226	0.71772957	3
0.29925916	0.8071269	94
0.42410988	0.2888279	76
0.2263604	0.48509243	44
0.42304116	0.8566163	0
0.24216495	0.49944043	55
0.9827667	0.5227661	3
0.7251145	0.4426578	99
0.19036229	0.7966812	0
0.24757288	0.19521914	32
0.8382361	0.58947045	41
0.67817014	0.7000244	53
0.7038764	0.52612126	60
0.55671304	0.56827855	20
0.22119485	0.8203536	30
0.4278759	0.85075957	15
0.3414233	0.37055856	94
0.72013885	0.643048	40
0.6626672	0.27757013	86
0.48619375	0.87996686	41
0.44488716	0.94505197	2
0.47624767	0.083518006	41
0.3196198	0.82670283	57
0.540067	0.99796075	1
0.24895103	0.824462	69
0.3788093	0.1299267	80
0.59005475	0.6135756	95
0.69545406	0.22037718	33
0.5320997	0.30730286	3
0.9986214	0.52108765	2
0.46142477	0.6127554	12
0.5216054	0.11434267	14
0.25979838	0.8762699	46
0.33388495	0.5874223	92
0.7889099	0.7759407	90
0.40544602	0.6005437	68
0.35958913	0.58522	55
0.7956498	0.57574934	99
0.6694253	0.07678206	1
0.69082236	0.3804773	72
0.32092512	0.25277466	4
0.09855221	0.7317817	5
0.655668	0.121592894	40
0.36243993	0.12609507	42
0.23194155	0.50068027	77
0.6365801	0.65320307	93
0.85558766	0.5453941	0
0.46505976	0.18470967	3
0.7512066	0.28068745	40
0.86540437	0.4092094	3
0.55024683	0.3666819	68
0.3187324	0.42855886	3
0.55693984	0.43514448	19
0.7434641	0.4368245	35
0.58540326	0.5493453	37
0.5504476	0.22618131	1
0.27496985	0.87079346	97
0.6653494	0.41216117	43
0.47741967	0.8114941	52
0.5442767	0.70940775	35
0.24881986	0.3359528	44
0.016115678	0.37943825	28
0.86954653	0.5399504	16
0.7061971	0.2525222	93
0.49376714	0.64543414	61
0.93573564	0.5994018	39
0.51565665	0.8887843	24
0.26006967	0.33623475	30
0.38160643	0.6932715	68
0.39927024	0.5277394	33
0.26176703	0.37876981	44
0.43578026	0.18009582	4
0.51393706	0.11562803	67
0.24195263	0.5413747	97
0.37293306	0.202656	5
0.4182051	0.4785535	83
0.47622094	0.17564753	40
0.615776	0.3494761	9
0.742382	0.64309716	8
0.6797284	0.4204009	95
0.19434506	0.36466974	51
0.30919865	0.5566779	38
0.22883932	0.511135	98
0.49496394	0.72558975	52
0.43140966	0.68484694	52
0.61918014	0.53580016	46
0.32366088	0.8368122	48
0.60147184	0.43195957	4
0.47242546	0.1386567	89
0.057620898	0.44825217	30
0.58433443	0.017200634	25
0.63745415	0.8833869	43
0.44123507	0.5834715	54
0.106450334	0.5766305	2
0.6364501	0.088098586	9
0.72079176	0.648808	99
0.22627158	0.5011484	72
0.6400873	0.6477753	38
0.5255038	0.48585045	65
0.76509494	0.6468676	11
0.09633427	0.5800287	4
0.6832563	0.6530149	46
0.21639153	0.47399765	59
0.93338555	0.34294763	35
0.8610415	0.40323162	52
0.36219877	0.12426426	51
0.5488733	0.97544044	2
0.22911356	0.4777217	40
0.6301349	0.30132857	44
0.28165597	0.43715826	37
0.2899003	0.4818287	96
0.6785502	0.68952185	62
0.64488447	0.9005458	17
0.39930663	0.6175405	16
0.33844367	0.5672837	46
0.22794104	0.38449448	11
0.5170546	0.22890209	25
0.2793927	0.8717116	31
0.4219415	0.5887418	99
0.7404926	0.63613456	17
0.6294801	0.73331165	45
0.098104775	0.7381687	4
0.3982537	0.6498224	64
0.90431345	0.47495583	42
0.6123995	0.34741098	20
0.66208416	0.48142138	47
0.6282201	0.73689985	2
0.5594394	0.4231651	31
0.09929543	0.72835445	46
0.7072855	0.50830424	2
0.20587954	0.47959232	47
0.7533278	0.4131019	7
0.34899887	0.41035923	47
0.47039154	0.17643966	44
0.3114848	0.5619023	34
0.7932397	0.78032845	51
0.41456944	0.64501375	80
0.740562	0.25369257	75
0.4912861	0.37280607	42
0.82576406	0.61674327	47
0.7564789	0.46017313	29
0.71439177	0.78784543	10
0.10518888	0.38964427	27
0.5070383	0.51381946	10
0.023461511	0.50899607	15
0.69935673	0.21436037	98
0.30533928	0.42063382	44
0.4474741	0.08339363	25
0.3168708	0.8363915	52
0.52564853	0.48573884	49
0.089333884	0.5833597	35
0.34271088	0.25061843	97
0.46119797	0.0910441	7
0.4855001	0.7919824	12
0.4416342	0.6166288	29
0.3190686	0.25095323	3
0.47512284	0.6098409	45
0.18029447	0.5521827	36
0.330245	0.6013427	30
0.26028517	0.89141345	3
0.6855793	0.29966417	46
0.67685974	0.3215425	36
0.6431143	0.44885117	20
0.59318817	0.09333189	22
0.31402618	0.39624423	22
0.10357819	0.50231093	38
0.38728288	0.62117857	19
0.44881603	0.6094882	47
0.2609874	0.5904769	43
0.56606674	0.7934008	0
0.6466051	0.08328004	30
0.72085166	0.23611648	76
0.4592632	0.16424984	12
0.88078624	0.39624357	9
0.9013943	0.4485056	59
0.6111219	0.24348424	58
0.6980009	0.69638115	52
0.69949293	0.77696586	21
0.47514874	0.79098487	23
0.4539057	0.91407794	26
0.69004905	0.70336646	66
0.6715323	0.6535588	54
0.594835	0.5588637	96
0.23044895	0.17573419	1
0.2745761	0.37227583	49
0.2627675	0.8734612	46
0.4497222	0.12571062	47
0.4050888	0.2683791	4
0.9917555	0.52503496	3
0.30490667	0.3879341	38
0.09947825	0.73803836	4
0.64117867	0.65754604	7
0.19091798	0.45101365	41
0.29074755	0.6587076	54
0.6640622	0.63213366	98
0.04843587	0.44741532	37
0.06442451	0.32261747	39
0.30590737	0.5260225	88
0.33949402	0.26035956	87
0.86737776	0.45969984	40
0.091416806	0.7465692	9
0.5919186	0.1380725	87
0.56256276	0.78599405	0
0.44068924	0.0812171	33
0.37783065	0.26675832	27
0.5946157	0.539085	34
0.10401197	0.4955251	26
0.47668174	0.42043048	24
0.76288223	0.42424497	10
0.23853272	0.8608328	94
0.47970486	0.5323053	47
0.47994688	0.14445569	48
0.7926415	0.36032036	3
0.25275517	0.81628007	17
0.48649967	0.586563	55
0.6692282	0.15826668	46
0.70810753	0.67158514	43
0.19416821	0.7986074	31
0.40645295	0.7369996	19
0.39381835	0.6149205	16
0.6345587	0.9016876	2
0.49418342	0.10657313	87
0.44924903	0.32946938	76
0.4139467	0.57884413	68
0.36826745	0.1270507	99
0.66732305	0.23839226	45
0.6645598	0.14186564	28
0.45153055	0.91256213	42
0.89405507	0.4629762	2
0.44597247	0.17029981	1
0.40250176	0.27433512	20
0.19951001	0.8247041	98
0.25104704	0.5951876	99
0.23320189	0.3847273	33
0.68806535	0.63493276	87
0.24297479	0.19940498	67
0.19615577	0.414163	10
0.21741146	0.4404039	33
0.50036234	0.88420564	18
0.5731477	0.6361631	2
0.39697358	0.74564326	3
0.17395654	0.55686474	8
0.73290926	0.49824244	33
0.6334915	0.8941294	10
0.5116364	0.1655234	76
0.7252197	0.49623734	25
0.44276205	0.55403835	37
0.8864243	0.47427064	37
0.6545449	0.08470659	0
0.6587309	0.8653301	30
0.48767307	0.41410828	2
0.5086046	0.8816208	4
0.05045597	0.4522684	19
0.2602998	0.41280967	92
0.611879	0.4244814	11
0.40068316	0.5197242	42
0.73515034	0.6318489	21
0.88011354	0.41988873	55
0.40300694	0.7370587	51
0.5024337	0.14880416	99
0.68471014	0.2915652	49
0.9388281	0.5181807	88
0.57580465	0.79783005	4
0.6472118	0.08460238	5
0.32890126	0.6356073	97
0.49945515	0.4537755	34
0.62659985	0.30599752	99
0.38956088	0.2098675	30
0.00988338	0.384534	1
0.510339	0.12415506	55
0.45542222	0.6177037	23
0.3288485	0.47321948	36
0.45806652	0.62497497	40
0.4627224	0.122069255	41
0.027678087	0.5193489	19
0.035213877	0.5201654	29
0.6540707	0.08740999	1
0.68199724	0.1448806	5
0.24624772	0.5518652	77
0.6520198	0.29062864	69
0.6019649	0.0108955065	40
0.69807565	0.53646535	99
0.25086612	0.86613864	47
0.7052589	0.66988003	40
0.7897392	0.56046885	33
0.47696492	0.67887115	40
0.11735391	0.38823426	25
0.31962132	0.3809324	28
0.2355229	0.8506875	99
0.8535705	0.53147304	4
0.44386202	0.8434142	46
0.3178107	0.42913336	12
0.36005306	0.32445556	7
0.6883433	0.37925634	63
0.4724731	0.09072706	33
0.73959124	0.63460463	30
0.35537165	0.5280355	62
0.35022953	0.49207252	91
0.48820698	0.62234557	54
0.6707456	0.29589218	34
0.6386344	0.72846806	42
0.08747181	0.587639	22
0.6955068	0.5573555	58
0.94971794	0.3313566	2
0.45146242	0.9143047	52
0.08825716	0.31197098	35
0.3868455	0.20508263	39
0.22492325	0.18144071	36
0.21385553	0.5660056	95
0.19963187	0.55826366	50
0.3054492	0.52683234	97
0.47221598	0.64158297	49
0.5460231	0.4291171	38
0.746579	0.57574534	98
0.42698148	0.85098714	40
0.44122753	0.8715739	55
0.5396405	0.9820715	7
0.6690397	0.5900949	53
0.43532187	0.39971063	95
0.5122569	0.17617053	99
0.81855184	0.46658015	40
0.54089403	0.255149	74
0.69049376	0.3267631	43
0.54564875	0.6739136	41
0.49629033	0.67846894	47
0.34871426	0.5816396	96
0.18944436	0.35273752	33
0.10390341	0.38673633	30
0.4439502	0.94188416	29
0.35951167	0.45990878	57
0.4726566	0.090512805	49
0.50056005	0.52512026	49
0.6428385	0.7291138	50
0.60381573	0.29233143	90
0.71047944	0.2295337	30
0.70079285	0.28891566	49
0.49090913	0.4957717	41
0.6007304	0.6317915	23
0.5022013	0.11616084	37
0.7507928	0.50016236	97
0.27822685	0.8438402	38
0.75892085	0.42230844	5
0.09735825	0.38999325	46
0.6710136	0.25396866	41
0.87936425	0.4132381	23
0.2576171	0.5058088	56
0.7924724	0.54143745	46
0.62045646	0.4979259	92
0.6901881	0.6998233	29
0.39503852	0.68029845	9
0.7390004	0.47725695	46
0.7617663	0.4701343	61
0.70137215	0.78093594	26
0.32074162	0.2587177	37
0.71930856	0.38394237	4
0.22053425	0.45113656	46
0.87827927	0.40493578	24
0.40466532	0.76144683	35
0.84222585	0.5489913	4
0.7483424	0.22698893	74
0.4674875	0.8029634	18
0.5555937	0.38502377	31
0.4368589	0.60536057	96
0.19866318	0.56538594	36
0.45507982	0.3393511	51
0.7163901	0.22692433	53
0.4426859	0.8619366	0
0.19398223	0.80414265	2
0.288463	0.82043535	99
0.39235845	0.6282998	44
0.075003035	0.31169885	32
0.6478426	0.3201274	66
0.6865095	0.52372396	44
0.22903118	0.5298028	62
0.6292685	0.8838357	2
0.71529895	0.7162856	1
0.7858436	0.80135834	39
0.4819362	0.09579919	55
0.67479604	0.63777554	99
0.41695327	0.64903903	49
0.39734247	0.6474607	83
0.8777699	0.4081101	11
0.3813191	0.6219016	62
0.70319474	0.5827479	48
0.67564917	0.31418303	53
0.585863	0.5595851	9
0.75076777	0.21548828	55
0.08018457	0.3390167	53
0.87448895	0.40441456	9
0.07235855	0.31527093	39
0.18912284	0.2630828	10
0.2599039	0.3530479	51
0.42693108	0.61148584	67
0.35583526	0.11346217	3
0.6997646	0.50519526	32
0.20820612	0.7866898	24
0.86374116	0.45843297	59
0.92231596	0.61134726	99
0.54442	0.08226924	97
0.44939694	0.57345974	31
0.21697666	0.59465826	26
0.45453835	0.1810236	11
0.06748468	0.31818396	39
0.32451487	0.81352746	53
0.6865499	0.23232098	56
0.95151424	0.34331688	4
0.5166791	0.13797988	11
0.22814251	0.6076186	33
0.27217045	0.3480035	76
0.9881722	0.5212784	3
0.5531554	0.11066818	36
0.21582651	0.8523912	99
0.510208	0.108733825	23
0.49114734	0.06846615	36
0.8627783	0.41207898	47
0.2432231	0.5411476	47
0.7567708	0.4748275	67
0.26304826	0.4927102	99
0.03284281	0.3973251	35
0.61088765	0.43832427	3
0.89204764	0.4684169	25
0.2137278	0.2774547	46
0.80044645	0.37423736	5
0.65963227	0.24998423	37
0.12071849	0.4365897	99
0.6806421	0.85303307	52
0.5578794	0.71363944	0
0.488379	0.2829443	47
0.65551084	0.15428449	39
0.7106916	0.71060216	34
0.28432578	0.41607037	99
0.25896645	0.4946112	41
0.6821373	0.4431404	80
0.6637572	0.7105009	45
0.6968068	0.5014629	42
0.48336294	0.78536683	9
0.51354146	0.4745646	10
0.9441652	0.59910214	25
0.756227	0.6486821	7
0.32222348	0.41725472	39
0.33994204	0.46725273	25
0.5890907	0.09240272	42
0.6809552	0.40815344	36
0.32006484	0.4601172	74
0.6995043	0.77545524	7
0.7939768	0.5867075	33
0.6443038	0.9016025	1
0.43189093	0.46277666	2
0.43903348	0.49275282	93
0.2965105	0.38827366	20
0.23708667	0.45080653	92
0.34273	0.4262526	99
0.88580656	0.40141022	2
0.33306202	0.5371798	66
0.105370745	0.49217084	35
0.101398	0.3322355	99
0.80114424	0.36031312	16
0.1124936	0.39089513	20
0.646081	0.14593007	98
0.23421057	0.39411643	33
0.615105	0.4250453	22
0.86006093	0.5546777	18
0.6697977	0.07479903	28
0.60982394	0.34543633	4
0.62631667	0.7118629	65
0.46397206	0.08690785	52
0.3490189	0.39121228	47
0.17597307	0.55699533	21
0.08537618	0.31165388	39
0.08876931	0.7375556	2
0.41343036	0.8516529	2
0.4828077	0.8668134	35
0.082961366	0.32986528	43
0.7281779	0.31717068	99
0.23093952	0.49494284	48
0.92518675	0.3385145	42
0.0824951	0.57838833	34
0.23886868	0.80759215	47
0.16178855	0.45506057	19
0.70400053	0.6696265	13
0.9466992	0.33611652	0
0.32892582	0.53103584	64
0.19510798	0.5513016	36
0.78314775	0.5398985	39
0.34811732	0.26725173	57
0.6615556	0.6474953	98
0.41844964	0.3306126	96
0.10849528	0.39737904	25
0.22583063	0.81677675	54
0.71337396	0.25136635	23
0.38109902	0.2162908	47
0.6854906	0.55368996	81
0.41767	0.5935012	49
0.17567654	0.6346521	33
0.6848887	0.6429622	53
0.019158386	0.5154564	9
0.3651007	0.19885388	8
0.63272923	0.52767134	66
0.24994294	0.19183224	27
0.59978086	0.60835993	98
0.21637249	0.845056	99
0.8115464	0.5963569	49
0.5130736	0.4329139	81
0.18744828	0.27895185	5
0.83978343	0.54632795	3
0.26267257	0.4204971	42
0.26115718	0.36345875	84
0.5517157	0.5654601	1
0.940498	0.32466877	14
0.4709558	0.28572902	33
0.19786365	0.41726473	37
0.7254834	0.2465723	95
0.6890315	0.7681661	10
0.4227238	0.66781205	99
0.09365442	0.39922562	30
0.232492	0.17465241	12
0.64352417	0.30601296	47
0.56117344	0.42435414	37
0.386115	0.20458753	25
0.22543752	0.46361944	26
0.30085748	0.47016025	61
0.5428366	0.47972944	28
0.82129997	0.55838597	94
0.040884808	0.5113983	19
0.97331446	0.5373463	32
0.048723616	0.45030275	36
0.069050595	0.44898704	7
0.2531985	0.89955527	35
0.7408758	0.43210968	45
0.88191974	0.45544598	46
0.5180672	0.12717919	77
0.8595233	0.41657633	62
0.94665444	0.5397949	59
0.4803444	0.6455997	51
0.21928574	0.45691526	99
0.64263785	0.8876775	26
0.79863137	0.38426688	98
0.18622707	0.79693884	0
0.22731096	0.5774434	55
0.91729915	0.61307967	98
0.2397137	0.41763526	55
0.41332036	0.5560351	67
0.47902733	0.7940864	10
0.5174933	0.42988694	81
0.5495733	0.97267187	35
0.60785306	0.43587488	42
0.18798287	0.8633071	96
0.8020564	0.3687188	16
0.35708869	0.5561387	37
0.16547057	0.61221755	46
0.5650841	0.49586055	86
0.41136628	0.8607647	1
0.6988007	0.5641257	98
0.18916523	0.4780041	99
0.94113666	0.6160242	4
0.46101797	0.21644747	96
0.8383692	0.5906743	25
0.23984365	0.18500954	42
0.2847389	0.4661471	52
0.70010453	0.2749803	98
0.6819537	0.14532192	33
0.61887693	0.42692137	15
0.5924527	0.03899519	27
0.69892293	0.7270505	96
0.07980095	0.45191282	68
0.43632245	0.5838563	61
0.29214126	0.6627568	50
0.69208795	0.5752694	83
0.3976654	0.6384321	91
0.68454856	0.5266975	61
0.2954218	0.51331776	80
0.46982092	0.7969406	12
0.27987617	0.50763077	52
0.6201619	0.57541543	74
0.6910753	0.75992703	47
0.65540373	0.07320823	43
0.8172324	0.47987998	70
0.6748519	0.55412614	93
0.22492768	0.19943053	98
0.6861175	0.5265071	59
0.888345	0.40219468	2
0.9507272	0.33409292	30
0.46369526	0.10864034	99
0.26247078	0.8149881	5
0.42619085	0.37527445	34
0.45245492	0.07901117	48
0.60934937	0.34396848	25
0.70907265	0.41681954	98
0.706519	0.22591181	54
0.39352277	0.7584065	9
0.7141206	0.24864595	59
0.09861662	0.5766429	30
0.097815886	0.57724565	35
0.6799444	0.30263582	66
0.45822287	0.60025156	40
0.10409862	0.7433354	37
0.8411814	0.55118364	2
0.4121611	0.6521205	3
0.5507916	0.9952048	1
0.20768769	0.82661796	47
0.9724295	0.5246485	16
0.7581874	0.4216957	1
0.88589656	0.4017857	3
0.42689002	0.8520826	15
0.75351053	0.28542677	21
0.31479004	0.5961638	29
0.40571943	0.53688645	99
0.43570015	0.30340797	81
0.84925115	0.5494339	1
0.63911986	0.85679674	43
0.7203062	0.26602542	68
0.4484188	0.63764894	37
0.21629429	0.81101537	56
0.4552753	0.94227415	2
0.799866	0.3672113	41
0.69660646	0.4276837	61
0.661591	0.08264551	1
0.6404257	0.0983702	52
0.25368953	0.5442835	89
0.3675409	0.43052837	48
0.42821768	0.46162543	15
0.3325048	0.26186445	3
0.4777787	0.8383984	99
0.21890351	0.88087773	35
0.42933398	0.92305464	11
0.68763566	0.69861746	66
0.67893374	0.14204979	37
0.20216179	0.87700534	22
0.92112315	0.6210554	23
0.6798048	0.7279113	64
0.7180567	0.4345069	40
0.593416	0.11749971	37
0.72077686	0.41981447	46
0.67172277	0.49170372	36
0.09285664	0.7532789	53
0.52705985	0.16606078	27
0.4808326	0.10393341	59
0.39898318	0.37098482	46
0.45392242	0.9059968	65
0.21178748	0.45806098	66
0.38496432	0.27486998	27
0.069749944	0.3317697	34
0.55062413	0.573114	21
0.41099513	0.7652151	57
0.4603577	0.7032835	57
0.43489608	0.34872022	6
0.47304818	0.9082753	47
0.2544253	0.40144688	77
0.3255096	0.5932694	30
0.31103477	0.38869622	47
0.46550727	0.6277112	34
0.39889568	0.5125883	93
0.8570309	0.606454	11
0.65635127	0.54123205	63
0.66877466	0.3017576	94
0.30829918	0.66492116	99
0.018149804	0.38480595	37
0.6241469	0.73422426	29
0.22477968	0.8657963	35
0.5452676	0.2217068	25
0.9370977	0.33832332	12
0.68600684	0.5892604	73
0.8123904	0.47061488	9
0.2789533	0.6381981	91
0.76276624	0.22891974	17
0.27940056	0.36609355	30
0.28916472	0.63444704	60
0.618933	0.15700398	51
0.38919607	0.6199234	15
0.188224	0.42314935	3
0.5851856	0.6253226	40
0.33569813	0.8323639	9
0.3720654	0.208275	28
0.25689077	0.5699464	47
0.31000724	0.56186974	34
0.44295645	0.17878751	2
0.40567696	0.3693439	60
0.49037167	0.51028854	32
0.4766348	0.83902586	60
0.34563074	0.4748681	98
0.65470153	0.2530643	3
0.488549	0.5903344	99
0.25094485	0.8407294	39
0.48019058	0.27058518	25
0.24708597	0.38723573	72
0.69503206	0.84929305	3
0.7071012	0.49384776	42
0.019527359	0.5101507	12
0.38839668	0.5739337	95
0.08465781	0.34351256	90
0.4915115	0.13579793	45
0.2675996	0.68808997	12
0.5928079	0.11085809	46
0.28131714	0.6624215	97
0.09941225	0.5759402	40
0.20228404	0.8520246	41
0.20667782	0.8856763	0
0.937739	0.5186737	30
0.09232984	0.58196014	7
0.3154924	0.2524252	41
0.83464795	0.7339924	1
0.5630026	0.778283	3
0.7028623	0.6685385	7
0.91172147	0.3421782	32
0.6687317	0.60617876	95
0.7144873	0.37879807	19
0.5661111	0.56673574	15
0.50248	0.4458327	42
0.47279012	0.8915253	97
0.12720859	0.508495	10
0.8585496	0.39841372	28
0.28462183	0.4375313	48
0.39291042	0.6259084	21
0.74044454	0.25021964	49
0.45688707	0.18123181	0
0.6974924	0.77844185	22
0.2024221	0.27857047	23
0.11157174	0.7521714	9
0.32296276	0.5654687	44
0.4529547	0.54387397	39
0.6684125	0.3150516	35
0.45012876	0.6474538	43
0.21342725	0.78984994	51
0.563298	0.6955495	40
0.3333551	0.26118976	3
0.25681886	0.88845176	2
0.28769872	0.64785355	23
0.8629768	0.5358128	7
0.41237068	0.30219197	98
0.52962184	0.091459654	50
0.25309741	0.8155733	54
0.7135039	0.6166563	90
0.16003992	0.45731592	11
0.92884624	0.3418884	10
0.34798095	0.5600211	87
0.47729135	0.38563967	98
0.49800587	0.60804635	33
0.75850415	0.23302309	37
0.35780945	0.31831005	24
0.8150088	0.79029655	26
0.40053177	0.52293926	10
0.6956322	0.6886326	42
0.55876493	0.70916367	25
0.5542112	0.11601256	37
0.45307425	0.9060138	38
0.55374414	0.56513387	4
0.71991503	0.29408118	54
0.7675811	0.23477729	7
0.4278761	0.61316466	84
0.6726122	0.27582034	72
0.18230104	0.26811922	2
0.33830035	0.11105386	0
0.4176376	0.679633	98
0.9645257	0.5294199	16
0.23374361	0.39509115	45
0.4477902	0.7043244	69
0.2844699	0.67999625	10
0.3562101	0.3339182	33
0.020654919	0.38009736	28
0.27053577	0.69271386	6
0.57828146	0.047906782	76
0.5653693	0.7034535	7
0.25039342	0.3488874	54
0.5875877	0.110661045	46
0.2523714	0.45017055	48
0.48436427	0.68090063	4
0.713255	0.7183372	14
0.4895816	0.671452	47
0.19394791	0.87239987	67
0.63888747	0.89721465	2
0.80788136	0.80373245	26
0.8648271	0.6143954	37
0.36930218	0.44726315	49
0.81253004	0.76004297	45
0.69719225	0.65850735	14
0.68460804	0.8461488	9
0.99219674	0.52100456	2
0.50452155	0.072231576	40
0.66416246	0.07996796	38
0.5874012	0.5554738	21
0.23344897	0.5830856	48
0.22688085	0.60084015	39
0.9462573	0.3358071	12
0.70170677	0.50728583	12
0.43362486	0.90724117	22
0.18304026	0.5698165	83
0.774143	0.5575994	40
0.5713597	0.4948562	89
0.54400563	0.9878943	0
0.22476117	0.8719646	35
0.20634195	0.58759236	50
0.22099526	0.45187393	43
0.46704975	0.2828783	61
0.55781424	0.71095645	16
0.6909106	0.5098753	45
0.401032	0.5287945	31
0.30343348	0.46961686	45
0.46475792	0.29065484	99
0.6502216	0.50853276	65
0.09303284	0.5692027	81
0.35775277	0.65638053	65
0.47956678	0.4114535	42
0.27018073	0.3734028	79
0.8938218	0.3998523	6
0.09276583	0.57948893	45
0.5078481	0.45972064	34
0.26347625	0.876052	55
0.33097708	0.83313304	2
0.34524748	0.33253348	38
0.19184999	0.45946386	90
0.04454932	0.5122843	19
0.12363505	0.39562201	33
0.5749977	0.56322885	30
0.5694015	0.43203586	71
0.7947189	0.5952663	22
0.61855763	0.33290586	30
0.40837336	0.31666306	56
0.6654677	0.49989715	27
0.5274226	0.43083024	62
0.31222072	0.38143826	6
0.89648265	0.47571617	3
0.48087493	0.20430136	51
0.4815982	0.3935636	32
0.69907755	0.78439605	41
0.6080758	0.42748544	5
0.43624896	0.34812105	34
0.36509228	0.1950287	7
0.5760684	0.7936143	22
0.69392663	0.29407826	44
0.5098637	0.6459256	40
0.449119	0.32019395	39
0.51247025	0.55594337	36
0.07824356	0.35514668	41
0.59834826	0.35166767	2
0.40739113	0.6280394	42
0.8200427	0.7373183	44
0.28870505	0.58553857	47
0.57989734	0.63724655	9
0.2280065	0.5954719	24
0.48902464	0.09599941	45
0.8508022	0.60592663	25
0.5026462	0.87182665	4
0.21751167	0.84463876	92
0.24177098	0.8529291	66
0.06956442	0.3107258	23
0.75675744	0.42319432	3
0.34677327	0.44537124	55
0.19958967	0.5770982	67
0.28908136	0.480739	52
0.26762182	0.4333309	82
0.083229914	0.74205947	6
0.6168585	0.4305614	22
0.438205	0.5782443	63
0.75461525	0.4231107	35
0.85867274	0.5293429	3
0.61730254	0.43786418	41
0.6672894	0.15249178	27
0.56452656	0.5085017	99
0.434652	0.46704665	3
0.29856202	0.5536946	34
0.5170473	0.52298373	6
0.18201755	0.35499963	21
0.2581376	0.36245397	44
0.76139784	0.42062902	5
0.49228078	0.8081818	6
0.4844836	0.40459844	45
0.7795484	0.54074925	11
0.255786	0.8751135	14
0.5611009	0.13483977	39
0.576681	0.6291806	2
0.86401695	0.4042719	46
0.75304055	0.4189096	16
0.39999613	0.4526216	30
0.69039845	0.578536	43
0.6516155	0.3130742	24
0.9766902	0.5214916	16
0.37172398	0.34225586	37
0.63259566	0.5592423	96
0.36124676	0.54171157	98
0.5905641	0.012135083	3
0.71101445	0.78283423	7
0.40113088	0.5341248	40
0.61627567	0.12356349	62
0.7111621	0.454512	25
0.08135361	0.32525003	32
0.72771335	0.3743953	32
0.47467571	0.5290684	75
0.54237324	0.4274377	16
0.34127688	0.27097318	44
0.332605	0.59229237	35
0.6439557	0.7193155	94
0.19259189	0.6439181	55
0.6762642	0.8391251	31
0.78829896	0.5599624	69
0.941043	0.6175849	5
0.5926261	0.5466954	89
0.574423	0.4744042	43
0.66925895	0.30777493	42
0.4982578	0.45947656	51
0.67319185	0.13520528	6
0.47035256	0.5037334	98
0.18522002	0.5406869	25
0.3561596	0.43979356	45
0.47903246	0.4131885	30
0.86305565	0.39732152	72
0.25707036	0.80205894	33
0.93149	0.34771627	39
0.24065861	0.541512	46
0.41788197	0.45908868	31
0.6416553	0.52171606	54
0.5724211	0.54845816	33
0.0905937	0.73934716	1
0.43036735	0.3486505	13
0.510205	0.36562806	33
0.50552666	0.08265484	30
0.24495344	0.46931556	68
0.39044994	0.7628397	19
0.37832168	0.3370369	51
0.103653915	0.561156	76
0.6982397	0.76051056	41
0.47018433	0.6566602	44
0.24392061	0.18901038	22
0.68416303	0.42201772	41
0.6529203	0.13171828	51
0.0887036	0.5750375	80
0.32365382	0.83888984	30
0.4496967	0.9262122	53
0.5744332	0.026304372	18
0.6764396	0.3911964	57
0.21819232	0.43365932	50
0.18557017	0.55607045	36
0.9445164	0.6243764	49
0.47139713	0.80434805	21
0.63897145	0.44629368	55
0.32971048	0.26419812	35
0.5315874	0.9882131	2
0.6711967	0.25839794	39
0.7501915	0.63407993	6
0.23999095	0.19031638	26
0.3245459	0.4371598	96
0.27119473	0.38398838	37
0.2929312	0.43519244	58
0.5522163	0.42534903	8
0.086484395	0.5559913	99
0.32251695	0.44843918	33
0.7984164	0.59504396	14
0.49835783	0.5640275	98
0.8036941	0.46221453	17
0.6958562	0.22593713	34
0.41709402	0.91445845	96
0.4709353	0.159822	99
0.31613234	0.792007	45
0.49768856	0.8763085	17
0.6989249	0.3878477	41
0.8405893	0.5888106	77
0.37119755	0.3298604	9
0.5100553	0.8759136	11
0.8460267	0.53335243	50
0.26027402	0.86018646	40
0.49911302	0.66915756	47
0.7991356	0.36173186	1
0.811831	0.80907875	0
0.1713627	0.5562388	2
0.31503293	0.45193467	46
0.56258947	0.10477296	50
0.87956244	0.40069973	26
0.22824809	0.48637983	32
0.46213502	0.17524831	36
0.11116006	0.49378043	46
0.6770261	0.30794245	76
0.21560912	0.8794216	43
0.7770709	0.5566627	92
0.25100616	0.48458833	66
0.2646249	0.46536446	95
0.69800043	0.24157058	54
0.21575186	0.84099036	58
0.46016562	0.6127446	33
0.9368876	0.6104519	4
0.4557336	0.09359154	48
0.21352397	0.59462684	26
0.73032373	0.24075912	44
0.27065748	0.8879713	4
0.8601419	0.5296062	3
0.21044947	0.8337249	80
0.44124484	0.9497082	37
0.091758125	0.5511684	77
0.27059984	0.36390722	55
0.69981545	0.22510356	40
0.5247958	0.30112255	89
0.11740636	0.49922785	62
0.32217824	0.25323915	11
0.7612149	0.2218003	21
0.6318591	0.881495	29
0.25057992	0.35803264	37
0.3071985	0.38334104	7
0.37726027	0.5583368	50
0.56336224	0.78123283	0
0.61523896	0.33371744	39
0.44702992	0.87030524	82
0.79821813	0.80118096	17
0.37399638	0.5116948	69
0.4746116	0.62463224	38
0.1734102	0.26191226	1
0.6976331	0.71652454	28
0.5646236	0.036399137	49
0.3292271	0.64970374	26
0.24636355	0.81342113	29
0.36882794	0.34021792	37
0.4783177	0.6065935	70
0.419208	0.46666202	29
0.3565803	0.1089229	9
0.1973712	0.3454084	37
0.28234527	0.4461417	50
0.47981253	0.7956192	35
0.6964486	0.2322766	97
0.010096764	0.51310205	30
0.763557	0.6429049	29
0.107162766	0.39426142	3
0.8623773	0.54308337	3
0.816334	0.46551704	33
0.73099643	0.41824543	41
0.6166707	0.3225918	51
0.43101606	0.32584414	22
0.59086466	0.0016604965	3
0.44859558	0.940533	2
0.25552717	0.3401654	18
0.58552104	0.09370789	23
0.44949552	0.3195122	34
0.6013152	0.35047862	13
0.08905601	0.5863252	7
0.625113	0.4257835	51
0.23408219	0.1794929	17
0.6797422	0.2656455	39
0.82737374	0.7306373	1
0.6956938	0.5556846	36
0.68147	0.29387164	53
0.75464904	0.4209381	8
0.48085	0.7879862	6
0.18400823	0.26723346	13
0.4581698	0.53054446	49
0.54494005	0.23013425	24
0.31876218	0.49606282	54
0.28419775	0.6318424	61
0.37458888	0.574358	98
0.24892715	0.1963611	34
0.5878683	0.44978943	44
0.51691836	0.064012036	33
0.8131486	0.806681	1
0.23765701	0.81082255	45
0.6350769	0.31357732	36
0.3366059	0.096088655	3
0.27630216	0.67558765	7
0.70483774	0.38191092	2
0.33275726	0.5961229	52
0.6247725	0.7402734	1
0.4313855	0.397509	31
0.054935075	0.457008	39
0.93210185	0.62804055	46
0.6327877	0.4556743	61
0.5801139	0.63876766	8
0.5255785	0.12524241	44
0.74109656	0.2367745	7
0.47712108	0.28231463	3
0.49708557	0.38194865	44
0.47953275	0.130893	50
0.39108875	0.6890083	51
0.6318655	0.73825186	3
0.19433506	0.3461866	27
0.31411818	0.5946499	43
0.7157149	0.7789239	10
0.45377618	0.6143209	35
0.18569793	0.79647815	0
0.72567695	0.22272405	36
0.60203886	0.42752907	56
0.49025017	0.18511797	80
0.68988	0.6838252	86
0.41239372	0.73749566	42
0.7797456	0.55185896	44
0.45843717	0.49714625	72
0.7617988	0.2388869	45
0.4555591	0.9097638	81
0.17971413	0.2650077	10
0.806476	0.36720717	28
0.69458145	0.62483054	47
0.30908346	0.5341609	52
0.4297915	0.37721756	47
0.28743088	0.68903893	1
0.32159975	0.47292888	2
0.66366446	0.86254865	43
0.10887816	0.55285585	98
0.4020103	0.6707468	28
0.1766704	0.45828447	25
0.22991307	0.17514028	2
0.5847707	0.5475156	33
0.29888543	0.42935765	29
0.36810353	0.2144407	58
0.6359554	0.54602313	60
0.93894964	0.62190104	57
0.07822829	0.35569817	42
0.465024	0.77007914	44
0.4741587	0.26846007	19
0.59814125	0.10385061	47
0.41085866	0.86374515	18
0.5552151	0.4286128	40
0.18536961	0.79677427	1
0.6948495	0.66557527	63
0.5829107	0.7943397	34
0.7990615	0.7860473	3
0.3695376	0.45606825	98
0.24123986	0.5284132	45
0.5321166	0.6462576	45
0.327743	0.24751824	12
0.82090104	0.7890026	18
0.6706714	0.14588848	2
0.1866645	0.41554034	38
0.8789916	0.47406626	38
0.4658461	0.5199035	94
0.46763384	0.16841224	47
0.516206	0.06720805	33
0.44318894	0.61488587	50
0.2125064	0.4883957	25
0.76013166	0.23718397	48
0.48869792	0.6223113	45
0.9343258	0.32696128	46
0.68467194	0.22217149	34
0.6238706	0.73781353	24
0.33452168	0.48916963	84
0.7182429	0.7161647	11
0.19053717	0.41966727	10
0.1877247	0.3617534	29
0.014006395	0.3729881	21
0.20824946	0.8212873	39
0.83530676	0.74690425	49
0.26367953	0.20941219	96
0.1050207	0.57346183	35
0.68149734	0.42233998	43
0.21388757	0.88000274	0
0.7179065	0.39985913	60
0.7279196	0.31698138	96
0.83633083	0.72099155	40
0.84126246	0.5625453	41
0.23809157	0.60192823	25
0.53771466	0.30972412	4
0.26207373	0.37641278	49
0.416686	0.85636383	0
0.56613094	0.7785336	0
0.96836823	0.51323664	2
0.63686216	0.51592857	49
0.6416836	0.89920473	2
0.546888	0.21959195	6
0.4704888	0.13818936	94
0.89225644	0.40093756	7
0.23781756	0.45030564	96
0.68150043	0.8389027	30
0.65376836	0.6861961	86
0.59894437	0.5042748	99
0.8447677	0.7280538	2
0.28882968	0.53515285	96
0.760822	0.41884327	33
0.2825037	0.6778025	1
0.33581984	0.25535962	42
0.26504433	0.5619701	42
0.5536322	0.56697994	20
0.33142966	0.25395727	3
0.5950027	0.117939286	89
0.2269062	0.48022538	25
0.6565398	0.1333718	43
0.6716291	0.42141223	51
0.7631231	0.24994132	47
0.6659695	0.086654775	40
0.7012006	0.6487042	26
0.39010936	0.25866708	44
0.98354536	0.52477497	2
0.33374825	0.83284837	33
0.08959223	0.5845406	3
0.65102214	0.8918822	32
0.8514824	0.61929756	32
0.6103283	0.56499267	99
0.54845494	0.3167793	24
0.30656967	0.45789135	55
0.53472966	0.33318296	43
0.26389533	0.39344165	99
0.7360582	0.23223554	53
0.20338774	0.88185287	3
0.47055846	0.08369215	38
0.41511768	0.4703149	35
0.9951323	0.52602017	6
0.68911463	0.855617	20
0.61985344	0.12330976	51
0.7125252	0.53220046	33
0.65641564	0.093922384	40
0.4872969	0.14659004	46
0.26003796	0.81244016	2
0.21850647	0.47330514	41
0.56357336	0.43025285	44
0.37872252	0.41915008	71
0.37291357	0.18931085	40
0.5866202	0.6310057	33
0.24925151	0.8664094	79
0.24037592	0.81241244	22
0.4081583	0.74096453	44
0.4471587	0.55939704	38
0.45573956	0.09670042	42
0.79451436	0.5978476	9
0.5408466	0.38393924	41
0.5338705	0.2359632	98
0.6536168	0.53293115	62
0.4495115	0.53377026	19
0.363173	0.10626911	27
0.22034125	0.8411264	98
0.5243088	0.11237008	15
0.39656913	0.75373596	4
0.17186983	0.63271064	7
0.48768786	0.6560944	59
0.36784172	0.39540514	61
0.7894589	0.48383012	37
0.19598763	0.63393223	46
0.31622627	0.7917434	86
0.4667354	0.5430764	57
0.30697984	0.5333386	38
0.63368267	0.12662864	48
0.84358376	0.6043591	37
0.6730154	0.42993572	43
0.69445163	0.51211715	31
0.63416696	0.6696973	47
0.6216762	0.6717842	48
0.9607679	0.5321366	40
0.53624314	0.98052746	7
0.40675357	0.7379933	3
0.56796056	0.70566404	14
0.81858766	0.742578	9
0.40120515	0.68456006	17
0.107581355	0.39454815	3
0.43953148	0.94649166	4
0.7078713	0.2989625	52
0.60704976	0.053859472	85
0.6866397	0.76245034	20
0.63984627	0.7231675	2
0.7642381	0.23109253	16
0.45917872	0.1861222	0
0.50494516	0.37424433	6
0.58738	0.47315803	47
0.25194892	0.39610896	53
0.27286643	0.53504014	93
0.65747297	0.721148	90
0.6385422	0.89071035	2
0.6781185	0.24884173	76
0.71939826	0.7161742	2
0.14516398	0.5279286	44
0.8856946	0.4008432	6
0.6197121	0.43184054	2
0.5368333	0.30227506	6
0.87540394	0.38863957	66
0.71727425	0.3884683	88
0.4985645	0.57431954	96
0.4086491	0.86344314	15
0.29914254	0.3550157	99
0.46761784	0.6116426	30
0.31354496	0.45224017	94
0.48741105	0.14574122	37
0.47761795	0.078879155	68
0.2132752	0.4817457	66
0.8709368	0.41014767	42
0.74333197	0.5451047	51
0.5148462	0.5210447	0
0.47834566	0.40467995	38
0.5711543	0.6392815	29
0.39057	0.6052905	26
0.69791716	0.7588463	26
0.4731674	0.19925195	36
0.66595644	0.72364193	99
0.7972765	0.80211633	3
0.52476645	0.19031852	46
0.4736913	0.6687949	55
0.23691067	0.18026379	12
0.6537043	0.42395416	89
0.21541089	0.600335	35
0.5766558	0.5662159	30
0.70075375	0.72018766	35
0.34905717	0.5455926	38
0.10397763	0.50335306	21
0.40196368	0.5258214	29
0.4282327	0.39418036	52
0.70198506	0.7002179	29
0.82753253	0.54648936	50
0.6624533	0.08485923	20
0.2727434	0.38946676	46
0.007847413	0.378743	23
0.5525239	0.3085112	13
0.23199104	0.8744162	50
0.44318032	0.17711024	25
0.37953937	0.1293702	65
0.6939664	0.7830025	7
0.5534223	0.70538646	6
0.58439267	0.018592242	3
0.18579315	0.25915304	26
0.44404942	0.33891448	25
0.5122335	0.071465306	33
0.25151262	0.3366646	17
0.48673263	0.45755213	17
0.7119862	0.2243628	34
0.168665	0.5533187	10
0.48040575	0.0885481	0
0.58127624	0.7891181	41
0.29412538	0.42585126	53
0.7969945	0.37824178	9
0.8526114	0.54625756	1
0.5240452	0.07713483	36
0.29015765	0.82886535	96
0.25768977	0.5483064	99
0.65310955	0.46645167	57
0.119767606	0.56603736	26
0.43142486	0.32722113	50
0.09444397	0.73005307	2
0.10573962	0.33903387	39
0.50089824	0.80389225	38
0.50862813	0.8877833	16
0.55504435	0.57426757	24
0.7076459	0.7719806	29
0.49704766	0.34734517	51
0.44977677	0.94508356	43
0.54053986	0.43203068	46
0.7729098	0.5406952	54
0.3162436	0.26043364	32
0.682315	0.8467217	26
0.8130751	0.4668293	9
0.8037557	0.8043882	28
0.62036806	0.6237874	51
0.4666357	0.19602434	26
0.43965802	0.9387482	8
0.014381436	0.51305425	10
0.41134337	0.47901872	99
0.31139353	0.4211359	4
0.42436534	0.4018296	97
0.39156136	0.27303365	49
0.585403	0.12046677	46
0.25843096	0.887358	46
0.2253869	0.84483784	49
0.5972218	0.013254909	4
0.60022575	0.35024458	13
0.3565623	0.33683345	39
0.9358742	0.6112302	42
0.30746853	0.81796145	98
0.6794572	0.3194797	16
0.64609104	0.5828468	60
0.3137585	0.51172245	99
0.21220383	0.868661	34
0.34478414	0.2534152	44
0.29483572	0.52558464	91
0.47531223	0.18840794	58
0.7446236	0.6588223	54
0.3323398	0.41662553	55
0.2894803	0.6609382	30
0.24721582	0.50503826	60
0.31037718	0.3936688	36
0.62795645	0.8694492	68
0.4960124	0.07981854	30
0.6433317	0.4921397	59
0.7197789	0.37616324	20
0.36782867	0.41874918	47
0.099092916	0.5794076	21
0.93305844	0.33193734	14
0.4117999	0.47796854	70
0.70128745	0.22999285	27
0.5185188	0.52555543	6
0.33253747	0.5556099	59
0.3958415	0.26418036	2
0.31632558	0.37311032	50
0.57506186	0.7119405	96
0.57007706	0.70263886	35
0.5881454	0.073978	33
0.53648883	0.24460305	96
0.48827955	0.6216073	85
0.59921956	0.6186215	45
0.28170145	0.64139646	43
0.8786705	0.40203786	2
0.79647017	0.60141665	4
0.9520777	0.6223353	25
0.26944017	0.8954959	30
0.11229732	0.5033443	9
0.3549712	0.09971138	45
0.38443798	0.5111482	99
0.3706694	0.1970059	2
0.48886362	0.37392202	27
0.27728197	0.40026945	94
0.48294145	0.2781953	7
0.468774	0.2766439	45
0.66492563	0.27500194	68
0.5167035	0.14109397	33
0.6890498	0.85467577	23
0.7576705	0.5669588	54
0.032281294	0.51969236	11
0.39753017	0.68145424	50
0.8432746	0.7323994	2
0.24076563	0.89558125	46
0.2305667	0.39910722	34
0.810815	0.46076572	33
0.7460167	0.41087124	49
0.49378052	0.10018343	85
0.09060594	0.57725126	48
0.30066627	0.35681894	52
0.4230637	0.46841463	11
0.47974122	0.8139363	9
0.47523534	0.11794579	43
0.59002644	0.030275615	11
0.4505829	0.6482728	85
0.581653	0.63403994	7
0.68426436	0.31772768	7
0.6823988	0.6505043	47
0.79600036	0.52787113	99
0.5139623	0.595697	98
0.48533893	0.8549726	35
0.47981265	0.27024487	14
0.92920417	0.60670704	12
0.6839171	0.84019655	26
0.80537164	0.46968678	1
0.41803873	0.47875068	63
0.7880665	0.36209974	16
0.4458848	0.5428903	41
0.45775384	0.084373	33
0.28516343	0.48891613	94
0.5765404	0.79632765	3
0.6817917	0.2693342	38
0.23540911	0.19337247	52
0.68701005	0.31342706	35
0.2566191	0.34133723	25
0.8315126	0.55507934	48
0.6676597	0.15365529	33
0.55760616	0.23209262	24
0.32391375	0.84091395	73
0.7263764	0.40722534	50
0.13367012	0.49842706	38
0.21826138	0.8838538	57
0.6816215	0.7268002	85
0.3998344	0.6749033	78
0.4163602	0.8594728	2
0.46770462	0.2697116	38
0.65898687	0.13739392	48
0.22444184	0.39795396	35
0.7675176	0.23999421	10
0.87259024	0.39994183	2
0.017829625	0.39157647	37
0.17807174	0.26182917	6
0.712382	0.7855035	7
0.48715767	0.619175	58
0.43183836	0.46823597	14
0.66155756	0.70105934	22
0.37850687	0.44577992	64
0.40122032	0.5779491	59
0.5696482	0.69810355	32
0.47800064	0.19088978	95
0.27893874	0.45838794	36
0.74703276	0.54485756	36
0.86506385	0.41180637	42
0.3665329	0.20754333	10
0.24057348	0.5225077	77
0.3088706	0.43586177	96
0.3773836	0.5315359	56
0.38753903	0.27909157	13
0.92151594	0.33033392	36
0.54983836	0.23964262	16
0.5340662	0.983959	0
0.5826773	0.10916233	23
0.4905982	0.88833255	41
0.5009816	0.6085464	94
0.73654693	0.52787226	39
0.4630728	0.8770258	38
0.4655632	0.47475275	54
0.700381	0.5132686	14
0.27531236	0.5250118	87
0.6337355	0.89061695	17
0.16903701	0.5547916	3
0.57553536	0.5547349	1
0.54873425	0.5580981	46
0.7697982	0.24075364	12
0.362834	0.52294236	48
0.11004653	0.57294935	33
0.5436115	0.3892414	99
0.4777409	0.4704693	34
0.7101348	0.78595996	24
0.47292963	0.271264	21
0.10437251	0.72913986	32
0.7330742	0.6423911	30
0.5200576	0.11750328	16
0.5706232	0.63876927	6
0.5215824	0.1308109	6
0.9659632	0.51733506	2
0.58072394	0.8001065	6
0.040164124	0.51767653	46
0.8539219	0.6084316	3
0.30788237	0.38491455	37
0.22203612	0.6080731	43
0.44277313	0.086379215	19
0.7130077	0.24657227	79
0.7278163	0.6328202	17
0.08811565	0.72824436	46
0.67784	0.6691172	90
0.6449168	0.49152008	92
0.042928834	0.5196964	34
0.6801868	0.57862884	50
0.9512308	0.54776573	88
0.2862664	0.58538455	56
0.567284	0.10082332	57
0.6382877	0.5160931	60
0.26630548	0.43855473	95
0.39167473	0.56764716	92
0.56882775	0.13051763	40
0.5667506	0.54736656	45
0.5300502	0.99096143	32
0.6225273	0.56112415	56
0.17648885	0.56204414	3
0.48595166	0.6592013	48
0.59296703	0.6202395	26
0.27928677	0.37940538	64
0.395654	0.67016745	33
0.31261015	0.38183418	19
0.2422921	0.80853766	33
0.8111261	0.8081855	1
0.64232635	0.2893949	74
0.62386405	0.28852695	43
0.17029577	0.63848335	1
0.25335708	0.8689351	46
0.7814265	0.5367356	20
0.5532146	0.5649773	1
0.30802694	0.404686	98
0.24408838	0.41336206	93
0.682904	0.24545637	75
0.3287348	0.8415676	16
0.8313829	0.72625756	42
0.47311607	0.27182242	10
0.8305805	0.72718024	2
0.25526878	0.34348047	44
0.31478402	0.5637779	36
0.31410223	0.42064074	34
0.97420734	0.5282695	20
0.8022069	0.47755262	39
0.37378696	0.57311463	89
0.9348246	0.5110051	94
0.62555027	0.7334422	10
0.09884466	0.7439322	2
0.23182528	0.4735629	72
0.21650007	0.80271184	45
0.16513845	0.6105077	46
0.48157856	0.890002	41
0.22935367	0.17763202	5
0.7281133	0.5850518	79
0.518978	0.1768061	94
0.6939594	0.38164547	36
0.32861078	0.45169258	61
0.25952885	0.8125749	29
0.46547812	0.10865534	32
0.5744776	0.6390889	2
0.18870208	0.4205358	33
0.6816991	0.14453124	3
0.40609133	0.86080396	20
0.8563301	0.54714155	4
0.10775758	0.503003	25
0.23178491	0.61015147	3
0.8318273	0.62197286	51
0.55451715	0.2987954	25
0.45106468	0.082456954	12
0.6703595	0.84480655	30
0.45257515	0.078458935	41
0.23156977	0.60462034	22
0.19812897	0.81361604	37
0.30886146	0.653838	54
0.49319693	0.09185184	76
0.8018623	0.36535928	3
0.3935581	0.5361487	47
0.676347	0.73980385	62
0.73819757	0.6449032	30
0.44932273	0.4077377	98
0.5819349	0.5571937	0
0.20375493	0.8283979	57
0.47005957	0.18569364	38
0.5089143	0.8963016	0
0.37492254	0.26811865	40
0.42750514	0.91356534	44
0.4277047	0.92190224	37
0.11034097	0.49932966	33
0.4784018	0.79017705	6
0.5201721	0.10987336	54
0.65247226	0.09197868	11
0.16759443	0.6368811	14
0.66160476	0.29254195	43
0.6315582	0.70568025	29
0.78788835	0.55906004	99
0.7464245	0.43335646	26
0.25113937	0.42922843	84
0.28335276	0.6878997	22
0.5811803	0.79831797	14
0.3291423	0.44679922	36
0.23006427	0.1754147	14
0.320746	0.47258076	55
0.6851098	0.31618303	7
0.552181	0.2210358	33
0.46139607	0.2791243	45
0.63728	0.8919632	17
0.31965005	0.4194503	36
0.6750586	0.25688505	50
0.50612843	0.16496816	49
0.47019312	0.28972065	38
0.62545186	0.7419062	13
0.28444555	0.40086815	77
0.3879683	0.6186549	22
0.39949247	0.7582838	3
0.1941953	0.27607322	38
0.7927431	0.36164623	33
0.4611906	0.28747907	45
0.18903188	0.46453002	51
0.6109348	0.3443966	4
0.053725343	0.45021552	7
0.575453	0.55646455	20
0.29413235	0.65609384	37
0.43876082	0.43649527	40
0.4889642	0.09104689	45
0.811094	0.8081036	26
0.41182476	0.6467904	42
0.46158165	0.5448738	99
0.33550993	0.44758183	54
0.6830395	0.84563124	29
0.35984075	0.11415919	30
0.89162517	0.4443188	43
0.7547955	0.26084292	71
0.45153424	0.18420567	17
0.38925523	0.76175994	4
0.10374653	0.40096468	32
0.49451506	0.68031406	25
0.6040888	0.51894474	94
0.619634	0.5755516	29
0.70235944	0.51763725	20
0.5946833	0.0135813635	40
0.5606374	0.22302987	9
0.6606961	0.52121425	36
0.4789877	0.41590562	36
0.44554105	0.5618117	10
0.3913013	0.20714884	28
0.9476806	0.61409175	15
0.9403911	0.5876484	70
0.482439	0.50373316	59
0.33051446	0.26032624	34
0.27950585	0.67157316	0
0.07454343	0.47618356	32
0.81416947	0.47758663	27
0.39529824	0.7632556	9
0.4130602	0.754949	8
0.0047912253	0.37769878	37
0.22801386	0.18190794	16
0.9301749	0.57595575	95
0.7032966	0.6818763	77
0.434278	0.35034075	39
0.58729345	0.6234129	17
0.5607441	0.56038654	10
0.70019317	0.2317704	27
0.36435273	0.2837402	70
0.19630034	0.34693488	99
0.20603092	0.5426483	58
0.31014243	0.58694357	34
0.4946748	0.4163688	4
0.19538908	0.36271027	65
0.25848204	0.43910328	77
0.21059993	0.59411246	34
0.22866137	0.5660939	55
0.4639162	0.5646844	45
0.28958648	0.43660617	49
0.409475	0.63579255	91
0.93131036	0.6062429	8
0.33136684	0.58447033	98
0.6940434	0.26925573	92
0.39725265	0.515746	42
0.26192525	0.3365192	18
0.29054886	0.47271878	91
0.43968707	0.6399111	40
0.71249264	0.21633288	41
0.66892105	0.6108594	54
0.3434301	0.25618526	35
0.488357	0.11579963	85
0.23911244	0.5000801	93
0.46599078	0.4047286	44
0.4963705	0.8931058	35
0.06337469	0.45197332	33
0.45478666	0.6526848	49
0.8319602	0.5678277	75
0.7458093	0.6566967	94
0.1843137	0.41798687	36
0.45973447	0.64785814	50
0.49630544	0.068258554	36
0.59950566	0.44396165	41
0.18086681	0.26810125	2
0.25317487	0.37249002	73
0.25911933	0.33545986	25
0.37058997	0.11772626	45
0.41747832	0.6473634	51
0.51117927	0.87778133	1
0.71654093	0.38935012	32
0.45570064	0.8957157	55
0.21215475	0.5680323	92
0.32680455	0.5012626	52
0.7024291	0.5116881	5
0.20441434	0.41846657	48
0.79178154	0.5914193	35
0.16544782	0.6374195	11
0.47954455	0.6649404	94
0.36789468	0.21589582	37
0.84975135	0.3976379	96
0.55004853	0.97631174	1
0.59871536	0.5240633	59
0.85652816	0.60585356	2
0.67575115	0.42809317	3
0.7512697	0.23578084	90
0.5767066	0.79563487	24
0.32783526	0.5961608	19
0.21006379	0.80888295	37
0.6594099	0.13963814	6
0.40891153	0.5719981	60
0.2202141	0.85027385	52
0.08601288	0.3187449	32
0.5121412	0.07682251	8
0.44557273	0.58786726	66
0.23629715	0.1900587	13
0.19271818	0.6300594	28
0.7632197	0.5381076	93
0.53100663	0.23378798	68
0.7968403	0.7849224	3
0.47843543	0.16679928	47
0.7407213	0.42346457	37
0.54996973	0.99874157	1
0.5285741	0.12627277	49
0.6309779	0.08821698	54
0.862069	0.60961753	4
0.0	0.37916663	5
0.7012122	0.29736355	59
0.6820446	0.6429148	46
0.34017885	0.45833018	48
0.484752	0.67747676	26
0.52654827	0.2807045	48
0.06369731	0.45402434	46
0.64346987	0.48888618	66
0.24404585	0.52199113	62
0.6774621	0.6408383	99
0.43305326	0.46290052	2
0.38499874	0.7611339	3
0.64647204	0.68212795	98
0.6553855	0.46213704	54
0.42549568	0.46139318	10
0.28228	0.64095026	97
0.7258613	0.51044196	70
0.19703223	0.87322456	21
0.40410644	0.75127	9
0.23164625	0.38535956	11
0.47918025	0.41297504	41
0.7419199	0.6573173	42
0.7220302	0.6370735	80
0.94030696	0.5194469	49
0.59994	0.6251953	43
0.5465513	0.4024723	91
0.26018056	0.82749003	92
0.2895503	0.65798867	40
0.31476068	0.3895004	37
0.37466362	0.66716737	32
0.43542388	0.9194387	80
0.62108594	0.880601	67
0.31946403	0.582087	83
0.7268038	0.25885767	99
0.6010614	0.026550824	40
0.4591044	0.89553154	0
0.3880736	0.43769133	98
0.25768203	0.49537012	93
0.7278396	0.5204051	92
0.85421574	0.41226774	38
0.006116752	0.37472305	5
0.24305686	0.41353238	94
0.50939196	0.07799958	33
0.8039619	0.4838943	49
0.09311906	0.38479304	37
0.027633818	0.38586077	51
0.3708497	0.33651662	33
0.20808089	0.8733825	35
0.8686765	0.40909976	3
0.63984853	0.5206822	89
0.15989256	0.42720523	47
0.66434795	0.1505428	36
0.4275397	0.91235584	17
0.610158	0.4204153	3
0.63804203	0.15609394	39
0.696178	0.7058744	22
0.86924356	0.4059545	3
0.4843118	0.13522696	90
0.36915728	0.41598108	47
0.24549828	0.3733798	94
0.029706443	0.38150436	51
0.6848466	0.42057088	18
0.5488752	0.97768295	35
0.68888694	0.43908972	56
0.72096956	0.5123868	32
0.4444865	0.50147206	93
0.24678025	0.42873365	91
0.1829268	0.62791157	29
0.4408666	0.08877421	30
0.79508656	0.37079006	21
0.9753509	0.5207789	3
0.2020061	0.8666479	5
0.8074291	0.45999414	17
0.6208048	0.38879701	99
0.699389	0.6652681	3
0.47027457	0.16189003	67
0.8592272	0.40539953	43
0.51981753	0.47307763	99
0.33786756	0.54627025	60
0.5351668	0.9825211	4
0.09819353	0.5705559	36
0.32174277	0.2751844	41
0.153762	0.4671154	28
0.08920115	0.73869675	6
0.46649998	0.9255761	55
0.7114935	0.78271985	9
0.60153776	0.01901055	47
0.25201398	0.38514802	69
0.6539419	0.32484397	90
0.8653289	0.5384314	4
0.5056273	0.09568527	61
0.3173816	0.25966614	2
0.89076483	0.46570197	3
0.46760157	0.4145394	7
0.62555367	0.6411993	67
0.3012067	0.83751345	98
0.5106291	0.35305145	56
0.28167173	0.5486708	99
0.7304518	0.4141455	45
0.47362462	0.65103596	73
0.60785174	0.13453135	45
0.27617344	0.69446355	4
0.9546533	0.5420467	31
0.43229315	0.4695784	12
0.5900884	0.56484336	20
0.23835151	0.5220379	37
0.44661942	0.61551666	40
0.70290905	0.78075314	7
0.23428792	0.18143612	34
0.15928614	0.4619466	0
0.5849842	0.6375174	38
0.33159766	0.8207835	28
0.46297976	0.89209455	14
0.544347	0.20394388	91
0.70588356	0.2971219	38
0.5342568	0.15222955	33
0.2580172	0.18706639	22
0.41270205	0.75682074	12
0.27807733	0.46025026	74
0.10061382	0.73933524	4
0.7531348	0.2844613	26
0.43989718	0.9406293	0
0.576671	0.5624009	24
0.19235586	0.26519856	23
0.2045582	0.27211714	12
0.44188187	0.9440124	2
0.09853751	0.74312454	1
0.18048695	0.46711162	27
0.033396717	0.38978362	33
0.28412274	0.8362713	52
0.35877857	0.33114725	4
0.65100145	0.8767316	33
0.859819	0.5514292	35
0.901381	0.44792184	37
0.40415633	0.28105718	63
0.49312773	0.5088229	32
0.11059384	0.3853127	30
0.47584337	0.26615557	9
0.5171092	0.068745114	36
0.37167275	0.19188586	47
0.5590479	0.6888569	48
0.6987601	0.6670596	36
0.5801454	0.64324313	20
0.21011522	0.8214221	84
0.38282242	0.5326634	42
0.71190614	0.71351784	5
0.15515886	0.46594748	3
0.26010242	0.88579863	33
0.71034724	0.3916935	87
0.5499689	0.42728952	49
0.66004586	0.69734687	46
0.59357053	0.013580291	25
0.6267443	0.88669646	39
0.38995486	0.5012762	49
0.10605052	0.39373428	18
0.6915	0.40578607	48
0.45363268	0.18881175	36
0.9805186	0.53215575	31
0.36503145	0.31981298	33
0.53255826	0.99475276	3
0.1924694	0.54066706	61
0.8247642	0.72463644	3
0.18811741	0.35693756	24
0.5999116	0.11503996	52
0.5713481	0.8119047	22
0.48449084	0.87887675	59
0.7103604	0.2843555	93
0.2709422	0.8186578	39
0.854382	0.5471908	1
0.9228944	0.6044036	12
0.6329298	0.7284751	24
0.21612975	0.86590606	35
0.4620945	0.41038176	20
0.5833946	0.09450485	33
0.27383658	0.58798593	98
0.8545282	0.5425588	2
0.8531542	0.5537439	39
0.73445666	0.27747688	41
0.58547664	0.119749665	37
0.37839448	0.5580367	44
0.5762234	0.1238512	45
0.54867697	0.9617842	1
0.44027147	0.5561324	21
0.7149629	0.47113708	56
0.6808213	0.71849346	56
0.45493189	0.93952894	51
0.5504694	0.3698193	99
0.6247366	0.4375054	27
0.4620791	0.32384184	96
0.47907987	0.094967805	65
0.28818214	0.4129392	54
0.5066216	0.14077014	93
0.7351569	0.64710075	76
0.067402355	0.30624145	3
0.115482986	0.42150375	51
0.07576622	0.31355894	3
0.1774258	0.6344044	35
0.27873433	0.5579451	42
0.4847021	0.88523835	59
0.17877264	0.6378331	33
0.584453	0.5558795	37
0.66565657	0.6371726	95
0.57798237	0.5679389	43
0.75884026	0.6549236	41
0.8961773	0.4777514	26
0.19027293	0.47032037	97
0.2740675	0.6561783	34
0.3545674	0.606324	53
0.22993067	0.49228787	31
0.48053953	0.53146106	78
0.2240625	0.5921906	35
0.6572117	0.24556865	47
0.6180989	0.3398972	24
0.476028	0.15715793	93
0.94968975	0.6084254	29
0.37090784	0.5057535	50
0.628945	0.6144065	80
0.39903745	0.73677623	50
0.5005502	0.38046545	10
0.52602106	0.08782489	75
0.17164604	0.55328566	40
0.47623473	0.080816194	62
0.7115924	0.40749046	55
0.54607105	0.71431446	2
0.4834207	0.08748925	37
0.6311686	0.41863987	85
0.5902995	0.06482155	29
0.46077034	0.39558586	85
0.60971403	0.6377294	42
0.8015144	0.3752817	1
0.6892946	0.83426076	45
0.43860963	0.17447916	0
0.5835588	0.5253054	63
0.3793728	0.6808919	1
0.40670213	0.2631235	25
0.26227725	0.88891023	10
0.3253526	0.25542048	3
0.98896205	0.53051615	3
0.39204222	0.2703044	10
0.9928018	0.5193739	3
0.98965526	0.5224338	3
0.7532363	0.24965969	84
0.082001954	0.41549483	59
0.29982674	0.44267255	25
0.20338674	0.8553745	45
0.7069496	0.49475724	14
0.117758326	0.5566584	47
0.22580184	0.51851237	95
0.30613694	0.40321505	37
0.34879142	0.1035645	6
0.65320575	0.5326647	84
0.29054695	0.65540975	0
0.44658464	0.5173466	53
0.29514515	0.62327904	70
0.05583428	0.45861694	24
0.8296091	0.6139156	46
0.577469	0.6455743	42
0.3900664	0.6165874	29
0.2170596	0.40689442	48
0.7435049	0.43004116	42
0.4001812	0.6812762	11
0.69305664	0.700468	28
0.5074115	0.07789849	33
0.47450113	0.5185318	99
0.2049735	0.87642807	26
0.44539112	0.2535098	79
0.41779315	0.4488035	38
0.48423567	0.07980767	53
0.3295294	0.42587453	52
0.675033	0.5539167	43
0.78000295	0.5339817	20
0.65141267	0.07604491	9
0.1089259	0.41207883	44
0.56525266	0.55297035	25
0.4966399	0.68257785	46
0.44403484	0.08120161	25
0.5683907	0.6880037	44
0.59227395	0.035707135	97
0.47015887	0.45610422	62
0.66570604	0.619646	94
0.17651074	0.6366138	4
0.40947828	0.7369989	89
0.54460645	0.99681735	1
0.42087945	0.61377853	50
0.2496413	0.5353707	35
0.5914976	0.044799443	99
0.48412362	0.13267165	96
0.7587137	0.48317024	30
0.64654964	0.08964283	1
0.6386357	0.4461799	46
0.23463766	0.17635891	7
0.68197626	0.627604	52
0.31156817	0.46658996	96
0.6669436	0.8255198	94
0.6261198	0.7254512	16
0.27532554	0.646437	54
0.7048485	0.3863448	4
0.57141197	0.81097585	4
0.28189993	0.62633324	40
0.21331488	0.8699644	0
0.1071181	0.5683275	47
0.5361669	0.9919864	2
0.30850965	0.3837654	30
0.11851402	0.40496153	46
0.7270641	0.28610826	99
0.33197486	0.43190897	47
0.10513936	0.5480988	43
0.7061512	0.22447045	34
0.23670785	0.38455272	46
0.071872756	0.31012097	39
0.45558012	0.28575042	99
0.28492498	0.6766145	46
0.5762419	0.017613158	0
0.2622603	0.5536707	13
0.8346944	0.611763	34
0.6765844	0.26597184	39
0.368779	0.111874826	48
0.39439195	0.27915475	13
0.7021738	0.6098402	98
0.7233559	0.3858958	23
0.39474744	0.25798902	9
0.5125697	0.534538	20
0.52647233	0.25231528	49
0.8476684	0.61160547	35
0.6219366	0.8594785	98
0.33502063	0.56384546	39
0.5743375	0.8001767	4
0.9856209	0.52610296	4
0.3197638	0.8191305	48
0.24470782	0.40880522	54
0.40065247	0.7697599	47
0.9433716	0.33217996	10
0.46344304	0.8921289	40
0.38941875	0.21719928	41
0.19490235	0.5629981	50
0.16408454	0.45533112	26
0.4914996	0.8985227	16
0.49006444	0.68354976	15
0.4007798	0.44588786	91
0.7684287	0.54607725	39
0.6480602	0.28842866	85
0.1846479	0.42336166	41
0.4157132	0.9134806	63
0.37015292	0.4880018	42
0.38284934	0.5660639	74
0.22682627	0.38968688	19
0.31934053	0.58181816	39
0.25095308	0.19432901	44
0.5834275	0.6011555	46
0.26342872	0.34289426	2
0.37983412	0.65261745	98
0.5659489	0.783202	3
0.20835653	0.80463725	51
0.4496636	0.18156815	1
0.6935674	0.5419055	75
0.6410033	0.6468037	7
0.28372067	0.6665688	0
0.35443664	0.5253747	65
0.5061579	0.8789412	16
0.6272393	0.70710987	54
0.60656863	0.10599724	77
0.8691777	0.40378806	7
0.48995537	0.4453731	49
0.6679186	0.14083086	28
0.59480774	0.10954787	3
0.51356477	0.37577954	31
0.71123534	0.41140512	62
0.4249677	0.48951155	45
0.37946016	0.47074512	56
0.5591626	0.705484	35
0.7161097	0.42721888	51
0.59854144	0.6236499	2
0.92275786	0.33861038	18
0.4155578	0.28693599	29
0.79768354	0.5879586	94
0.63214487	0.49137378	24
0.51189935	0.319795	52
0.5143144	0.1375017	16
0.529814	0.1116617	52
0.4327697	0.8458793	23
0.5467911	0.10582692	36
0.9503312	0.61830986	5
0.587085	0.7015077	81
0.56588686	0.7656277	90
0.5846002	0.49149323	83
0.023744881	0.5145017	19
0.26235545	0.34315857	6
0.49875656	0.085870735	30
0.36984867	0.12222297	27
0.38719305	0.3883442	85
0.6575044	0.30659813	51
0.4188054	0.38239506	46
0.4409727	0.39427823	69
0.04694063	0.5227997	98
0.7648447	0.2380228	12
0.87357175	0.4099899	24
0.4816092	0.49391356	49
0.69252396	0.49507514	4
0.28257763	0.37610993	58
0.6213408	0.6335162	90
0.47947937	0.51484686	51
0.5657672	0.42510906	79
0.4557132	0.6514334	45
0.81586623	0.7339412	69
0.5859757	0.097473264	35
0.03695349	0.38939893	73
0.49068674	0.09830914	59
0.6424841	0.736227	32
0.22452478	0.40164804	32
0.35031196	0.109601185	2
0.31772938	0.2572456	10
0.31363115	0.443182	47
0.8870664	0.4596633	34
0.72429174	0.5712338	98
0.939808	0.33856118	11
0.39482036	0.26397654	3
0.18931091	0.48121583	48
0.67112976	0.41232857	48
0.35458934	0.380368	95
0.22047581	0.80919164	58
0.5622069	0.31983885	98
0.4165599	0.45359015	49
0.12187251	0.5793248	40
0.5921358	0.05756873	96
0.4065247	0.60966974	42
0.7961687	0.5274618	50
0.47999722	0.42659622	85
0.8485152	0.59353256	39
0.69809645	0.45499423	46
0.59541583	0.014314091	27
0.1946807	0.43230054	42
0.3115918	0.5622209	40
0.22621888	0.6009038	31
0.23702413	0.60035163	26
0.40082726	0.48194513	88
0.8058754	0.5910566	46
0.104661904	0.54860306	45
0.76460564	0.47089025	95
0.24096385	0.47935775	99
0.5838542	0.54756755	21
0.4476729	0.6397049	63
0.29911685	0.5534999	96
0.1047434	0.5479145	71
0.5355715	0.3130881	4
0.2589661	0.51886344	49
0.70430464	0.6671467	32
0.43470052	0.34624484	9
0.51111555	0.06341995	33
0.32492772	0.57581234	91
0.706284	0.6598814	15
0.4784141	0.60234267	71
0.423436	0.4545963	14
0.68549603	0.4643859	57
0.5107404	0.5183241	9
0.7004635	0.3850057	32
0.27876937	0.6876449	7
0.67100626	0.62369645	99
0.51497877	0.88980144	4
0.5147735	0.13673931	49
0.6847973	0.27196407	43
0.20495507	0.86782783	26
1.0	0.5221464	3
0.56756747	0.7068368	41
0.6354961	0.74381554	10
0.25015536	0.84129375	47
0.66123724	0.15309629	36
0.10839269	0.4100008	43
0.42811435	0.9398193	0
0.6825415	0.6169828	98
0.38809898	0.61648536	10
0.25035372	0.858725	45
0.5453426	0.42211872	13
0.10053346	0.4173216	59
0.12855588	0.48592985	58
0.31540105	0.3799355	38
0.44001815	0.1787361	17
0.58652824	0.07712494	61
0.45269045	0.905698	46
0.62612444	0.8675232	64
0.4573547	0.15546128	62
0.4384908	0.33335742	10
0.4849367	0.27568665	32
0.4799929	0.41705257	41
0.86838853	0.40946475	3
0.6611839	0.7093547	66
0.5821921	0.6398822	30
0.6138648	0.3471761	9
0.1628131	0.45877668	6
0.47892392	0.119872004	18
0.49813095	0.62872374	96
0.93659556	0.60606253	42
0.48545447	0.50876194	59
0.4476252	0.4112713	95
0.607367	0.42753106	22
0.5215338	0.11467969	33
0.4079365	0.75619876	44
0.66945744	0.7276141	64
0.30986765	0.43385977	19
0.31493333	0.3963487	39
0.62094223	0.7033351	55
0.6415268	0.8751364	17
0.9333521	0.32028335	37
0.59271115	0.012946554	4
0.13547917	0.5733404	14
0.54988897	0.56989473	3
0.82212317	0.585895	62
0.073067695	0.460065	44
0.74622566	0.5850756	76
0.28479934	0.43913254	98
0.7287883	0.5865164	70
0.21991718	0.5353284	63
0.61939675	0.5880985	97
0.50142896	0.51974845	26
0.8888893	0.46943736	4
0.22390392	0.46536428	69
0.6302344	0.6704126	42
0.9272251	0.59948003	91
0.56590515	0.69339085	41
0.8315299	0.6117586	73
0.8127364	0.758932	61
0.5938461	0.10335136	11
0.19200821	0.41593987	50
0.62478125	0.6514347	42
0.32981524	0.25924537	41
0.30955425	0.5357507	83
0.54300904	0.48158517	47
0.8154108	0.7967056	26
0.46808493	0.50220954	85
0.81270176	0.594089	64
0.20345664	0.8825041	3
0.6527617	0.3261898	59
0.34587958	0.5312588	92
0.7079812	0.50944924	3
0.741606	0.64317995	38
0.781903	0.53231364	3
0.36309814	0.26811182	97
0.50881547	0.5180778	5
0.3156327	0.5046561	44
0.6715296	0.30030632	66
0.1136514	0.58509785	32
0.58548486	0.7905111	32
0.10461438	0.7182344	94
0.60757333	0.048939604	40
0.41099718	0.8597625	2
0.4774957	0.27994525	3
0.24386914	0.5782913	98
0.8069118	0.47040462	0
0.27888831	0.689278	10
0.5116878	0.3759571	31
0.39157566	0.19682243	44
0.746845	0.42192918	23
0.2576543	0.83876646	41
0.8128124	0.81124604	3
0.2093766	0.8788657	43
0.58107835	0.77503306	37
0.5197764	0.830729	54
0.7542054	0.41684356	3
0.05034266	0.4450307	30
0.5451652	0.66806954	56
0.60514754	0.50609803	52
0.39766914	0.28996164	38
0.39894977	0.63626385	42
0.69644314	0.28423026	49
0.5574969	0.2207037	5
0.42100272	0.85432965	0
0.275538	0.5563875	36
0.76044714	0.432864	38
0.86047316	0.61198705	9
0.31449908	0.38912985	26
0.44191712	0.5537589	5
0.44409707	0.33935434	40
0.92413735	0.3516048	50
0.3352574	0.28126347	99
0.46313405	0.09685833	47
0.58272445	0.028703287	41
0.41708356	0.40790555	47
0.21342956	0.48147956	45
0.44228172	0.33077133	35
0.78151965	0.54279983	16
0.6238359	0.5198821	64
0.3856789	0.7537572	9
0.27021742	0.85995615	81
0.39032823	0.758343	2
0.061981272	0.3081278	39
0.4580278	0.102795064	35
0.41884392	0.4619258	39
0.43915346	0.6134716	73
0.45962372	0.63002205	32
0.3485497	0.40801203	4
0.31476104	0.82867354	33
0.9321016	0.34459564	48
0.2536534	0.48216638	52
0.5592748	0.47075328	94
0.49649316	0.3710144	21
0.5895871	0.10233393	38
0.75759476	0.6397083	7
0.43633065	0.62218505	56
0.4614487	0.34276184	40
0.7923776	0.54180694	16
0.21548241	0.49046013	41
0.8416013	0.5880363	17
0.45315462	0.36707613	99
0.4371841	0.35142505	2
0.4320165	0.8536552	6
0.42446184	0.45385486	35
0.58080095	0.6350161	17
0.06733014	0.4538268	37
0.3043555	0.47093645	47
0.9007327	0.46583992	32
0.79655886	0.4660622	65
0.43383273	0.8372192	94
0.4020935	0.6620596	20
0.50258416	0.36280206	28
0.5711135	0.49502108	43
0.6423153	0.08719974	38
0.6976205	0.55333406	99
0.62009925	0.33238217	76
0.4391522	0.49302465	90
0.6698582	0.59038424	23
0.50910705	0.09695527	33
0.41058207	0.4381394	99
0.5824084	0.6448767	3
0.34037238	0.11192845	0
0.5172858	0.5140744	38
0.34977692	0.106122725	45
0.6450577	0.8886275	26
0.101865254	0.42425057	90
0.6666962	0.6114695	52
0.68739986	0.77574366	1
0.47339118	0.11766963	23
0.46934196	0.2004905	36
0.78643197	0.3722572	32
0.73201877	0.6263988	7
0.39797965	0.32190156	68
0.55578583	0.23473936	0
0.5047896	0.22902109	98
0.4013185	0.6548919	93
0.68090546	0.479565	85
0.36257514	0.5729358	50
0.6440216	0.5538001	56
0.46904522	0.8478324	39
0.501141	0.525531	42
0.474998	0.60985804	46
0.5595764	0.22007778	25
0.53596234	0.24195649	32
0.6935203	0.2571401	54
0.5428807	0.3908294	55
0.18222721	0.63269466	4
0.06964355	0.30911908	2
0.7489735	0.27949154	32
0.40453923	0.45048505	38
0.100725286	0.7358301	9
0.66084474	0.1119727	45
0.43309712	0.17767188	20
0.69401264	0.38386172	19
0.84163386	0.55615383	87
0.67807776	0.6462576	60
0.63450515	0.89359295	18
0.5826336	0.008032194	3
0.5456851	0.71436435	14
0.43416858	0.34949964	3
0.68640053	0.70646596	42
0.36576757	0.19893153	1
0.2623612	0.8206931	41
0.57994497	0.7817713	18
0.46921408	0.4351	52
0.37993568	0.330884	51
0.79518473	0.59780407	3
0.45644736	0.94433516	16
0.7604493	0.43050867	35
0.4924075	0.59189385	94
0.18162093	0.42763492	38
0.18311015	0.8084776	47
0.33735117	0.25186908	39
0.615254	0.71361494	93
0.56833583	0.41830087	56
0.6386375	0.8965012	2
0.38080466	0.2726847	46
0.6342772	0.08936163	36
0.6297165	0.5257546	25
0.46972921	0.4267233	63
0.44993508	0.6217566	37
0.47401467	0.26803288	33
0.11364998	0.7383513	54
0.35691378	0.45356077	86
0.80805045	0.7652196	50
0.48713455	0.15604179	20
0.60893553	0.4915215	42
0.35124934	0.32789218	6
0.400683	0.75582993	4
0.093238816	0.38383886	35
0.92606896	0.32785967	46
0.5568974	0.46935385	99
0.70713276	0.4942184	14
0.59384215	0.025398714	27
0.67257804	0.25278163	50
0.22837967	0.4780486	38
0.2078175	0.5413155	54
0.39259872	0.74532455	23
0.67395914	0.15191114	3
0.32864	0.8319959	3
0.36894315	0.28000647	96
0.7148784	0.22639608	23
0.40508872	0.30831322	37
0.974649	0.5321641	28
0.9491916	0.5227102	52
0.20472835	0.3555711	44
0.74189365	0.43154645	27
0.8980903	0.46355715	15
0.27814752	0.46262178	46
0.66019976	0.14979507	36
0.75399685	0.24018355	54
0.3202235	0.5197506	83
0.07064253	0.3299772	53
0.34229016	0.52353185	57
0.7463129	0.6442524	11
0.38945478	0.29370475	99
0.25784534	0.33834743	25
0.69562817	0.6836193	56
0.51237833	0.5170163	24
0.7851124	0.5297378	10
0.87277746	0.3938247	17
0.73326206	0.6537974	57
0.66406506	0.55430555	27
0.3312496	0.46009102	37
0.59551126	0.6405809	51
0.5256083	0.12909731	4
0.24074514	0.8233268	57
0.48898712	0.31188715	64
0.7519625	0.20989436	59
0.2585335	0.8881433	21
0.37123984	0.34392914	33
0.5057658	0.11163908	11
0.10306892	0.41386437	41
0.021805111	0.51312023	19
0.7565719	0.4570497	85
0.4743682	0.7887235	9
0.45445716	0.3387047	45
0.34224406	0.5265733	41
0.52231705	0.12504593	13
0.35132354	0.47966245	54
0.107138045	0.49960396	9
0.046594687	0.45104393	24
0.71105915	0.37906754	23
0.6823135	0.5524865	44
0.6963924	0.84064925	26
0.2963735	0.51697826	85
0.32243457	0.2644439	39
0.25107667	0.56928587	41
0.56359386	0.4324602	44
0.2943656	0.6521509	99
0.27791166	0.80610645	60
0.67113024	0.2480985	53
0.56332314	0.2273641	1
0.7842028	0.528456	14
0.71739227	0.4070442	53
0.7982939	0.49046835	12
0.33836743	0.5858079	52
0.5007191	0.52489626	40
0.67012984	0.628326	73
0.6303355	0.74428767	10
0.544191	0.99027467	1
0.44819337	0.94214076	28
0.528936	0.3612353	63
0.64578456	0.075095445	28
0.07086746	0.45690364	45
0.48843932	0.17039719	62
0.47898605	0.5507543	38
0.51413393	0.06817753	33
0.46035457	0.29841527	52
0.46548727	0.7987011	36
0.7166912	0.22894508	37
0.9229594	0.51754516	92
0.26466075	0.5422002	62
0.5563302	0.7119694	12
0.41812497	0.30548546	57
0.24817167	0.5975208	47
0.12829293	0.5821165	66
0.69778615	0.24973817	52
0.3051233	0.5133839	98
0.7035983	0.7871777	7
0.5675896	0.7958383	4
0.17817703	0.54806757	25
0.6357819	0.48321128	73
0.44713172	0.5321096	99
0.7777991	0.52469456	3
0.49240297	0.40868273	36
0.183151	0.42447495	25
0.35254347	0.4053266	69
0.23588918	0.39171207	24
0.65261084	0.13986541	42
0.4655905	0.18974355	36
0.71207833	0.2827415	53
0.4482566	0.62689596	69
0.53111166	0.43526554	34
0.1048955	0.5757899	3
0.43856472	0.94317526	0
0.47584164	0.3953006	78
0.74320483	0.6326639	21
0.34762287	0.10121327	9
0.12421632	0.4394002	45
0.58972037	0.059498627	59
0.5633255	0.7021396	2
0.7897444	0.3668065	18
0.25505742	0.48238564	92
0.4029004	0.6612493	33
0.81130487	0.76246196	35
0.43933585	0.94381946	8
0.80204105	0.7933164	33
0.509709	0.51800877	5
0.29089728	0.48326442	56
0.7702073	0.22966203	38
0.23149657	0.5080711	49
0.4492643	0.088142715	5
0.090327196	0.39010638	36
0.5074007	0.52827567	37
0.5777522	0.5529119	21
0.17706625	0.45924878	26
0.47775802	0.4549179	82
0.26030046	0.764462	51
0.06252707	0.4616165	20
0.58520156	0.019128202	31
0.25022608	0.53273165	90
0.72917116	0.5043446	6
0.41136712	0.73438317	7
0.6824429	0.5022837	53
0.481035	0.45258167	70
0.2306378	0.80288875	76
0.71936315	0.39394623	76
0.44424158	0.94107	8
0.4558547	0.623737	46
0.29185867	0.36182714	23
0.43828186	0.452793	97
0.116593435	0.5682146	95
0.2904995	0.50642246	43
0.48257214	0.7860331	9
0.5106919	0.08326157	33
0.5132121	0.07038467	36
0.5416638	0.41542277	52
0.6600943	0.15991202	91
0.9596536	0.51663494	51
0.4284212	0.34929684	13
0.8591399	0.5346496	2
0.24920343	0.515345	86
0.6526174	0.09513224	28
0.6083687	0.61598045	50
0.13330217	0.56686133	86
0.33171594	0.81467897	56
0.41631532	0.85751647	28
0.2544288	0.47692436	47
0.39768252	0.65779686	6
0.7155137	0.7159591	7
0.73643905	0.65968865	48
0.4490564	0.6227939	37
0.4433096	0.91669333	5
0.19976689	0.27297625	89
0.3781928	0.12918775	99
0.27834225	0.54609084	42
0.7071803	0.30434275	77
0.20144664	0.80828816	30
0.3609339	0.32813346	56
0.628819	0.728051	17
0.28021666	0.67766625	12
0.30749097	0.6404793	57
0.20064856	0.5779627	31
0.5753981	0.7745746	46
0.9507226	0.3309953	3
0.6219143	0.4363945	8
0.6695118	0.3223407	59
0.99255615	0.5295571	28
0.46564224	0.40779418	15
0.5027192	0.49950448	26
0.26034614	0.34252772	3
0.53921443	0.31006303	13
0.35614458	0.567502	87
0.28448305	0.6542808	50
0.49994022	0.08565614	33
0.959824	0.5381168	31
0.7123646	0.37404054	3
0.2488107	0.3769804	58
0.10823877	0.49727273	24
0.6961134	0.7804879	34
0.55009204	0.2254372	25
0.60926896	0.042573832	38
0.39486942	0.6180776	22
0.777971	0.52988905	9
0.65424746	0.24227348	42
0.42497203	0.4705349	32
0.39536774	0.2635122	10
0.42866433	0.3438461	13
0.5455115	0.57306725	24
0.9267849	0.5950022	42
0.50584537	0.51258093	25
0.782989	0.55069876	43
0.25042814	0.46267575	91
0.48185587	0.08862624	48
0.18027093	0.5656617	44
0.71925306	0.5126714	18
0.4075413	0.6350041	99
0.38614482	0.61555845	5
0.122069925	0.40479234	72
0.79935	0.47335944	17
0.19803576	0.84162915	99
0.25420707	0.85248345	69
0.64233494	0.315436	62
0.8017286	0.5823288	67
0.4661351	0.27975625	36
0.805313	0.36653703	9
0.28960297	0.6648125	57
0.7306494	0.23520234	54
0.7024578	0.7163243	14
0.7103325	0.41781166	49
0.46652678	0.6421627	98
0.3500575	0.32859093	26
0.86159855	0.6207252	36
0.09428122	0.3271447	41
0.28511202	0.75386614	24
0.7038828	0.71682745	14
0.19703907	0.58325225	99
0.7933157	0.5413873	15
0.6900276	0.5282695	44
0.40503955	0.64571965	42
0.3670224	0.19513768	30
0.55444175	0.975051	23
0.49241403	0.15314318	43
0.92080146	0.5956385	98
0.19340736	0.4227263	33
0.39499936	0.26975936	17
0.2822736	0.5267117	48
0.26993263	0.5635779	91
0.46905568	0.90990496	55
0.85929024	0.6143684	25
0.47600716	0.27829388	28
0.5776372	0.5688921	24
0.6008588	0.104698606	42
0.6531599	0.08326059	0
0.50848055	0.11071931	35
0.10671868	0.5038279	22
0.38434184	0.41242486	55
0.316891	0.24856988	5
0.82509196	0.7198488	6
0.89886105	0.47156626	31
0.8867803	0.40378883	3
0.021755869	0.37797427	37
0.565342	0.77697116	3
0.94032764	0.3515078	32
0.3800968	0.5026578	23
0.66784966	0.08112982	11
0.48467195	0.13272788	35
0.57086635	0.63264006	40
0.8801476	0.4115474	29
0.10699111	0.40707868	53
0.358629	0.33027402	7
0.40761805	0.56168044	83
0.27559543	0.6953728	4
0.19623752	0.4189286	28
0.11860505	0.4779526	50
0.012818598	0.38302395	37
0.5504896	0.11656081	73
0.4120136	0.7596527	21
0.6464986	0.07905657	17
0.25763628	0.33551055	12
0.556849	0.6949694	40
0.21770127	0.5836027	67
0.68685466	0.31090856	34
0.8385249	0.7313845	1
0.11250367	0.7447767	56
0.0339269	0.37577686	60
0.72263277	0.43168682	49
0.49731195	0.8781793	16
0.67431486	0.24989903	60
0.3172314	0.51537025	66
0.6803682	0.49955958	50
0.7110553	0.55480844	29
0.6641979	0.06991159	11
0.20237692	0.28888822	46
0.7127471	0.27576917	55
0.5593003	0.22381465	0
0.18481275	0.4922448	46
0.21619931	0.817657	51
0.1035131	0.38605136	22
0.5068251	0.090259776	48
0.32885936	0.44640756	52
0.5366341	0.99217236	2
0.44115883	0.33505538	13
0.5554254	0.22526833	41
0.4509419	0.6571821	97
0.2695887	0.8019244	56
0.6656969	0.24340618	42
0.21144891	0.7879486	76
0.6207018	0.7362583	21
0.70219386	0.25511363	67
0.7947182	0.36671558	18
0.67888576	0.85120326	45
0.73711294	0.39698213	34
0.18837667	0.5655721	48
0.8523108	0.40675125	89
0.21618019	0.4772968	49
0.52438927	0.07656668	41
0.10394415	0.4948225	31
0.43593228	0.5835086	54
0.7951722	0.37089372	21
0.9480379	0.32836047	4
0.42425945	0.31961703	48
0.5586096	0.7866558	3
0.4088366	0.5126986	88
0.479563	0.79261714	6
0.47841838	0.13382813	68
0.74582136	0.27304134	32
0.1920217	0.6437329	74
0.51088375	0.50916606	44
0.33526462	0.09561726	0
0.20926851	0.48578817	35
0.4342033	0.9287812	8
0.36505312	0.13896307	57
0.0897335	0.7439121	1
0.68720764	0.64625597	92
0.606268	0.34745732	3
0.19711828	0.42401794	42
0.6922898	0.5343734	78
0.60689366	0.41964027	42
0.4180196	0.6413418	56
0.6862552	0.23695767	50
0.4202976	0.7650904	59
0.7657087	0.6469924	6
0.4572173	0.58786786	36
0.9415716	0.607015	30
0.64346564	0.362053	98
0.41264054	0.2530329	96
0.38730454	0.41641742	54
0.38625532	0.37830278	22
0.20534001	0.8427166	99
0.38169813	0.20146428	35
0.38836506	0.54977655	61
0.40178433	0.50871414	98
0.39719868	0.7574047	3
0.19801362	0.47034696	52
0.48854434	0.41347396	18
0.06770921	0.45007348	30
0.94146055	0.33388555	14
0.029198945	0.5129742	23
0.22703154	0.83501005	55
0.27991506	0.693007	17
0.31498563	0.82093257	6
0.94613016	0.61575794	1
0.42115688	0.9171253	38
0.6833608	0.27901766	99
0.8912276	0.46518993	2
0.33033252	0.83360213	2
0.8055547	0.81157434	13
0.562986	0.78947246	0
0.01561937	0.52123857	37
0.39208058	0.74863124	9
0.27315968	0.689878	17
0.6444329	0.8912557	41
0.3345195	0.5130927	42
0.44351462	0.56040865	2
0.45771915	0.4804563	38
0.20140658	0.47614828	64
0.5683833	0.8040391	16
0.4329695	0.9451177	46
0.46058244	0.65530443	60
0.33030772	0.47226703	47
0.18642172	0.27099046	5
0.4585701	0.27338493	70
0.6434444	0.7362099	59
0.43822053	0.17713992	35
0.94668525	0.6151582	5
0.81034565	0.47154367	4
0.6979486	0.8491522	7
0.21730736	0.84129155	54
0.2912914	0.65124	54
0.753845	0.23493718	16
0.44602206	0.6335201	19
0.32611555	0.59357595	29
0.80542594	0.60726404	50
0.44624665	0.08304488	33
0.48196623	0.40894073	41
0.3468439	0.438656	94
0.79073215	0.3636157	3
0.6667639	0.84077173	33
0.5359214	0.2193913	78
0.61614704	0.5309807	59
0.8180007	0.7484228	44
0.56805205	0.1296762	32
0.5060943	0.096079275	33
0.9484956	0.33341706	1
0.018951865	0.38765118	37
0.67237055	0.62285864	72
0.4853459	0.8119538	44
0.5653718	0.55625993	37
0.46344513	0.35438716	98
0.5017322	0.88336796	9
0.5441673	0.5633068	20
0.8251396	0.7201995	4
0.6460955	0.4501276	51
0.38115883	0.21307033	44
0.88341624	0.48643383	38
0.6569553	0.32326406	99
0.5093818	0.89441603	80
0.093016304	0.57931817	9
0.101277925	0.5741067	40
0.77639997	0.3643912	66
0.34829798	0.10267322	0
0.53518647	0.23630933	41
0.94310665	0.34061694	35
0.076013505	0.31660777	9
0.44460905	0.5839494	65
0.3465878	0.09468744	3
0.45105657	0.2781082	41
0.62594664	0.8599027	61
0.110260114	0.74733484	26
0.7158959	0.5146836	40
0.52838635	0.13125585	23
0.54351205	0.08297855	49
0.55506396	0.97825843	35
0.21347755	0.87180597	57
0.8186398	0.7468474	61
0.48810795	0.37406287	34
0.89269155	0.4615678	2
0.46350655	0.10116484	38
0.5771908	0.6390364	9
0.70024157	0.7802744	10
0.61034447	0.43011454	4
0.06964877	0.30381927	9
0.6957506	0.51428413	37
0.53260994	0.9678923	35
0.26108944	0.3318918	1
0.4538663	0.89336306	44
0.62491435	0.6403173	43
0.72488326	0.5697846	46
0.8347424	0.5397894	70
0.6051671	0.327476	43
0.27619433	0.68744594	4
0.7325826	0.39091092	47
0.5039104	0.12843995	83
0.7666244	0.6422527	4
0.078167155	0.3596907	95
0.23955217	0.18313718	16
0.27282473	0.6853037	12
0.4671018	0.6038371	30
0.4661016	0.17751332	72
0.68404	0.84988153	40
0.78782636	0.3706324	1
0.6227981	0.7205577	4
0.37795007	0.65406114	41
0.07931966	0.3230434	23
0.6389706	0.566681	94
0.106319465	0.5077228	3
0.45426974	0.6227705	61
0.523356	0.3002528	99
0.66592056	0.3624222	35
0.75357944	0.64031476	4
0.73736805	0.39168048	51
0.95183027	0.34385112	4
0.09718931	0.7428975	2
0.6341136	0.89248616	18
0.30393752	0.8195744	73
0.5367324	0.31089196	40
0.21024898	0.46261996	54
0.9386755	0.61012167	9
0.2953849	0.68085015	62
0.21031237	0.46290937	39
0.8863926	0.47097716	44
0.9975302	0.5216739	3
0.68285656	0.60581267	33
0.8086069	0.79543513	2
0.43577036	0.91467583	31
0.03784956	0.52124906	37
0.5505847	0.23928657	23
0.6637965	0.085261256	9
0.27900007	0.68286216	1
0.17439234	0.5594604	39
0.33351302	0.5871178	42
0.4993371	0.8668762	41
0.28238267	0.6660068	4
0.21783035	0.85593694	67
0.37056923	0.20290473	10
0.102559134	0.38011235	3
0.46777183	0.28012866	44
0.78597397	0.53279483	12
0.4631632	0.2776659	52
0.41339102	0.44369262	94
0.5453073	0.22770531	13
0.06775283	0.3167639	39
0.5902493	0.014979268	25
0.11895413	0.5791799	36
0.84591496	0.6140422	34
0.22707798	0.86388546	66
0.30352786	0.349068	43
0.2180244	0.86762667	54
0.71766293	0.5119771	26
0.33247668	0.2659421	10
0.81393474	0.47193307	9
0.44099554	0.1783889	28
0.4593038	0.16357112	49
0.06760789	0.30892703	9
0.7114021	0.4659744	32
0.95026964	0.6185179	5
0.44153547	0.18224949	5
0.32925716	0.27475855	10
0.72427166	0.47221446	69
0.57797414	0.64515895	17
0.6522428	0.8808223	35
0.6272822	0.7256455	21
0.75080216	0.4263709	37
0.81025237	0.4685595	9
0.54776925	0.30834517	9
0.35493243	0.32146955	24
0.96158075	0.5143393	51
0.4662663	0.356474	55
0.64380574	0.08727475	9
0.9239309	0.33850443	42
0.56877875	0.6951324	3
0.34543154	0.09699856	4
0.57340556	0.7792794	46
0.9437211	0.6183482	5
0.5061542	0.51882654	40
0.46314415	0.6127961	24
0.2108314	0.4970039	49
0.4671962	0.095897995	42
0.28930798	0.5736172	50
0.66720086	0.27174976	29
0.5817249	0.50587916	58
0.6502317	0.22126718	54
0.80521804	0.36106718	3
0.11062822	0.5121977	23
0.37654564	0.52064943	94
0.50864524	0.13326538	12
0.7022498	0.6633149	35
0.8202664	0.5421028	57
0.2322178	0.6092984	26
0.32192782	0.27587727	30
0.80542266	0.80272174	1
0.6414457	0.2568479	39
0.30777726	0.6328334	55
0.37095526	0.3431059	49
0.23180725	0.61151826	29
0.21978179	0.8644765	56
0.18622084	0.7970969	0
0.087658286	0.5575315	46
0.46086222	0.615825	48
0.69882184	0.69581723	65
0.48222896	0.41327178	16
0.5160839	0.10690705	42
0.4359269	0.6426931	54
0.4441169	0.9531417	4
0.5212837	0.13907848	14
0.75235975	0.24364743	26
0.3636974	0.09423797	45
0.70439607	0.73207337	96
0.0458261	0.44567776	27
0.36325365	0.1991071	21
0.32439318	0.42640603	47
0.4450373	0.084257774	25
0.5821988	0.50599176	68
0.18522766	0.56397253	29
0.25685617	0.36939195	37
0.02373548	0.37942457	60
0.21426643	0.8177379	76
0.5475368	0.56873703	2
0.3615384	0.3197914	24
0.15402344	0.51062316	62
0.31885457	0.65356743	91
0.65560347	0.14702788	34
0.094807446	0.58034694	18
0.5449142	0.9836881	4
0.4096674	0.46216047	55
0.26963788	0.42014974	42
0.93338794	0.5088325	46
0.28290483	0.4667305	99
0.871072	0.47814116	53
0.65415674	0.50447434	77
0.85892034	0.39641246	99
0.42808965	0.4601158	33
0.22996932	0.436474	99
0.59179765	0.03339494	39
0.86983657	0.39117426	47
0.30796912	0.6530013	93
0.27405334	0.5310167	85
0.17675896	0.42497817	69
0.8136979	0.57295245	25
0.54644233	0.2303371	16
0.472871	0.57487494	70
0.3572876	0.5287149	58
0.5521217	0.22265708	25
0.759341	0.5573863	19
0.831172	0.7212344	4
0.6667243	0.6967471	88
0.67321736	0.42685306	26
0.32847175	0.83356905	9
0.3256543	0.3833211	44
0.54711807	0.97505134	26
0.39831832	0.6419524	24
0.39537	0.75988466	4
0.26736212	0.52617824	65
0.69255686	0.69674206	49
0.5971275	0.565446	45
0.46067533	0.32840618	33
0.5348447	0.46381387	98
0.71007866	0.2600152	44
0.7847875	0.38298592	33
0.32492644	0.54646593	83
0.8396344	0.62614363	22
0.5894969	0.07168876	51
0.05118745	0.45373288	25
0.4012416	0.52248424	37
0.45157692	0.576108	38
0.42171663	0.31879312	35
0.30768755	0.49624553	68
0.44449982	0.56325614	20
0.6519918	0.6433471	59
0.48669118	0.4963707	63
0.6926025	0.25066787	77
0.1835525	0.5503591	21
0.8357011	0.73091495	3
0.20882528	0.81757	31
0.6669674	0.15613434	49
0.3991011	0.64482284	46
0.57795304	0.62932175	38
0.33082196	0.39013684	58
0.56137353	0.2263294	20
0.35108086	0.105268896	18
0.49750647	0.34769326	32
0.09768109	0.5671495	52
0.55816233	0.31403264	84
0.75682104	0.6421804	30
0.17162426	0.55642253	15
0.020642633	0.38117933	28
0.42119142	0.8558951	26
0.6295356	0.7212884	16
0.4171671	0.31669915	63
0.58507085	0.099634595	23
0.18508326	0.5579708	54
0.23688543	0.18053094	9
0.32153967	0.39021373	51
0.41410738	0.86550766	2
0.18885589	0.34937075	33
0.7006334	0.38142207	10
0.71928006	0.47475764	99
0.23360915	0.17991051	21
0.6101219	0.41993555	2
0.79118645	0.3674981	3
0.17626765	0.6357471	18
0.16444206	0.46949342	26
0.43114805	0.5371967	52
0.021526964	0.51246476	1
0.5519676	0.4221405	13
0.07915602	0.4529963	46
0.4840292	0.85654783	54
0.70615774	0.66319317	32
0.21986808	0.40783238	96
0.6250841	0.8693272	43
0.7903511	0.3758244	19
0.43140334	0.46172735	11
0.68514663	0.42450893	29
0.3716367	0.12459849	51
0.5887344	0.09403812	1
0.53216916	0.09224906	42
0.571415	0.017598603	48
0.4791302	0.6735053	45
0.39566973	0.2648086	2
0.26704928	0.8433594	61
0.34937572	0.103407666	6
0.05290776	0.45294738	9
0.23209754	0.60882676	5
0.54360855	0.99204606	1
0.5381291	0.99589354	18
0.053623177	0.45113447	38
0.34897998	0.09892636	9
0.2776793	0.6879454	3
0.6882226	0.84171265	21
0.39841765	0.74781996	7
0.6982913	0.56443727	58
0.80002993	0.77564234	95
0.32777467	0.26224014	1
0.19330995	0.2824554	20
0.41321746	0.75369436	26
0.21219613	0.8210565	56
0.60553163	0.035175283	41
0.507502	0.79526937	42
0.2958691	0.3976512	78
0.7266274	0.47260833	62
0.36935586	0.52996206	46
0.6107779	0.34594035	9
0.25895286	0.81268287	17
0.85391283	0.54544085	4
0.43462256	0.46652716	33
0.094789416	0.38424274	22
0.83786476	0.7246428	9
0.9710657	0.5336859	52
0.5037852	0.38941243	25
0.3798967	0.10850035	72
0.45348227	0.9256523	59
0.5141901	0.5229749	5
0.07708382	0.45696947	51
0.5628074	0.5617804	1
0.49686363	0.8887851	46
0.59563744	0.015938014	27
0.8043202	0.5696718	98
0.6705156	0.078937985	3
0.2639066	0.8908942	20
0.63642985	0.14588466	42
0.8257133	0.74090433	47
0.45838228	0.616967	18
0.23868865	0.41071525	53
0.6997426	0.760009	13
0.38490057	0.4685204	73
0.7076592	0.37837654	34
0.18596545	0.27637067	16
0.38946545	0.6553792	51
0.06597919	0.30610996	9
0.763793	0.37891343	88
0.22987345	0.601698	33
0.31320655	0.26345038	29
0.5572508	0.21484762	36
0.5414302	0.31556854	47
0.4605226	0.64128935	99
0.33904338	0.100137986	0
0.6799812	0.51485324	80
0.1911593	0.35765365	26
0.66707516	0.327728	65
0.23587124	0.86680144	94
0.35484657	0.33341584	8
0.50937635	0.10240125	71
0.6496385	0.28918675	45
0.5579716	0.23905976	20
0.24201849	0.89512193	23
0.9425805	0.6132374	12
0.46477354	0.92865664	42
0.08791321	0.33103073	42
0.8028042	0.7869546	17
0.4968322	0.3738116	9
0.35533044	0.4370811	94
0.4269176	0.27493292	65
0.5513087	0.23253104	40
0.7034432	0.22523908	29
0.9650761	0.5393923	52
0.35169262	0.3525483	24
0.7203581	0.58058393	76
0.48988408	0.8797482	41
0.752399	0.21095948	42
0.32244727	0.58420515	41
0.43510628	0.93065906	12
0.4499848	0.6369152	26
0.88384557	0.39968413	3
0.28193358	0.6739399	41
0.8573829	0.6088704	11
0.31875157	0.5899636	83
0.45990258	0.2690586	49
0.2855263	0.8341752	80
0.124552466	0.5092881	37
0.4521375	0.31188107	99
0.5200568	0.45600644	99
0.27044594	0.3859293	56
0.7018627	0.5203402	48
0.20500296	0.8157525	49
0.6962637	0.24338157	72
0.41340473	0.29817167	37
0.57326335	0.63958937	2
0.40205488	0.62084323	17
0.5416222	0.08985257	49
0.2326319	0.17742012	5
0.3626696	0.33655939	42
0.6591566	0.65127766	88
0.61168116	0.42578945	14
0.79701114	0.4816995	23
0.23929185	0.602634	33
0.42159063	0.45587927	46
0.29930168	0.6581365	37
0.10340144	0.56951165	52
0.46803457	0.1117809	57
0.3297059	0.5181168	31
0.31882116	0.2509729	11
0.6467316	0.14582117	27
0.10901586	0.39581558	30
0.55439	0.43868184	13
0.41689396	0.9153373	52
0.6145858	0.42578727	26
0.39166164	0.6828606	28
0.4510607	0.56905305	38
0.32466215	0.54589933	73
0.48958683	0.85712945	35
0.3643808	0.4768369	96
0.803483	0.48108023	42
0.18435265	0.34377727	47
0.2352703	0.50623196	98
0.5651681	0.27895907	55
0.4579268	0.093807064	48
0.23201308	0.4283488	99
0.64774024	0.88900095	17
0.6655599	0.29922196	99
0.19247311	0.28279808	14
0.36723715	0.3930177	44
0.6688675	0.14389496	2
0.6930602	0.38169315	86
0.6916864	0.2692028	76
0.3764334	0.21779208	99
0.5135289	0.091794595	40
0.36471993	0.112660244	49
0.3716581	0.116915815	44
0.97952485	0.52629787	28
0.38913605	0.6788143	1
0.7163206	0.71963495	14
0.6642605	0.6415574	56
0.4609359	0.54792595	94
0.3165325	0.8404328	38
0.4839144	0.67930937	44
0.2249498	0.5774017	77
0.4309596	0.9321745	58
0.42540437	0.4489097	46
0.68083	0.4793792	47
0.35886922	0.4682852	62
0.46589556	0.09326597	0
0.36389014	0.10674648	9
0.24897227	0.33868226	32
0.6616592	0.75503147	36
0.1784557	0.5542672	26
0.21514319	0.8249325	51
0.2887988	0.6541702	22
0.23682857	0.48610553	47
0.42263532	0.46062222	14
0.9822509	0.5243855	2
0.39769763	0.5154543	46
0.47933036	0.19130138	62
0.2246068	0.40787956	81
0.6069187	0.5358402	54
0.22195105	0.41304922	39
0.4178022	0.45112234	54
0.6865832	0.8496117	40
0.5261785	0.18895435	93
0.3168408	0.42013597	36
0.620477	0.5320629	4
0.58232355	0.0318611	27
0.95193124	0.61861575	2
0.392095	0.65840083	40
0.58036405	0.038262468	45
0.028449507	0.36926574	55
0.115305535	0.39836088	35
0.54866564	0.70733696	39
0.8385689	0.73560774	1
0.44964713	0.54466707	35
0.7132055	0.7192247	14
0.7230442	0.5261065	52
0.49321598	0.8808583	18
0.18043745	0.55888116	49
0.3212513	0.7887415	85
0.43646738	0.6292685	54
0.2849435	0.67554444	37
0.5912124	0.6526994	84
0.1901034	0.80053	1
0.019349687	0.51765585	13
0.4714061	0.16743566	99
0.7016358	0.68737835	70
0.29598582	0.49930617	95
0.6554614	0.29748827	57
0.46213135	0.118911	96
0.5166831	0.06854195	37
0.5795325	0.01751692	0
0.6609264	0.2621452	52
0.08427518	0.5738421	50
0.4808245	0.20423105	59
0.566323	0.560258	1
0.9808858	0.5170567	16
0.7626465	0.37959597	45
0.69260454	0.5171833	38
0.44999382	0.9355827	44
0.3708619	0.47160134	66
0.6720761	0.24065405	86
0.26353303	0.89643776	13
0.20338391	0.8677366	52
0.52778596	0.60105926	50
0.66360974	0.14257193	16
0.21585238	0.48183846	50
0.5843446	0.09951601	35
0.5586244	0.7180981	18
0.50297695	0.8831233	0
0.51861316	0.8340873	56
0.22880594	0.7725853	96
0.68317056	0.2728959	54
0.6897537	0.78116035	49
0.6603551	0.3019144	96
0.447494	0.50265	72
0.47795016	0.115547046	41
0.20843671	0.8687643	43
0.76257694	0.24465592	45
0.7658496	0.6416435	0
0.54153967	0.30838642	16
0.26100874	0.80995876	0
0.8112581	0.46592262	15
0.5061345	0.22866648	49
0.7064647	0.6533834	44
0.8155586	0.7429392	40
0.020347625	0.5018489	45
0.476481	0.26217964	39
0.24773483	0.18141153	11
0.44965118	0.19979432	48
0.17575018	0.46919602	46
0.53739685	0.37246925	98
0.76231337	0.64288414	4
0.05834735	0.51437277	50
0.38172445	0.20448136	47
0.26908335	0.6692198	40
0.6984599	0.7046975	33
0.61079174	0.44770008	2
0.8010948	0.3607879	3
0.25920382	0.37725517	95
0.66273856	0.13627703	27
0.06939102	0.30803075	9
0.48465014	0.12510368	47
0.11178343	0.50559294	38
0.46748215	0.87671286	64
0.2100087	0.8089396	29
0.60467446	0.015785702	32
0.58181924	0.55357087	0
0.3627688	0.32444403	12
0.25399512	0.8987869	15
0.43651697	0.46170998	10
0.35406923	0.104837246	0
0.64322215	0.71249646	46
0.4427555	0.5619518	27
0.71585757	0.7187753	8
0.64021087	0.89989954	21
0.4793201	0.2678298	16
0.8380392	0.7329441	1
0.8078727	0.6085924	25
0.61829805	0.32754445	38
0.9370424	0.34055772	12
0.6086578	0.5033923	98
0.55484164	0.71113646	8
0.39405614	0.46031812	58
0.44910747	0.65365463	47
0.63063794	0.4401928	35
0.7956258	0.38248676	41
0.6402118	0.24327165	42
0.06620909	0.3157071	9
0.85693103	0.5423935	2
0.22140838	0.5018318	54
0.44135654	0.35144046	34
0.45608	0.9102032	50
0.55051535	0.5724276	21
0.8264171	0.7303503	15
0.42376325	0.3009047	53
0.62753904	0.50675434	59
0.37901706	0.21028246	18
0.91262865	0.33396247	38
0.18630488	0.62116957	42
0.19127174	0.6084276	86
0.6927041	0.8534227	32
0.5796867	0.049046714	88
0.5650267	0.56189847	0
0.36682528	0.4315952	50
0.5659927	0.70864093	37
0.45728102	0.65737826	49
0.32951066	0.40201393	78
0.12735726	0.51057994	36
0.42376363	0.83035076	49
0.2044763	0.2799646	17
0.26129907	0.8175807	2
0.7336579	0.2784203	15
0.6786723	0.6475766	87
0.7710355	0.52947265	28
0.44036457	0.62673104	52
0.73081607	0.6480524	64
0.3869136	0.6202345	16
0.50681764	0.20121849	51
0.26859784	0.51005477	93
0.5484307	0.117173366	91
0.6442051	0.8631136	44
0.33921924	0.55800605	18
0.2445588	0.46950936	46
0.57490486	0.7882954	46
0.4261245	0.75108135	39
0.189933	0.6337541	43
0.44930488	0.17385827	1
0.38585532	0.5430011	48
0.5411552	0.9732999	44
0.8567017	0.4088472	67
0.5186949	0.5244953	6
0.4871513	0.67919856	34
0.19239125	0.62168753	43
0.69469494	0.5100846	16
0.4768059	0.8902851	99
0.55428	0.30822083	62
0.1304	0.5082425	38
0.86957115	0.40872523	3
0.36714473	0.120801434	45
0.36411268	0.55824476	52
0.8088324	0.8046163	1
0.8662149	0.5504448	12
0.46118912	0.90545654	62
0.013882243	0.3901695	21
0.9602084	0.52718043	2
0.31224778	0.5136597	56
0.33226168	0.5661025	29
0.4303699	0.28830153	47
0.81071967	0.59414935	16
0.7010692	0.4046501	32
0.2576432	0.33703983	28
0.23190142	0.4826616	49
0.5006262	0.34716052	43
0.709502	0.257338	61
0.43397668	0.94772947	42
0.45893693	0.27491373	46
0.44976613	0.09065485	4
0.4831291	0.9148787	85
0.27501726	0.6490635	72
0.7601772	0.46880132	92
0.3834499	0.5717669	97
0.2689984	0.4921226	38
0.45395684	0.89769393	19
0.32723793	0.82984406	9
0.07341615	0.33835712	58
0.4427534	0.33309788	67
0.767344	0.63968277	4
0.666817	0.09392952	95
0.5947327	0.10960282	49
0.41960615	0.8539882	17
0.5787121	0.6169553	47
0.24286044	0.78211635	93
0.8633188	0.5470994	12
0.3667754	0.32767028	42
0.8635819	0.5392374	1
0.42965123	0.6296662	33
0.21829674	0.8326199	92
0.17167996	0.6302621	7
0.3389228	0.54183257	55
0.68240905	0.26283503	39
0.36992186	0.49353802	56
0.49454707	0.41620266	4
0.58994	0.10514178	98
0.09286283	0.7388191	2
0.20183064	0.8316212	82
0.4648339	0.27778268	65
0.19136803	0.86907244	45
0.60223913	0.10854767	37
0.6892636	0.5216497	58
0.21130642	0.27708927	47
0.25535375	0.5552066	43
0.4326736	0.623424	23
0.880264	0.40351734	3
0.5436979	0.30046567	32
0.10884274	0.38311422	33
0.23079531	0.61763877	15
0.25426444	0.46882394	57
0.53705657	0.3067225	15
0.1693602	0.63813	11
0.46592423	0.62256634	33
0.5443788	0.2973155	35
0.37726116	0.2691518	45
0.67824775	0.7759894	97
0.22829519	0.49573606	35
0.7142604	0.37863055	9
0.26432484	0.41057548	32
0.40847564	0.60620195	56
0.9279133	0.34190917	38
0.49727064	0.13996534	50
0.26751742	0.65405476	50
0.19634825	0.5506935	50
0.8689731	0.42436588	53
0.63570845	0.8989616	2
0.7994036	0.35929975	4
0.4598684	0.572907	68
0.8855502	0.4819814	42
0.6329276	0.6695892	69
0.4838614	0.11153328	96
0.20241822	0.63395023	75
0.15917695	0.4637449	10
0.49732563	0.88436246	41
0.7063511	0.7769658	14
0.7495884	0.23056358	54
0.2495891	0.20699358	42
0.68934643	0.2442957	98
0.20829241	0.5513514	64
0.6241137	0.49837136	69
0.22614951	0.6122031	16
0.78453475	0.54083955	15
0.17447104	0.6346679	9
0.29691502	0.46392775	93
0.52707416	0.13082816	6
0.46536437	0.092396095	36
0.056021053	0.44907027	31
0.96996963	0.5353563	28
0.42165554	0.62161237	42
0.5671897	0.7689146	87
0.82770824	0.60115075	98
0.6215208	0.41448337	33
0.33212855	0.83760524	30
0.6336148	0.74365425	4
0.8950283	0.46364132	2
0.11319762	0.73773134	47
0.21286592	0.48888794	37
0.31490803	0.24910428	0
0.48591745	0.8829756	68
0.27909097	0.547608	37
0.17505977	0.6312071	46
0.46680248	0.2991038	58
0.40847582	0.8595608	19
0.55322105	0.967206	1
0.5163617	0.22862972	80
0.71008074	0.71202797	15
0.71215016	0.3967532	44
0.6277765	0.7087079	68
0.1845666	0.26043543	42
0.6640497	0.10025592	46
0.76282984	0.4189592	2
0.9388662	0.6083731	33
0.35008958	0.10570857	0
0.6937145	0.77632254	45
0.10944504	0.49843127	10
0.6856462	0.41463783	31
0.4317093	0.5374968	40
0.4507564	0.2975119	54
0.79115283	0.5449405	36
0.5584872	0.79388124	14
0.2694323	0.38795343	50
0.80884373	0.7800503	26
0.7806404	0.60165805	50
0.51104367	0.50594205	2
0.9830015	0.53461224	2
0.035039786	0.3917917	37
0.67795044	0.54049873	49
0.18111645	0.6334764	9
0.8028557	0.78209573	48
0.94039106	0.61276	9
0.44626525	0.31414658	46
0.35115328	0.4499638	47
0.5530331	0.24549474	25
0.23626953	0.39511055	13
0.6374434	0.6540061	47
0.39889657	0.2009257	25
0.502651	0.3756543	20
0.418395	0.849432	42
0.66436493	0.0829061	6
0.32096255	0.60062677	46
0.49665955	0.50286794	34
0.5644042	0.57172143	74
0.3974858	0.6717627	33
0.58281314	0.562833	24
0.67087215	0.64662266	46
0.43954003	0.1802186	0
0.8154447	0.7411093	32
0.3734083	0.117975816	77
0.55883205	0.9733753	1
0.096730076	0.7351107	16
0.6728089	0.22351351	60
0.3010522	0.38067546	36
0.62229687	0.60966766	89
0.47786778	0.6716868	21
0.49808425	0.8721589	3
0.70716214	0.55765724	26
0.23486799	0.40044448	19
0.44351965	0.94933337	8
0.3661398	0.34289575	30
0.65777475	0.079477675	1
0.41043296	0.667421	95
0.29813993	0.5342533	38
0.6987572	0.2909845	57
0.25658444	0.48384008	55
0.757828	0.23652397	44
0.610317	0.35005578	20
0.52501446	0.096596345	65
0.67835045	0.39228955	40
0.69970334	0.5331382	49
0.048647314	0.50896806	35
0.70887	0.6718544	30
0.38647377	0.61678416	5
0.39077932	0.50329655	50
0.18731783	0.415781	19
0.3819935	0.76040477	3
0.6398219	0.9040172	32
0.0015873592	0.38479412	23
0.51416993	0.5197423	7
0.6405305	0.28974774	49
0.27242702	0.35454714	49
0.8347307	0.72859097	1
0.2500295	0.42939612	49
0.6649554	0.11037905	99
0.7738097	0.5281257	2
0.5203582	0.82942504	71
0.59497684	0.6252679	37
0.26662666	0.53023493	47
0.37858397	0.5827123	61
0.38700876	0.32685006	41
0.8105092	0.8088062	4
0.69640714	0.6737649	60
0.39741307	0.7576465	3
0.49929717	0.09520423	94
0.8386678	0.74124116	39
0.3421762	0.11430292	15
0.38972571	0.26647112	44
0.41422093	0.5559797	15
0.55764174	0.7077773	25
0.39528373	0.43254012	56
0.010592276	0.38191026	9
0.93835545	0.3371212	1
0.51177424	0.35259527	43
0.37819687	0.42003843	50
0.19906163	0.47243094	53
0.23122369	0.58917373	26
0.2237875	0.41042975	33
0.8928289	0.47180533	4
0.3688917	0.109526806	49
0.99990064	0.52671564	39
0.44701165	0.9088222	43
0.3115791	0.63528615	19
0.5982157	0.54882497	46
0.45511797	0.08134623	41
0.59521806	0.6345418	90
0.56829923	0.55338806	10
0.29995295	0.83657634	48
0.75327325	0.2849657	22
0.85204107	0.61777794	42
0.7384469	0.24319293	59
0.4036848	0.42442453	90
0.27034515	0.68556595	0
0.28112683	0.673971	40
0.23891868	0.44896302	41
0.18837667	0.5428855	40
0.25158232	0.39760733	79
0.6302119	0.88244075	21
0.55702466	0.7028572	35
0.51313996	0.10180809	46
0.17344579	0.63489056	9
0.2709592	0.3850308	57
0.724788	0.44298443	91
0.47100806	0.64035183	35
0.59247154	0.1039753	6
0.16477343	0.46483558	16
0.76029307	0.23623832	26
0.46006647	0.084457204	38
0.69135016	0.85077906	5
0.66097033	0.2889579	53
0.60897434	0.43845803	7
0.5315174	0.319332	48
0.12070068	0.7406631	22
0.7253362	0.42294276	55
0.77773637	0.53109884	3
0.4734093	0.2671606	10
0.49586964	0.8830266	41
0.97753316	0.521649	3
0.38455752	0.523574	48
0.62219095	0.61058074	48
0.5592537	0.78419024	4
0.25646585	0.82204956	55
0.5012165	0.501615	25
0.5872412	0.6402425	42
0.105404794	0.39126953	2
0.33986342	0.10843835	0
0.4175374	0.65923	40
0.046272222	0.518737	32
0.37770018	0.453843	87
0.29052937	0.8301966	98
0.19772625	0.81653816	45
0.70820934	0.47347212	65
0.5453748	0.21136336	11
0.6336874	0.27690107	83
0.55565	0.4369464	16
0.3118774	0.55121934	64
0.45046973	0.5326974	40
0.5866187	0.6269994	2
0.4362449	0.329508	54
0.19067928	0.47560105	30
0.32041085	0.43157363	36
0.8065068	0.60084826	43
0.5093579	0.4401055	34
0.75241476	0.23566142	38
0.7972699	0.48083386	42
0.47890344	0.45790386	99
0.25614214	0.8947651	14
0.701218	0.28862765	47
0.4633742	0.19088502	0
0.70664597	0.25018987	56
0.08851307	0.73934066	2
0.28464347	0.66999435	18
0.20742226	0.8440655	58
0.80405205	0.7869981	33
0.8578604	0.52964747	4
0.70881766	0.6431762	37
0.028547745	0.52586216	32
0.87908137	0.40064737	3
0.54428166	0.36312345	49
0.10609591	0.48585525	43
0.8474018	0.6055019	47
0.26071912	0.5375016	48
0.25378793	0.3857805	73
0.10544613	0.37838843	52
0.77355564	0.53697175	28
0.45554405	0.33846042	48
0.3824213	0.20273304	11
0.8737639	0.4173898	37
0.3180941	0.55638385	17
0.11990432	0.5064906	62
0.38491052	0.20095487	30
0.27630708	0.694726	1
0.22914757	0.6119674	3
0.4348099	0.4629371	2
0.73717505	0.2564163	98
0.8236824	0.5828294	62
0.4103018	0.64767945	59
0.27068257	0.5374263	29
0.7414392	0.5776444	48
0.19186504	0.41865626	39
0.5228461	0.42043984	52
0.5857004	0.09170731	8
0.5623194	0.3831334	44
0.19252865	0.42883042	11
0.4483859	0.53136045	36
0.63265884	0.5024344	49
0.3032404	0.5201896	51
0.7522163	0.64780134	2
0.26662454	0.3395959	35
0.6547517	0.7123729	72
0.3876885	0.74781734	26
0.47115406	0.8111414	37
0.24992467	0.45548972	46
0.68455315	0.4906637	72
0.47668874	0.19951516	84
0.4564434	0.09393111	59
0.66676277	0.70552	75
0.649679	0.10404859	45
0.7460311	0.64563423	4
0.26163432	0.81201494	31
0.55790645	0.23380868	5
0.6937618	0.416878	52
0.2573399	0.88258153	6
0.18228097	0.26509506	10
0.443974	0.9440705	2
0.55370617	0.72083867	19
0.3427845	0.09734521	0
0.6247878	0.44291046	40
0.31282285	0.38155338	41
0.2072799	0.87781173	0
0.3236843	0.42511532	11
0.32519963	0.5873609	24
0.6064971	0.35315418	16
0.5281116	0.30196422	80
0.8210592	0.74278414	4
0.45153612	0.4337393	44
0.00061727595	0.3834329	2
0.41565672	0.7617199	52
0.69232076	0.28634572	59
0.8423577	0.5446414	3
0.106735095	0.48566234	25
0.20621337	0.82404065	55
0.27089944	0.41714793	39
0.40827543	0.29732078	60
0.42287797	0.52096355	50
0.16023798	0.45477208	17
0.26760638	0.81928855	46
0.46209976	0.4144954	31
0.41059315	0.46790192	51
0.28849488	0.51235586	71
0.35355368	0.32765675	33
0.937011	0.33284172	30
0.39691335	0.62516373	10
0.60653657	0.43220174	26
0.8331853	0.61136883	50
0.6073081	0.58243835	28
0.2134961	0.5838021	57
0.20835468	0.8712444	59
0.7135714	0.5232548	29
0.7078223	0.6512379	29
0.46769086	0.18680084	39
0.35041788	0.10508673	9
0.19548033	0.5415114	47
0.27679682	0.80374783	85
0.4471828	0.5667761	18
0.52209234	0.14272808	35
0.5940795	0.42819512	46
0.18588714	0.26465565	11
0.6300523	0.890459	43
0.09533748	0.7324987	13
0.19465289	0.3576918	24
0.1853873	0.41711769	36
0.4423013	0.11325813	53
0.5088953	0.10024944	47
0.7021224	0.41252133	88
0.5794665	0.63453436	14
0.5577844	0.41968688	41
0.7345832	0.64193386	38
0.6983155	0.41473842	28
0.57416844	0.018148324	25
0.1789468	0.41493145	41
0.191512	0.81928986	18
0.855174	0.6063154	9
0.08544343	0.4621028	32
0.69286126	0.7014622	4
0.41224825	0.33202693	50
0.5449362	0.31042576	34
0.47310197	0.6520007	57
0.087785296	0.5887206	46
0.1879731	0.4819892	69
0.5220133	0.36675695	91
0.4106347	0.60059685	51
0.6785766	0.31150156	18
0.10486126	0.31641883	99
0.37985596	0.2824824	91
0.954012	0.6169216	5
0.2987885	0.5530874	38
0.9361535	0.61044246	3
0.45884556	0.5290755	96
0.5666028	0.79314494	3
0.51586646	0.124047555	6
0.30222708	0.49522853	43
0.19459766	0.27175382	25
0.6164957	0.34664178	4
0.6271497	0.73736274	4
0.2527512	0.346739	49
0.57885295	0.63548857	4
0.27607134	0.5578385	99
0.9193765	0.6140515	24
0.18633533	0.25395977	1
0.95337045	0.6170165	5
0.4968124	0.87199354	0
0.58518946	0.03633145	41
0.3747502	0.5380471	25
0.19327067	0.45304278	53
0.5481307	0.22924353	9
0.39163774	0.75558704	1
0.23478052	0.44729212	99
0.6701431	0.39953715	87
0.7126946	0.37326327	0
0.066193074	0.32022122	22
0.6912881	0.60936093	99
0.6868886	0.41983905	31
0.59517515	0.100061625	36
0.3420634	0.5114977	98
0.67470604	0.6241418	89
0.26870763	0.4386465	48
0.3304993	0.25038922	22
0.20203206	0.43364415	48
0.4737806	0.8056752	23
0.68452054	0.7593526	43
0.79916227	0.36131078	2
0.19300643	0.41011864	50
0.51228136	0.17527883	41
0.67367965	0.66960675	45
0.49070793	0.363445	22
0.91540074	0.6015256	5
0.37125334	0.34239554	6
0.48291767	0.64558434	67
0.47009957	0.30002785	47
0.20086849	0.81486076	39
0.25079787	0.54556805	92
0.53814524	0.32365233	28
0.24435505	0.87637097	46
0.4411395	0.9240067	23
0.50882643	0.8839064	0
0.6116367	0.6180482	46
0.4750679	0.6714724	69
0.7100088	0.71594125	10
0.7079939	0.2874241	74
0.4522672	0.17803183	28
0.47953883	0.6651027	47
0.62547404	0.8845321	34
0.17974512	0.25960222	1
0.549094	0.24148974	14
0.077192895	0.32032412	53
0.21509615	0.27244622	44
0.538185	0.32325974	26
0.3902934	0.66167957	39
0.480512	0.5151643	5
0.6828106	0.75741243	39
0.051432967	0.5248399	47
0.33588064	0.094449945	13
0.754374	0.4196075	16
0.89431906	0.4549648	4
0.117137395	0.5797064	18
0.78741527	0.60509706	47
0.53546154	0.23768286	42
0.40507406	0.46643978	98
0.4136268	0.47197387	47
0.4585467	0.62700135	40
0.40427876	0.5255141	43
0.7137558	0.71958226	5
0.1665805	0.4701649	30
0.59535784	0.025961451	21
0.4282638	0.8489273	10
0.68662906	0.6815831	85
0.8082688	0.47267914	25
0.03366825	0.37468466	53
0.514266	0.8897477	16
0.79185116	0.3779993	33
0.28089032	0.68185705	20
0.67333066	0.31017515	85
0.47242597	0.11613157	28
0.38107914	0.33253056	31
0.8926894	0.46543062	2
0.39557642	0.7580628	3
0.5220659	0.3083191	42
0.7539925	0.42313895	35
0.68649536	0.7037148	36
0.7056268	0.6069593	93
0.66504985	0.43313408	87
0.28704596	0.42565757	63
0.46286684	0.087735884	0
0.47765496	0.803698	14
0.52879316	0.13006319	6
0.65868974	0.1401584	43
0.26939481	0.6756096	60
0.38446715	0.33456153	80
0.6760399	0.5017485	57
0.49110913	0.51014334	38
0.41722307	0.8656268	1
0.7108169	0.66242856	9
0.32427168	0.39175314	87
0.4313027	0.27419728	69
0.014418392	0.37852943	4
0.64004487	0.29878235	46
0.4042513	0.6407171	44
0.6591813	0.5051729	98
0.716444	0.22249778	54
0.72925526	0.31890583	78
0.56236476	0.8028399	56
0.2702189	0.34242728	44
0.62693554	0.684037	99
0.69043976	0.7755419	11
0.10874913	0.40033653	3
0.8008531	0.47787282	9
0.0160637	0.51454294	10
0.59342974	0.008497105	3
0.31127164	0.42496705	46
0.2724963	0.3977708	96
0.38441628	0.6453519	54
0.6932394	0.3851623	55
0.854218	0.5374752	3
0.7574562	0.4186953	26
0.6667764	0.14688945	27
0.79518473	0.59865004	4
0.46412238	0.89713424	92
0.36665908	0.55834514	80
0.5349683	0.978866	35
0.86776286	0.53457767	11
0.46860126	0.7992103	2
0.49296698	0.68107486	32
0.9339048	0.59619874	44
0.8825578	0.46457234	46
0.5683873	0.7701136	35
0.12559745	0.5888255	95
0.57202375	0.5178185	97
0.71890324	0.5834592	87
0.28392535	0.46420157	94
0.5103061	0.0902552	99
0.6590855	0.47839847	39
0.25479758	0.4607288	79
0.3652418	0.19124074	39
0.63155395	0.6135514	92
0.41164216	0.7368803	35
0.9103473	0.33349895	37
0.85383004	0.6034632	53
0.49490342	0.37373903	43
0.8422166	0.60953265	51
0.43930107	0.6316391	99
0.10142573	0.7389306	2
0.60529363	0.43552116	17
0.42947778	0.8418506	62
0.51346546	0.5707325	46
0.7602729	0.2311968	26
0.7826007	0.7999735	32
0.2506014	0.38759804	42
0.3934115	0.62118775	30
0.5890511	0.0060980967	33
0.5041811	0.5199435	38
0.6888165	0.7552768	53
0.33316314	0.43398753	34
0.5124349	0.112944454	44
0.41375428	0.86749506	35
0.64043957	0.2997927	76
0.3617962	0.5813586	39
0.7060377	0.50832635	2
0.51713026	0.62576723	36
0.4409401	0.07970411	4
0.74492383	0.27713647	40
0.41016328	0.86132294	1
0.5525868	0.43269005	33
0.2690127	0.8158247	43
0.4892715	0.6723581	26
0.2751789	0.37993988	46
0.39914584	0.75777555	3
0.2253972	0.6096529	16
0.22358932	0.49024382	24
0.30763796	0.386	3
0.3953246	0.51657546	42
0.44140247	0.9489529	2
0.40491325	0.26099822	20
0.7947745	0.77628535	39
0.5712859	0.5583581	10
0.89937586	0.46405685	2
0.6682981	0.14647307	6
0.9819531	0.51839453	4
0.38803002	0.6178342	10
0.5047062	0.08583645	39
0.11013439	0.38340414	22
0.48362315	0.081403136	69
0.745816	0.6461596	45
0.16660549	0.6219168	28
0.42535555	0.8518269	10
0.1336953	0.40118995	43
0.6901748	0.5036199	51
0.25432077	0.8510637	47
0.38972673	0.662752	39
0.58991563	0.54998803	47
0.6197218	0.44026235	40
0.8045783	0.47275326	4
0.59916735	0.0012171376	3
0.56252116	0.6898793	52
0.7419654	0.25449577	49
0.19698112	0.8622091	3
0.66792405	0.6321718	99
0.47974858	0.1892955	32
0.56878287	0.6394479	2
0.20808984	0.42945015	50
0.28390357	0.4812246	36
0.3362125	0.095554285	30
0.32028195	0.565338	49
0.65861326	0.52604866	99
0.11441307	0.38749465	5
0.6646861	0.69277734	95
0.25481758	0.21956918	61
0.1901846	0.8012928	31
0.19377363	0.82926464	51
0.7213431	0.519774	37
0.59136975	0.00086292636	25
0.5020715	0.36668804	33
0.4017183	0.75113636	30
0.5628456	0.12320308	49
0.26575193	0.540542	40
0.63090074	0.7086867	42
0.7016656	0.5027698	37
0.79204553	0.37131453	19
0.59222543	0.014571411	3
0.38462037	0.5232587	99
0.2575797	0.8923014	21
0.23290849	0.46254575	26
0.31467932	0.8250793	12
0.49445775	0.10669573	96
0.5638568	0.6929975	26
0.47674918	0.463582	47
0.53031725	0.6019154	80
0.32749498	0.59669983	46
0.5549535	0.70513505	40
0.66309845	0.24401985	65
0.55450827	0.4256856	33
0.3466278	0.10185372	0
0.5198725	0.514477	52
0.1903081	0.55576813	26
0.4904446	0.5188454	40
0.18301511	0.8106813	51
0.8862066	0.40187037	3
0.45994094	0.61346126	19
0.8402071	0.73234206	1
0.26359737	0.34160966	8
0.4911087	0.3975204	99
0.47994456	0.48458096	49
0.37724605	0.6710747	5
0.68410164	0.8413766	44
0.6909719	0.39920494	4
0.5712982	0.1005019	37
0.82613415	0.73198545	15
0.68587774	0.26777565	41
0.24510288	0.56370926	69
0.8082707	0.79635936	36
0.3915045	0.34688815	64
0.46681166	0.113151744	96
0.6334522	0.7157384	46
0.7221525	0.27982843	99
0.98811656	0.514135	2
0.33364204	0.27433842	37
0.76150125	0.46840224	71
0.4431085	0.11232462	43
0.31448326	0.827507	18
0.62597376	0.70032036	80
0.33292234	0.5210757	35
0.3736841	0.32038954	50
0.9327044	0.33518437	44
0.22325043	0.616875	35
0.59962296	0.44721678	44
0.26078677	0.54470783	49
0.56722164	0.7977276	3
0.09090279	0.5825398	15
0.2879201	0.4143342	36
0.3941159	0.52918273	1
0.4982309	0.3749779	27
0.34102574	0.58484316	33
0.61579907	0.35162035	11
0.8390251	0.6033608	47
0.62706345	0.6317685	96
0.88424957	0.40103394	1
0.50502634	0.44523045	63
0.32376185	0.83323085	12
0.17545368	0.64835846	50
0.46493202	0.5871683	64
0.3330389	0.24691567	19
0.1167047	0.75270367	49
0.32287493	0.42164844	25
0.6502471	0.30327436	46
0.08404165	0.47485584	46
0.43063018	0.84705555	18
0.95143485	0.32671714	32
0.8096348	0.60791713	36
0.030806547	0.5201912	15
0.6708692	0.6108516	64
0.9305194	0.57436657	59
0.20622668	0.8394606	97
0.40820348	0.45530623	67
0.09889554	0.7410054	2
0.6567755	0.25454006	39
0.36098292	0.107395284	27
0.6629842	0.43452537	98
0.3223347	0.4871449	44
0.24559036	0.18330574	1
0.4490193	0.49090675	39
0.18197042	0.6221782	42
0.44082552	0.34832022	8
0.4561814	0.6528487	99
0.18954782	0.35533667	24
0.67883986	0.5256052	85
0.2573784	0.8137223	0
0.48221624	0.7905008	23
0.18899077	0.35672876	5
0.70996326	0.5267152	52
0.2605678	0.34542465	30
0.01436338	0.51379144	2
0.70832515	0.52202916	42
0.4710644	0.33179727	51
0.47204188	0.8008507	1
0.45717064	0.10398622	0
0.6855961	0.42916077	65
0.45868042	0.83291733	96
0.2204295	0.48450413	37
0.39894226	0.33806947	53
0.70582813	0.71493226	14
0.5084331	0.51144594	6
0.71318394	0.61687434	65
0.9414096	0.6128606	3
0.26350576	0.5495854	15
0.22958286	0.39669794	46
0.29387495	0.561147	47
0.79618645	0.47115698	15
0.5713646	0.6781482	99
0.6390514	0.8985296	17
0.6960776	0.7585051	43
0.28200758	0.3896473	50
0.2588383	0.5183059	50
0.3213413	0.2805023	46
0.27584386	0.4508758	54
0.69447726	0.50946665	31
0.70808995	0.66261667	33
0.6570277	0.24617249	29
0.66614634	0.8212506	43
0.17884049	0.25919005	18
0.8074994	0.8030721	0
0.44350976	0.4043783	99
0.26004896	0.8901218	25
0.4323983	0.68293357	32
0.3928524	0.62652767	18
0.4177103	0.909411	99
0.2770705	0.3934668	47
0.23063932	0.18871972	31
0.32619315	0.47726434	67
0.93194246	0.6210971	20
0.3172839	0.50635254	88
0.28584364	0.51317185	99
0.5826232	0.021330534	0
0.6909422	0.26380634	99
0.56028306	0.5664456	18
0.33194372	0.2635627	22
0.7064764	0.65136623	15
0.20393932	0.55779684	23
0.42259797	0.43239343	95
0.7593501	0.5528015	38
0.67242116	0.31388095	53
0.69959664	0.37498987	26
0.3401636	0.26771623	41
0.067952536	0.44840056	35
0.6700497	0.25524133	60
0.51333225	0.361721	65
0.6002628	0.43224713	39
0.3836987	0.522456	29
0.24321628	0.18996917	5
0.51459205	0.5239649	1
0.5478568	0.12733431	79
0.29491094	0.48526266	47
0.2582556	0.4287639	64
0.6688371	0.14824602	3
0.21218802	0.47477987	52
0.44150165	0.951113	0
0.6535733	0.7123579	60
0.8098307	0.47391623	15
0.8703064	0.42094058	42
0.6505787	0.30927506	58
0.53157645	0.08403348	99
0.60962284	0.43221298	34
0.53755647	0.3052322	4
0.6694093	0.1466158	2
0.44015235	0.10370744	39
0.76934105	0.23247872	14
0.5173946	0.12708916	9
0.82815915	0.72956926	29
0.8414312	0.7320053	1
0.502625	0.5192944	40
0.33060822	0.51029915	51
0.44987088	0.5508999	56
0.6687406	0.6317597	87
0.63987017	0.083913594	48
0.8279581	0.5563941	45
0.40101787	0.2609966	41
0.5945257	0.61559707	99
0.34716338	0.10226074	9
0.36484596	0.34067634	33
0.727662	0.64596295	38
0.45063633	0.62802404	84
0.7392591	0.6309435	38
0.2686387	0.6653169	95
0.6087395	0.6162198	22
0.3343869	0.5122401	82
0.50146115	0.13175546	61
0.39323056	0.30367708	49
0.029302156	0.52264225	9
0.67826384	0.30800542	48
0.5811374	0.0411255	39
0.69034106	0.8459847	32
0.43490165	0.6228864	53
0.80570036	0.3732229	7
0.7925242	0.46089396	85
0.23306462	0.3992778	35
0.31718117	0.2517934	3
0.41250965	0.45247608	47
0.38966158	0.679233	27
0.54439235	0.21407841	36
0.7645212	0.2333558	17
0.26403442	0.3639526	51
0.27011046	0.84236217	74
0.6039513	0.4360601	42
0.35015702	0.5238868	48
0.5744254	0.6388984	9
0.6509115	0.08459207	3
0.4629998	0.8958184	97
0.20798223	0.36635682	35
0.3759172	0.116194285	61
0.46022475	0.09578044	15
0.17132299	0.55161834	18
0.8077278	0.4689353	0
0.47396553	0.108435854	77
0.31670058	0.5635828	48
0.46064684	0.6146669	37
0.6367579	0.5671038	48
0.4067239	0.56540847	50
0.78581476	0.5242725	7
0.5834352	0.60712564	40
0.62486184	0.7381452	30
0.8373595	0.7296481	29
0.34795424	0.11138692	2
0.19331583	0.26552373	38
0.5575066	0.7192855	3
0.5305124	0.97859514	33
0.5268024	0.9809365	2
0.81215084	0.81004703	0
0.19214463	0.5528418	39
0.75038064	0.6423348	8
0.39487153	0.75782984	3
0.63748074	0.65167993	50
0.711433	0.6654786	13
0.40659502	0.60788	48
0.5522389	0.43179375	5
0.5800105	0.29389748	98
0.23083152	0.8045599	48
0.61429787	0.43536836	44
0.4439198	0.50226647	96
0.69211876	0.7750266	36
0.5050437	0.0937773	47
0.6108019	0.570618	45
0.35299358	0.10352037	4
0.40243766	0.4950502	35
0.029911721	0.5087241	26
0.47756493	0.11757971	92
0.20839137	0.4340944	87
0.21183556	0.4878653	15
0.6531535	0.6864132	33
0.4085387	0.45690477	45
0.27249694	0.53470415	62
0.3427863	0.5532146	98
0.08943058	0.7399651	29
0.43046772	0.34818184	35
0.40314785	0.3236255	78
0.2968922	0.55875814	39
0.37819007	0.66761947	9
0.44772828	0.16438544	75
0.603029	0.045216493	94
0.46278596	0.39662462	49
0.86901486	0.46053368	32
0.46828344	0.6484073	45
0.40627012	0.37051496	32
0.34054428	0.8182321	42
0.44494596	0.29608363	99
0.81181777	0.4649431	4
0.17729509	0.6328792	5
0.013586239	0.51187265	2
0.22688429	0.48023388	31
0.86823046	0.39695397	12
0.65115076	0.15693007	34
0.55729926	0.7034819	25
0.44533536	0.31303033	96
0.7212475	0.6132964	57
0.44268024	0.566276	36
0.47498924	0.78892386	1
0.631942	0.32093924	33
0.4498909	0.30021045	52
0.2485461	0.40259	57
0.5787897	0.10235754	30
0.26024777	0.53393555	74
0.39326867	0.52935314	34
0.43291822	0.6172519	16
0.22954784	0.8802369	85
0.18913154	0.42418957	50
0.21946488	0.5490372	44
0.25662917	0.86792606	58
0.6245853	0.7356552	17
0.474854	0.265874	30
0.53924924	0.30701816	24
0.23267572	0.50947505	98
0.39940172	0.27343205	24
0.27869132	0.6704118	17
0.3922471	0.5329359	19
0.89145434	0.4683287	7
0.38876387	0.61849236	10
0.28745008	0.49134555	50
0.5998723	0.10478971	38
0.27154937	0.4700245	49
0.23866108	0.18143909	12
0.018086584	0.3821729	32
0.50923043	0.10308234	38


==> cifar10bycifar100trghardness.dat <==
x	y	label
0.52040863	0.5853568	18
0.86362153	0.44326335	78
0.86345726	0.44508648	59
0.6598302	0.46678984	89
0.70281804	0.829593	37
0.59611815	0.8045848	88
0.60487694	0.14983897	99
0.73947954	0.8487277	37
0.5952836	0.6038166	46
0.6416652	0.11630306	66
0.69243056	0.33222362	53
0.37097514	0.09591853	39
0.42607683	0.834041	3
0.09792078	0.7081142	39
0.36943635	0.05065815	69
0.7750864	0.5001583	35
0.29025987	0.94194895	80
0.06700847	0.6007016	83
0.8869209	0.61397016	94
0.6951872	0.8329412	60
0.2092821	0.6710523	66
0.5800665	0.37113094	68
0.22322027	0.33522505	47
0.36631134	0.091526024	98
0.44435367	0.811495	8
0.36682585	0.3130416	63
0.19730431	0.42202297	96
0.60137784	0.3545775	97
0.47638357	0.10326692	73
0.6709921	0.87897635	99
0.6029457	0.7850151	32
0.3728902	0.9237311	53
0.22951072	0.35596105	44
0.30441046	0.95668685	57
0.3433862	0.09492945	50
0.39903685	0.3875644	99
0.09462888	0.44273114	74
0.61825234	0.11948852	87
0.3928466	0.17184544	98
0.32871082	0.9168895	45
0.053681407	0.37546754	79
0.7148938	0.92145693	72
0.34804755	0.8655365	40
0.7116522	0.83146346	95
0.60302734	0.34418035	54
0.37993765	0.10483266	97
0.57195175	0.63654643	65
0.54418766	0.15185493	70
0.07516202	0.6751523	53
0.65553194	0.8448239	58
0.3397132	0.0108696725	44
0.9354599	0.6387651	99
0.42497414	0.7241019	20
0.44618842	0.72777766	76
0.86326015	0.5546224	26
0.99174124	0.60061055	61
0.041054726	0.6495437	61
0.23251894	0.70649785	40
0.0913979	0.48906842	44
0.42893422	0.6320154	64
0.08491916	0.71401733	64
0.42069542	0.78481275	64
0.7651172	0.8649615	71
0.45072994	0.7046965	59
0.7325207	0.80399203	94
0.35493702	0.33540058	50
0.7519305	0.1005436	56
0.39945304	0.37064168	64
0.38785943	0.6141547	95
0.103890456	0.6066203	58
0.38492057	0.37451762	89
0.6085497	0.8210542	36
0.8274419	0.5728385	55
0.92700285	0.5279959	48
0.57384837	0.32805523	99
0.37142876	0.44736904	86
0.42817736	0.05042505	88
0.56134063	0.5966039	76
0.44113252	0.751134	18
0.79082054	0.5291091	59
0.90787625	0.58533967	37
0.74694735	0.18913746	97
0.6500656	0.14827763	73
0.15617305	0.61479753	59
0.4164972	0.44655976	70
0.28352097	0.7640468	74
0.4183916	0.46091005	88
0.2524383	0.63836604	22
0.8267406	0.5909245	19
0.38727877	0.09904301	20
0.6720873	0.4437909	57
0.519334	0.67138207	61
0.8613719	0.5548471	38
0.74146026	0.88056916	50
0.10268693	0.4566036	1
0.42771676	0.635755	48
0.69355613	0.81252503	70
0.744622	0.31910837	83
0.59588164	0.39657167	20
0.043810066	0.70815706	44
0.091703616	0.47878128	54
0.36671698	0.8912609	79
0.7608343	0.88856703	91
0.5582886	0.6300468	71
0.73621494	0.040218465	61
0.6538987	0.11028406	49
0.46353886	0.66570437	62
0.68787825	0.8581242	19
0.816704	0.58284706	40
0.1510789	0.71187013	55
0.14050806	0.37470192	57
0.6315919	0.3121599	80
0.715299	0.81218296	51
0.4016059	0.42779687	92
0.7501764	0.021172313	61
0.500885	0.62275493	67
0.7310116	0.32848266	99
0.09153287	0.46869168	22
0.4166183	0.48621786	97
0.09013965	0.7266121	81
0.79579043	0.5175482	74
0.607461	0.6102428	94
0.64540285	0.10384489	73
0.4126872	0.3800176	95
0.86228377	0.51457804	76
0.4773281	0.21605541	61
0.94264156	0.60101473	96
0.58826447	0.6260048	91
0.4232715	0.8024425	99
0.50278854	0.41671434	63
0.10186567	0.3025757	68
0.66867167	0.16929783	70
0.8696609	0.52431434	75
0.4648326	0.07962986	63
0.76266414	0.084802456	62
0.42029175	0.36824238	75
0.401029	0.12816902	79
0.19742206	0.5759313	61
0.37568593	0.38024065	66
0.4409253	0.08912322	84
0.6140416	0.79355854	55
0.32711175	0.9454456	67
0.63924265	0.8193164	20
0.5345366	0.6487243	84
0.85056376	0.5264963	36
0.22116947	0.727107	95
0.62584615	0.8816849	98
0.31165692	0.81890607	26
0.29996857	0.8622249	64
0.47661594	0.4155911	37
0.7722742	0.5065273	74
0.46968168	0.10039944	84
0.6097797	0.7779662	99
0.62540495	0.45531064	77
0.59702647	0.36503613	30
0.34099352	0.8754594	64
0.40461752	0.39565682	33
0.37289196	0.14633632	71
0.41483727	0.6409809	69
0.07856981	0.33686814	77
0.34401742	0.36636996	33
0.6652648	0.04931744	67
0.5668961	0.8762048	80
0.7433971	0.8973802	42
0.6206844	0.36293274	44
0.23380733	0.3894833	49
0.8435154	0.48887575	71
0.16026528	0.33965302	72
0.32720008	0.9176624	85
0.5774702	0.47036746	49
0.41977167	0.08896533	48
0.46281037	0.20796026	40
0.3406577	0.09661056	33
0.32878387	0.5576524	93
0.38916963	0.096382335	51
0.359934	0.048525453	59
0.48500353	0.6427544	83
0.064623326	0.6493616	32
0.3335739	0.5395467	74
0.7387069	0.36841932	69
0.59648395	0.42552856	66
0.34183404	0.88061893	91
0.32270858	0.42152599	74
0.4299606	0.45358324	83
0.4419132	0.70251614	99
0.94668573	0.6228905	21
0.73058635	0.9048453	65
0.46388242	0.5926279	40
0.3621803	0.6136488	83
0.5690665	0.21964052	95
0.31158096	0.9966009	96
0.84227353	0.5832745	66
0.40824926	0.69341004	93
0.6664413	0.102222115	1
0.023696415	0.65314734	27
0.26006988	0.57948726	85
0.9476878	0.5468546	71
0.32017002	0.80211556	51
0.0614043	0.6095911	57
0.9438471	0.5632581	82
0.3877676	0.8509916	97
0.607015	0.19405803	47
0.8348917	0.5421613	29
0.19778807	0.7173723	71
0.7666662	0.109720424	99
0.5381544	0.63003516	41
0.6179898	0.33055764	22
0.36715278	0.92657477	50
0.10285173	0.6593342	39
0.35408002	0.10861025	99
0.047410924	0.6915472	20
0.7550065	0.5211901	32
0.3643308	0.880453	98
0.41056415	0.036864653	90
0.7694874	0.5549382	44
0.5419121	0.42246246	47
0.14633578	0.6368882	74
0.44709957	0.088175304	20
0.80474555	0.57741064	58
0.32779208	0.43852112	75
0.20075318	0.70220596	41
0.39401004	0.76681644	95
0.34812835	0.041024383	98
0.358045	0.65977234	76
0.36029333	0.64446896	77
0.47233927	0.09583402	57
0.33883524	0.70899403	72
0.045827176	0.30903855	90
0.22229937	0.7052288	83
0.67507684	0.7200652	54
0.347606	0.9473977	96
0.66031706	0.17584671	96
0.33905438	0.75919455	60
0.87618005	0.4651327	41
0.93012184	0.58269686	99
0.66717505	0.39148417	30
0.11616995	0.33161044	74
0.18157342	0.5691627	51
0.41822717	0.86327535	86
0.31800961	0.9820041	28
0.6799809	0.12152858	97
0.67664325	0.09067613	58
0.85949063	0.4370578	90
0.30800155	0.13705136	21
0.6355507	0.38369313	42
0.5499817	0.55855584	83
0.73149127	0.045956984	99
0.36201826	0.03903401	45
0.443343	0.42273408	99
0.32211402	0.33124888	61
0.3789926	0.8804842	54
0.48738432	0.6128486	44
0.429159	0.10955806	67
0.49671957	0.12528792	4
0.22371848	0.3801534	65
0.59263813	0.47501028	63
0.576614	0.63259315	64
0.674155	0.35579237	39
0.6908081	0.46165982	69
0.50876397	0.13992526	74
0.8754684	0.6382093	98
0.7138671	0.054920726	72
0.33010563	0.8234364	14
0.021883104	0.6737867	75
0.7336895	0.47551793	61
0.88986653	0.6266777	97
0.37895986	0.58203214	48
0.08893419	0.3076969	32
0.14833766	0.690194	43
0.6502078	0.33399338	99
0.39015555	0.34571224	79
0.4238493	0.7443806	99
0.71927005	0.92233884	69
0.5576147	0.6015665	74
0.92072034	0.59689295	57
0.4012064	0.75523376	41
0.5643318	0.31369904	59
0.35191768	0.5566164	70
0.13034713	0.37621784	2
0.55915505	0.5731503	3
0.423118	0.115993686	28
0.6728396	0.49268118	49
0.6507865	0.8208954	66
0.66644573	0.07131523	52
0.5711405	0.31076849	37
0.34351677	0.09841654	50
0.74138105	0.019582862	77
0.7312489	0.5094674	98
0.1066367	0.6330489	66
0.45007244	0.10529918	80
0.7585428	0.0748428	99
0.4105227	0.37655756	71
0.661676	0.8326729	3
0.55952466	0.13441062	16
0.5972112	0.5930157	95
0.18622646	0.37390924	50
0.6618137	0.86945915	48
0.743054	0.3955078	82
0.69338197	0.40847826	38
0.6167447	0.81032443	78
0.64452106	0.8953195	97
0.68541634	0.8899948	58
0.35592198	0.8061625	63
0.45730937	0.41166726	41
0.6231762	0.86768997	95
0.6048668	0.19497243	42
0.74213606	0.53633934	72
0.36257583	0.4600998	99
0.60078615	0.10368838	56
0.4381663	0.48268536	83
0.86634743	0.53906155	99
0.7487503	0.84972006	56
0.7268554	0.47191674	89
0.54468757	0.4555336	93
0.09705393	0.48829025	25
0.65012014	0.36839002	50
0.107429825	0.59102374	78
0.05936098	0.7024069	58
0.36100957	0.9324386	64
0.3420283	0.96920353	86
0.48983774	0.6182166	67
0.39465183	0.90084904	37
0.3595141	0.3674165	39
0.5117963	0.71812016	45
0.32505143	0.7469818	19
0.622821	0.14405468	97
0.069634885	0.67977893	62
0.39590463	0.93758106	65
0.0532366	0.36426038	39
0.6263657	0.8979065	6
0.6762975	0.0847625	68
0.43646324	0.09269175	77
0.4280277	0.5702295	83
0.6638143	0.8889405	44
0.70264715	0.86317855	99
0.4655567	0.094863296	69
0.53207225	0.6133319	64
0.86514074	0.615452	76
0.6360456	0.42235562	62
0.17430095	0.6206947	49
0.4061943	0.53428775	19
0.6044527	0.8778905	59
0.46551687	0.3729787	97
0.41339007	0.90289366	65
0.96195227	0.53780437	68
0.41669735	0.75884145	83
0.09871622	0.38604695	50
0.6023544	0.90069366	97
0.9433885	0.52819467	89
0.36602885	0.13308933	63
0.402076	0.12345388	80
0.7038745	0.02449399	46
0.64197373	0.48210904	40
0.36784646	0.409745	2
0.3262267	0.34891757	80
0.26183602	0.6376391	62
0.47183698	0.7019971	51
0.33765143	0.47442454	42
0.84132797	0.46397913	86
0.65929604	0.4410766	64
0.3543364	0.13972099	46
0.37533537	0.91380584	60
0.85571915	0.56031644	46
0.59018856	0.17398517	65
0.4184954	0.191284	68
0.1038398	0.43687055	94
0.6592557	0.040648304	61
0.4947384	0.56791276	74
0.22630794	0.34090215	59
0.73261756	0.048064236	66
0.4776925	0.44148204	30
0.13780697	0.67241895	93
0.43248695	0.12684764	37
0.19956727	0.378272	53
0.40445358	0.31008685	3
0.037521493	0.6214311	55
0.6241804	0.31234345	70
0.10776046	0.6984914	54
0.95296127	0.57934797	70
0.7235331	0.86142683	80
0.64161366	0.7614361	44
0.4800083	0.10900066	42
0.6233714	0.39854002	75
0.55925626	0.1712186	38
0.40434012	0.9347874	98
0.8099871	0.52799016	62
0.015925115	0.65407264	99
0.34411716	0.47905642	95
0.3280274	0.46462467	79
0.3564919	0.9203316	78
0.6429683	0.12636988	62
0.45173803	0.38447428	98
0.75992775	0.8691499	70
0.34044454	0.51287425	83
0.5063665	0.13785379	55
0.71011823	0.86228126	99
0.3473315	0.50463617	15
0.46891102	0.64358425	62
0.58226496	0.38773435	66
0.49692547	0.57441205	54
0.29299486	0.042646773	26
0.87186307	0.46228117	65
0.14712538	0.5833445	35
0.9754079	0.5305204	68
0.883179	0.5923848	44
0.21282548	0.3829516	71
0.7047958	0.4219238	51
0.71240306	0.063117474	95
0.9620089	0.5311445	62
0.33479238	0.37519285	70
0.14270899	0.63522434	27
0.45358303	0.207831	45
0.37013274	0.94483125	48
0.67038757	0.8568088	77
0.6387522	0.12534484	99
0.3781894	0.10663318	46
0.56254685	0.38879615	43
0.3357245	0.74555725	95
0.3968083	0.60683084	59
0.08811521	0.67740595	64
0.123259276	0.3551447	98
0.35391328	0.8867483	31
0.7412721	0.4981508	48
0.7359633	0.4218122	75
0.39094374	0.3774209	89
0.31450114	0.0686677	42
0.5287317	0.71032774	66
0.14404735	0.39369804	52
0.5572496	0.39371866	76
0.64330435	0.81387246	31
0.3132947	0.3658702	57
0.4015214	0.88758224	36
0.45865604	0.67724395	99
0.26001757	0.6371313	56
0.584468	0.61238307	96
0.11285925	0.67877185	80
0.3278704	0.3902369	99
0.35085797	0.9155252	93
0.5159762	0.6436026	3
0.5491167	0.15642793	49
0.7268873	0.09702773	54
0.19547409	0.36381376	67
0.34837943	0.1060549	13
0.40162024	0.08223452	65
0.30159795	0.95127183	98
0.02292948	0.67175835	59
0.3098135	0.8332825	34
0.6122213	0.37749687	84
0.36486757	0.38902876	77
0.5404572	0.4126511	50
0.36783302	0.3507992	67
0.32597607	0.026960116	70
0.20520893	0.7135404	4
0.59280896	0.6202805	56
0.32640895	0.058607217	60
0.14276072	0.4514199	66
0.45929015	0.5664342	20
0.2744367	0.7775315	28
0.13881496	0.4327594	26
0.65763724	0.7357373	63
0.31392866	0.9226762	54
0.6070966	0.8784894	12
0.7314669	0.034978032	26
0.11168909	0.48913154	79
0.41518098	0.5454344	99
0.050740015	0.3009348	48
0.07405893	0.3363579	43
0.568583	0.584549	20
0.24416636	0.6006992	66
0.88088316	0.46734804	73
0.36897275	0.67547524	80
0.1894668	0.64214426	49
0.89908785	0.5366637	73
0.67484665	0.4166984	99
0.33676237	0.75878936	90
0.08498914	0.66513276	50
0.6258464	0.90661865	53
0.5786106	0.33493307	66
0.42152998	0.8709586	98
0.10866963	0.38556057	44
0.5442533	0.15185602	72
0.68494165	0.8108955	66
0.92921627	0.6201972	95
0.43278307	0.6716059	82
0.365393	0.9657366	54
0.48325136	0.15404864	66
0.37008464	0.1466725	46
0.4063844	0.072695896	56
0.3882887	0.88958806	80
0.74795383	0.32418188	58
0.69718105	0.13622603	99
0.5812664	0.38602555	70
0.9583297	0.5842859	50
0.70054543	0.063217804	69
0.7043666	0.17368017	56
0.8772951	0.5505308	64
0.6591173	0.44107142	93
0.33602837	0.46122292	81
0.42591366	0.39991575	62
0.7398788	0.32125723	99
0.1282976	0.28903073	76
0.6546822	0.8458129	77
0.34484968	0.8565416	13
0.13439746	0.41946438	85
0.44816926	0.12470597	73
0.14874025	0.35982946	63
0.0604787	0.60907394	68
0.34052697	0.03719959	74
0.49025384	0.12709236	66
0.036695197	0.3441323	61
0.33659288	0.9294681	73
0.7078829	0.8364808	34
0.66212016	0.8689271	66
0.7289936	0.09353418	60
0.39008114	0.9182375	68
0.5715053	0.58814543	19
0.94188994	0.5371977	64
0.43382433	0.1874097	66
0.2978099	0.9055942	56
0.78151846	0.5048997	75
0.4133439	0.90897757	68
0.07438267	0.636449	83
0.68548167	0.40837502	93
0.11241601	0.6684714	27
0.6918757	0.43828666	51
0.31540737	0.88112736	74
0.71887827	0.44840962	99
0.713425	0.47692448	63
0.21743378	0.3216821	15
0.6793704	0.8910277	50
0.36424106	0.0879062	79
0.61633074	0.4337555	61
0.44624448	0.12224792	81
0.33586746	0.9217588	86
0.6918526	0.8680749	62
0.6961801	0.88273716	69
0.68492705	0.8421818	57
0.41161287	0.40167442	50
0.8165513	0.4662344	35
0.64995265	0.42973727	39
0.6856614	0.06637443	83
0.19155516	0.5993924	65
0.7140909	0.77215403	38
0.11270701	0.648584	95
0.3261626	0.89459383	36
0.37823516	0.14562987	49
0.6826241	0.15053208	83
0.6037039	0.8687925	99
0.3819721	0.4158778	82
0.40341398	0.8916435	99
0.27455577	0.78471786	51
0.2638036	0.76819223	3
0.9217086	0.59313816	23
0.30996606	0.87359023	69
0.29983702	0.07214151	99
0.06649614	0.38502356	65
0.74926955	0.83550084	99
0.09729484	0.35824034	65
0.4815956	0.6817086	28
0.4046699	0.42195708	99
0.69318205	0.42202008	73
0.085962415	0.72043765	72
0.5801157	0.7572179	58
0.35085455	0.49595135	94
0.35716277	0.33746156	91
0.59721047	0.59430116	88
0.36169556	0.0628543	63
0.26271188	0.65026134	82
0.41988286	0.05378455	62
0.4308563	0.36963817	99
0.6833549	0.73304987	45
0.041323505	0.6752189	65
0.50382584	0.1139355	68
0.54977775	0.6205221	11
0.6272979	0.7552631	70
0.6591478	0.7510633	63
0.91856766	0.53930396	79
0.81755465	0.46473083	28
0.14278889	0.59241885	65
0.404295	0.8716902	95
0.13023369	0.33357283	41
0.65072685	0.37318337	38
0.79502726	0.5572956	60
0.08939878	0.2865172	49
0.64633346	0.4186787	37
0.3818953	0.018812401	71
0.55614406	0.56502813	63
0.062306724	0.3215848	51
0.910456	0.53832054	73
0.40951404	0.036970366	75
0.680521	0.87478334	58
0.3816164	0.035804566	98
0.3892305	0.38654733	59
0.66722864	0.87709993	65
0.70859116	0.088988006	99
0.08784051	0.42756593	64
0.13864458	0.61277956	68
0.5119678	0.65786564	1
0.37815386	0.6642838	52
0.47901565	0.6804807	57
0.8293906	0.51026493	54
0.4073091	0.8363586	37
0.6585216	0.34455627	89
0.38194814	0.35588282	98
0.6981077	0.0826895	67
0.7014479	0.8270521	66
0.21332763	0.41316047	38
0.39723113	0.779235	98
0.52677345	0.62817746	14
0.3689988	0.14331684	22
0.61833483	0.89596087	37
0.4429317	0.18716589	82
0.32967564	0.6881721	26
0.9033657	0.5628912	93
0.37542436	0.8815696	99
0.8391782	0.47537112	55
0.6239437	0.75108916	98
0.5682113	0.7917286	51
0.35533547	0.4383985	63
0.6796801	0.1722597	38
0.027795961	0.6659723	95
0.028282283	0.60969186	95
0.7066531	0.10280816	21
0.3338925	0.40882233	89
0.17078581	0.7098411	52
0.37322065	0.15694143	67
0.3529785	0.030689003	88
0.07544484	0.42322305	57
0.045955334	0.3236869	44
0.68560934	0.016320929	45
0.36265787	0.30825588	71
0.33197498	0.51249874	52
0.6011014	0.83219594	97
0.8910514	0.48245588	81
0.073803075	0.6775533	99
0.6906615	0.759854	43
0.8967131	0.61531	77
0.38735852	0.5218659	93
0.6224671	0.39085725	97
0.4324416	0.76614577	66
0.4140864	0.6485442	96
0.57276595	0.5747487	82
0.5774113	0.41835085	74
0.11894121	0.6683924	54
0.4281491	0.17924885	98
0.67542136	0.18535677	70
0.59565634	0.5776318	63
0.14854373	0.46488225	70
0.050790083	0.407269	78
0.2765322	0.7836543	51
0.52992576	0.6136234	72
0.48823285	0.13547556	55
0.34273437	0.9879255	86
0.7460475	0.813542	99
0.44341525	0.052868444	56
0.3437039	0.36591578	99
0.70647335	0.18928334	83
0.55987	0.1098024	68
0.13452926	0.38407764	54
0.6324221	0.15143183	42
0.3653147	0.06346171	18
0.112818785	0.46643636	83
0.047535706	0.66898936	69
0.6121159	0.899219	59
0.49633357	0.6032099	49
0.713617	0.42943606	52
0.39581826	0.07713738	93
0.72238016	0.3862144	81
0.70052433	0.18418911	55
0.519645	0.5870112	70
0.68283623	0.8892064	82
0.49007905	0.7047589	51
0.22887972	0.5828775	49
0.5072685	0.6022223	99
0.47220114	0.37577346	45
0.59181213	0.4510707	58
0.5201361	0.61141974	79
0.5685002	0.12362949	97
0.64991367	0.44918835	76
0.31359667	0.9359307	45
0.6344845	0.05134397	91
0.66606694	0.8274654	95
0.78081	0.5383019	88
0.6423627	0.31583697	66
0.34258437	0.16997188	56
0.37022293	0.48915523	50
0.36200684	0.09960263	37
0.44214198	0.49986988	96
0.5171122	0.70928794	64
0.55390424	0.39212787	45
0.56606334	0.6057908	76
0.4227191	0.42628753	77
0.46718526	0.38648412	72
0.06224101	0.6747375	50
0.90687233	0.59052444	58
0.52529895	0.6156085	48
0.7885357	0.5103137	75
0.40690464	0.4642429	37
0.054019082	0.6790512	93
0.3354513	0.81928426	51
0.10647841	0.6730182	99
0.46699217	0.39109436	86
0.10277834	0.3503472	91
0.92709553	0.5897613	71
0.21909234	0.6873448	14
0.11612714	0.400638	20
0.45180744	0.427288	99
0.36595783	0.15839519	30
0.83985525	0.4669915	66
0.83878666	0.61279774	51
0.558856	0.8616321	46
0.74785036	0.5103171	74
0.9072396	0.62632334	74
0.075647905	0.69787335	67
0.20135401	0.39261296	65
0.38523647	0.7817343	75
0.5789049	0.6579095	39
0.86197865	0.51476645	75
0.10541413	0.44707587	44
0.3855385	0.090585634	60
0.066933766	0.39993885	56
0.84492975	0.5417349	29
0.87477213	0.47187027	71
0.6808222	0.11827349	37
0.93220305	0.55412614	61
0.55759716	0.20937878	77
0.702054	0.07984214	65
0.39414084	0.58398026	67
0.61390454	0.7927726	49
0.3623365	0.9674343	56
0.14302476	0.4472612	82
0.45243853	0.40154943	40
0.10824241	0.6510839	46
0.46002245	0.12750721	93
0.5350432	0.11666037	45
0.21597807	0.44259033	44
0.58859307	0.19009525	24
0.06998175	0.3578794	88
0.7411833	0.17844534	76
0.27439332	0.78489065	97
0.323167	0.48989114	11
0.13748528	0.6501832	78
0.6860225	0.34258002	69
0.13182978	0.6209304	83
0.5050069	0.15668753	65
0.12037314	0.5824592	68
0.56669945	0.7975765	44
0.7232747	0.8483963	46
0.36206555	0.39075977	78
0.4368961	0.80786145	62
0.357169	0.1127523	68
0.49447587	0.4029918	58
0.3663443	0.029155979	97
0.71425873	0.09776527	78
0.42126507	0.43642855	59
0.40468788	0.343012	75
0.67957073	0.9064652	56
0.92013234	0.5681663	87
0.36373612	0.40146613	63
0.72364974	0.09126245	64
0.5072328	0.65083545	97
0.56079495	0.85505134	40
0.7401961	0.8060776	71
0.6453003	0.42249554	59
0.7168056	0.17380124	99
0.40336683	0.4026587	66
0.13028185	0.59399086	8
0.46584025	0.21465614	46
0.42592692	0.8767394	68
0.038690697	0.3523783	47
0.5436169	0.35193327	54
0.5888218	0.19580998	67
0.7481061	0.8434624	28
0.16117878	0.32721245	99
0.5875815	0.39488828	55
0.35273138	0.54590195	60
0.2937754	0.8197124	94
0.6864221	0.81000584	5
0.5719384	0.37558407	20
0.3067085	1.0	51
0.32726207	0.07457487	98
0.73835105	0.055375308	81
0.17918922	0.7111487	99
0.67737275	0.8969173	89
0.11547778	0.61614233	40
0.6836575	0.42460304	55
0.47902158	0.68345124	36
0.41104802	0.07311784	83
0.68721217	0.7083042	53
0.86965454	0.5886312	63
0.51073754	0.5509292	66
0.7451227	0.35629132	98
0.37019655	0.6979524	22
0.12891974	0.46996766	53
0.05814772	0.6691885	97
0.19388564	0.7069048	69
0.6160916	0.18635769	13
0.13319007	0.4125652	64
0.239252	0.61877656	62
0.42743096	0.4400217	99
0.08666324	0.6814165	62
0.7006138	0.174407	99
0.19630513	0.33754689	61
0.12308342	0.66247797	63
0.05766463	0.33641264	23
0.13199861	0.46727642	0
0.80327696	0.5292476	59
0.15848157	0.31243554	75
0.1786375	0.60559434	14
0.05728319	0.62052935	44
0.3736579	0.54369557	46
0.28319845	0.8231766	54
0.085352875	0.6855482	99
0.4084008	0.4248565	32
0.6061838	0.40903747	80
0.87705505	0.5451015	88
0.4263666	0.06381481	20
0.31260294	0.8176906	27
0.8826392	0.50115776	99
0.49461806	0.59987044	66
0.6728774	0.7318882	70
0.31327674	0.4319777	63
0.5792432	0.42340627	53
0.89807993	0.5868377	97
0.092335016	0.7038273	36
0.5813033	0.575987	73
0.03460621	0.6060329	98
0.7224588	0.8856595	51
0.29941443	0.90912294	45
0.5808109	0.5685038	82
0.6829765	0.19739747	70
0.48514053	0.58684033	97
0.4437223	0.38715407	99
0.3595985	0.5034034	65
0.4047645	0.9387772	65
0.3601663	0.67220753	55
0.5695509	0.17735761	95
0.39993954	0.45876363	35
0.42114708	0.04878159	60
0.39372778	0.42812562	73
0.13284986	0.6864102	66
0.730224	0.4621596	74
0.073061496	0.67108864	35
0.4107126	0.40403304	37
0.6370234	0.062333386	46
0.37030977	0.51817447	85
0.37493476	0.36106482	93
0.6783661	0.3648102	73
0.39699653	0.34774297	21
0.10445648	0.36554325	50
0.26783234	0.63878757	65
0.38130978	0.03245789	84
0.86704695	0.54108524	73
0.56760335	0.12411656	97
0.6740172	0.40735763	76
0.06817333	0.6203743	95
0.103686534	0.5993264	88
0.72540766	0.4678076	66
0.10647469	0.63398874	57
0.8504925	0.52475995	97
0.04232964	0.38983512	98
0.7104472	0.8633595	99
0.44114965	0.592144	56
0.41438156	0.78977686	97
0.71998423	0.382792	43
0.6608205	0.14467107	48
0.4324539	0.67210376	89
0.19813481	0.7011182	30
0.6229895	0.36161104	39
0.6004997	0.20011209	63
0.45818928	0.5991991	79
0.68495077	0.1192207	59
0.04337934	0.32325497	58
0.38533044	0.34220198	99
0.5871282	0.63140035	43
0.8787792	0.5099023	62
0.12023512	0.3385072	91
0.329343	0.51442313	83
0.5958691	0.5775317	77
0.16258092	0.6305033	65
0.9120674	0.56614417	66
0.13180144	0.286526	83
0.470436	0.39127263	76
0.636496	0.48719588	30
0.36238915	0.06140788	63
0.7129321	0.409576	54
0.72018236	0.3807315	83
0.636381	0.12776543	69
0.7591259	0.48593423	64
0.17191446	0.3156482	10
0.13073477	0.3656077	54
0.73344994	0.8954462	54
0.19775413	0.64450055	67
0.57317907	0.75741625	76
0.65743446	0.15585619	73
0.6668115	0.035523135	1
0.5468132	0.6528443	51
0.1344484	0.621428	27
0.4267927	0.60153407	19
0.3846774	0.9198121	68
0.35278264	0.4993945	54
0.74371	0.8115436	97
0.68101394	0.8284771	28
0.35629746	0.94756085	58
0.77349216	0.5528891	98
0.16555679	0.72226685	54
0.74158853	0.047444798	84
0.71349895	0.9220037	46
0.95439273	0.56885207	3
0.93150437	0.57937545	63
0.2786781	0.65522087	77
0.55003446	0.62556183	64
0.548836	0.44398263	63
0.04942334	0.33087814	89
0.5745164	0.32119423	97
0.659462	0.1739137	64
0.21633638	0.41622	50
0.87244505	0.56102437	60
0.8672094	0.4767996	99
0.68029064	0.35040945	66
0.64954114	0.8018061	65
0.34478977	0.10395344	4
0.43214694	0.17020722	5
0.44791892	0.7959781	64
0.42847753	0.7060959	64
0.46366718	0.71127	91
0.7636125	0.56599116	53
0.60532457	0.89784557	20
0.6308137	0.3227118	69
0.7042438	0.42581305	25
0.058930792	0.34005272	32
0.38084823	0.41392568	99
0.4716755	0.6133626	27
0.26227856	0.58086723	65
0.060760535	0.6563387	66
0.35644653	0.39939472	70
0.4648658	0.4124823	73
0.40946037	0.9143476	77
0.43374637	0.059429526	95
0.94479996	0.5107921	56
0.3518815	0.079989016	46
0.73760575	0.19005856	62
0.16961394	0.699893	76
0.19056964	0.31944293	73
0.7138826	0.36527354	47
0.51220787	0.53641653	64
0.57285875	0.38965726	50
0.67902565	0.08639218	60
0.39119342	0.6609785	72
0.9418414	0.5771303	99
0.5164408	0.59501004	58
0.3583776	0.074671485	36
0.6665707	0.9056045	99
0.58575565	0.19479217	72
0.121386774	0.44833678	87
0.13620755	0.61866766	96
0.58266556	0.41203365	31
0.4953712	0.6129104	45
0.14501156	0.6228526	55
0.8954132	0.49914235	41
0.3813896	0.14777079	36
0.70650464	0.039578963	64
0.7345807	0.15741874	83
0.69395965	0.8558108	82
0.6343939	0.89385265	98
0.6153713	0.74595034	3
0.53064597	0.7093205	64
0.44969693	0.17285958	95
0.710546	0.03491733	28
0.39458466	0.062402386	44
0.4244551	0.048277218	97
0.16267376	0.3303507	70
0.3438355	0.31869745	39
0.69374645	0.022901673	24
0.002715591	0.67222285	75
0.66106033	0.40268034	45
0.66780853	0.83575994	96
0.95814437	0.53768885	64
0.6195271	0.07421275	88
0.4774843	0.1196491	97
0.33118942	0.3416956	52
0.45348457	0.08092702	60
0.47372705	0.4503767	57
0.093056746	0.35865447	74
0.13369586	0.612893	40
0.8294957	0.5246287	62
0.4803793	0.63331014	48
0.6884284	0.12069239	19
0.48209244	0.4227412	23
0.7256861	0.466192	68
0.68725425	0.09117899	61
0.40433308	0.7716139	54
0.88363767	0.509541	68
0.36782554	0.665581	46
0.649074	0.7142158	68
0.50289965	0.66293675	33
0.8352231	0.45397496	69
0.5444195	0.11648413	98
0.5167976	0.6043032	93
0.90808374	0.5840479	54
0.37615657	0.8326592	75
0.7129065	0.47109574	59
0.811256	0.4675302	69
0.10010473	0.38635632	75
0.80906856	0.5281166	47
0.59030825	0.1298236	66
0.73234934	0.14254607	63
0.7867208	0.494661	6
0.51118755	0.12266388	28
0.6558255	0.9256323	99
0.67782575	0.3986905	64
0.9091432	0.56853986	68
0.75525033	0.8161719	62
0.6875556	0.17404047	66
0.53118664	0.6190292	75
0.12080188	0.3353267	65
0.7183677	0.0096548395	43
0.661384	0.847	68
0.6648304	0.37081465	99
0.4515644	0.6716489	80
0.6920702	0.029073501	91
0.760484	0.16209808	93
0.6133096	0.3994556	65
0.56303	0.316432	47
0.4982899	0.6769051	98
0.3253147	0.9419055	78
0.65528107	0.5081134	71
0.68709564	0.30627784	64
0.65788853	0.73230755	93
0.67447835	0.87233555	81
0.5463641	0.64146215	58
0.45868257	0.6631147	91
0.6774482	0.72005486	76
0.54951423	0.6106397	44
0.5671271	0.79855365	32
0.5979006	0.7624642	51
0.5100433	0.4459328	36
0.19573088	0.5757822	76
0.36558515	0.4334506	61
0.38044676	0.46009	59
0.39058322	0.59044224	55
0.30342138	0.89694786	53
0.34636346	0.48045024	89
0.36732286	0.53367245	58
0.9020099	0.53761476	73
0.30048323	0.925959	63
0.3907238	0.38768852	65
0.7325313	0.12332003	51
0.7218062	0.009793946	98
0.61306655	0.16906334	4
0.50692225	0.5229084	61
0.6816864	0.72064376	43
0.7172341	0.35374284	51
0.5354807	0.62661344	75
0.6988747	0.06385404	74
0.29318607	0.8321763	76
0.41907057	0.73216325	1
0.22503941	0.71248907	25
0.69030607	0.7112501	38
0.9648713	0.54023254	59
0.3800328	0.045801185	0
0.73846936	0.0707314	61
0.64712906	0.8694879	59
0.0858244	0.307154	98
0.39168862	0.19514546	71
0.48653862	0.57237375	36
0.44008806	0.1090732	57
0.6907071	0.35512957	46
0.33775866	0.044205245	89
0.6913427	0.7953323	42
0.5042913	0.631407	76
0.72841537	0.8847432	77
0.69658715	0.46437997	76
0.14654367	0.6182445	65
0.58761865	0.74331963	45
0.74344414	0.49716076	40
0.5769407	0.33017945	75
0.67134637	0.39317465	75
0.72893393	0.3343704	62
0.6415212	0.8348169	69
0.6395824	0.79240936	0
0.6263745	0.88547504	58
0.5143596	0.12919298	81
0.3644118	0.34093305	64
0.39647612	0.93346125	89
0.14670768	0.4348827	58
0.08895263	0.34792966	59
0.59672695	0.85263604	67
0.48491153	0.7074893	63
0.6722142	0.84328395	42
0.6942036	0.45903376	82
0.7993674	0.52132654	65
0.65106034	0.8392776	13
0.5265548	0.50867504	83
0.38693473	0.60104364	92
0.43867618	0.48278865	67
0.17670694	0.7110644	46
0.3252394	0.9160895	66
0.62430227	0.15641727	65
0.37631246	0.4238376	47
0.25355422	0.6593744	54
0.9573765	0.5572256	83
0.8790428	0.5186673	55
0.746175	0.33878958	59
0.3025253	0.08669685	69
0.097615525	0.49195462	98
0.3561099	0.07368598	37
0.18038306	0.7254933	33
0.41514328	0.40972266	51
0.563405	0.2151227	63
0.41138855	0.3719967	22
0.7683671	0.519603	79
0.545551	0.57124186	38
0.8468244	0.5602092	82
0.3102838	0.094688304	56
0.6884393	0.08317979	61
0.3478225	0.9126502	72
0.39636588	0.85215396	29
0.110679775	0.57289153	64
0.08684009	0.66169393	78
0.41968372	0.87070495	65
0.4908263	0.66967595	71
0.87030584	0.58937293	63
0.5198867	0.6118033	54
0.42205077	0.54702985	30
0.6884102	0.90768045	54
0.5380712	0.4229559	55
0.9740935	0.60215014	66
0.1418328	0.44841635	52
0.3814234	0.790405	51
0.17509365	0.5657452	71
0.48149714	0.122479156	21
0.41505644	0.3655154	61
0.06734405	0.39265168	2
0.57211834	0.17325643	63
0.63281035	0.89505935	96
0.38910764	0.06353232	72
0.5538889	0.42750323	67
0.2974463	0.8051339	82
0.89527726	0.6055747	55
0.69455385	0.8789094	56
0.70440817	0.12589915	65
0.96318007	0.5743607	42
0.67459834	0.87843275	13
0.7155967	0.09229437	51
0.19651943	0.4235348	4
0.31862825	0.3675094	98
0.6497001	0.8007081	54
0.37233746	0.42770863	56
0.21780036	0.6054231	91
0.25727257	0.631017	76
0.37920275	0.363965	68
0.7128633	0.33517843	48
0.8641232	0.62353265	80
0.7360389	0.83538526	43
0.45086926	0.18777998	68
0.5980862	0.20239948	60
0.26471233	0.65411085	65
0.6701646	0.07013995	95
0.9363249	0.59966445	16
0.9266011	0.5183892	74
0.59613764	0.46756354	50
0.06367024	0.6992144	86
0.3838243	0.8133415	44
0.79556113	0.5563733	98
0.73673296	0.41831815	51
0.47521257	0.66920173	61
0.20633505	0.42096287	99
0.59219563	0.64369035	59
0.18444401	0.6215639	63
0.1373241	0.63764775	95
0.34266827	0.112312935	59
0.23335926	0.59002584	53
0.51941264	0.62829155	38
0.65423256	0.16588646	25
0.4444375	0.06963498	67
0.7130403	0.059565965	95
0.5327083	0.12795222	12
0.6464854	0.754538	98
0.55776596	0.6797288	99
0.43654242	0.7225142	99
0.6911675	0.7065237	97
0.6873273	0.09993998	56
0.7128463	0.3761707	98
0.7187637	0.8376934	67
0.73200107	0.17734572	99
0.10826489	0.3471102	66
0.68383247	0.12964061	99
0.7159358	0.3529805	95
0.5617488	0.41412956	60
0.68570465	0.09583373	83
0.72509503	0.18537004	99
0.72746176	0.8402468	52
0.3450059	0.7701236	75
0.05931639	0.35258555	19
0.6042163	0.77877307	61
0.3399694	0.33330363	0
0.62700284	0.39594015	79
0.13428496	0.6357404	66
0.40598652	0.17890167	64
0.79332924	0.55554974	48
0.22196586	0.719956	63
0.37779745	0.33384207	43
0.7320259	0.46265242	98
0.68358946	0.90649855	51
0.7461593	0.5215711	57
0.6746101	0.029336674	11
0.22411025	0.3377623	66
0.58504647	0.6089556	74
0.059232336	0.6571057	74
0.59174377	0.46986127	82
0.7071991	0.8059418	41
0.71374035	0.07508329	42
0.8003486	0.5162606	69
0.35266718	0.9279926	38
0.078518175	0.63088816	88
0.87135	0.4485874	71
0.14281598	0.45025027	55
0.9835748	0.57653296	55
0.55349976	0.6687053	68
0.40118524	0.15048586	43
0.33847365	0.017508302	95
0.4554236	0.09053615	89
0.91290885	0.5519884	62
0.110456005	0.56927216	27
0.67017096	0.89663565	80
0.59788406	0.86285186	68
0.43228164	0.7570665	89
0.3313269	0.75846773	49
0.72476876	0.016139025	94
0.40126026	0.7843429	27
0.42037925	0.089236274	53
0.6886198	0.13632971	43
0.060680248	0.35842028	84
0.71631974	0.15879002	68
0.40943077	0.8639264	95
0.2878632	0.8173469	84
0.69555444	0.40639567	99
0.690714	0.06350818	50
0.32894078	0.95184845	34
0.38790873	0.40369618	64
0.7268635	0.4723217	4
0.8799632	0.45192826	58
0.8221039	0.5997726	99
0.32257944	0.7463717	63
0.69309556	0.8061408	97
0.16220905	0.71060014	96
0.29087904	0.8053938	97
0.5561686	0.414489	20
0.14367269	0.44113535	83
0.11087269	0.71369773	83
0.32243916	0.4452721	84
0.39793366	0.8578642	70
0.87235147	0.4531509	66
0.45084316	0.39800966	82
0.029573578	0.35192412	61
0.46472713	0.16348292	99
0.37917966	0.34950355	60
0.7384907	0.07626704	66
0.90923065	0.53658205	96
0.6483676	0.11672381	11
0.4665188	0.085818484	99
0.8111304	0.5357725	74
0.78194904	0.53620595	66
0.88087976	0.48999605	88
0.59747356	0.1073243	97
0.7122457	0.47681615	68
0.045729827	0.30168596	56
0.4904715	0.6328221	99
0.5011269	0.62402767	57
0.60672456	0.15638925	37
0.9591524	0.58456886	32
0.14027147	0.47861782	59
0.61787796	0.8968839	76
0.51810175	0.6023575	68
0.57116824	0.6249185	36
0.32454944	0.84295344	82
0.3276654	0.3339657	56
0.44322255	0.3698871	97
0.81706595	0.5841439	46
0.4501983	0.72649753	69
0.89007944	0.4828187	73
0.4198174	0.05267271	64
0.40766498	0.8270284	90
0.32284164	0.7968176	97
0.43058467	0.12884127	67
0.94792193	0.5464743	44
0.41963047	0.19170502	76
0.67830575	0.12583363	41
0.68691826	0.73837763	67
0.38882658	0.8269075	38
0.4342553	0.09151049	99
0.1766894	0.42757666	67
0.090911575	0.49536428	56
0.79788935	0.5237118	31
0.69778556	0.35574976	76
0.21655081	0.6962394	51
0.4654514	0.36503667	25
0.3961406	0.17496713	82
0.17399916	0.57822895	68
0.04152515	0.36865816	3
0.7087896	0.17183346	78
0.670017	0.7388289	99
0.18618798	0.4269474	83
0.7669459	0.4968642	64
0.33445957	0.07795595	99
0.55060387	0.13021068	79
0.33039543	0.44271624	67
0.35326675	0.99190694	83
0.6489318	0.747582	63
0.7143263	0.46210703	77
0.901059	0.53800505	78
0.72761613	0.91202474	92
0.68068624	0.13290979	56
0.30178306	0.05851976	59
0.07188513	0.36668038	76
0.3458496	0.87814564	95
0.341091	0.119017415	98
0.3062648	0.97555006	93
0.6258437	0.3240282	97
0.093644254	0.6210972	95
0.3607144	0.5436397	56
0.5750042	0.32833573	43
0.7217625	0.43212804	39
0.15811698	0.37151232	71
0.17241614	0.36623093	96
0.6664331	0.7778493	15
0.66082025	0.802029	19
0.3641665	0.8819039	88
0.38451013	0.95482486	52
0.31354928	0.35054317	51
0.9105352	0.48448408	21
0.74467236	0.10721688	31
0.197241	0.68599105	80
0.39935964	0.53789866	43
0.6437403	0.12629472	59
0.087331355	0.37925163	48
0.42589435	0.8792539	68
0.6697671	0.8450136	97
0.45112464	0.7156771	94
0.6503011	0.18193728	46
0.111248195	0.40629333	73
0.20693655	0.7063737	99
0.6409245	0.35921523	51
0.44304916	0.09963208	50
0.062036965	0.38912484	54
0.5844289	0.6564386	91
0.9214281	0.57791656	1
0.42333934	0.38177136	75
0.90558064	0.6068695	61
0.11231235	0.30215845	91
0.14573121	0.63911694	82
0.32236972	0.44390845	66
0.50175583	0.5823048	75
0.7068577	0.08204547	43
0.33483642	0.54060435	63
0.31942555	0.34172368	67
0.4790118	0.10714574	93
0.89880013	0.5451812	78
0.3745969	0.14463408	94
0.21746197	0.7020802	62
0.3665631	0.07883712	43
0.33545887	0.918044	70
0.6891174	0.16380677	26
0.19056037	0.37085205	78
0.70556444	0.34619328	79
0.8966032	0.6266358	95
0.41425088	0.43246153	88
0.43543383	0.7243997	52
0.85463053	0.502125	69
0.4548937	0.1915671	74
0.71498513	0.021635745	63
0.5845815	0.14718312	99
0.49913865	0.6800422	62
0.45247418	0.37416807	49
0.07798736	0.33486134	58
0.4283667	0.07522778	67
0.5053672	0.61166227	98
0.7161351	0.1303272	4
0.16371669	0.648848	43
0.15489104	0.3864218	70
0.6899601	0.7219381	78
0.4490164	0.38771647	82
0.8799423	0.6291385	81
0.36724496	0.17873335	68
0.42009547	0.78092486	74
0.5120316	0.59125745	99
0.37319174	0.1039243	35
0.3682806	0.97992975	44
0.34854808	0.97471803	65
0.7037689	0.822901	70
0.37252885	0.72052467	72
0.40061477	0.34058905	33
0.40673837	0.544169	86
0.5574439	0.8609844	59
0.5834534	0.56356454	57
0.7326908	0.036085542	82
0.6069478	0.35159704	30
0.44555724	0.54100007	98
0.5783998	0.3713794	38
0.40253422	0.9046216	48
0.16795632	0.3798832	72
0.13518168	0.6576595	75
0.6637683	0.7847441	61
0.7115889	0.10292647	72
0.6179742	0.11759282	52
0.37608147	0.108588696	81
0.8336811	0.50005007	94
0.6235026	0.08834063	81
0.7278167	0.31526938	49
0.7113314	0.16321193	63
0.5133803	0.5963214	66
0.75580853	0.073463894	61
0.7101429	0.16762455	40
0.65610325	0.10834089	69
0.11947195	0.67102623	61
0.5367613	0.64586234	82
0.43027788	0.13669802	51
0.76094097	0.83730733	67
0.9121642	0.6086677	68
0.05559779	0.39811274	67
0.62152106	0.92486125	66
0.7657805	0.48685068	66
0.06912284	0.38191673	73
0.32447526	0.11177474	57
0.16957417	0.412032	20
0.08759879	0.6418271	84
0.4079331	0.04884088	77
0.0584122	0.66720146	36
0.64564604	0.7234642	53
0.8365959	0.61289424	91
0.15024476	0.3112572	54
0.33346698	0.10153911	42
0.15598567	0.6820268	38
0.72866005	0.3890815	46
0.6494247	0.1821868	3
0.62937	0.83584577	55
0.6932242	0.0811697	67
0.31149513	0.839787	66
0.55443937	0.13030086	82
0.7158673	0.46030545	98
0.04907241	0.30150703	45
0.40861264	0.83635414	79
0.11495669	0.4354608	98
0.7627009	0.13932927	19
0.36197332	0.6254838	6
0.5859911	0.39435038	98
0.89768964	0.579711	72
0.05057122	0.30736452	68
0.6690052	0.88814175	40
0.39223945	0.48409805	15
0.35802	0.3526102	58
0.6476261	0.8574329	37
0.2770915	0.82045245	99
0.45158392	0.59234697	57
0.6486028	0.80974656	68
0.33560747	0.42916158	19
0.69989514	0.1173775	63
0.6919439	0.1072199	38
0.93688434	0.5879349	15
0.7347012	0.88209486	14
0.58731943	0.32836127	49
0.24310501	0.39238057	87
0.743077	0.39603627	66
0.73964864	0.0203755	38
0.36224914	0.14298584	90
0.16257016	0.71602786	74
0.76668066	0.062861495	98
0.5212901	0.65833783	85
0.2306879	0.63971335	39
0.2298409	0.7090922	56
0.7686409	0.49718416	87
0.051869806	0.6835322	94
0.079641126	0.6317182	53
0.52297133	0.6459569	49
0.3360491	0.15309456	24
0.11067997	0.6776515	99
0.21056053	0.6943061	59
0.22148097	0.7204264	70
0.41409266	0.5098921	48
0.66482157	0.09991011	75
0.3919636	0.43233594	99
0.85091984	0.450145	94
0.6808001	0.82101303	44
0.06457448	0.32782078	51
0.5683961	0.39971694	42
0.082545236	0.71303535	22
0.39372656	0.10503254	59
0.875394	0.5234193	11
0.59272283	0.8689904	52
0.9436623	0.52507323	82
0.0294597	0.33835116	52
0.7211116	0.039484117	84
0.7003979	0.060362678	71
0.18161334	0.5901647	66
0.49664798	0.41320658	67
0.39187655	0.48914653	69
0.95642793	0.596022	95
0.44974494	0.72844696	41
0.9383775	0.51843655	91
0.6970974	0.07112568	62
0.37189025	0.5448861	27
0.3730348	0.38108242	97
0.41321847	0.696112	58
0.7297768	0.03141913	99
0.44739258	0.46425176	55
0.10596355	0.5606891	38
0.37316164	0.3493252	97
0.8847475	0.50381905	58
0.6789952	0.18456742	99
0.8644257	0.5612886	64
0.65693384	0.160353	99
0.9784564	0.5871548	61
0.6712669	0.7429258	51
0.57828224	0.3362758	31
0.40631014	0.3792253	74
0.23334563	0.32706714	57
0.7240298	0.11455896	60
0.3840449	0.73302805	70
0.65247256	0.82521075	50
0.09721144	0.67053366	53
0.106873974	0.55930746	97
0.034140572	0.3549629	91
0.040190585	0.3278772	93
0.56315964	0.5970372	76
0.6001555	0.62583846	34
0.0688446	0.2974589	74
0.34369418	0.8229228	79
0.4028224	0.4234163	49
0.17816728	0.4290585	95
0.49267125	0.5991759	95
0.14651135	0.62972444	63
0.87333626	0.491664	87
0.049484313	0.3018433	64
0.047320757	0.30833745	55
0.1466383	0.35616687	49
0.47558233	0.6827358	55
0.062466763	0.30913955	58
0.48957682	0.56440645	99
0.36760747	0.4276861	41
0.9056661	0.6072124	55
0.11990764	0.33253255	99
0.42751545	0.78915447	66
0.33342245	0.9304299	98
0.05777225	0.3957947	40
0.7421979	0.17664544	13
0.122026384	0.35447985	86
0.48982036	0.41521278	43
0.42029214	0.76526	79
0.62218815	0.11080395	81
0.63143975	0.8531016	96
0.091372274	0.32920203	47
0.5405032	0.6843427	73
0.11601926	0.33479783	65
0.12788253	0.40178916	10
0.6919263	0.38522536	87
0.7700807	0.5556373	70
0.9319296	0.61250573	67
0.08656882	0.34380195	57
0.41918913	0.8173191	50
0.14600068	0.66880107	75
0.38423002	0.78160435	43
0.69938403	0.8706757	70
0.36029884	0.0888304	24
0.7230187	0.099742286	84
0.68079495	0.8534786	59
0.26085725	0.7591406	1
0.32933953	0.47482693	94
0.65683913	0.46006358	63
0.7387795	0.039437346	51
0.083369136	0.5030595	90
0.37546587	0.81067353	63
0.6157849	0.7447814	51
0.7113474	0.37841463	48
0.5986769	0.46493596	39
0.42988974	0.40675005	99
0.110325575	0.5557704	17
0.41006795	0.7420702	83
0.6713882	0.8061737	75
0.6563479	0.43340665	48
0.31112912	0.5395399	60
0.72910243	0.5480663	66
0.3030388	0.09318966	46
0.61503816	0.14592244	84
0.17819574	0.6180429	12
0.045733053	0.69980544	70
0.33688313	0.8905202	13
0.5985503	0.3769122	76
0.3847007	0.8367488	70
0.64562696	0.76612735	97
0.19698928	0.3537504	93
0.75743335	0.1723608	68
0.15596291	0.36289915	55
0.5797927	0.5854281	85
0.5128843	0.6636516	93
0.43310603	0.5664524	42
0.72624975	0.33884203	27
0.571113	0.59000194	68
0.360252	0.87202257	95
0.33813822	0.93265104	91
0.80406326	0.57604825	46
0.39119935	0.16493696	89
0.058242775	0.5942253	76
0.5740964	0.5724895	51
0.7175609	0.15694301	98
0.5083316	0.54628086	63
0.4136731	0.65097886	99
0.52306676	0.64578867	74
0.073035605	0.31247932	80
0.08535539	0.48424897	70
0.5419537	0.45833814	41
0.52554446	0.6206008	45
0.4867298	0.69397396	83
0.8186151	0.6020572	97
0.6654964	0.123601705	74
0.055726584	0.6199304	51
0.08639069	0.6209171	56
0.68955666	0.39483032	96
0.1735921	0.63459694	66
0.08397114	0.30742124	43
0.3923595	0.61498445	47
0.7147634	0.17506921	37
0.14867437	0.46519175	90
0.3920531	0.49522105	96
0.16861546	0.40205884	84
0.53762156	0.58197194	93
0.33510298	0.004305021	68
0.34631708	0.1328726	77
0.14951807	0.41913682	42
0.39117128	0.1690511	83
0.34397346	0.1778635	62
0.73144513	0.15233144	55
0.8025799	0.5409689	83
0.62420475	0.09304862	64
0.6670095	0.8588087	99
0.181254	0.64832836	68
0.4104157	0.9240582	57
0.42142448	0.87534076	44
0.054882687	0.36796978	67
0.5101265	0.13374631	50
0.23273169	0.71295214	43
0.7378439	0.86464393	58
0.3864003	0.9427324	58
0.37047556	0.0754817	58
0.41002843	0.62469965	99
0.07325102	0.31197733	74
0.6533145	0.3402786	38
0.122689925	0.5972576	62
0.86225015	0.4724139	94
0.30452433	0.81813794	40
0.36932582	0.90024406	67
0.61541915	0.34577015	99
0.7449618	0.3377211	95
0.40888414	0.083083026	62
0.50654435	0.13308246	68
0.90772665	0.5497318	99
0.53903997	0.43566358	48
0.3415722	0.9386909	83
0.12213907	0.38515496	5
0.8577799	0.55505925	68
0.54095685	0.63091797	69
0.6397557	0.83822817	68
0.59852684	0.6194535	32
0.65096617	0.8526249	67
0.6207089	0.3345437	58
0.6797523	0.82915694	62
0.75332606	0.82364553	61
0.6761733	0.8238798	96
0.43655902	0.1146745	77
0.66827244	0.8145406	57
0.75590926	0.8715692	75
0.8541831	0.5607565	97
0.68549645	0.885284	62
0.39775506	0.46050236	65
0.10118127	0.34346613	63
0.2775464	0.7805902	99
0.7778662	0.52122176	82
0.7281212	0.07741265	83
0.44277313	0.3697965	62
0.10970146	0.6844462	94
0.64945024	0.8542519	98
0.29439422	0.779823	44
0.06484448	0.6992384	27
0.80938923	0.5304076	64
0.8546235	0.43609488	52
0.6358109	0.70954746	47
0.6921208	0.46059546	69
0.77138615	0.4865484	50
0.63880956	0.8800826	64
0.4052047	0.04199103	88
0.49106312	0.4145893	12
0.9130542	0.5573061	52
0.40525255	0.09466087	38
0.23027635	0.3549364	66
0.6615669	0.39474744	48
0.3747362	0.13148136	2
0.20764503	0.36179563	63
0.32434177	0.081430234	94
0.40840793	0.8353585	89
0.12771183	0.6317082	15
0.34911248	0.9420929	45
0.29397997	0.9428297	54
0.4040156	0.050097503	77
0.31970212	0.95468104	38
0.49150777	0.70674014	84
0.76483613	0.34382573	0
0.7063686	0.11245314	80
0.40054387	0.11937358	65
0.17899466	0.6124273	76
0.38822693	0.39144027	69
0.23192118	0.37376994	93
0.6932693	0.0932221	45
0.71214277	0.4116138	67
0.75750643	0.47387028	54
0.6131558	0.44654596	45
0.40488827	0.59798574	50
0.688309	0.09625093	97
0.1392997	0.69358677	79
0.75458115	0.50467277	46
0.6343544	0.3807727	53
0.1221949	0.36827853	38
0.7260947	0.5430433	16
0.7298187	0.8284377	58
0.38058192	0.5547667	5
0.14731525	0.3387544	83
0.68148804	0.47236514	58
0.70795965	0.35664535	34
0.5723557	0.17254111	52
0.69647396	0.3610207	68
0.9655391	0.6078377	37
0.21692419	0.36845702	64
0.43593714	0.7400919	75
0.52022433	0.13186705	99
0.55836433	0.6051672	43
0.4681424	0.12976591	40
0.59961104	0.36500415	53
0.3593274	0.8456345	3
0.65842754	0.8351383	67
0.40733823	0.7882228	54
0.7266949	0.5563354	95
0.7521913	0.13222231	81
0.15890688	0.45647168	48
0.9138568	0.591482	97
0.7478635	0.14744882	91
0.7056218	0.33873144	46
0.3064057	0.89205873	99
0.22486697	0.38758382	63
0.70044935	0.00024617507	55
0.63861424	0.40944198	93
0.32696334	0.46343258	77
0.86226755	0.44882783	66
0.7200179	0.025480703	82
0.34673756	0.87257475	9
0.713773	0.84213567	70
0.052974273	0.63559043	58
0.1664355	0.68602556	52
0.37490398	0.45632446	39
0.7439964	0.8217454	99
0.41469035	0.3803509	64
0.4198027	0.70048726	74
0.58616126	0.3926995	97
0.67938095	0.119577564	21
0.13740553	0.32035124	66
0.46014	0.3874125	70
0.39701974	0.8375261	66
0.22282651	0.39452705	52
0.66593945	0.74833393	56
0.415753	0.3474554	95
0.47667015	0.41492495	39
0.7326826	0.1998942	29
0.1271565	0.6912289	57
0.38912362	0.41746604	64
0.5580871	0.2058724	42
0.33680627	0.99224097	81
0.35383862	0.93156475	64
0.56555766	0.59006417	70
0.5961373	0.39862004	35
0.09728917	0.43405688	73
0.88335025	0.48634058	54
0.4082929	0.85989636	53
0.0021560732	0.67073244	18
0.7282086	0.9043676	65
0.43531874	0.58013713	89
0.8823298	0.47775602	78
0.6166612	0.08964889	89
0.60481864	0.38471052	60
0.5866482	0.16871913	99
0.6119184	0.6138537	63
0.3811476	0.7779678	75
0.6203874	0.4229327	84
0.18915324	0.71301025	51
0.58889604	0.756434	46
0.4114912	0.13710728	42
0.32490817	0.94151646	67
0.47512254	0.6861443	57
0.74132264	0.8501552	59
0.72504056	0.4484865	55
0.67201096	0.12093602	30
0.17727697	0.42951483	76
0.061167985	0.3611572	98
0.0850008	0.39692122	61
0.08984154	0.31972426	97
0.31894338	0.3995614	60
0.46477345	0.4300548	52
0.34349164	0.71422297	99
0.82135165	0.53538424	66
0.6634825	0.084642306	63
0.35889584	0.86156964	97
0.29210794	0.050718296	32
0.90275836	0.5568139	97
0.67382675	0.15599369	76
0.6843127	0.05723844	45
0.35865322	0.75678194	65
0.39878353	0.58733886	73
0.44448665	0.091839366	44
0.3805806	0.042050723	65
0.17761599	0.66434234	61
0.6924536	0.79745096	14
0.3898124	0.84244	97
0.5818601	0.46482337	47
0.8543793	0.62313217	54
0.13636167	0.425217	60
0.25726026	0.5953222	51
0.1802084	0.5618169	79
0.34963194	0.11085258	82
0.38244963	0.43067852	58
0.82744795	0.4755807	94
0.082998626	0.3664663	61
0.08083216	0.69155806	49
0.7512249	0.06469571	99
0.42301095	0.71529055	99
0.34051773	0.022940699	53
0.6330453	0.70939535	92
0.92046326	0.6066922	50
0.3468917	0.07187492	69
0.6655092	0.48510483	64
0.10013846	0.34362522	39
0.5861596	0.10715877	70
0.59529203	0.7579171	71
0.13037229	0.6619135	98
0.9774502	0.6155734	58
0.58342385	0.16435789	65
0.051779445	0.3528075	97
0.8513183	0.54185617	29
0.32475922	0.11826559	67
0.09101313	0.4995147	96
0.41297477	0.40196753	63
0.3401038	0.80957127	58
0.5396318	0.63974875	64
0.1115811	0.6573928	52
0.5775264	0.15765557	86
0.60474837	0.38832957	87
0.4520014	0.33364832	25
0.35809684	0.10235687	61
0.3949351	0.93078834	68
0.30128142	0.93940747	64
0.965297	0.5581674	79
0.33963934	0.9354937	59
0.105675384	0.4969505	67
0.35737258	0.36295187	67
0.7452686	0.52214855	44
0.5423054	0.61053157	99
0.36118668	0.64617676	62
0.38009822	0.8792747	78
0.1507332	0.62320167	40
0.12365367	0.61005783	82
0.904272	0.5899269	58
0.61320734	0.84033513	66
0.2345854	0.5985526	65
0.9066773	0.53788215	79
0.44889498	0.4361961	94
0.47116348	0.65437824	98
0.39746943	0.9170098	35
0.69351476	0.91710335	93
0.9028656	0.5524349	85
0.68746823	0.37280056	74
0.37133116	0.32743564	61
0.5395912	0.5987609	70
0.1600163	0.7291614	74
0.68459535	0.40937227	98
0.6279959	0.10294717	66
0.35207573	0.037261046	60
0.7353049	0.09486053	77
0.4485041	0.62825406	27
0.26114738	0.7592753	68
0.3375968	0.7985268	66
0.3792817	0.5830376	11
0.3936089	0.654218	67
0.40319505	0.3162109	92
0.42334658	0.06657192	53
0.65005696	0.8885885	82
0.97934	0.5846328	64
0.5603112	0.88071084	98
0.38866958	0.02485825	98
0.557264	0.630232	52
0.57774806	0.43145064	50
0.38359404	0.12660006	71
0.739459	0.49815884	56
0.50735444	0.43722662	96
0.149834	0.66187555	43
0.88509095	0.58786637	64
0.37895998	0.8413876	61
0.6253723	0.3161202	97
0.6691504	0.3561182	60
0.68902624	0.1512401	14
0.421941	0.7922556	66
0.4063303	0.16190629	54
0.6520973	0.034161855	96
0.42427608	0.7615566	97
0.41018966	0.62442	45
0.12946713	0.45748433	95
0.15932511	0.31403005	30
0.6441563	0.46685806	76
0.46139038	0.1968139	27
0.31492597	0.057816185	84
0.33906063	0.13115074	78
0.387217	0.098237	67
0.88708603	0.5481661	99
0.364382	0.38975793	18
0.14672306	0.37604254	46
0.31481612	0.34524864	54
0.46998572	0.38961756	56
0.35712916	0.8580551	88
0.69693685	0.028594779	51
0.41232687	0.16616291	69
0.71203786	0.11905029	99
0.74381393	0.35157126	67
0.49018776	0.12598217	74
0.13857317	0.38466144	96
0.4537535	0.41552955	78
0.7037565	0.16197419	54
0.61367404	0.8505765	66
0.54971826	0.34748664	54
0.48786628	0.685566	62
0.23430634	0.56747514	67
0.39735645	0.5344801	99
0.43291968	0.67178893	76
0.5448227	0.13436577	66
0.7420042	0.49586555	76
0.3396551	0.7489672	74
0.30961275	0.93933713	15
0.0005069058	0.67136097	91
0.43866205	0.40910473	69
0.94126487	0.5875753	86
0.15141255	0.488902	58
0.0962876	0.49777347	77
0.9229583	0.6257151	42
0.508341	0.67050534	37
0.2943774	0.81317985	99
0.63803315	0.42875376	98
0.29084685	0.93017864	65
0.14650051	0.6403136	79
0.088006265	0.3192556	5
0.13110307	0.34501734	99
0.43408635	0.3608042	46
0.45683023	0.37333155	15
0.19961487	0.70339483	79
0.32678857	0.78876513	64
0.73012406	0.79895866	69
0.5898149	0.41762364	68
0.43104696	0.4192178	51
0.17573473	0.65586567	99
0.6297387	0.90282404	68
0.40360916	0.30963427	54
0.5558601	0.5825443	63
0.56285536	0.21395475	98
0.09965185	0.61583155	45
0.10409545	0.64925987	78
0.89738655	0.62807417	81
0.43483925	0.15175699	51
0.71012723	0.020947862	83
0.21285312	0.41700476	94
0.6414247	0.7471478	88
0.6026097	0.38753206	77
0.70759606	0.91405636	97
0.62244403	0.85311913	56
0.38017395	0.73632336	52
0.30245662	0.9152329	76
0.7326434	0.87324464	42
0.57270646	0.64405125	77
0.3905011	0.06461681	62
0.58135444	0.5703637	71
0.691983	0.840378	50
0.46241704	0.44521034	98
0.10857534	0.57448006	57
0.68170226	0.74513566	2
0.20883285	0.36281338	47
0.35632977	0.10403936	68
0.38253617	0.9015831	50
0.6197689	0.82460093	49
0.101375245	0.4405437	59
0.6850972	0.07754617	50
0.6267111	0.81684744	58
0.38715556	0.5372118	84
0.8458402	0.48755375	18
0.3899532	0.39340535	52
0.4681684	0.71255606	72
0.3325624	0.03882148	66
0.84255695	0.504489	62
0.34321982	0.92413944	56
0.71443415	0.055186514	84
0.3260914	0.77476084	70
0.23207606	0.39970988	99
0.35063213	0.9825713	46
0.13618371	0.64274615	87
0.34393576	0.7829548	99
0.15708251	0.6377783	74
0.85833746	0.54404336	54
0.4540409	0.20443486	70
0.7297912	0.17389871	75
0.40417463	0.51391846	98
0.37071934	0.49076468	63
0.40002736	0.9161504	74
0.6528082	0.8472364	65
0.8137394	0.5259322	44
0.07408261	0.31193265	55
0.6195534	0.8218007	50
0.3373402	0.95763475	99
0.3918108	0.5849229	34
0.47728425	0.14237745	39
0.3900019	0.08214615	5
0.77058816	0.5125151	95
0.3550872	0.811087	32
0.4358735	0.83545107	44
0.6845167	0.7406047	47
0.079010434	0.34118116	3
0.38338393	0.90431875	63
0.4308177	0.122279525	76
0.18510257	0.6305531	11
0.48178884	0.69680077	31
0.04039409	0.39817414	61
0.7381653	0.07309227	97
0.34495828	0.52396524	86
0.21397847	0.3836867	99
0.21453881	0.4371028	63
0.6523392	0.7448771	32
0.38095406	0.8138918	60
0.38234565	0.8704969	98
0.42767075	0.35966668	82
0.9182518	0.48914844	84
0.62210125	0.3808982	82
0.6568162	0.3571438	76
0.68717563	0.079318434	41
0.94525576	0.57593256	71
0.46514735	0.7024916	54
0.669546	0.027635375	28
0.3256035	0.8426259	54
0.3579365	0.9633862	99
0.97102886	0.59279394	79
0.5625253	0.6541392	99
0.8957725	0.5417062	91
0.34860945	0.9039655	71
0.91889334	0.5788086	56
0.70936584	0.8882886	67
0.55993426	0.6214451	50
0.32039914	0.89500177	76
0.32429165	0.9429321	95
0.31853858	0.9543457	70
0.75624084	0.48526964	97
0.73340803	0.21850543	3
0.4039028	0.8595541	51
0.37785423	0.7425642	46
0.056199897	0.6842665	57
0.73286694	0.122940175	58
0.9060765	0.61013764	56
0.25341824	0.58698374	63
0.24210924	0.3917815	98
0.1504986	0.5853005	68
0.5514492	0.6389196	74
0.06331912	0.42794278	62
0.40816826	0.40530008	23
0.34319296	0.07613503	44
0.6485676	0.8123474	44
0.33161804	0.360192	53
0.36606395	0.39328286	98
0.2027308	0.36725974	40
0.5862015	0.6390147	47
0.70707977	0.35275134	93
0.37746018	0.66656846	13
0.7397083	0.32216963	29
0.6769697	0.06495652	54
0.57644314	0.6439015	96
0.38364378	0.33897364	98
0.3432693	0.47764805	94
0.068553425	0.6559519	56
0.52640814	0.42557502	69
0.706321	0.024086682	49
0.7357409	0.42004725	72
0.103596546	0.5632054	82
0.15025239	0.630828	53
0.46186745	0.37674013	65
0.48341787	0.4229453	43
0.7358993	0.056133896	76
0.7004277	0.8382111	38
0.35500446	0.965858	32
0.67420095	0.3734016	98
0.3476304	0.52437353	40
0.38908985	0.33826986	65
0.6378804	0.3484865	59
0.71975684	0.10665734	50
0.37486404	0.3745203	0
0.5872593	0.8032366	99
0.6890334	0.34117097	68
0.5646414	0.16069974	67
0.7086975	0.9045028	60
0.70331186	0.92498195	50
0.42544606	0.8856937	58
0.50983214	0.5953179	58
0.35576347	0.6678497	46
0.65017617	0.34756297	63
0.723393	0.33503473	83
0.5202319	0.12786631	52
0.6910415	0.022220077	75
0.6571437	0.39926684	79
0.3188047	0.39501885	76
0.35020253	0.95523345	74
0.34969142	0.09598539	57
0.07885573	0.6479857	6
0.9681841	0.572287	65
0.747446	0.8417061	72
0.2348606	0.32696676	92
0.6597146	0.8425671	23
0.6212276	0.4215657	13
0.37739044	0.3686064	13
0.7033509	0.39418292	96
0.6209131	0.17938243	78
0.47232834	0.098720394	75
0.36596483	0.46705052	66
0.5681908	0.8016106	99
0.43133366	0.21493979	38
0.62953514	0.36853012	73
0.104556374	0.69009787	87
0.39211386	0.36115155	36
0.5582682	0.6121209	43
0.15841551	0.4058519	88
0.9680552	0.5895608	16
0.6275386	0.45780575	95
0.42816657	0.3430089	95
0.6964709	0.87776005	13
0.94459915	0.51282763	85
0.3383445	0.17074242	55
0.059889402	0.7039288	99
0.5636378	0.1830722	51
0.35116288	0.03012338	49
0.5699451	0.60526425	32
0.1144647	0.49227518	71
0.4319165	0.41534987	62
0.024382818	0.6645047	68
0.5148122	0.12627482	63
0.7414217	0.8765031	91
0.29524067	0.039862104	97
0.32971716	0.779134	34
0.09600711	0.6333848	82
0.8118908	0.53281575	43
0.37426394	0.8977143	3
0.46969792	0.17176393	63
0.8862673	0.6032954	64
0.49904463	0.6920249	50
0.30869123	0.08347281	82
0.794005	0.46891108	27
0.66614723	0.40865564	46
0.3470708	0.9858497	99
0.39277822	0.91011506	62
0.1355186	0.6575458	63
0.72252357	0.1247062	57
0.5258249	0.4175002	55
0.5311485	0.4207572	70
0.2610993	0.6680508	99
0.36969715	0.87502074	99
0.8807437	0.6096627	58
0.36789283	0.41084808	68
0.34405702	0.5226297	64
0.3349967	0.8066553	64
0.51243097	0.6934973	97
0.46090582	0.19141248	91
0.50137335	0.6833856	57
0.5667171	0.12461303	65
0.4113026	0.09939342	73
0.5036499	0.6469923	58
0.6824669	0.13925597	67
0.16393974	0.36126634	68
0.48636147	0.6310035	75
0.094437376	0.3238927	95
0.044412028	0.3451924	65
0.38867313	0.11270807	85
0.65571284	0.32600376	68
0.57517725	0.15630527	99
0.40908873	0.7716858	40
0.32421306	0.07679746	99
0.36449564	0.43084946	98
0.47864082	0.11811477	99
0.1362825	0.41687837	99
0.6227548	0.37448415	34
0.43786168	0.39328817	39
0.9546479	0.6035292	94
0.064223744	0.35036418	55
0.90126264	0.6108675	97
0.72471905	0.92473936	91
0.8264627	0.5260125	99
0.38478398	0.37305897	53
0.60642487	0.35124984	81
0.34406602	0.9026354	68
0.36315387	0.11064998	48
0.6477467	0.8018185	15
0.39432624	0.08443988	68
0.4129312	0.7826048	50
0.6277187	0.1290088	94
0.42624778	0.63830745	57
0.1396966	0.34979755	54
0.048076253	0.3489709	75
0.45814377	0.3726468	48
0.06325741	0.715849	58
0.447007	0.44154546	73
0.18384327	0.45527726	63
0.13785346	0.48753294	78
0.7395297	0.33214617	81
0.40216482	0.5158554	54
0.8967845	0.5398483	44
0.08952596	0.34511897	47
0.3182046	0.92688257	50
0.72026074	0.18459544	67
0.39238977	0.39062524	54
0.66201353	0.8929863	64
0.96722317	0.58593863	88
0.7679202	0.08274321	32
0.07060681	0.65670365	83
0.64358485	0.74660134	22
0.9449741	0.5117626	36
0.13290569	0.7037868	46
0.14045276	0.44416222	99
0.53266144	0.61988217	49
0.41855916	0.74645984	35
0.2787586	0.66473174	99
0.5253108	0.53912073	30
0.07019572	0.6354772	73
0.42441133	0.36312476	91
0.31726387	0.977677	96
0.64433706	0.7343835	59
0.7419034	0.091078036	92
0.101077855	0.65416443	47
0.4585984	0.111395374	60
0.7019591	0.38175428	32
0.36895064	0.4880743	97
0.5253123	0.64850354	85
0.45493278	0.08088575	49
0.9693937	0.5383842	96
0.3428066	0.17663242	57
0.3175331	0.8713986	39
0.7263927	0.47130555	42
0.6597962	0.38927707	61
0.20668994	0.64895386	40
0.4427906	0.48088107	64
0.528822	0.62014276	95
0.41395983	0.77881265	33
0.87254405	0.5174829	63
0.73583895	0.019910358	90
0.15987423	0.37328044	67
0.6867507	0.4499688	44
0.7184327	0.0011302427	85
0.30632138	0.90323275	84
0.13016433	0.38106853	69
0.5505441	0.61523515	91
0.29378152	0.58508456	40
0.6752352	0.83445984	50
0.675249	0.47558764	22
0.8675808	0.57737446	43
0.8216204	0.5973434	14
0.68746215	0.9393099	98
0.5311191	0.61127704	56
0.5437405	0.63806486	90
0.43711627	0.57102156	99
0.7283919	0.5527235	33
0.047261104	0.651672	85
0.30209336	0.8942081	70
0.7000572	0.19538364	36
0.6713978	0.8261068	97
0.6611123	0.45935863	68
0.39656258	0.9435159	52
0.3552419	0.12275682	91
0.34920207	0.13919635	66
0.06713869	0.38192266	98
0.33820164	0.92285293	43
0.381933	0.02746861	50
0.5601074	0.86462104	53
0.803767	0.5346103	45
0.41881308	0.64846724	97
0.41536173	0.7459585	94
0.35570392	0.37917307	51
0.31963333	0.9645659	69
0.69284177	0.0716289	63
0.35979396	0.10563947	68
0.334267	0.89701533	55
0.390425	0.8739134	71
0.61652815	0.07550538	82
0.6606269	0.1952297	82
0.9071686	0.58286947	80
0.34735882	0.07581428	66
0.06369582	0.6082898	40
0.7140566	0.39687723	61
0.5868846	0.7421859	46
0.51370937	0.53239113	51
0.3001156	0.8148779	25
0.7159087	0.31329837	1
0.46387264	0.41873813	75
0.7093488	0.89019805	93
0.4780764	0.15635735	39
0.54054284	0.6170197	73
0.32339782	0.13127665	65
0.70570207	0.11291114	97
0.5873363	0.7424952	45
0.6320161	0.7795157	65
0.10901396	0.6238039	74
0.42559883	0.40056166	98
0.71456987	0.7627111	59
0.45104513	0.6693113	69
0.42511857	0.39233866	36
0.31684804	0.84165674	37
0.3491673	0.8843603	37
0.38584957	0.42445922	53
0.09040293	0.6855067	86
0.35992187	0.89007086	44
0.47324896	0.41665673	5
0.58236146	0.4091195	63
0.89730704	0.4916132	94
0.72735643	0.32273108	53
0.27768847	0.62997603	71
0.11452022	0.6785203	58
0.7391633	0.18310526	97
0.1304414	0.6898995	75
0.11681311	0.44745126	91
0.67941666	0.3870769	97
0.36470515	0.8143647	99
0.3883431	0.3853317	66
0.6951589	0.85715944	69
0.7346755	0.02418641	64
0.31359926	0.81620324	46
0.43496212	0.11510067	73
0.15669562	0.63027084	84
0.71186364	0.9280195	94
0.3609327	0.4590498	99
0.08700854	0.6629652	66
0.72525823	0.34242973	6
0.36154464	0.92997104	58
0.6713053	0.7403123	96
0.7263176	0.32541186	67
0.7191071	0.1648209	98
0.7590633	0.07573828	78
0.86665136	0.47358453	97
0.07788688	0.36579415	44
0.39443278	0.8620958	45
0.41875494	0.70214987	58
0.7114287	0.021878902	74
0.369666	0.4409473	57
0.15835845	0.3114951	67
0.8941965	0.5902687	55
0.58122426	0.1715186	27
0.9586746	0.56516206	73
0.6387122	0.12160839	34
0.2265655	0.6877763	98
0.38161984	0.36451003	65
0.0666221	0.6743289	64
0.48706812	0.40548182	61
0.44330737	0.59462625	68
0.425181	0.47757936	93
0.6741948	0.8202153	68
0.028204586	0.6722437	51
0.39156982	0.05958563	62
0.17405476	0.36664394	36
0.7409784	0.3277775	96
0.6709843	0.15640397	43
0.6669634	0.40456507	68
0.07825876	0.38753706	98
0.32956055	0.7567402	0
0.61236465	0.4583769	31
0.9772502	0.56943774	20
0.7062445	0.40473732	64
0.19387265	0.5747973	33
0.6679721	0.8030261	98
0.6168913	0.11895252	76
0.7473262	0.50818455	11
0.8985568	0.58092946	93
0.29801527	0.965039	64
0.3504033	0.09435405	34
0.509555	0.40366223	98
0.3837912	0.8343556	99
0.084156826	0.47563475	58
0.38253233	0.6641092	55
0.37233067	0.05789077	62
0.6294344	0.44107026	95
0.6911259	0.90074605	52
0.5965682	0.104042634	44
0.36521587	0.4516164	60
0.34752557	0.8076926	44
0.58897954	0.16572261	51
0.56792164	0.7921994	44
0.23975524	0.62135	82
0.63451767	0.1390393	38
0.30883044	0.9819861	48
0.9300727	0.56867135	98
0.91100305	0.5646237	84
0.62559986	0.34603846	67
0.5206216	0.5480846	60
0.353093	0.11201702	47
0.21843451	0.32833362	4
0.17102289	0.563444	51
0.6632381	0.82565266	96
0.10614894	0.3509078	56
0.36900243	0.0891419	58
0.3672712	0.33003327	20
0.19786055	0.35964683	65
0.53903705	0.5951745	68
0.68156374	0.38783634	58
0.6232303	0.92481476	53
0.5727484	0.78686184	93
0.35490173	0.9030876	64
0.56048566	0.8649668	81
0.59055483	0.8675379	32
0.16966748	0.6804297	64
0.9111202	0.5981417	54
0.45501652	0.5755027	59
0.8443311	0.46959564	92
0.74557817	0.5080286	97
0.42731136	0.6065306	68
0.33167124	0.47977	97
0.95864683	0.6158458	61
0.6419216	0.43250558	89
0.5352858	0.41820934	72
0.3511733	0.96861905	99
0.61001354	0.8416843	66
0.8860496	0.5668186	66
0.09319412	0.6489668	64
0.93879443	0.6306152	91
0.32874152	0.025894146	58
0.45696655	0.102138735	76
0.6573214	0.37975934	57
0.6689513	0.7873852	44
0.4513834	0.48379767	64
0.8277664	0.5231473	63
0.73524505	0.10087839	54
0.7667219	0.039802913	62
0.15699601	0.7147097	63
0.17242618	0.31866604	74
0.36194634	0.6154832	86
0.33864233	0.37284642	41
0.37370434	0.5567039	57
0.6773431	0.83469266	69
0.46179	0.21356225	67
0.7164625	0.7607946	62
0.3507926	0.34116164	61
0.38129205	0.7033504	68
0.7017036	0.13914259	98
0.9406551	0.5720576	84
0.34390298	0.40661106	19
0.47904602	0.68506247	99
0.60631216	0.06397851	69
0.56092083	0.63906044	97
0.8668315	0.5492244	49
0.6709936	0.88765645	94
0.8694924	0.55767435	72
0.34848377	0.8756098	91
0.34599346	0.16807799	97
0.5864911	0.3780241	69
0.63125217	0.072507456	99
0.54926217	0.34153107	65
0.40366897	0.3633373	46
0.4035063	0.05003273	65
0.4604022	0.38138193	92
0.35592785	0.09669573	69
0.597717	0.37636024	89
0.3472149	0.10054357	56
0.06127267	0.6113011	52
0.9545143	0.5382452	48
0.34891278	0.7755003	55
0.788748	0.50260705	75
0.61428547	0.7725559	50
0.7286561	0.8000316	63
0.8982944	0.5484609	92
0.6320637	0.06208681	90
0.6886326	0.8345026	72
0.30138075	0.9743312	66
0.9645718	0.5711728	83
0.25209352	0.6395553	82
0.4952751	0.105906926	83
0.31009564	0.3738508	49
0.686495	0.07835194	20
0.69551545	0.8322811	40
0.090201534	0.49066672	2
0.36953247	0.8008047	74
0.6209108	0.81423044	54
0.36150217	0.6241553	58
0.6850154	0.4432523	63
0.31594875	0.03203434	59
0.90739757	0.47985977	65
0.48012593	0.10446865	50
0.37111527	0.6934138	56
0.87111086	0.46457353	3
0.41767615	0.5855653	73
0.4132605	0.06288005	9
0.52448857	0.63887453	67
0.45203644	0.46868795	68
0.16099466	0.3158542	53
0.11089426	0.38416123	99
0.7756684	0.49992004	53
0.9778616	0.59627444	93
0.72688	0.18460418	88
0.17408203	0.5811631	49
0.509775	0.5557603	95
0.5974333	0.36613393	63
0.7329364	0.89705056	61
0.23810256	0.57112765	77
0.09679676	0.43342042	76
0.5716138	0.19438106	93
0.37396044	0.4199735	59
0.39247856	0.4263144	32
0.35609818	0.18468553	62
0.34895492	0.44629812	99
0.34088835	0.49720773	82
0.34664544	0.058453728	37
0.11961984	0.5931187	83
0.12928596	0.43875563	92
0.59986657	0.20177664	74
0.4447839	0.15942793	57
0.6843482	0.042947717	49
0.0718742	0.3554774	48
0.5779506	0.5668377	99
0.5831807	0.19662425	45
0.35984486	0.5669909	97
0.8445524	0.5649388	69
0.31898543	0.07217564	67
0.58128035	0.64387465	30
0.38542482	0.4636729	83
0.32391548	0.47403476	94
0.5935877	0.19123915	73
0.526102	0.50769156	98
0.4011011	0.15414183	93
0.7005014	0.35661194	55
0.4100409	0.8228557	54
0.7269167	0.008652387	58
0.39323676	0.7732165	66
0.86960524	0.46526718	92
0.3362813	0.47396624	99
0.7326028	0.07712705	96
0.66169417	0.48423916	78
0.53263414	0.6849511	99
0.42740712	0.41994524	36
0.04833721	0.3118995	12
0.94226253	0.608633	29
0.20888408	0.32999247	61
0.67267543	0.41806886	62
0.65480024	0.77995217	28
0.15530092	0.310755	76
0.3711531	0.48331827	79
0.41420084	0.06163328	51
0.9158463	0.58597994	36
0.10327994	0.563077	53
0.17439602	0.5681154	71
0.67461526	0.8104575	74
0.3966465	0.3417018	86
0.063822165	0.37480506	63
0.20995733	0.6714427	83
0.13837852	0.6170665	54
0.68085	0.889772	58
0.18767509	0.34821963	53
0.35028687	0.37948346	48
0.4042984	0.31469953	56
0.4929173	0.54403675	99
0.37893328	0.40321812	65
0.16879573	0.40401557	58
0.5575167	0.12866688	62
0.6662477	0.44251603	67
0.5878759	0.48285067	44
0.48869988	0.12712261	29
0.6482695	0.75693774	66
0.3907449	0.8094061	83
0.912964	0.59232193	66
0.33691162	0.9557758	93
0.38105133	0.35311958	85
0.06874001	0.34365255	87
0.86240315	0.47842476	97
0.86642456	0.46638873	53
0.40030858	0.74203944	51
0.19561972	0.3164467	61
0.32150975	0.89364606	78
0.06961682	0.6545062	54
0.72078097	0.86590695	37
0.49552092	0.6888369	0
0.47573948	0.44988334	80
0.59139454	0.39937425	39
0.4639047	0.5603481	93
0.75281227	0.35878658	94
0.4792595	0.563884	20
0.9549413	0.62532645	25
0.22631982	0.6080727	49
0.87868136	0.4739495	95
0.6263412	0.37942278	91
0.16772486	0.40544578	38
0.38993496	0.18659838	58
0.3949989	0.5431254	89
0.5772695	0.66417354	53
0.40445316	0.65087354	66
0.983072	0.60332805	99
0.66680616	0.058922037	74
0.7289579	0.88335013	7
0.6109791	0.40881494	0
0.93176043	0.561398	73
0.13861908	0.41034883	68
0.5484977	0.6560588	64
0.75078833	0.15867896	61
0.096978724	0.32890308	39
0.4207006	0.81392384	3
0.39207926	0.4111237	55
0.20971881	0.32987478	53
0.5151692	0.5297441	59
0.71455544	0.830537	87
0.65712655	0.35220677	76
0.057739783	0.67838335	95
0.72308904	0.14001985	62
0.55190974	0.62953997	80
0.32723236	0.90083236	79
0.02868851	0.6695128	60
0.73155427	0.15571596	73
0.9590161	0.601152	74
0.58498085	0.3787735	57
0.118155815	0.28572544	83
0.85485226	0.44901007	48
0.343063	0.4238021	35
0.148144	0.6727659	95
0.10176795	0.6671524	66
0.7001994	0.34305963	65
0.6450168	0.72744143	91
0.36642215	0.323516	97
0.050590735	0.3247064	64
0.45058972	0.7153177	83
0.5728806	0.57527435	81
0.588953	0.12663615	62
0.21669452	0.44484285	81
0.68469656	0.10450106	48
0.720439	0.8332365	31
0.069561124	0.30774456	49
0.70199865	0.8396057	26
0.0895938	0.64854753	99
0.10196926	0.3060903	82
0.08747447	0.6001522	89
0.5920277	0.6054728	42
0.86189336	0.5256896	41
0.74297434	0.06121134	93
0.5336586	0.62498987	51
0.6532128	0.06117478	56
0.090623945	0.44003662	45
0.70869595	0.83559245	51
0.24274828	0.58454657	66
0.32745436	0.78055257	55
0.09140816	0.70830536	74
0.075154245	0.34613293	99
0.3241342	0.9862971	99
0.16738631	0.3614413	56
0.38756478	0.14611772	45
0.050024223	0.62753594	90
0.15770102	0.580126	79
0.38364017	0.5003249	59
0.52400535	0.7004635	44
0.530549	0.57053417	67
0.7397174	0.880805	96
0.01934036	0.65613335	46
0.20530878	0.3790073	41
0.72338307	0.039672103	5
0.6200216	0.8128652	87
0.6676899	0.027987866	91
0.7463792	0.31743065	52
0.75194633	0.8961995	39
0.41477618	0.1895037	66
0.59749264	0.8856607	68
0.6537778	0.4799364	20
0.4550399	0.43307015	58
0.59468406	0.3769539	92
0.33049047	0.5631284	65
0.21624668	0.44391638	75
0.14753279	0.6160285	98
0.7162406	0.31179622	79
0.6929917	0.44039273	59
0.70589703	0.41771996	58
0.742277	0.32692653	71
0.14285465	0.590034	60
0.34906393	0.9251491	64
0.43653473	0.7361196	76
0.37101907	0.44787762	64
0.055634852	0.69041115	66
0.87590873	0.51119745	56
0.35907128	0.8012549	98
0.41271716	0.8778507	54
0.684064	0.715256	65
0.40855226	0.4228783	84
0.77366763	0.548011	39
0.34311134	0.15211114	84
0.67157936	0.14267547	81
0.3243671	0.4283659	97
0.3280238	0.46634874	85
0.6312527	0.45557603	64
0.5577269	0.60488915	61
0.10036441	0.48174477	95
0.4722809	0.12838206	66
0.7507641	0.013271677	49
0.71393543	0.8183029	76
0.44393143	0.18772523	58
0.75600874	0.3587769	59
0.63809687	0.3502101	58
0.44091943	0.7228285	81
0.6665254	0.87666875	13
0.14635794	0.44232866	99
0.7558522	0.892379	91
0.15858966	0.658629	53
0.39534298	0.8538657	46
0.60853696	0.19396178	62
0.9032548	0.58582574	58
0.42589036	0.18705988	83
0.65860236	0.38653493	88
0.2834729	0.82168037	94
0.70822304	0.37362954	74
0.31498966	0.94885534	79
0.37386546	0.6734841	3
0.53510576	0.6387776	73
0.9583813	0.6265238	51
0.32457322	0.956537	97
0.37923265	0.4816522	49
0.70714587	0.3426326	59
0.8045344	0.5776106	93
0.41360658	0.8841705	99
0.3930756	0.17246266	27
0.38723227	0.34285566	50
0.3731136	0.66354364	70
0.66847813	0.838949	60
0.3131911	0.8773789	62
0.103548236	0.60797185	74
0.544643	0.60467774	62
0.18134058	0.7137148	38
0.40675467	0.40804037	44
0.81328875	0.46416008	97
0.8537344	0.43629974	56
0.11768461	0.29644567	45
0.3814901	0.42999938	76
0.6674999	0.18914613	93
0.6697702	0.84807	98
0.3216252	0.42918432	56
0.40642902	0.15878475	37
0.47439033	0.114565246	22
0.8721905	0.5029968	24
0.39711273	0.31268096	56
0.5098208	0.6010326	66
0.7241504	0.13611242	71
0.6621178	0.4246975	67
0.30362305	0.89787805	76
0.42549682	0.4127174	39
0.57871544	0.63532615	74
0.18786204	0.6626219	23
0.4200861	0.19201677	55
0.37072402	0.6938975	60
0.3301675	0.1512362	55
0.64652896	0.09543247	66
0.6944634	0.13430066	63
0.5864262	0.62038654	61
0.38383693	0.33629677	61
0.14753883	0.6079583	60
0.114551544	0.4601922	88
0.13053396	0.466336	68
0.66427505	0.15683752	62
0.3670564	0.023329047	68
0.16034852	0.3524498	93
0.41294622	0.7739183	63
0.37253624	0.91797084	63
0.4027715	0.3108019	48
0.31429425	0.40338817	49
0.110052854	0.7160594	73
0.7089476	0.8945908	91
0.7300125	0.03126946	48
0.4182907	0.45920163	85
0.36271262	0.63069487	59
0.07719698	0.6650092	40
0.4496532	0.71124184	12
0.059766427	0.390591	87
0.35430622	0.7834454	12
0.107160166	0.6513082	66
0.05988808	0.64175	26
0.5969026	0.4812411	66
0.5928694	0.40194377	67
0.72476566	0.19958547	99
0.24512184	0.59859943	79
0.06779893	0.30516705	55
0.52675587	0.5634679	96
0.03273877	0.62325853	76
0.3938571	0.027103145	75
0.9658784	0.5891079	97
0.06611994	0.6584971	65
0.6427057	0.36459824	60
0.48306495	0.105981454	62
0.6414563	0.34323835	38
0.54935277	0.6714477	74
0.16102737	0.71174	73
0.61349505	0.89516544	45
0.40903264	0.7736614	55
0.85572827	0.5707043	46
0.08204627	0.31693345	48
0.39964014	0.9089447	96
0.6845877	0.8209948	63
0.3775431	0.9217285	42
0.3100351	0.86825275	46
0.110356234	0.33394256	63
0.3865446	0.46413243	80
0.474771	0.14792587	35
0.38114774	0.5101906	93
0.14324164	0.4523404	63
0.18812935	0.56094515	58
0.34872165	0.39729944	59
0.63821125	0.36503983	70
0.7204982	0.17102234	99
0.63312525	0.115496814	92
0.40010494	0.6170794	93
0.17224324	0.6828233	99
0.31143773	0.09167735	38
0.3343561	0.99144435	82
0.7406147	0.091249	69
0.62350285	0.8805174	67
0.5736634	0.40144268	49
0.47153348	0.65969026	36
0.5047495	0.54080665	94
0.08244497	0.7190748	56
0.3496425	0.3304575	28
0.0372243	0.3566221	42
0.36992443	0.94370574	67
0.33015466	0.32757998	61
0.5568104	0.5499939	69
0.6728932	0.8390346	97
0.18893531	0.5585546	0
0.37526065	0.56593275	13
0.6457804	0.3949983	47
0.17417632	0.3965549	58
0.38747743	0.6142356	84
0.53920007	0.6673789	72
0.9276493	0.5268681	48
0.65629745	0.10853084	6
0.39193097	0.4229235	49
0.5195819	0.54014194	72
0.34430376	0.343897	66
0.19645865	0.7051422	17
0.5660445	0.21452743	18
0.21649635	0.43491468	94
0.3072644	0.9648785	64
0.6930416	0.75673026	34
0.78859216	0.57154435	98
0.6714406	0.73900133	48
0.5690601	0.79965025	90
0.39402232	0.8494203	63
0.03531843	0.34451976	26
0.39058992	0.48363551	98
0.38196915	0.025053278	53
0.5777223	0.18093547	98
0.46804392	0.6129798	43
0.3790155	0.3505538	62
0.67171085	0.35727662	45
0.043257102	0.392266	99
0.6834646	0.015143312	60
0.35740647	0.8989588	89
0.37072635	0.93291247	59
0.5882583	0.74296623	46
0.75226897	0.83361727	42
0.2952673	0.95758027	50
0.68441814	0.8173914	59
0.30238384	0.06437269	94
0.06626521	0.6745826	64
0.43618536	0.15455507	66
0.06740434	0.38435897	98
0.8718465	0.46029827	30
0.5074081	0.60592145	70
0.64505106	0.1939175	58
0.41573188	0.12340205	61
0.862158	0.61341226	53
0.5814591	0.15165131	92
0.40247333	0.1022927	99
0.5870019	0.41866174	76
0.5540768	0.5752422	42
0.6724393	0.44598356	97
0.121103615	0.3338973	70
0.14462973	0.71112645	47
0.11835653	0.67327374	30
0.39103597	0.4285087	97
0.51430976	0.72048587	62
0.36125124	0.923787	75
0.74974346	0.85609055	57
0.3555637	0.13422869	83
0.12995382	0.7042575	83
0.082333736	0.6188617	78
0.36716282	0.82818574	44
0.016036646	0.65753365	66
0.64685893	0.37910855	56
0.9156423	0.58626324	54
0.6963387	0.7828909	62
0.38756227	0.5983538	58
0.91817904	0.6068755	1
0.54842407	0.6542291	76
0.86407745	0.4974689	44
0.33906454	0.17292224	53
0.42691967	0.58969	80
0.44573882	0.3984795	49
0.30044803	0.070280164	97
0.31950557	0.43057722	82
0.21046996	0.6878863	66
0.08397857	0.4422829	70
0.6354305	0.15311123	66
0.31109777	0.04842663	98
0.12508991	0.681715	87
0.6165798	0.3450398	66
0.81201905	0.5679797	87
0.67968833	0.15315695	31
0.65480715	0.7194419	23
0.63401353	0.36511347	93
0.6674235	0.75061834	98
0.2929121	0.93875766	21
0.71261275	0.14124627	59
0.10664385	0.31762475	95
0.36291084	0.39722866	97
0.9577286	0.6005066	56
0.36900884	0.40332562	54
0.9722121	0.5423802	72
0.566269	0.6432512	12
0.39371553	0.7082967	58
0.69828576	0.11431944	32
0.03809294	0.3836799	88
0.38988894	0.13494857	2
0.89710903	0.6272529	64
0.7423671	0.1525863	81
0.70603794	0.18943453	76
0.34094936	0.7117492	50
0.4036455	0.19026564	91
0.36234447	0.11874077	58
0.11539869	0.33401608	3
0.64093906	0.8087153	19
0.8228632	0.47271687	29
0.34771714	0.95670253	97
0.40975365	0.7751782	59
0.31895977	0.47039557	64
0.33113495	0.36045164	92
0.54542685	0.44247228	54
0.7898369	0.47510448	48
0.34551865	0.8290813	72
0.6650262	0.0478944	99
0.38037032	0.041090164	87
0.1213491	0.66843337	51
0.33527908	0.12844333	44
0.6595291	0.16804229	54
0.5720054	0.44829243	65
0.5073782	0.6863025	78
0.6156812	0.091949455	93
0.63795626	0.4859127	73
0.48828456	0.69483536	50
0.913771	0.61010414	66
0.36895934	0.0732883	20
0.41486505	0.53079957	42
0.6859705	0.4084011	37
0.7974367	0.46849704	22
0.8036954	0.488899	53
0.16900991	0.565361	35
0.50613487	0.15826888	82
0.07692414	0.4310582	35
0.83068556	0.56783056	68
0.41723436	0.7068135	47
0.67545265	0.37183964	38
0.05432527	0.7078694	12
0.5641871	0.4278442	87
0.15396482	0.6725478	86
0.5989981	0.3870852	54
0.34361142	0.8754476	80
0.27610493	0.7982448	48
0.1362126	0.3207466	51
0.5760163	0.62255216	81
0.68913543	0.341792	49
0.48665962	0.1029883	74
0.42899016	0.0639773	66
0.60940015	0.47371826	96
0.316828	0.36808103	54
0.23893328	0.57090896	40
0.7115629	0.36133343	86
0.92023677	0.5611456	60
0.13958986	0.3680635	24
0.08961314	0.32079723	76
0.28276664	0.95659673	75
0.3445207	0.35337374	93
0.46708414	0.40231004	15
0.66766083	0.1892521	50
0.551322	0.20902364	66
0.4387019	0.8106373	88
0.32816988	0.87778693	98
0.10852525	0.34433842	95
0.55164415	0.62703425	42
0.04685556	0.346816	62
0.6252017	0.3858801	70
0.9470473	0.59168345	59
0.07928426	0.46949747	29
0.7982596	0.54069364	52
0.3467349	0.4834594	82
0.31133863	0.9744121	70
0.6699335	0.78330994	95
0.2939556	0.8368273	46
0.74564457	0.14084962	99
0.19417346	0.64594084	95
0.4478998	0.397606	57
0.11204699	0.29544935	63
0.57175016	0.40722552	58
0.37652615	0.9268225	74
0.7045262	0.8252274	62
0.82256955	0.48242953	20
0.14222154	0.6670884	43
0.74465	0.8276578	74
0.40610346	0.5994441	96
0.6891371	0.1766231	54
0.25885227	0.63771206	82
0.6838718	0.7825253	95
0.7123522	0.81784034	67
0.13275614	0.34253734	93
0.37920058	0.8451959	99
0.3846324	0.8515442	41
0.43660152	0.7356328	52
0.71202683	0.045407154	96
0.9471318	0.6136323	63
0.015095397	0.65722114	69
0.5432426	0.5835242	57
0.6311643	0.4138769	77
0.31343007	0.35046315	35
0.25965384	0.77843666	3
0.68734384	0.115167685	71
0.7126541	0.11042327	66
0.5556122	0.13203606	66
0.6921769	0.76730907	66
0.19861767	0.7195563	58
0.64448607	0.79393995	45
0.6425336	0.10709354	67
0.3572287	0.38090906	97
0.47924176	0.7061081	37
0.57450926	0.44862062	58
0.99935377	0.59071344	64
0.4487256	0.62837505	20
0.7473066	0.14849159	61
0.07064251	0.6931199	92
0.11233618	0.4382882	38
0.7995544	0.5824367	99
0.06514148	0.3426474	38
0.23391864	0.70502	99
0.35134327	0.8927977	66
0.91526794	0.5430005	75
0.6273651	0.7584218	84
0.67332846	0.4513417	51
0.3920594	0.86851263	95
0.5981435	0.39907148	80
0.8635641	0.6251211	75
0.4372503	0.490516	79
0.12525654	0.3595472	95
0.15954357	0.4541617	68
0.34819368	0.060077827	97
0.18334304	0.45543566	50
0.6406875	0.831186	46
0.66631263	0.06152541	52
0.4446557	0.57637525	94
0.04776723	0.6409628	93
0.1492831	0.6742126	22
0.31756088	0.062167525	84
0.715617	0.34926733	81
0.74808186	0.064474225	98
0.5725485	0.6113345	64
0.7771112	0.12044091	72
0.4172396	0.7357826	99
0.5442124	0.41154167	32
0.1311581	0.42286333	52
0.65217847	0.3443542	68
0.24587701	0.60675347	47
0.65445864	0.20292011	52
0.38563427	0.73001945	64
0.6739473	0.16223842	82
0.58389914	0.5635436	98
0.4444181	0.4226246	3
0.62283254	0.11322267	89
0.91998976	0.56575876	60
0.8359896	0.4532468	82
0.72976667	0.023231432	68
0.35008952	0.06938234	70
0.18974243	0.62307984	91
0.4148833	0.7114571	48
0.39825085	0.8124479	89
0.41163245	0.5269994	96
0.36549085	0.06325688	99
0.62274843	0.37267414	89
0.6088621	0.88191724	58
0.88672525	0.58539927	44
0.03562036	0.34255853	83
0.7329379	0.2191133	66
0.36245692	0.93392694	70
0.11450255	0.5676723	84
0.59668946	0.38608524	76
0.21707794	0.41744953	87
0.06932772	0.65697527	64
0.3786961	0.59201586	58
0.049546067	0.33491194	77
0.3491198	0.113160364	75
0.7435619	0.31535095	32
0.13536377	0.64945316	31
0.7135787	0.35858282	64
0.6583327	0.73379076	96
0.06916856	0.6931114	39
0.66208524	0.089106016	56
0.77312917	0.5246979	30
0.3136437	0.7393494	62
0.9925498	0.6016784	64
0.8059572	0.58115464	82
0.20377684	0.64611644	58
0.6605925	0.3441566	99
0.67276025	0.32446402	70
0.6220731	0.71704435	52
0.34183308	0.36679348	74
0.3329334	0.7637281	89
0.18454051	0.6134226	48
0.57403487	0.4174587	66
0.7176732	0.8832787	79
0.13080573	0.37992784	80
0.10486476	0.43207082	94
0.4970724	0.11551527	39
0.699006	0.18660755	55
0.8891569	0.5783793	50
0.64004046	0.85047656	60
0.53283143	0.5944768	51
0.31846294	0.06660361	71
0.055617448	0.37973827	20
0.49462083	0.10692879	54
0.5382353	0.63002604	69
0.39460725	0.75527227	52
0.0708753	0.71319014	20
0.40078974	0.88286394	75
0.37460095	0.13644627	62
0.11383631	0.6671169	84
0.27825728	0.6651156	78
0.047508765	0.34653348	82
0.41011176	0.80707175	58
0.8948787	0.6326205	55
0.39773497	0.33218497	97
0.8951078	0.559879	98
0.38139078	0.058117077	56
0.296911	0.9323693	99
0.5395136	0.62733054	97
0.7226507	0.09630416	75
0.3017903	0.062369194	98
0.3985183	0.48302448	64
0.38715667	0.35345837	93
0.74630475	0.35491976	67
0.746583	0.121935785	58
0.5829855	0.15372889	52
0.8682805	0.45195642	55
0.6920907	0.09497449	20
0.69600594	0.12582833	44
0.46102855	0.21212219	99
0.96492213	0.5665014	56
0.36430988	0.14783031	57
0.37264875	0.1398957	96
0.7406055	0.52611065	44
0.36041683	0.42414021	98
0.6405765	0.7391677	19
0.3554808	0.096900135	63
0.62502426	0.10406795	49
0.404152	0.17753032	61
0.5288179	0.42266393	51
0.62040406	0.15597348	67
0.40786028	0.11003894	67
0.32750845	0.40228853	52
0.8390828	0.44885412	11
0.37079722	0.052013144	62
0.4300908	0.13433677	97
0.5775306	0.21332565	63
0.34146607	0.024484988	95
0.5290125	0.13939507	83
0.40483806	0.4629903	96
0.6465775	0.08250732	99
0.12362054	0.6816933	27
0.57171535	0.39141062	99
0.28554386	0.9368568	64
0.6019576	0.84064865	56
0.3822784	0.77333134	0
0.5377545	0.13973819	55
0.89548355	0.49382108	99
0.5858883	0.64566797	75
0.6981693	0.41841307	50
0.32395944	0.3729069	77
0.19510737	0.59862417	30
0.108134076	0.64792496	50
0.12949064	0.45905986	50
0.9490267	0.59338367	65
0.45810264	0.6951847	88
0.68348897	0.45464122	71
0.18408021	0.42389253	77
0.36243406	0.37712407	48
0.47625938	0.6645231	78
0.3233476	0.896729	63
0.045244973	0.7016449	63
0.6855673	0.8247203	20
0.65143436	0.8353403	99
0.69549584	0.8345917	69
0.43808082	0.84021455	91
0.71034837	0.83358705	58
0.45355907	0.7265025	95
0.081318825	0.32295498	58
0.38180715	0.69310004	67
0.88159674	0.57760423	83
0.8796192	0.4789777	62
0.5732162	0.47115582	63
0.48434523	0.095988184	74
0.5268337	0.51357204	99
0.36750704	0.17895766	39
0.5300686	0.15279889	71
0.703951	0.89903814	41
0.34491616	0.058376126	61
0.33852157	0.7683296	58
0.6557135	0.1286443	61
0.14449064	0.39298502	99
0.114377566	0.6176915	55
0.47768953	0.17577556	52
0.6722383	0.46370566	77
0.35824883	0.71709603	63
0.33896738	0.90256375	85
0.10165253	0.48500752	58
0.0023640771	0.67213744	64
0.6630743	0.8698719	81
0.3190521	0.097782895	99
0.8226704	0.5281909	73
0.37368315	0.3641673	93
0.5227368	0.5423232	64
0.4990567	0.12540837	56
0.5314218	0.598207	84
0.38303864	0.82083046	98
0.2068557	0.59911233	58
0.93292046	0.60026866	81
0.5947618	0.6345146	4
0.42671844	0.810738	93
0.41300142	0.7753666	90
0.5220489	0.13507318	53
0.7120683	0.8506936	68
0.701346	0.19445549	50
0.51829624	0.4670826	89
0.11680973	0.640077	51
0.15661564	0.34023115	96
0.92438906	0.6044363	57
0.17527626	0.63539726	61
0.14165907	0.5911375	49
0.7307037	0.21226436	69
0.51014596	0.63531154	23
0.63807523	0.40883785	75
0.58304495	0.5864321	79
0.4355774	0.3597298	99
0.31887525	0.944943	62
0.1128682	0.36317393	99
0.60411704	0.14941692	81
0.387169	0.66998935	43
0.33807746	0.9877519	67
0.09525998	0.34182847	80
0.1386205	0.6727694	96
0.5781475	0.47425005	49
0.45085615	0.70420176	64
0.09398291	0.6219963	77
0.61261547	0.38448283	96
0.3945509	0.5044285	99
0.71855557	0.005892963	85
0.3235939	0.79744905	63
0.9650143	0.56900597	97
0.063293986	0.70531124	84
0.54303837	0.617629	91
0.39987257	0.91921717	89
0.10137783	0.6440322	53
0.9098583	0.54463816	49
0.33167472	0.9469133	97
0.081363976	0.6916811	53
0.9438689	0.6171777	98
0.6736912	0.099667326	56
0.3814014	0.7108313	29
0.043185715	0.35219553	0
0.1106344	0.67791086	40
0.51853025	0.40438756	75
0.7487134	0.5085054	49
0.5229505	0.5459003	89
0.4311019	0.4133701	71
0.43149465	0.16842797	69
0.16728292	0.6722661	19
0.19421697	0.42137408	3
0.74513733	0.18760948	31
0.6660613	0.8909107	99
0.28828678	0.9030338	95
0.34920406	0.08744689	11
0.9143225	0.49073732	98
0.33528194	0.86673594	64
0.36704403	0.8615935	83
0.06671471	0.29681072	14
0.6958493	0.14601493	34
0.624939	0.3979431	95
0.3127635	0.07803279	47
0.10450437	0.34736183	54
0.11544984	0.5008412	35
0.58000976	0.6143965	68
0.15733293	0.4648056	97
0.065175705	0.33304283	90
0.75923526	0.52268213	36
0.7201966	0.36130828	31
0.98145276	0.53936535	67
0.39795735	0.36707145	45
0.3590922	0.08034349	6
0.37562305	0.84281224	89
0.40390903	0.0958968	74
0.14198631	0.5929513	52
0.18457295	0.7217361	49
0.69539696	0.90691876	96
0.23130094	0.70287067	93
0.39434415	0.14355937	60
0.40020967	0.42426646	62
0.5322174	0.13373396	99
0.49088842	0.60935843	66
0.07968056	0.6925266	66
0.110549666	0.67721665	30
0.82786316	0.51327306	59
0.3679075	0.32358512	95
0.34216052	0.31926185	39
0.7129145	0.47870305	99
0.39566815	0.51072747	54
0.40169945	0.78381103	84
0.5540995	0.6407721	67
0.59318894	0.7728205	83
0.047500256	0.34074867	82
0.023413405	0.6419299	28
0.4888041	0.41944897	94
0.44903946	0.5957292	44
0.17235127	0.62786967	31
0.89815766	0.5815974	68
0.04187882	0.6616126	49
0.4054448	0.41807923	70
0.3843022	0.78087485	99
0.6016297	0.425986	0
0.5752405	0.31459668	55
0.008599013	0.68030804	34
0.5719454	0.43083382	54
0.43905517	0.14580046	35
0.7089515	0.903976	97
0.66829824	0.12916672	83
0.5807638	0.19967721	83
0.35877228	0.768807	54
0.3974816	0.046420116	35
0.10865885	0.6325508	60
0.5943945	0.4288809	62
0.38713625	0.023824615	63
0.6617417	0.16207303	97
0.4519562	0.4707637	90
0.7281989	0.49651513	94
0.7314884	0.17751954	99
0.38439703	0.40724438	64
0.58190346	0.6044809	72
0.3299171	0.68896365	78
0.34649053	0.8654401	73
0.2248392	0.4080272	69
0.62496716	0.72029305	52
0.46498677	0.11284001	59
0.3708924	0.69747424	13
0.11414641	0.33721104	74
0.10935394	0.4047314	99
0.7773268	0.09572805	14
0.3645411	0.3546091	94
0.15114632	0.4741791	98
0.3534955	0.05448601	56
0.7660901	0.55746895	70
0.20539667	0.7114604	65
0.36261034	0.15579866	79
0.38166702	0.9449214	61
0.7307173	0.072233446	46
0.32668334	0.5243924	52
0.6790773	0.15364243	67
0.39527062	0.7669126	95
0.674762	0.8650869	75
0.14818503	0.37395465	52
0.41392562	0.79772407	47
0.034203306	0.69583905	1
0.07560925	0.4293097	46
0.37047476	0.9318362	99
0.87710553	0.5859255	77
0.41254202	0.7818119	80
0.3462554	0.3553458	56
0.88238007	0.5569066	27
0.22683579	0.7143085	51
0.9473939	0.53637886	44
0.45012647	0.38678873	53
0.5130309	0.72437596	23
0.60676396	0.79089785	87
0.66019166	0.15587531	50
0.44597656	0.80722004	42
0.5134093	0.5343655	72
0.57688564	0.17063545	4
0.418231	0.85787827	60
0.76813716	0.07245568	73
0.38843778	0.10904333	82
0.5382567	0.42757833	80
0.33426142	0.058716748	75
0.33148748	0.32373634	14
0.7403843	0.33949518	90
0.69023013	0.7072744	86
0.38470662	0.32236087	74
0.19383828	0.37280056	86
0.89081305	0.59295005	54
0.34582433	0.8772104	52
0.13728225	0.679381	96
0.6794691	0.8729463	19
0.6348009	0.11673259	58
0.4528142	0.4726116	84
0.35154936	0.11666435	63
0.08071877	0.47040293	47
0.34066558	0.9583917	44
0.561899	0.39741546	62
0.47096568	0.6141342	75
0.55976886	0.54875207	75
0.22507247	0.6903429	79
0.66116416	0.4543977	58
0.0037220195	0.6689166	63
0.6747512	0.053804465	96
0.10160486	0.31448781	80
0.37141508	0.82082415	68
0.6501035	0.40849435	53
0.5250614	0.67717844	65
0.93204135	0.6185665	87
0.36083913	0.8567056	40
0.5216992	0.400262	49
0.6016742	0.4145865	43
0.62073225	0.89942306	97
0.4271279	0.42981374	78
0.58470553	0.3799035	48
0.8632503	0.45092762	13
0.03652807	0.34499195	76
0.34649283	0.93881977	91
0.12033949	0.38614458	99
0.43024194	0.8123255	43
0.6468979	0.85419685	67
0.20676231	0.41928443	45
0.10797453	0.6514965	75
0.3080003	0.043238852	59
0.19294706	0.3179037	93
0.32771555	0.34544542	23
0.7162051	0.49934983	98
0.57695276	0.8691031	34
0.22819208	0.39982668	50
0.52981126	0.43893313	80
0.7151553	0.39379066	99
0.44100183	0.6834661	54
0.056460515	0.3831294	75
0.60902685	0.8785435	68
0.68263084	0.19548085	66
0.6140785	0.09247424	39
0.31572697	0.98094046	59
0.40737885	0.66067743	56
0.4059487	0.41932923	99
0.3682605	0.40524912	38
0.6099644	0.89807236	63
0.53346425	0.63243854	68
0.08492212	0.43506947	76
0.42467135	0.87507915	51
0.56803715	0.21448547	30
0.71885675	0.15689592	95
0.23093738	0.7107386	61
0.35776138	0.4127011	53
0.46572736	0.6133253	55
0.54720867	0.13024552	91
0.695441	0.90944517	71
0.3736304	0.9190862	38
0.6110347	0.44544002	53
0.3662322	0.44196635	68
0.4488104	0.11461322	93
0.17880714	0.71600306	95
0.751708	0.12515754	31
0.26404357	0.6638184	98
0.38224506	0.39612865	99
0.39201114	0.49465874	99
0.6072135	0.37627903	74
0.8607412	0.6151099	56
0.67287236	0.8351686	26
0.06914853	0.35338417	39
0.5585558	0.59043396	94
0.40425858	0.42887667	28
0.14457978	0.7144699	76
0.056398857	0.6371738	88
0.6733564	0.39374185	76
0.16003308	0.35187313	46
0.7429121	0.17516789	56
0.6834401	0.8623961	51
0.30121636	0.9078156	75
0.74705184	0.1050087	46
0.37357885	0.72455347	43
0.7328425	0.42869297	58
0.45776853	0.6903608	99
0.37983102	0.074720666	65
0.72932756	0.40546355	66
0.20920846	0.67047566	69
0.35322347	0.5141117	69
0.2927878	0.7800718	74
0.57673705	0.21358676	63
0.094143316	0.4485541	64
0.7150145	0.37338766	65
0.73668855	0.08525759	10
0.5492549	0.13556008	83
0.84869486	0.52058476	15
0.18332422	0.35882717	99
0.32142684	0.09222568	71
0.056525007	0.39728516	74
0.31954178	0.37832773	78
0.17148082	0.39272013	73
0.604081	0.6131447	68
0.541452	0.5899049	51
0.06723922	0.31825602	76
0.71990645	0.42883533	24
0.14034641	0.34953865	78
0.49599972	0.69195014	52
0.38033763	0.712059	76
0.97952145	0.56591225	67
0.3926202	0.07471594	87
0.65514016	0.18546495	67
0.3481458	0.95941544	71
0.7995187	0.5827052	76
0.71192783	0.18640283	29
0.96448576	0.5385109	44
0.37752393	0.45774928	59
0.19810472	0.4645655	0
0.14150405	0.47438613	37
0.350515	0.34428596	47
0.08050099	0.32483628	98
0.6440003	0.10899153	46
0.7428529	0.16277155	23
0.5997966	0.80680394	47
0.6539749	0.82698065	62
0.82788926	0.52285635	75
0.37221205	0.8981287	32
0.35331205	0.33514237	32
0.46550214	0.4300931	58
0.3397437	0.9024208	66
0.64888334	0.35766652	79
0.8807385	0.5728994	87
0.35447374	0.38825464	50
0.40991685	0.60960865	96
0.6141422	0.77034485	95
0.4145618	0.40928537	51
0.3327918	0.109629475	46
0.6463882	0.87480587	48
0.7516478	0.16197695	57
0.07166925	0.3244841	81
0.3435778	0.90675765	74
0.3202856	0.07160383	57
0.66742617	0.34865728	54
0.72702396	0.15227862	60
0.62326086	0.43723825	65
0.6664412	0.45358813	99
0.87262976	0.5096596	90
0.6638047	0.07756018	67
0.69374514	0.015470154	47
0.7001105	0.91978645	97
0.621949	0.9243748	99
0.4426581	0.5016013	89
0.39753535	0.84631014	7
0.07172641	0.29303643	77
0.45697975	0.109778486	52
0.2354373	0.71469253	80
0.82927626	0.5690551	52
0.69732946	0.8780001	51
0.34868285	0.12915908	80
0.6631211	0.16373035	99
0.2120621	0.6796795	95
0.7249198	0.8960781	32
0.7186245	0.35550228	93
0.30961674	0.10690918	56
0.51612645	0.6071736	54
0.3033489	0.87222403	52
0.57641536	0.62488014	75
0.41174474	0.3712995	69
0.4284454	0.7644577	94
0.53510356	0.5979564	41
0.094610736	0.32962957	64
0.46065846	0.1067278	65
0.18581913	0.6309956	49
0.633629	0.082012124	71
0.18821983	0.32331485	99
0.07237988	0.2937672	59
0.68710685	0.8221776	10
0.70623547	0.096129246	93
0.44078374	0.7118455	97
0.9126111	0.54799724	50
0.88795215	0.5513173	56
0.5637505	0.47507718	1
0.7252596	0.8824928	90
0.085079834	0.603404	71
0.107645825	0.6576368	63
0.6778539	0.7451249	62
0.10342783	0.65402937	85
0.32667494	0.4816787	94
0.42202184	0.7136029	41
0.32253173	0.47226992	59
0.4146073	0.5692838	52
0.68536234	0.8814305	96
0.37782237	0.4296416	88
0.15269108	0.64035124	64
0.35908112	0.6554375	11
0.5562165	0.4767901	37
0.40778783	0.598522	64
0.5868937	0.80783105	21
0.3616739	0.42179236	47
0.666191	0.8108925	87
0.51372933	0.633059	97
0.3509518	0.53113043	49
0.68849427	0.3446584	39
0.40539065	0.09508855	93
0.3412627	0.8679027	89
0.6183257	0.10689502	99
0.7328433	0.19601539	47
0.3986712	0.8864	99
0.49503195	0.69904405	92
0.50656325	0.4371103	98
0.075151436	0.40267414	41
0.5488715	0.5932899	50
0.25036317	0.39823753	82
0.6972115	0.102469526	72
0.6246655	0.31832772	93
0.10901789	0.35979706	76
0.43192658	0.8977319	99
0.40766305	0.85312253	95
0.34395486	0.5043626	40
0.87384397	0.6031384	53
0.305154	0.044773836	60
0.23187742	0.36691034	73
0.5205903	0.6580642	66
0.6198081	0.17316931	99
0.9090681	0.5835487	13
0.63400537	0.47046927	94
0.7252414	0.19979118	14
0.5783395	0.60721976	73
0.5918945	0.60504884	61
0.11576834	0.5012103	66
0.18306611	0.4228646	73
0.31828338	0.39849004	1
0.32144853	0.09228069	74
0.030814463	0.68693256	94
0.74503124	0.8696247	96
0.9199249	0.51535267	79
0.633943	0.09604684	3
0.8585614	0.62531805	88
0.35945937	0.031660326	20
0.5639934	0.19171233	96
0.4642573	0.66528326	41
0.7580857	0.17092314	80
0.12734279	0.617572	37
0.5291914	0.5825381	67
0.6209686	0.4471224	38
0.639096	0.33431172	27
0.41049197	0.37577704	67
0.72656924	0.54294604	76
0.44401863	0.68406266	60
0.42430025	0.105854824	73
0.39967474	0.40204763	99
0.01938329	0.6736212	23
0.24512272	0.3771153	14
0.6833726	0.8594614	83
0.6864588	0.3924496	80
0.73941875	0.07615751	95
0.61621976	0.85044396	89
0.6674783	0.15432222	44
0.7260538	0.8825294	81
0.20083591	0.6058642	58
0.35084048	0.9587203	74
0.37258902	0.94683903	96
0.3540476	0.3234701	59
0.38142058	0.7081762	97
0.41413793	0.07698754	45
0.055959377	0.32845303	65
0.68858725	0.37674576	44
0.38530073	0.460978	54
0.55685836	0.5997094	84
0.055485085	0.34933165	44
0.4833843	0.1509465	56
0.06919514	0.41886154	40
0.7464514	0.107234105	18
0.6742279	0.43232635	57
0.5644476	0.42686066	77
0.38450593	0.368378	67
0.33533394	0.7566942	56
0.8417268	0.62298214	97
0.33317393	0.0652303	62
0.40068448	0.40448153	76
0.94552886	0.6128163	65
0.3993684	0.064462356	95
0.29224682	0.91442263	93
0.15809429	0.5847317	67
0.49661502	0.11736352	76
0.62348133	0.10108332	77
0.08413313	0.34228864	70
0.7365773	0.91256124	61
0.32431093	0.4791244	71
0.9725343	0.56717247	52
0.32752788	0.6814782	47
0.11423034	0.5098289	46
0.92109483	0.52817494	64
0.35740003	0.078531556	27
0.5513935	0.5954457	53
0.66546094	0.049049087	75
0.626519	0.11956979	52
0.70410633	0.8312554	50
0.384949	0.61380386	44
0.7883181	0.47668535	39
0.1754865	0.3600402	78
0.5878558	0.80074656	46
0.42172632	0.6733831	96
0.33616698	0.99130607	62
0.42554167	0.40478498	80
0.6925376	0.71386576	57
0.04833848	0.32284015	54
0.40717146	0.35287398	82
0.49993977	0.5908032	1
0.41899213	0.4622921	97
0.45832372	0.78128415	88
0.71921283	0.9285838	74
0.8161563	0.54226524	68
0.38916346	0.81099933	93
0.4338387	0.38519144	39
0.5350883	0.41152075	53
0.11733788	0.6475534	43
0.7198736	0.17129315	67
0.6358165	0.71816504	71
0.42186737	0.44679767	97
0.27857035	0.91858613	88
0.31644514	0.077757776	50
0.3876845	0.54552126	51
0.9218225	0.61826986	43
0.7513454	0.07685869	61
0.7125587	0.7714626	74
0.29687664	0.045598008	32
0.37680262	0.3155102	66
0.058393035	0.7111163	93
0.35299772	0.8978028	97
0.52649814	0.58232147	94
0.41808042	0.42195314	47
0.3573805	0.123856306	82
0.02769768	0.6659623	45
0.70256716	0.39353842	75
0.46301857	0.3594832	32
0.39312738	0.043873776	88
0.55097437	0.67115545	58
0.10042082	0.48003381	57
0.71347564	0.18635207	98
0.042324264	0.713404	75
0.43747178	0.09356395	75
0.34988028	0.9178305	51
0.99297464	0.57839555	42
0.4594692	0.08833845	81
0.085068785	0.631475	36
0.529318	0.5393738	62
0.4298078	0.5652153	85
0.5742739	0.32735625	77
0.52946097	0.14694984	1
0.08536588	0.63083565	37
0.15678903	0.40427226	46
0.4108762	0.53052264	52
0.101624735	0.31810758	39
0.099308945	0.643966	36
0.6107821	0.43421087	71
0.55940944	0.12585361	12
0.96118826	0.5232801	58
0.68267643	0.15885516	46
0.64983994	0.4749355	20
0.07785439	0.37501505	63
0.67069614	0.8953703	68
0.6922955	0.04059389	60
0.29738167	0.05222844	36
0.52041054	0.13273749	64
0.5174268	0.4189515	98
0.7315765	0.18795976	91
0.33901638	0.49290845	70
0.40275246	0.7453265	50
0.614334	0.9001478	61
0.42114076	0.05852122	95
0.06753524	0.6790627	73
0.16088794	0.6851159	96
0.509319	0.55716425	59
0.3697398	0.4851079	68
0.32355455	0.47242245	74
0.5492774	0.34592527	71
0.47532257	0.4432157	71
0.44373208	0.7996073	26
0.30960628	0.5392331	50
0.106886126	0.65708464	97
0.36165106	0.62471265	55
0.08521129	0.72359616	62
0.5948665	0.16230038	53
0.09275208	0.3168664	88
0.36414537	0.42443156	96
0.7586621	0.48511413	3
0.6201669	0.7423444	99
0.6898236	0.15298435	97
0.16310245	0.722553	73
0.37624425	0.9317257	70
0.697359	0.92467093	61
0.39646894	0.9003399	28
0.29530782	0.8089618	52
0.34047502	0.070711836	58
0.4521276	0.43308318	66
0.040740028	0.65522087	73
0.9175105	0.5343823	64
0.3377824	0.90147614	57
0.39616632	0.12625785	70
0.32581687	0.7840889	48
0.8178836	0.585217	57
0.32907456	0.77801484	68
0.13336712	0.30250272	63
0.5414387	0.6171396	89
0.20711695	0.72076404	53
0.4872876	0.11997069	48
0.87556297	0.54442286	84
0.7294524	0.09105603	0
0.3127614	0.43547207	93
0.38530615	0.32997802	69
0.9489568	0.59202695	35
0.3617549	0.12295378	67
0.43111387	0.8955542	69
0.5940974	0.41322544	66
0.8667857	0.43522036	91
0.09839456	0.4547731	59
0.6631638	0.42595437	66
0.40456116	0.441035	57
0.6542436	0.3394996	52
0.7550721	0.060996044	85
0.11715521	0.3752915	43
0.5745107	0.47287065	55
0.89983594	0.52648574	66
0.36905807	0.91131324	56
0.36879608	0.8323485	20
0.03448485	0.60461587	68
0.29950923	0.07634565	59
0.8236343	0.5643727	66
0.2672051	0.6533073	98
0.113580756	0.65522444	69
0.40093383	0.120908715	59
0.6677465	0.028243244	53
0.35037577	0.80739576	61
0.6652972	0.7736519	36
0.32930848	0.038975522	87
0.83309925	0.49471575	94
0.22882794	0.63944626	49
0.32745722	0.37449446	84
0.7123224	0.41010466	67
0.3990082	0.069698066	61
0.72214705	0.3584932	18
0.80227274	0.54191935	81
0.30741125	0.99759096	44
0.45869225	0.1962232	73
0.14295712	0.45255706	43
0.4426117	0.38481796	82
0.5442741	0.13976407	38
0.9084122	0.50606775	55
0.73539966	0.03761218	93
0.41349274	0.10335814	13
0.6779661	0.17772786	53
0.8193374	0.4705898	51
0.5599016	0.61307764	48
0.16126591	0.6428893	64
0.6813077	0.85395586	99
0.31067613	0.793719	58
0.31545714	0.43086815	97
0.52284634	0.6471111	47
0.12685318	0.6402144	99
0.7205214	0.34936404	66
0.3947082	0.8354248	38
0.36772075	0.9844737	47
0.9095002	0.57383573	23
0.8814665	0.575191	48
0.9620118	0.5969407	95
0.041426726	0.66196275	67
0.42629677	0.16975257	77
0.67796725	0.82559156	45
0.45204985	0.36921203	79
0.095579125	0.59493786	99
0.15888265	0.39736894	45
0.3275087	0.52521324	81
0.15034954	0.59527844	82
0.71612066	0.75683856	68
0.08787486	0.7164396	95
0.6168097	0.07888062	20
0.20467289	0.7208438	76
0.46208787	0.5929415	94
0.60882366	0.89379984	51
0.92830867	0.60442686	76
0.20343149	0.40056875	1
0.6402501	0.844303	6
0.7212422	0.8658584	61
0.26360872	0.76947516	98
0.7657129	0.109221816	74
0.34760058	0.9588151	96
0.31608212	0.06046457	77
0.111197755	0.7114739	73
0.7771784	0.12144907	57
0.18194441	0.6305972	77
0.709701	0.3341014	3
0.6689889	0.17881352	85
0.45230886	0.47240022	52
0.57778513	0.7669396	96
0.27489647	0.62931216	60
0.3938637	0.09811266	68
0.72479874	0.36685205	66
0.6312326	0.078712925	99
0.38802323	0.48380008	91
0.49406308	0.607772	99
0.45099634	0.36595714	87
0.3701623	0.41469172	66
0.37988973	0.55725104	86
0.12680997	0.4216746	53
0.36677173	0.10617752	8
0.86866695	0.5584796	87
0.20050082	0.70785517	69
0.100557745	0.32809436	64
0.11775096	0.35050097	94
0.3431113	0.07527993	54
0.06955806	0.6158281	97
0.7183363	0.8587101	56
0.06007105	0.6855864	73
0.21953385	0.7208297	32
0.6808171	0.16787532	93
0.4242608	0.47764415	65
0.47566494	0.7049674	68
0.31925753	0.8700797	58
0.75550985	0.058050543	42
0.33005974	0.09276636	61
0.5670024	0.41657218	70
0.39729574	0.58483	95
0.5719972	0.61591816	33
0.6816447	0.086050905	99
0.29401547	0.9175559	56
0.7299181	0.8115686	61
0.7214919	0.795734	51
0.34649152	0.3220835	40
0.07044025	0.42109433	85
0.67513865	0.85545355	89
0.8845536	0.5120929	66
0.97854203	0.59004444	59
0.3264438	0.025354521	42
0.6229646	0.90613884	99
0.6570376	0.74019	30
0.7042734	0.077622816	46
0.6754279	0.39990264	56
0.15483634	0.7233239	73
0.28171572	0.9173718	42
0.913682	0.6027786	99
0.47522777	0.4305451	37
0.7198555	0.038363125	53
0.37021986	0.98422027	69
0.88620794	0.5972302	64
0.67826694	0.1499109	49
0.061474513	0.3169307	88
0.5238234	0.53990966	47
0.377128	0.8363181	81
0.6511368	0.3458663	97
0.41403073	0.74753696	61
0.576701	0.3202982	82
0.42434245	0.05215622	53
0.2996912	0.9681441	95
0.4305984	0.41500834	51
0.9790312	0.61506814	63
0.09050105	0.469074	96
0.7453036	0.16747925	55
0.41785705	0.10889216	53
0.722568	0.368026	43
0.105394356	0.32911116	64
0.38310522	0.6587515	71
0.9531403	0.5961279	21
0.410372	0.3171472	99
0.4378978	0.13511759	52
0.6735452	0.40466428	97
0.18826127	0.715839	66
0.36162588	0.019472523	82
0.91653156	0.5485892	70
0.22595814	0.6154164	58
0.65845966	0.08070461	65
0.5843473	0.76587105	82
0.31491822	0.40227318	99
0.48087776	0.11690431	21
0.34737465	0.5243286	68
0.42037448	0.7660843	34
0.33264658	0.10003136	48
0.066358894	0.6469265	51
0.64818966	0.9118312	68
0.17190081	0.7036652	62
0.17710681	0.7015137	99
0.7103023	0.1640622	50
0.7526344	0.09406344	53
0.37957966	0.37129155	80
0.07596643	0.32494757	88
0.37379313	0.4262176	0
0.6775002	0.38657376	39
0.695624	0.87732875	70
0.9343832	0.54360634	56
0.35839194	0.71747184	75
0.6250679	0.7629413	80
0.41049346	0.46611476	79
0.32627276	0.40968946	23
0.3888236	0.085967824	99
0.7699349	0.5115069	97
0.39913756	0.48255703	37
0.78036386	0.5383116	63
0.5776212	0.43055323	63
0.6088476	0.42874864	95
0.3493231	0.8899224	64
0.96175915	0.531102	57
0.7333618	0.8724426	22
0.9710586	0.5783426	53
0.42344084	0.4140026	98
0.051154945	0.6482956	68
0.03672962	0.6212208	63
0.23255184	0.7142895	99
0.60944474	0.1643641	51
0.908551	0.5921334	89
0.6558463	0.14497963	43
0.3735318	0.55535007	76
0.32882372	0.82451177	62
0.38159472	0.058299284	66
0.12234303	0.69754136	53
0.76012844	0.5054227	74
0.29751718	0.042158447	56
0.59801346	0.8071295	91
0.13191506	0.44481722	99
0.9811923	0.60976744	57
0.60951567	0.056839734	95
0.36028385	0.07593902	53
0.11607866	0.3364848	58
0.6919516	0.3954053	68
0.10628323	0.43256673	61
0.6387473	0.10612951	97
0.09705679	0.31351954	61
0.46486175	0.70806336	99
0.7503522	0.896594	94
0.41189715	0.43104216	54
0.3934093	0.3500025	57
0.5675553	0.45129612	6
0.65750235	0.34362993	99
0.63864535	0.46126363	89
0.039958768	0.65468687	66
0.6918653	0.33829394	99
0.022364143	0.6739424	84
0.16180032	0.40530917	53
0.5286205	0.63085455	81
0.39629933	0.6778985	57
0.030119944	0.6918155	76
0.1594763	0.71323794	44
0.10880677	0.41946796	31
0.3390951	0.9516152	93
0.08418022	0.32762	98
0.5593394	0.6577547	50
0.41300744	0.7935047	20
0.30695593	0.99906	81
0.13093331	0.4595845	83
0.1842173	0.5630541	60
0.57780594	0.22607274	72
0.66405135	0.36352235	37
0.13556331	0.719754	63
0.23384736	0.5909505	33
0.601892	0.12006189	71
0.6510794	0.7888815	68
0.3538929	0.90790087	70
0.72044337	0.37074813	55
0.11798527	0.5928293	57
0.1097906	0.5690088	82
0.13174534	0.41843182	83
0.67745763	0.74106175	56
0.70147675	0.16848467	98
0.98795456	0.5928224	73
0.36422366	0.84175676	56
0.3882815	0.020596428	55
0.525517	0.5074314	67
0.3421396	0.86807543	87
0.7252313	0.7637479	50
0.33574814	0.46294078	50
0.38846236	0.38193184	85
0.16345794	0.62258923	91
0.41268206	0.7662027	82
0.35792023	0.80047673	37
0.9064207	0.54452133	68
0.7105786	0.13243628	70
0.73844796	0.36884663	98
0.6856836	0.7833892	92
0.94036525	0.6113253	87
0.08567769	0.650135	38
0.8051503	0.53816193	66
0.80525917	0.5277821	34
0.35088196	0.7939752	49
0.070661165	0.61943245	20
0.33486986	0.9605899	54
0.18972246	0.33684346	21
0.3041881	0.05736392	39
0.13457093	0.63492966	20
0.48134276	0.6344136	93
0.42545003	0.742391	95
0.9424585	0.55906814	1
0.807753	0.535203	77
0.28153512	0.6539897	58
0.42810994	0.07044562	94
0.11513553	0.31082016	76
0.13381939	0.6759263	54
0.4924909	0.41233936	64
0.5716551	0.37354985	72
0.77883565	0.52023154	76
0.6088686	0.46603072	29
0.0562574	0.68279666	82
0.508141	0.5360701	91
0.43997833	0.58893627	92
0.37382787	0.36763024	91
0.3567947	0.7809988	73
0.37850666	0.40324846	25
0.23070824	0.35111898	63
0.38088906	0.6923792	93
0.7294462	0.314334	95
0.11166376	0.43954787	65
0.9608984	0.5554262	23
0.4413967	0.43202385	32
0.06499767	0.3732292	54
0.73166513	0.37462866	57
0.6199547	0.8100616	73
0.08388985	0.3622966	17
0.38169342	0.80572176	93
0.61162096	0.8192359	95
0.67197734	0.41727227	63
0.89341	0.55040926	66
0.5287026	0.5016544	49
0.566997	0.41737607	23
0.6421325	0.73462236	56
0.661511	0.15944411	47
0.63037574	0.07747916	53
0.6005043	0.79581016	99
0.71857697	0.113978244	55
0.17576759	0.3777048	94
0.3101862	0.3740667	44
0.61389035	0.1015155	97
0.73637295	0.21865267	81
0.4232119	0.39620352	50
0.15925491	0.45620248	97
0.11050788	0.4321589	31
0.3604888	0.51693994	51
0.38267672	0.59838355	89
0.9538487	0.5282117	19
0.82985586	0.58550847	98
0.32073495	0.94116783	12
0.69736564	0.085076615	78
0.8977593	0.5607882	90
0.36529687	0.3542974	72
0.40017822	0.5472161	59
0.5228272	0.60159034	83
0.3692986	0.15833157	75
0.69066745	0.8696144	95
0.71812916	0.82432145	73
0.4313654	0.671758	64
0.7405186	0.3763559	44
0.10420684	0.6972064	84
0.54536873	0.6267137	76
0.5330633	0.59352595	68
0.3111637	0.37109905	46
0.14879905	0.5749441	58
0.09576033	0.31072426	75
0.36773163	0.9209402	73
0.6984384	0.88226557	59
0.6885792	0.36264077	61
0.39740098	0.48109025	85
0.6340152	0.13551253	39
0.7982233	0.47526205	38
0.72906864	0.026398063	66
0.68637216	0.4080183	73
0.37236407	0.10772852	82
0.38841003	0.8011018	69
0.5906388	0.111897826	87
0.729666	0.41458103	83
0.42726815	0.8953142	45
0.06283466	0.37265104	1
0.45036146	0.43545556	41
0.48679042	0.58332306	97
0.5283344	0.62259775	61
0.6938335	0.8557598	99
0.05856554	0.70063233	18
0.7192933	0.82110643	72
0.7060719	0.42669174	66
0.6716386	0.32288435	84
0.34643304	0.85572934	75
0.07114577	0.63761413	66
0.11027078	0.32568625	27
0.10582618	0.56043655	32
0.09327448	0.6411006	49
0.71130085	0.37641656	25
0.679793	0.8817014	63
0.66039443	0.060298607	93
0.2755645	0.6451916	83
0.3622605	0.11041364	72
0.57698965	0.32077262	23
0.45680118	0.19506942	43
0.62218153	0.39156875	98
0.4391891	0.7120807	52
0.8679916	0.5569049	55
0.04782199	0.40055892	78
0.56898683	0.32117692	60
0.9277754	0.60137415	71
0.09910798	0.3187678	99
0.66429234	0.13085705	47
0.646334	0.33192924	58
0.3898373	0.3910823	71
0.38018596	0.46119356	63
0.074525565	0.36268348	75
0.66971606	0.1507392	67
0.7442056	0.047113933	59
0.35080373	0.48756054	38
0.06275246	0.42862734	67
0.49461785	0.6495201	65
0.08568534	0.39008325	75
0.7145209	0.16150185	64
0.06073814	0.33127245	49
0.0075012473	0.68311197	44
0.7337846	0.021619199	96
0.70979756	0.34954345	61
0.5512924	0.41896227	63
0.37798336	0.1383326	29
0.6441389	0.4776135	73
0.2211344	0.32234317	51
0.46842533	0.42141598	49
0.9320849	0.61854184	98
0.809618	0.52111906	65
0.4077556	0.8474058	85
0.318225	0.98181933	90
0.6853336	0.37835625	63
0.45531175	0.57773674	78
0.6409709	0.36500415	62
0.87725526	0.624534	62
0.67341	0.72849876	62
0.35538524	0.32309353	91
0.34008074	0.87552655	51
0.3417608	0.12688325	63
0.41115913	0.43013722	51
0.3431495	0.11985648	57
0.7105111	0.1861144	50
0.7147216	0.039268315	52
0.34126505	0.8015468	46
0.049590662	0.41011152	69
0.1597412	0.5736024	29
0.3622628	0.9533624	56
0.9454736	0.55747336	99
0.6014144	0.81577396	98
0.4352686	0.49180794	78
0.64982206	0.062186234	13
0.32460478	0.97673655	70
0.26234663	0.7651863	60
0.53996664	0.6048301	68
0.16811039	0.38104582	74
0.68017334	0.07736351	53
0.7989566	0.5188711	66
0.31907505	0.05829702	45
0.5395653	0.11803136	96
0.9871395	0.5937861	67
0.47716817	0.14406738	61
0.91062784	0.62608266	62
0.726994	0.88611865	71
0.8939673	0.55099064	86
0.3519907	0.8930442	37
0.8927879	0.61500734	84
0.42750683	0.041415196	56
0.12764987	0.2895869	59
0.6400345	0.9068498	64
0.32413617	0.35881394	55
0.66108483	0.92479306	58
0.47180656	0.70312357	5
0.15788113	0.58801275	53
0.095280096	0.44459704	64
0.6782782	0.365055	54
0.5946997	0.46622962	45
0.74373734	0.08110485	99
0.13546075	0.64820737	52
0.40554228	0.8277364	96
0.76952416	0.06592065	60
0.4077422	0.6470899	65
0.61709917	0.14565955	76
0.556022	0.6811876	82
0.7195108	0.098991364	42
0.6438558	0.84386414	62
0.78096235	0.5474858	38
0.22731914	0.58880186	64
0.50942826	0.55439395	63
0.71074736	0.8642966	83
0.34612668	0.12285853	59
0.6616705	0.08794175	17
0.4866614	0.39881074	94
0.58555603	0.31099412	50
0.70683295	0.14914912	51
0.056340817	0.62463474	97
0.45910516	0.41137913	57
0.7535768	0.84022206	60
0.72371686	0.09378714	55
0.3836486	0.13132343	60
0.6547314	0.3233837	56
0.74777126	0.36884797	95
0.86622185	0.44253013	9
0.30631208	0.05852675	62
0.44008777	0.12674521	95
0.42942122	0.34218147	74
0.82911813	0.5173831	91
0.5821093	0.7881157	82
0.32699767	0.86908376	76
0.35697725	0.7697727	64
0.5819608	0.22846697	54
0.66827536	0.37075058	99
0.44542688	0.6885409	59
0.44585496	0.60223997	1
0.6703542	0.3913121	4
0.15658785	0.4589715	41
0.061598856	0.34454802	21
0.06198983	0.67216563	74
0.29243428	0.8412819	64
0.61844796	0.4487379	78
0.70873076	0.17564937	73
0.6860083	0.7070511	91
0.96429664	0.60868657	50
0.9047418	0.5634541	57
0.6548471	0.0518411	99
0.34243548	0.33328485	20
0.4508102	0.18798901	43
0.40701914	0.91137093	44
0.07399795	0.42309523	35
0.33263278	0.9119703	35
0.359264	0.085078605	61
0.7476015	0.8876266	64
0.14081554	0.5861232	58
0.701998	0.14161515	51
0.65946233	0.38757446	53
0.57524663	0.8740318	32
0.35560945	0.054231483	93
0.35722393	0.49326405	22
0.11700962	0.618155	99
0.056046363	0.70887375	29
0.25301328	0.6448908	59
0.41775197	0.16500883	1
0.33617693	0.046586882	87
0.715776	0.011280903	82
0.34341624	0.15210128	94
0.12526634	0.64230055	55
0.68141454	0.38362765	83
0.6868261	0.10115489	64
0.55456954	0.59063894	59
0.43255708	0.832307	93
0.050611172	0.41008806	63
0.63769406	0.73921245	50
0.5506035	0.6142847	82
0.7398675	0.50371236	76
0.8588241	0.43799144	89
0.7332723	0.32771546	72
0.0875739	0.3278255	65
0.9763507	0.58141994	81
0.5863426	0.6371466	83
0.670616	0.78779244	87
0.17881508	0.60596067	50
0.4201602	0.50341696	81
0.6751154	0.3775022	46
0.2032789	0.38968077	71
0.28263032	0.9561184	64
0.3626144	0.38401276	88
0.6785408	0.72036284	41
0.867109	0.49699113	59
0.14083275	0.31956127	68
0.38644218	0.0674494	65
0.4321457	0.09723822	51
0.34445804	0.064561635	66
0.44458458	0.4636685	44
0.57640475	0.43272576	54
0.11971128	0.30609155	54
0.31222075	0.43635684	97
0.9641986	0.5130832	85
0.6888353	0.11827474	59
0.6851671	0.13241078	66
0.6442287	0.46558875	85
0.70991904	0.325903	49
0.5096706	0.5452559	93
0.120606124	0.5858931	56
0.07224019	0.29121277	67
0.76599765	0.15325703	9
0.7338177	0.047188416	64
0.39542085	0.04933172	76
0.15670833	0.6143401	93
0.15386786	0.7244787	97
0.1707155	0.31426272	68
0.62574416	0.8036562	90
0.9996677	0.59146416	18
0.6829382	0.81880206	63
0.74231386	0.32493132	70
0.5337893	0.4327081	78
0.8769262	0.5188513	45
0.34179866	0.8854704	50
0.48439252	0.56691825	81
0.4214686	0.8015264	53
0.501561	0.6528411	20
0.398872	0.8533187	71
0.1071707	0.59241354	63
0.37815207	0.07386175	99
0.88072324	0.60581493	54
0.36125284	0.66694736	90
0.1400466	0.42673945	67
0.4643711	0.59448725	73
0.6540835	0.031494968	59
0.11734412	0.28648052	58
0.9341952	0.53472495	78
0.3651691	0.6522331	51
0.7615056	0.84574986	91
0.32849103	0.9751763	76
0.5175928	0.59956735	65
0.6770173	0.7007968	66
0.72882646	0.22367637	73
0.381002	0.01053765	77
0.42179838	0.74112564	45
0.11013361	0.57638013	99
0.63256407	0.8800523	66
0.41576684	0.48445684	99
0.67299926	0.3426454	63
0.19329198	0.3388753	21
0.37464014	0.097180255	61
0.387087	0.02464592	56
0.62040377	0.42230967	36
0.3694353	0.8353473	81
0.33102998	0.5126278	59
0.49492112	0.60665643	83
0.35908276	0.5559171	61
0.6545409	0.15826122	51
0.71808183	0.14515682	82
0.6728415	0.38301867	93
0.39546964	0.41625723	95
0.76982003	0.5018393	99
0.39551893	0.38050154	71
0.7237229	0.09604018	98
0.6333685	0.08854743	0
0.14092	0.68307126	34
0.30604827	0.9247195	38
0.36902416	0.39536852	10
0.59043723	0.6348939	99
0.12210768	0.44813716	46
0.7488185	0.052324846	90
0.36193058	0.34988678	81
0.43933854	0.13646087	99
0.4043622	0.378213	99
0.6463112	0.16256556	64
0.44079655	0.2181251	43
0.05403825	0.32185632	57
0.95976555	0.5974708	48
0.37091509	0.112134375	41
0.7887063	0.47486544	96
0.75864226	0.48550752	99
0.16419746	0.30734512	82
0.531572	0.13807073	68
0.66999537	0.3273829	67
0.38467616	0.49002072	77
0.34368908	0.4833023	63
0.6446434	0.47435403	69
0.73704875	0.8259397	95
0.97836894	0.61150366	58
0.0776124	0.68707174	71
0.54089314	0.6844022	55
0.44978616	0.573756	4
0.96353936	0.51382184	99
0.34450257	0.10612838	28
0.68708044	0.39174557	24
0.33213073	0.5105072	83
0.32803488	0.5224832	15
0.5530573	0.59605104	90
0.7029476	0.88944733	23
0.67655843	0.13358195	54
0.56988496	0.64342624	99
0.36086872	0.037995044	90
0.34231916	0.8955733	69
0.80370617	0.4878685	79
0.39778247	0.9158895	20
0.1730268	0.38747495	99
0.07779251	0.3118038	67
0.66845316	0.46384597	51
0.6356693	0.080984324	66
0.607582	0.16637845	74
0.56645316	0.86601007	66
0.71862614	0.06794301	64
0.10693272	0.5587879	79
0.3591063	0.1366652	60
0.4509983	0.15769969	54
0.63309795	0.9239359	80
0.44488922	0.36890814	71
0.104193196	0.35876593	40
0.19142155	0.65967596	98
0.8552597	0.42820403	39
0.43423876	0.5921602	61
0.0835389	0.35796544	93
0.09900148	0.63462937	98
0.6432476	0.45160642	75
0.3388132	0.52569896	71
0.8236451	0.4759547	89
0.18670768	0.3604188	54
0.86017275	0.6242683	49
0.46784443	0.6999115	53
0.97651714	0.5722259	48
0.8435052	0.575522	79
0.8159504	0.5434702	56
0.48889986	0.66898054	91
0.5076238	0.60633856	87
0.2958861	0.91546285	75
0.14753047	0.6648677	53
0.25258708	0.6413655	49
0.5159482	0.4178469	34
0.091151945	0.2946345	35
0.7584741	0.025622524	0
0.31559998	0.9710819	58
0.45610827	0.17120054	40
0.14299464	0.72286934	76
0.6568627	0.4674177	99
0.7099878	0.87255526	40
0.82848316	0.54285544	95
0.2346113	0.32739508	65
0.35484162	0.020172274	50
0.6742172	0.39279467	0
0.6617571	0.09434575	72
0.86909586	0.5585491	99
0.37904504	0.11061948	52
0.6144246	0.80007195	46
0.24229696	0.65061164	83
0.39098683	0.19213618	24
0.44545949	0.38702828	41
0.2204602	0.38256288	99
0.23222867	0.39570862	58
0.617129	0.45379725	57
0.4146375	0.651335	3
0.44509315	0.68435085	99
0.3727345	0.6676662	67
0.17137247	0.37070057	95
0.4101863	0.8056391	56
0.74903095	0.10105934	61
0.6463928	0.09595066	48
0.8624895	0.49862126	70
0.38883477	0.42379203	75
0.408163	0.37790588	63
0.42483154	0.18865408	1
0.4996233	0.68222314	46
0.058222238	0.59529895	66
0.82224435	0.48455605	85
0.44639584	0.07215924	61
0.34726593	0.41971764	68
0.5740207	0.6384393	98
0.74827695	0.0980907	64
0.12318444	0.6956381	71
0.36216325	0.62545115	63
0.4971344	0.41244245	42
0.35950905	0.56660575	15
0.63725924	0.3362693	93
0.72653025	0.14143635	64
0.45562404	0.20638259	50
0.37817454	0.7815691	43
0.40790647	0.87489307	90
0.37325102	0.6603099	62
0.08494955	0.46617526	73
0.38913792	0.80984163	88
0.34890527	0.5280527	51
0.63002545	0.4007075	68
0.6913113	0.36879575	55
0.43679872	0.5861554	71
0.69645894	0.13823605	38
0.5135658	0.66458946	80
0.3607254	0.64482635	33
0.15994352	0.73449063	41
0.105393305	0.31941944	99
0.43780485	0.56219786	40
0.7269961	0.49203062	41
0.08470894	0.4502249	84
0.97767866	0.5959938	87
0.32958877	0.024200693	72
0.39482036	0.092292085	16
0.10816901	0.335676	59
0.35526463	0.50068766	75
0.121873684	0.41937637	63
0.13044013	0.49595404	50
0.6683194	0.821846	89
0.14825875	0.34257236	73
0.60972136	0.7801458	56
0.11979384	0.3061274	95
0.6544575	0.83739066	87
0.71513945	0.8747224	28
0.76242995	0.56445795	49
0.77458256	0.49293238	70
0.11698075	0.6320877	7
0.06849995	0.36198857	78
0.8918099	0.51702774	34
0.6951004	0.36157554	4
0.37807506	0.8555138	73
0.3524926	0.14716151	53
0.47277611	0.7088869	54
0.50129944	0.4280147	56
0.6599322	0.41484427	91
0.16795109	0.6721748	86
0.2993343	0.93288445	95
0.725521	0.1135935	99
0.46047738	0.12772658	78
0.16137925	0.6610625	64
0.3705418	0.05421197	82
0.64203936	0.14481659	54
0.8727757	0.45116505	49
0.049259193	0.30771273	82
0.4284169	0.45311943	16
0.7202245	0.15930428	50
0.68730146	0.9139742	61
0.121083155	0.3871178	50
0.430756	0.56396514	84
0.78344256	0.5679798	57
0.66075224	0.088291705	63
0.099250756	0.44642428	67
0.8421914	0.4727557	78
0.6453773	0.91005915	46
0.68375134	0.11807624	64
0.22469825	0.60791427	95
0.59603816	0.15346566	64
0.41874325	0.730969	69
0.3236442	0.4899842	93
0.12419688	0.4505244	60
0.37599006	0.7432076	65
0.5806406	0.78761303	76
0.38922068	0.04483122	97
0.22087526	0.6876009	93
0.88200885	0.4984955	23
0.38541764	0.44887787	46
0.43379465	0.79544044	66
0.45460317	0.7217598	99
0.07942173	0.4026783	63
0.39188498	0.9114319	91
0.050174724	0.3071371	66
0.38271374	0.83295107	34
0.04874877	0.6398524	82
0.31289715	0.73834455	37
0.32298172	0.93493533	98
0.27842966	0.7932212	76
0.6836888	0.1033551	40
0.39088896	0.7049119	29
0.12240484	0.59882486	79
0.89837223	0.49273184	50
0.57665074	0.64472896	98
0.6199498	0.87878036	74
0.6051265	0.39550292	63
0.4018745	0.4277558	71
0.29670304	0.92168325	66
0.21176113	0.38384718	63
0.39216027	0.7034313	95
0.04330546	0.64225274	63
0.10252257	0.33300102	51
0.39777288	0.550496	62
0.7548785	0.11895249	55
0.7136609	0.82345885	67
0.8717551	0.55555487	78
0.59804434	0.7971305	57
0.8359226	0.5509086	91
0.4647872	0.61363864	67
0.38664556	0.42560926	34
0.2004132	0.7175886	51
0.20268936	0.7198054	76
0.37355	0.07157373	73
0.032728158	0.6736124	67
0.66994333	0.17923239	55
0.12984523	0.30444604	46
0.26111928	0.66154444	61
0.11184551	0.5073902	39
0.7134269	0.77358884	16
0.6478056	0.08181584	40
0.18375883	0.7116765	73
0.546136	0.6109964	72
0.6628969	0.44359678	97
0.7293491	0.393234	12
0.6860775	0.74001706	21
0.74256873	0.893134	63
0.97809035	0.5502257	89
0.7162061	0.8431994	99
0.7170463	0.9105812	63
0.53794307	0.4216243	76
0.56381124	0.5817708	63
0.07534502	0.39732227	44
0.17881998	0.6072724	98
0.10185782	0.36065987	66
0.33247197	0.15272422	1
0.036312293	0.39349243	76
0.38789907	0.14978488	42
0.48822895	0.1136806	52
0.45000878	0.6696397	40
0.10117932	0.32896155	88
0.6965403	0.027939435	73
0.116500854	0.41200095	94
0.69295686	0.4608737	59
0.5342706	0.5769219	46
0.088084035	0.6726066	63
0.68715876	0.13323535	90
0.41171154	0.40317172	57
0.36452883	0.33723816	42
0.89122206	0.6282551	88
0.09246767	0.34710857	55
0.18193226	0.6484213	73
0.93189555	0.55455863	63
0.44576162	0.81637883	95
0.33685604	0.9851114	97
0.64508134	0.8274596	56
0.31719482	0.819075	86
0.59836775	0.86136127	75
0.6351651	0.324298	76
0.6763835	0.8827943	62
0.20912446	0.3750738	60
0.36044484	0.03075911	32
0.6076185	0.6115362	82
0.32238153	0.36099076	98
0.19476438	0.6030437	72
0.5121126	0.6056158	71
0.74430823	0.5409923	93
0.2852273	0.81872296	74
0.34163734	0.15963681	62
0.10700707	0.3114069	68
0.7069068	0.17568427	45
0.7193771	0.7990679	57
0.49186617	0.1145444	76
0.3092108	0.037284635	99
0.36829892	0.67499346	96
0.28691643	0.66816527	38
0.31286597	0.05912275	65
0.80519444	0.50851727	63
0.56518507	0.13811691	99
0.7653274	0.8648212	62
0.37006554	0.14383867	58
0.26938194	0.78533435	50
0.5522281	0.13210852	99
0.6620216	0.3628465	40
0.3090331	0.07518845	55
0.035285622	0.68871546	12
0.34539792	0.5048997	95
0.3331227	0.5354553	81
0.12104983	0.40422064	41
0.62846804	0.7207507	43
0.6986624	0.84930414	53
0.09942026	0.29895478	59
0.740682	0.5216123	93
0.6889349	0.13227746	60
0.41108182	0.09381274	99
0.3740438	0.91254616	94
0.5902931	0.8820008	51
0.26621795	0.6418877	74
0.7669929	0.05988622	83
0.97514826	0.5970955	85
0.69469416	0.89360714	51
0.6550867	0.5087883	82
0.20231639	0.60571665	81
0.72720283	0.88326365	59
0.3096494	0.9639507	56
0.44116074	0.21781552	83
0.4390697	0.58109695	48
0.5284835	0.15732905	30
0.7367032	0.84490275	40
0.7323024	0.04318846	91
0.3833622	0.5944223	82
0.5961285	0.75694126	31
0.74984163	0.04984117	89
0.736554	0.8715003	63
0.08845298	0.37929416	28
0.45784286	0.08033572	90
0.6961705	0.40510434	58
0.43578902	0.54740834	18
0.32501683	0.13189793	58
0.7519651	0.13794534	68
0.66138554	0.46130496	67
0.29139632	0.84565943	99
0.47719598	0.6851167	99
0.72182024	0.1713996	78
0.69858456	0.91432524	54
0.32933837	0.13916115	99
0.96027935	0.5580887	58
0.47084928	0.15488876	67
0.64144635	0.37660187	69
0.741708	0.89547855	64
0.6431755	0.07698608	38
0.72978336	0.82324415	99
0.40678146	0.48389617	42
0.512353	0.54374784	32
0.37761924	0.8475545	56
0.6728443	0.81274766	5
0.5491101	0.13679533	79
0.64952236	0.4779037	23
0.023815772	0.67111534	73
0.38554412	0.42228055	74
0.15355898	0.3592782	82
0.7967587	0.53313565	73
0.5267939	0.6180359	46
0.44867098	0.66126764	99
0.91313696	0.60881215	64
0.70857024	0.9216901	73
0.37182537	0.035719723	56
0.68666035	0.021718474	60
0.43293074	0.14851286	88
0.60556835	0.42455015	69
0.7007311	0.78223056	62
0.3308407	0.3616959	68
0.4164288	0.70802045	64
0.36739308	0.098644435	42
0.3755229	0.8510871	74
0.19578648	0.38329905	32
0.70997745	0.022161238	51
0.3899674	0.069341406	75
0.2506823	0.39823374	98
0.6302689	0.3719929	6
0.031311348	0.693495	68
0.48164353	0.5804731	90
0.34987375	0.8331247	29
0.6971411	0.05199172	51
0.90815103	0.61102337	52
0.43911645	0.7474989	54
0.6624913	0.44647607	65
0.41336292	0.9057419	79
0.44430155	0.37205544	93
0.7680849	0.511509	91
0.82099	0.53566855	59
0.5239399	0.56070036	74
0.36202368	0.032795295	61
0.66331	0.8111526	69
0.6833329	0.3233692	95
0.52207696	0.65844375	67
0.3310108	0.93388456	78
0.45437148	0.5963144	42
0.17259435	0.3643997	29
0.7466852	0.105450734	59
0.38134345	0.8796671	74
0.69764215	0.38039422	51
0.087304465	0.61206317	65
0.48682994	0.6689739	43
0.3917953	0.14874214	82
0.19507472	0.3726639	32
0.39925763	0.93512726	51
0.43222904	0.7602439	43
0.7608157	0.073605336	55
0.16759878	0.33299923	49
0.3861534	0.46148923	67
0.06754878	0.37363413	76
0.445038	0.17349195	56
0.56247646	0.20676902	40
0.10358327	0.58466786	68
0.6874217	0.17907058	50
0.13730937	0.651818	66
0.6342119	0.46994713	97
0.71698797	0.17317025	96
0.39820844	0.5033	45
0.31167337	0.8407858	82
0.38330638	0.8787097	64
0.59736425	0.58676594	64
0.8337779	0.5008484	66
0.062581226	0.3232206	46
0.6857591	0.13073558	99
0.28823352	0.9029504	35
0.6568931	0.092852935	64
0.36456951	0.018419728	64
0.4106052	0.13768224	52
0.04387148	0.62441045	83
0.6219039	0.39728934	99
0.62883353	0.08524738	16
0.104053944	0.6771598	97
0.70511764	0.85241383	87
0.47738478	0.4104895	73
0.66994375	0.8215323	23
0.37610522	0.9015673	22
0.56227183	0.2150603	38
0.53652203	0.43935636	68
0.75993395	0.07764756	46
0.42013517	0.70156926	47
0.8176586	0.4614379	89
0.38626376	0.15363725	61
0.38366058	0.08651424	61
0.5715047	0.46288353	94
0.88672084	0.59830487	81
0.821976	0.47039598	4
0.37684324	0.81131274	71
0.34979707	0.043636203	67
0.37756923	0.36798218	73
0.36335889	0.029106744	65
0.7432127	0.042497206	73
0.5662314	0.5704486	37
0.66888696	0.8338592	88
0.14249896	0.6292198	98
0.68709785	0.8515074	68
0.64144576	0.43489513	71
0.87527096	0.54466593	4
0.73315537	0.8352656	59
0.3885975	0.33416107	52
0.109841354	0.38492602	55
0.42429423	0.5601096	67
0.5304542	0.60633737	94
0.3899652	0.8737965	1
0.34355143	0.9635663	50
0.10016237	0.48290333	15
0.66942734	0.1184571	93
0.7226522	0.8723581	91
0.2610493	0.6669179	96
0.7323896	0.13325189	99
0.7194652	0.7578587	86
0.75412875	0.11405147	70
0.0013657168	0.6819716	66
0.76814675	0.06281075	47
0.6638565	0.8651838	51
0.44042397	0.36420208	57
0.5945312	0.6052223	70
0.7161259	0.44597515	61
0.14004625	0.37466043	52
0.41705796	0.34080526	67
0.48872793	0.10370802	52
0.108051464	0.64654565	90
0.4256356	0.5991097	15
0.33982903	0.75888413	37
0.58504575	0.8683606	56
0.72450227	0.35028455	1
0.45624226	0.19694602	65
0.8830769	0.47765183	83
0.70133984	0.11713007	94
0.76304096	0.13223393	73
0.55647796	0.58478075	45
0.32656062	0.94919753	48
0.6011968	0.89486843	62
0.34324014	0.76642275	47
0.54225045	0.5903054	97
0.9608151	0.52007484	68
0.08914784	0.6485903	93
0.57178515	0.44828212	62
0.6547135	0.46126336	66
0.20525505	0.7012167	44
0.16919823	0.6894883	15
0.41145867	0.90127814	97
0.34263173	0.7129049	84
0.7419931	0.117559604	90
0.43220392	0.11970884	63
0.33889538	0.011140138	48
0.7652854	0.14708427	44
0.5683989	0.18559799	57
0.4696947	0.117394775	69
0.5880911	0.6323645	58
0.37292376	0.9119002	63
0.42241433	0.87437177	45
0.5019085	0.5818158	98
0.7437346	0.3508068	46
0.42716315	0.6570902	95
0.63811445	0.3227835	58
0.6768184	0.8016621	35
0.6368728	0.84317046	65
0.64861846	0.37538916	16
0.60763174	0.7650234	63
0.9202799	0.59362143	55
0.43276352	0.086911686	57
0.63734084	0.73155	76
0.2898559	0.97597283	71
0.7163749	0.13163476	73
0.7281277	0.08998945	51
0.4231071	0.38287207	96
0.24391234	0.60021394	96
0.43324125	0.11107296	62
0.6574375	0.40059692	98
0.6736584	0.2021627	54
0.5355369	0.42455068	62
0.4029756	0.86289454	87
0.14199261	0.31877768	77
0.14449291	0.32040903	31
0.14765403	0.57411957	71
0.07205971	0.32514638	73
0.9274414	0.5942749	69
0.5519427	0.15751947	97
0.4450665	0.7440217	99
0.0997416	0.49012202	64
0.048190475	0.4174761	63
0.33779818	0.939926	99
0.17934334	0.57363856	67
0.6695929	0.3321748	84
0.73226917	0.041722123	80
0.4048915	0.5408728	97
0.38149625	0.099751845	86
0.8447176	0.5302409	97
0.5821716	0.14691788	40
0.26290953	0.77116126	49
0.47758535	0.68459195	58
0.37166038	0.92542166	50
0.30345687	0.0529208	63
0.75315803	0.045711968	93
0.43592	0.116398156	99
0.65346014	0.13568397	65
0.60804534	0.059246063	95
0.45531029	0.5806775	68
0.62474805	0.7293244	66
0.28876922	0.660278	74
0.10461312	0.4558467	38
0.811301	0.46689275	53
0.46473917	0.5946277	97
0.42540857	0.8435043	99
0.6755005	0.83004457	99
0.27782843	0.77877116	98
0.6953826	0.35856143	79
0.69726115	0.13957804	64
0.18155947	0.56637293	64
0.038855966	0.684127	62
0.4188697	0.64502245	56
0.4310142	0.7722679	79
0.40842938	0.6441611	60
0.3128828	0.81718314	20
0.65054667	0.07181183	94
0.14140755	0.59275526	50
0.6707781	0.81591254	99
0.850839	0.50210744	63
0.33917558	0.43037218	95
0.06875106	0.36778888	81
0.38110647	0.87783694	99
0.23307145	0.61384344	97
0.40197527	0.5979278	55
0.07610063	0.41907185	10
0.16453637	0.6744072	19
0.09852792	0.6163147	75
0.59179544	0.655261	58
0.60038066	0.78114265	64
0.6399559	0.3408444	99
0.115162596	0.6179034	99
0.39414686	0.39433652	41
0.5833345	0.88393736	32
0.17624854	0.5712756	96
0.17454822	0.3799959	98
0.66439784	0.061060466	98
0.92694	0.58626336	43
0.63174456	0.37592587	94
0.43150288	0.4065516	55
0.67380875	0.7335688	98
0.71782166	0.16638349	53
0.29450214	0.80773413	40
0.120641746	0.3641267	34
0.5920153	0.3863602	48
0.3510761	0.06617251	50
0.4907827	0.68700063	41
0.6487778	0.4858894	99
0.18457341	0.3622263	55
0.3419776	0.38327163	77
0.50144583	0.6213457	94
0.7839125	0.5200809	63
0.42081302	0.8194033	95
0.64180523	0.37731954	63
0.6984764	0.3323975	98
0.14820704	0.40477085	78
0.71342283	0.80764055	69
0.48160788	0.61095977	51
0.42593807	0.057979934	31
0.3245469	0.49223414	82
0.62074673	0.4523567	49
0.31323838	0.9836741	44
0.14473982	0.5867438	50
0.405451	0.77160317	32
0.40453702	0.8973258	94
0.7071607	0.08242861	88
0.07598196	0.67401636	99
0.54386157	0.654248	67
0.6507098	0.043568157	43
0.62422687	0.9009108	23
0.3344036	0.74429786	94
0.3357924	0.09484705	92
0.6394939	0.4232481	73
0.7389193	0.13230152	47
0.31555334	0.43075746	79
0.65396297	0.18104234	5
0.1574366	0.36255008	11
0.74802417	0.81704885	95
0.6655992	0.101456866	60
0.34276918	0.987576	31
0.29809463	0.051009133	64
0.37821087	0.861652	6
0.65139717	0.4767629	66
0.11254472	0.372634	11
0.48024017	0.10474259	40
0.14376791	0.43051988	75
0.35874057	0.039972946	40
0.21191877	0.7163401	98
0.58804786	0.110954896	38
0.6854991	0.78505987	98
0.9753053	0.5314184	55
0.727743	0.49729213	46
0.69133264	0.79217637	93
0.33431226	0.91392875	84
0.55415404	0.41129807	72
0.89721006	0.58326083	22
0.64728373	0.076460965	57
0.14914858	0.6831288	91
0.31884798	0.9277966	20
0.59133023	0.888844	94
0.32809195	0.061031852	64
0.47883865	0.63359463	93
0.4162739	0.39798456	73
0.5560498	0.5611008	71
0.32849073	0.030817144	60
0.8578477	0.4600417	38
0.7216795	0.82593334	47
0.6613784	0.040681247	56
0.6241514	0.386037	48
0.39349693	0.0067964434	62
0.57647043	0.21573947	65
0.34424877	0.060315203	97
0.93974555	0.6136209	55
0.15238726	0.59584993	67
0.047854654	0.68758285	54
0.3761762	0.44795918	62
0.39836073	0.5366998	79
0.5567485	0.6068149	52
0.40310067	0.86880344	63
0.3595504	0.7675193	66
0.091248766	0.5042467	68
0.8343266	0.49467242	82
0.1422421	0.6126889	66
0.56865466	0.8643441	95
0.37703896	0.08436655	65
0.6250111	0.100959636	88
0.33836463	0.13399953	99
0.90698135	0.56912005	51
0.6470287	0.8616445	8
0.27950606	0.7684829	98
0.6198717	0.82672584	94
0.0763891	0.6421589	99
0.34040692	0.7567583	44
0.5976581	0.89878637	70
0.17925486	0.6184188	52
0.44377604	0.37968367	42
0.40787715	0.6935169	63
0.40074384	0.13003625	38
0.6845468	0.8832576	18
0.6238055	0.89936924	64
0.22841397	0.6168525	68
0.6362775	0.38159373	1
0.7083143	0.092188634	84
0.72136545	0.41278434	93
0.7249759	0.07148886	68
0.583315	0.6515193	83
0.43635353	0.45136285	51
0.33390853	0.5394564	78
0.73119426	0.8498841	92
0.6389849	0.095293306	47
0.37420684	0.41621175	74
0.4483809	0.79796284	30
0.6660898	0.15222724	93
0.31677672	0.09950909	67
0.3533346	0.08598862	83
0.8846116	0.5264906	63
0.6130256	0.8781084	84
0.90504485	0.5965503	57
0.42323148	0.5862071	61
0.954132	0.55160993	97
0.3277383	0.07812015	70
0.7122069	0.32398412	32
0.10239673	0.33482638	66
0.6108264	0.3998745	87
0.5404013	0.6766937	90
0.54675525	0.6671867	99
0.67298824	0.844011	32
0.040053673	0.33271375	15
0.21552654	0.42791235	96
0.40276912	0.15532592	80
0.06443102	0.62994957	99
0.42052415	0.5024437	35
0.41029382	0.73116267	83
0.37306982	0.8960205	59
0.6948615	0.79874116	65
0.29579315	0.77940583	84
0.68150455	0.8033808	68
0.66357124	0.40260732	70
0.5353721	0.6242432	59
0.5218764	0.46805227	47
0.3920527	0.9013339	13
0.71247053	0.41007945	19
0.31775323	0.39371458	68
0.39823565	0.20290641	68
0.32234958	0.4888025	69
0.10445327	0.6254652	91
0.3992968	0.37343222	55
0.32412127	0.13053595	88
0.37217715	0.31415594	95
0.43824968	0.79437506	18
0.75746685	0.35603327	95
0.68836963	0.79788166	21
0.60253376	0.8959201	74
0.39114863	0.19419073	22
0.36138538	0.62263745	76
0.34118378	0.8562259	45
0.42165053	0.8236691	87
0.18971281	0.5646616	88
0.67555165	0.18168491	92
0.598013	0.101520985	68
0.36952418	0.6736879	56
0.15172118	0.44280905	9
0.44968405	0.5862783	77
0.3095724	0.9408705	93
0.20400843	0.42668998	96
0.92712665	0.54443604	62
0.7129609	0.35031727	99
0.6681375	0.4326385	82
0.4074856	0.65842474	80
0.53580356	0.13676739	57
0.3618348	0.61134475	6
0.21043123	0.5873344	20
0.10088584	0.4750045	23
0.4508009	0.43033338	93
0.82477707	0.61439735	73
0.49555555	0.562418	83
0.64094204	0.80078346	73
0.51239157	0.6969659	55
0.7002149	0.05553146	22
0.3168377	0.08538842	93
0.44825694	0.60896343	45
0.57615155	0.5928725	50
0.7710174	0.5067401	35
0.4329435	0.9022233	46
0.8446662	0.44864058	83
0.08107955	0.39406356	75
0.10552901	0.65081596	99
0.314527	0.9582081	96
0.10639296	0.4875552	59
0.3028928	0.9747401	97
0.42706528	0.5902133	82
0.6178707	0.11570024	67
0.4181569	0.31929514	85
0.7138985	0.80217123	68
0.7077075	0.028026339	34
0.35928366	0.76823837	99
0.42949185	0.355757	43
0.6795086	0.3315559	60
0.104151905	0.6981156	52
0.30110455	0.92888975	98
0.7069627	0.4035371	80
0.54619706	0.45052418	33
0.6497929	0.34313136	54
0.70568544	0.08683972	55
0.17442368	0.32186374	99
0.46190536	0.70635474	40
0.466774	0.70430994	7
0.8452173	0.46966687	50
0.16381927	0.39365226	75
0.4965236	0.6636561	62
0.66669583	0.09161565	46
0.100012265	0.68852454	36
0.6440376	0.19713598	58
0.7131813	0.33502504	55
0.10418835	0.44139096	65
0.35966635	0.45940924	62
0.23030314	0.35378549	33
0.592119	0.17384616	66
0.17269124	0.3406324	31
0.71064264	0.3776107	51
0.6533233	0.15793402	63
0.40141043	0.3955134	77
0.663138	0.16615054	52
0.17159964	0.6836209	56
0.205292	0.60240144	99
0.34374127	0.028927958	69
0.79378825	0.5171069	35
0.21493329	0.7169729	52
0.4221435	0.8301969	86
0.17462246	0.38931668	63
0.6789025	0.35910237	56
0.37916517	0.015385011	82
0.7295653	0.33980858	60
0.74463314	0.33056635	98
0.93208313	0.5570524	62
0.35880342	0.34997338	42
0.7249017	0.39975387	95
0.74131495	0.37569603	20
0.3157427	0.4307184	46
0.047643863	0.34730735	53
0.8778333	0.6234245	73
0.7099903	0.88894904	20
0.36341864	0.4790271	97
0.228833	0.35873866	99
0.65769696	0.7956746	50
0.5874923	0.6268041	35
0.34422234	0.9874453	66
0.66624475	0.072020836	62
0.4111427	0.7736519	27
0.50115615	0.5684164	99
0.2604179	0.6593635	37
0.38220972	0.48748723	91
0.4351891	0.3606166	34
0.37284902	0.025065046	91
0.740172	0.49901912	98
0.637735	0.35188976	1
0.5808748	0.31451783	61
0.4150199	0.689786	93
0.55072564	0.55564326	82
0.078471355	0.35680327	65
0.08216956	0.44707537	1
0.6808618	0.8377166	46
0.76731896	0.042595126	98
0.68702507	0.7907633	98
0.25343493	0.6595843	64
0.12358023	0.35569555	89
0.06437767	0.42581722	70
0.3908868	0.5986239	66
0.35154715	0.027222335	43
0.12767474	0.47045758	78
0.6511964	0.3102543	50
0.8022945	0.52694255	94
0.6892848	0.35062298	63
0.038855184	0.36677113	51
0.610142	0.88642544	20
0.28695455	0.9456855	98
0.12070177	0.64984095	25
0.4081824	0.11631171	19
0.17857723	0.6936725	41
0.6061511	0.360883	83
0.34186256	0.95645183	59
0.05413624	0.6092722	84
0.04214066	0.70867074	76
0.5462986	0.6229101	97
0.693372	0.17994444	30
0.29832572	0.09167282	85
0.25918272	0.6556995	56
0.5508624	0.42533442	70
0.5215926	0.14635962	98
0.33344442	0.89758635	98
0.53222954	0.57058936	70
0.1410767	0.6064752	97
0.33388415	0.12175617	52
0.097949974	0.37615183	98
0.06539764	0.4005512	63
0.7505202	0.01232032	87
0.06782846	0.6479499	68
0.17602493	0.63508123	18
0.66645724	0.05345469	98
0.04557639	0.40509722	95
0.6883583	0.12870756	60
0.725712	0.5414409	98
0.891524	0.57268244	62
0.00883479	0.6724648	62
0.58781195	0.48250794	52
0.6409918	0.31091017	99
0.14291507	0.4081835	56
0.19410609	0.6316801	59
0.4115768	0.4242007	58
0.37572837	0.0860452	82
0.1676815	0.61734337	94
0.6257133	0.8445561	85
0.37223098	0.1824834	2
0.5425448	0.63763785	53
0.3596841	0.9019319	55
0.76335955	0.52825415	91
0.66747946	0.39115036	54
0.36026537	0.6435514	97
0.6804134	0.85934186	99
0.8216491	0.48361394	72
0.5638893	0.6069388	71
0.34971538	0.388375	85
0.13372853	0.30209273	46
0.048904452	0.63884735	58
0.7093708	0.043624282	45
0.69866884	0.054656696	87
0.56508243	0.6306838	54
0.47019646	0.11674868	44
0.06694134	0.6017942	39
0.24396554	0.6040124	60
0.76517665	0.039368547	65
0.65733474	0.49156743	62
0.858549	0.55563974	81
0.059613723	0.68024164	68
0.69999194	0.37261733	62
0.73577183	0.06690897	71
0.73971385	0.8451302	65
0.33851367	0.1364457	95
0.52847195	0.56314045	41
0.3664637	0.31418255	57
0.071553566	0.6800776	84
0.1440871	0.61310214	95
0.8628873	0.45965886	81
0.7447989	0.002484784	53
0.61452293	0.43542674	66
0.54205006	0.63636523	82
0.3165647	0.5358747	50
0.5969071	0.7820007	67
0.20114775	0.7139973	65
0.32817698	0.80000526	43
0.4076931	0.3096325	62
0.6611732	0.4647266	64
0.62362206	0.07290551	58
0.30336565	0.94801104	98
0.33398142	0.8145471	49
0.61935794	0.13666329	65
0.14473806	0.35689744	57
0.7080095	0.14387232	78
0.5620918	0.5972477	85
0.70185715	0.36570987	95
0.82486445	0.5967277	44
0.7228299	0.8478203	73
0.34555107	0.36014622	63
0.7340621	0.18360755	99
0.42906672	0.5682128	93
0.61651814	0.73724437	72
0.12438432	0.38749343	94
0.6929971	0.08155211	49
0.43525022	0.09167913	56
0.63297695	0.4278096	85
0.21562822	0.37573487	68
0.6724757	0.1551745	82
0.619176	0.40896812	85
0.6434045	0.16495019	98
0.32428333	0.11292663	62
0.75352013	0.5015817	88
0.6248915	0.8035215	51
0.33030224	0.023297464	61
0.47889742	0.38132218	84
0.046627168	0.3255602	99
0.11394102	0.6348082	99
0.34634405	0.3418335	99
0.33116198	0.3253381	54
0.14400758	0.5979857	54
0.09550664	0.4950927	68
0.3097178	0.05843547	75
0.7353331	0.16827853	92
0.39635524	0.9453623	99
0.3667106	0.36538392	88
0.6603914	0.82824266	73
0.45864856	0.70476663	77
0.19634011	0.35957363	55
0.048126467	0.41502535	86
0.5809695	0.15326475	28
0.25832254	0.63693994	37
0.97470945	0.6072796	75
0.3483117	0.34072065	33
0.65339524	0.9203323	56
0.64309305	0.84521246	65
0.70211023	0.13496616	66
0.70558006	0.8796757	53
0.47377542	0.70399296	1
0.62006676	0.8474268	70
0.48609102	0.70649946	66
0.94299144	0.6082949	62
0.20896696	0.3669533	47
0.6993023	0.9021127	52
0.050987035	0.6988149	99
0.7621203	0.13073872	66
0.41382855	0.1925138	21
0.41463608	0.6513826	93
0.69925463	0.9160971	39
0.16059819	0.57157594	73
0.620884	0.8112533	98
0.6520323	0.37130883	70
0.1297196	0.58879524	33
0.7045166	0.04381921	72
0.33278894	0.043326408	58
0.35533598	0.744558	82
0.35952157	0.41178015	54
0.6669629	0.7855427	98
0.17440392	0.58053577	98
0.18399258	0.71511924	58
0.6445721	0.79958814	97
0.41117644	0.90400964	75
0.3865414	0.066209726	63
0.6831813	0.16473448	64
0.42500257	0.7913385	48
0.660697	0.86928874	40
0.65090966	0.40521052	72
0.44371954	0.39950556	56
0.49187186	0.41496432	35
0.5742368	0.17621611	98
0.6023349	0.074579425	99
0.982379	0.5863789	99
0.39711633	0.60658467	80
0.29844052	0.9665648	67
0.5906638	0.4714343	43
0.5471439	0.44773358	26
0.73092645	0.31359735	93
0.3614477	0.98344314	80
0.19383706	0.682637	99
0.11535622	0.6333277	17
0.86158496	0.52581537	95
0.2832125	0.7770539	4
0.45234758	0.67163175	71
0.42923817	0.89153856	70
0.6743758	0.08320574	85
0.664256	0.87847775	71
0.64515644	0.071243845	73
0.38010925	0.9122852	98
0.70750296	0.097631566	74
0.67945147	0.33510038	95
0.643226	0.82890177	5
0.38029224	0.48203743	71
0.532095	0.6062209	68
0.3986481	0.4498816	54
0.6490442	0.06326347	96
0.1951557	0.59986	76
0.2902305	0.9202646	48
0.6195564	0.10771917	60
0.36488944	0.10158898	67
0.8297571	0.54615813	99
0.4287054	0.6051886	43
0.5656302	0.4779232	82
0.50077224	0.13548657	76
0.24251968	0.60753703	63
0.6009713	0.62881607	40
0.6401559	0.3323052	76
0.43464735	0.3600416	81
0.5034326	0.60025865	66
0.34463105	0.120601036	99
0.14925379	0.31172204	97
0.14903235	0.4401507	73
0.49557975	0.61362153	99
0.5096216	0.13476174	61
0.675297	0.9168231	90
0.88094807	0.48429322	96
0.6950318	0.9064564	63
0.67084235	0.8863632	32
0.8707726	0.54607654	76
0.37656105	0.7878704	61
0.109511726	0.34372562	88
0.5833989	0.6536782	54
0.5901786	0.81051403	55
0.06425978	0.7195773	98
0.2525201	0.66188484	99
0.16863988	0.40832466	79
0.6136368	0.76283437	82
0.37038913	0.054012064	98
0.61191404	0.811112	48
0.34221518	0.37415063	95
0.0818856	0.39881012	84
0.73636353	0.36500925	53
0.75325817	0.045061	56
0.46917096	0.6777761	52
0.5971202	0.88793993	65
0.13143763	0.41301918	99
0.42232358	0.15894938	91
0.39773536	0.54062355	97
0.678562	0.830507	65
0.6203525	0.363106	63
0.44192186	0.5725901	65
0.83116454	0.59814316	61
0.087867185	0.6361321	54
0.33028358	0.90327126	94
0.49509284	0.5713356	45
0.32370684	0.7743576	63
0.7333758	0.51073426	82
0.4062834	0.6505688	82
0.4661733	0.3940336	3
0.44836295	0.62829566	66
0.59005004	0.6306758	53
0.65122986	0.7889185	58
0.33992368	0.8547683	66
0.06888303	0.64482564	76
0.13276877	0.30234194	60
0.29719007	0.9558516	97
0.14863148	0.61365134	99
0.3538152	0.11053049	60
0.6145612	0.38441783	59
0.6603545	0.45263386	78
0.65002996	0.85448444	33
0.10520327	0.66102695	57
0.45209807	0.33374304	64
0.7355207	0.4220714	56
0.39518243	0.7261357	38
0.3576179	0.94824773	32
0.20953968	0.6597548	46
0.36587343	0.8916644	46
0.39658868	0.91676056	46
0.42640033	0.17641151	73
0.13991499	0.3500459	48
0.6928875	0.7684084	49
0.1138477	0.40008208	64
0.25630328	0.64964753	84
0.40842822	0.54556435	76
0.46587595	0.7065143	65
0.7302329	0.8113928	99
0.09929782	0.47881114	51
0.6028323	0.07608924	93
0.65977013	0.9252351	44
0.39789563	0.6135661	61
0.6520289	0.086069815	55
0.66762	0.83384126	62
0.08484897	0.67329144	37
0.6822088	0.45710078	69
0.30358022	0.9462615	36
0.602749	0.34499547	65
0.72117954	0.024211857	88
0.40377071	0.1635098	22
0.11342405	0.66268396	45
0.5674814	0.63490534	41
0.35402247	0.9318654	68
0.36449212	0.4573221	96
0.40059155	0.85333097	21
0.44055355	0.21019717	75
0.368224	0.6758569	76
0.6655708	0.7757898	76
0.26446548	0.5789968	39
0.6528875	0.38992023	37
0.6420897	0.34149292	54
0.7649243	0.34396535	80
0.7791918	0.51983786	59
0.6625277	0.37347156	65
0.5150438	0.6135314	95
0.38916326	0.41448566	67
0.09997567	0.2991155	56
0.3064412	0.89283663	68
0.5309906	0.5792571	53
0.05866705	0.6686613	49
0.31216612	0.080092944	15
0.72245055	0.7565996	60
0.33323976	0.093146905	52
0.51601	0.5682439	76
0.7476523	0.06855435	51
0.372857	0.38956183	99
0.6424987	0.7115629	75
0.013925803	0.66748786	70
0.088641256	0.3171451	77
0.14225294	0.47806647	99
0.6997637	0.1183363	83
0.48773846	0.61073744	63
0.04522429	0.6541943	49
0.6917646	0.4888397	81
0.40352422	0.11864044	64
0.38659897	0.74211276	39
0.80430883	0.5520326	67
0.3356529	0.74646556	53
0.9158612	0.5419736	82
0.36043692	0.95944875	64
0.8812009	0.6071201	55
0.37737867	0.849372	18
0.6527482	0.8847599	82
0.39670846	0.9276004	44
0.61203384	0.41047874	63
0.8635086	0.5150642	94
0.36083218	0.56425023	59
0.8497438	0.47773194	54
0.64265716	0.18493515	78
0.8291644	0.5125999	83
0.63190275	0.096967325	70
0.38516054	0.9095259	66
0.7152189	0.31249875	78
0.37771732	0.13869192	54
0.81823826	0.46296647	60
0.6306715	0.8370108	59
0.57572526	0.6394811	95
0.6350142	0.8071283	66
0.40903956	0.77803385	3
0.07465996	0.3114708	55
0.52016795	0.40244174	21
0.14287788	0.7173118	79
0.06374173	0.42447725	52
0.09349989	0.59612864	69
0.10241536	0.3750823	99
0.4549566	0.5905593	73
0.393345	0.49976915	61
0.063192725	0.40438473	59
0.15482287	0.3866386	70
0.40059054	0.9315383	58
0.03651477	0.6488447	71
0.3443559	0.8039714	55
0.22398622	0.33296838	43
0.40610477	0.896421	61
0.9638567	0.6253787	23
0.5625284	0.3158019	99
0.34425274	0.9631293	71
0.16501285	0.38378653	95
0.62190694	0.35016218	96
0.39536458	0.81296027	98
0.17234892	0.3520684	0
0.5980142	0.59843343	5
0.41433248	0.6089677	60
0.40507722	0.3261393	93
0.1446585	0.39366582	41
0.3541063	0.54752374	83
0.38404474	0.08670962	71
0.046982154	0.3310094	93
0.85308796	0.48747194	98
0.96442026	0.6040218	99
0.6902203	0.8490008	62
0.54198873	0.41415083	56
0.6876589	0.888209	64
0.75748235	0.025680609	62
0.10343008	0.67378026	65
0.6492236	0.43013173	83
0.15009864	0.3254879	80
0.5510207	0.5636765	31
0.913593	0.539862	99
0.3595191	0.89145976	92
0.43985093	0.09238447	93
0.12033353	0.642021	64
0.57348996	0.76960754	72
0.2307053	0.7245203	38
0.61258286	0.16559704	49
0.5512427	0.33394885	64
0.49134824	0.420188	40
0.565108	0.56535804	55
0.47406664	0.66424114	21
0.7458955	0.86934006	12
0.05281575	0.6844976	99
0.70826	0.11151154	92
0.6983478	0.8231721	79
0.48906484	0.4170683	44
0.88454497	0.51393795	91
0.55699533	0.66538143	55
0.23356882	0.72920364	58
0.40830937	0.31661457	96
0.4079269	0.9207895	98
0.12847157	0.6536838	59
0.4090694	0.85081017	77
0.05243138	0.67403084	89
0.14605165	0.6487534	31
0.6354451	0.12814377	14
0.22400004	0.5889873	1
0.11565703	0.3739938	76
0.4241474	0.7614503	25
0.50689363	0.55087095	11
0.08483523	0.3166616	81
0.69410753	0.32602942	69
0.0618981	0.32255778	20
0.36990783	0.42470548	64
0.104719296	0.5857246	75
0.7055385	0.36816448	76
0.24361368	0.58426553	50
0.43398094	0.44598618	59
0.63648146	0.79837894	60
0.71588445	0.91157985	55
0.32374734	0.3588992	72
0.2875993	0.94491833	87
0.67408067	0.7015665	58
0.6442681	0.7605721	24
0.62146306	0.3861896	90
0.5931189	0.77271557	51
0.73309064	0.21726073	43
0.31113213	0.54104364	99
0.3257566	0.08198162	47
0.6065873	0.36941633	59
0.65769464	0.35711884	65
0.74868125	0.041617665	81
0.3576576	0.7754273	71
0.38372087	0.9250793	52
0.6039893	0.12453521	97
0.70286256	0.79063624	25
0.09262093	0.67762715	66
0.85417914	0.47026438	64
0.44373	0.15849902	95
0.631669	0.843969	43
0.5552196	0.6676119	71
0.44304392	0.71212465	23
0.6160862	0.73605174	78
0.64619905	0.41614518	37
0.53088695	0.12482617	58
0.42478225	0.15951347	63
0.35715348	0.42570713	50
0.36014265	0.40128842	84
0.62914157	0.83984417	95
0.743464	0.106206454	96
0.18265991	0.32679597	92
0.6114979	0.8242628	96
0.36759824	0.3890004	49
0.4266583	0.8416462	76
0.078434445	0.7158005	56
0.7546878	0.36040425	58
0.97463185	0.52115154	46
0.46003115	0.7147991	97
0.72034925	0.89137226	86
0.20674947	0.42835033	82
0.49677628	0.55742764	79
0.40612215	0.41866142	97
0.5742014	0.60160697	61
0.10704609	0.50641495	55
0.093235046	0.34706643	36
0.084270336	0.3604074	1
0.9622001	0.6229289	55
0.46534827	0.09607297	80
0.36367184	0.3135358	74
0.7406892	0.8429818	99
0.6773017	0.46401328	58
0.41616765	0.19116047	47
0.096278094	0.658063	49
0.402175	0.045940742	56
0.8087802	0.5208015	76
0.12517081	0.6181414	40
0.05376937	0.60987717	46
0.5194149	0.5906993	89
0.9876829	0.5804873	84
0.33179352	0.32570112	5
0.37002763	0.105476834	99
0.4730543	0.5975892	1
0.41955	0.7021107	56
0.15209293	0.7117568	50
0.35184127	0.9207696	98
0.9030537	0.62702036	47
0.09988132	0.6414287	95
0.51568234	0.5690726	98
0.121986486	0.67764944	61
0.6364606	0.32575497	46
0.06450705	0.7154953	98
0.5690888	0.18176648	99
0.69355655	0.8905641	21
0.39106885	0.4298617	95
0.12207572	0.4196323	35
0.5975937	0.47053573	55
0.62450945	0.3717026	98
0.43699294	0.4205579	98
0.3549987	0.015051933	4
0.9110815	0.4851069	94
0.34881604	0.4145264	74
0.93694067	0.6028207	10
0.17861249	0.57574505	68
0.20598978	0.7008859	93
0.28146654	0.81501347	46
0.30210862	0.81778324	62
0.715719	0.36872366	56
0.60620135	0.1572949	72
0.35140315	0.36923248	84
0.44007847	0.12598331	57
0.6885633	0.72795457	48
0.70241576	0.07878017	58
0.55851686	0.34602445	71
0.6689251	0.033649288	75
0.6594185	0.48331422	98
0.66760606	0.8901873	54
0.49695104	0.6865407	82
0.7423129	0.5221665	69
0.36511686	0.8666366	67
0.08130362	0.62034696	51
0.13568603	0.41840374	99
0.073968	0.39488387	47
0.74581283	0.50512356	31
0.39834934	0.7703527	54
0.43798006	0.77168983	51
0.5389633	0.6421528	41
0.095550835	0.6733138	57
0.37517467	0.539558	62
0.42463157	0.79298145	84
0.85388213	0.5716889	44
0.56004506	0.5846472	66
0.37728608	0.86175644	66
0.07570692	0.6984274	74
0.411224	0.6481139	86
0.26799577	0.77526736	63
0.69703954	0.38182127	56
0.38517475	0.85084957	74
0.13599959	0.32542023	93
0.36420336	0.98652995	64
0.7175399	0.89519936	89
0.41551155	0.19360532	41
0.5066928	0.5501776	31
0.29439154	0.8137294	67
0.42954698	0.7159574	50
0.94004536	0.5724707	89
0.35569957	0.3186262	18
0.16770023	0.4162938	80
0.68273085	0.7282145	90
0.3548344	0.42725405	55
0.67270356	0.8116867	98
0.17410122	0.64463603	98
0.60099936	0.85078394	31
0.7232152	0.45259032	54
0.34338385	0.9394925	77
0.3277682	0.97615254	66
0.9709368	0.5970968	29
0.15321776	0.4892305	96
0.38721672	0.59791553	45
0.618165	0.76687807	62
0.6822266	0.08448854	58
0.5512619	0.56860274	82
0.3184128	0.9153701	2
0.09625159	0.36860427	66
0.19533646	0.67861384	98
0.4221702	0.74278927	93
0.707671	0.42195693	74
0.089045845	0.67620206	93
0.4071149	0.31381446	99
0.6430464	0.4648548	47
0.6576966	0.07608738	99
0.39475355	0.50248545	51
0.090400904	0.34676516	49
0.58237684	0.12044584	75
0.638912	0.8196	94
0.102369	0.33647773	71
0.3100485	0.8874724	62
0.4196448	0.2029347	73
0.051264863	0.7258679	80
0.23515238	0.6011199	58
0.65012103	0.7157213	63
0.19099694	0.6177327	39
0.16566508	0.43089527	83
0.57148457	0.6316411	65
0.7391188	0.05700142	15
0.6386112	0.8777568	68
0.3500416	0.09308203	71
0.1548229	0.43076527	62
0.94240004	0.5766131	73
0.71566826	0.4148447	32
0.38235122	0.84255064	68
0.59337336	0.13459992	73
0.5808284	0.75931525	80
0.053413503	0.33551756	44
0.077015474	0.42199367	54
0.3589002	0.4847968	11
0.659313	0.027533084	54
0.103330575	0.40718818	99
0.45491785	0.47491822	73
0.38397896	0.7228297	53
0.7309026	0.328341	37
0.9020133	0.5304418	0
0.4617464	0.19464847	63
0.18225397	0.70482516	99
0.65584135	0.87450564	88
0.8903371	0.4945142	54
0.21029972	0.396077	97
0.93481416	0.63848513	73
0.7468249	0.028266931	99
0.23604625	0.56800455	58
0.36263642	0.9671784	82
0.32851866	0.056774758	97
0.16039705	0.45463008	59
0.05588217	0.6903289	99
0.73396546	0.10052394	1
0.12941928	0.3350608	82
0.3268849	0.9631657	21
0.16039674	0.42329767	58
0.6533178	0.14000161	93
0.33266598	0.5118054	95
0.74303955	0.8495362	91
0.11556594	0.3772438	91
0.099715	0.6494758	78
0.61508286	0.089476936	54
0.38369232	0.8826536	50
0.34949422	0.15993662	66
0.3364903	0.3898267	93
0.67856705	0.12584813	54
0.070136115	0.36451873	90
0.95661527	0.5273741	46
0.06629914	0.6853488	41
0.12562646	0.6775287	97
0.65848374	0.41650918	58
0.4810523	0.4372416	62
0.48648354	0.6487171	65
0.04052953	0.35032314	44
0.648933	0.71422976	58
0.03401618	0.60583454	93
0.21487752	0.7204359	71
0.34058753	0.5146059	65
0.19940878	0.3686196	29
0.1433576	0.44160226	93
0.12378117	0.38375658	75
0.6005641	0.624719	66
0.67102903	0.88908273	33
0.59932446	0.83376616	70
0.75930476	0.1262776	9
0.393142	0.0074531953	79
0.30513495	0.033064503	66
0.27908298	0.6543643	64
0.4663118	0.16687053	46
0.061739188	0.39492872	96
0.42515984	0.5986863	55
0.38175803	0.3435143	46
0.42512587	0.20158055	65
0.8753563	0.4550107	99
0.36572835	0.8784039	59
0.7268437	0.39051393	64
0.60737735	0.82134885	42
0.34293845	0.17023216	57
0.69450444	0.40075332	93
0.39642516	0.08957521	55
0.019757101	0.67708147	4
0.8760035	0.4711161	63
0.34397566	0.83817947	57
0.2093749	0.36786187	72
0.108819135	0.35494927	73
0.34507546	0.14482911	66
0.2223886	0.33421966	57
0.41146097	0.4829721	89
0.7292016	0.8224529	47
0.6239135	0.88738215	99
0.44210345	0.14374982	76
0.33410853	0.14473791	98
0.120573044	0.65680695	71
0.32512742	0.0821201	83
0.36675587	0.1161596	32
0.70210654	0.33610767	29
0.2947301	0.9493377	3
0.6901297	0.13641503	73
0.75474805	0.052825596	75
0.6760636	0.46327794	54
0.6686017	0.7763262	68
0.4579961	0.07557096	78
0.3307952	0.14061889	88
0.39700913	0.900568	96
0.69768494	0.7527981	69
0.41098583	0.7570653	98
0.32332665	0.9319905	65
0.39280003	0.026355818	35
0.23340237	0.72553736	63
0.42415327	0.19962217	65
0.0917919	0.31038442	82
0.29630375	0.9249777	68
0.18747823	0.36854026	64
0.5325723	0.65756416	70
0.20209892	0.5752396	25
0.29924858	0.053690705	97
0.8298894	0.5382882	89
0.8069985	0.5187732	59
0.41749597	0.6529576	83
0.0945348	0.449581	68
0.96775657	0.60187787	61
0.216834	0.41725856	99
0.71417546	0.4611033	76
0.19233121	0.3389915	68
0.6608775	0.3665099	94
0.156165	0.7136001	94
0.43070146	0.44208398	51
0.9698152	0.51068765	59
0.5676594	0.21275188	99
0.34348655	0.3447071	20
0.6807059	0.4717379	99
0.14916086	0.69733655	74
0.055852395	0.38249594	62
0.74725246	0.34003222	42
0.64207315	0.81237274	69
0.36896777	0.5495426	87
0.51512647	0.63244426	34
0.76922387	0.042534675	61
0.040707562	0.7086364	75
0.35994065	0.65471154	3
0.72334915	0.9301374	85
0.48374522	0.6809046	70
0.7470786	0.32510075	72
0.3709514	0.64008355	93
0.4655232	0.11245264	36
0.35306442	0.9470555	79
0.6637305	0.8593426	60
0.6739239	0.8583469	67
0.41390684	0.69606674	50
0.58188796	0.4123592	62
0.42440492	0.7778034	70
0.42441443	0.38119668	51
0.64114064	0.77849126	70
0.55589926	0.6666512	49
0.4547391	0.5777989	99
0.7350168	0.5059562	2
0.62100774	0.39591038	47
0.7889756	0.5592039	12
0.38242358	0.85595715	71
0.099752404	0.40834627	73
0.40879843	0.37720087	15
0.3403643	0.06975254	52
0.43282625	0.8301168	63
0.6605828	0.46131822	17
0.33693218	0.9458873	82
0.16837083	0.40793082	99
0.8426936	0.50432205	66
0.31215408	0.5405323	22
0.17556387	0.6223745	67
0.64007	0.8051063	85
0.2843604	0.8015781	64
0.158648	0.69940585	67
0.8972928	0.6259004	99
0.41044936	0.39732927	57
0.70785886	0.35883752	39
0.67736864	0.11882672	64
0.9118844	0.5790873	88
0.34741998	0.41029403	6
0.15221436	0.43528754	76
0.91058224	0.6253065	65
0.09912825	0.3004233	95
0.39523718	0.6776714	78
0.73895913	0.3907717	43
0.08606856	0.5018327	95
0.71371967	0.33824357	38
0.6812086	0.113524444	68
0.39552212	0.106967285	75
0.5062041	0.52931273	32
0.6316268	0.42537832	41
0.5168354	0.671331	64
0.21301301	0.44111478	67
0.42756948	0.7458792	66
0.2898317	0.97696364	44
0.44682094	0.43966347	56
0.87947035	0.6161718	82
0.5307253	0.5388938	61
0.70810837	0.32641006	69
0.8161288	0.46758214	43
0.07465568	0.59271365	82
0.26755494	0.77457917	85
0.37449697	0.4285643	40
0.08694317	0.4816356	12
0.58163935	0.5706229	2
0.09059065	0.6088869	11
0.72521317	0.49329558	52
0.37007636	0.39097235	57
0.5667411	0.6085071	82
0.7290589	0.088540316	58
0.6559701	0.33152068	97
0.6167842	0.43149877	92
0.45727333	0.14190358	58
0.75696206	0.081553444	51
0.39601973	0.4591727	86
0.64218736	0.10775749	55
0.068305075	0.35261825	59
0.62045884	0.8193325	66
0.104703724	0.6253965	25
0.6949331	0.14785394	95
0.62895554	0.3787992	70
0.38335896	0.8939824	79
0.36595607	0.37098622	67
0.3945457	0.95309246	54
0.47569227	0.09937146	15
0.46043828	0.38252258	64
0.32575023	0.96391714	76
0.6722519	0.8101131	75
0.082815975	0.6583902	62
0.72862446	0.007124744	27
0.52828836	0.15028004	32
0.4183947	0.7330314	93
0.68139184	0.86789197	6
0.70297414	0.15105988	63
0.72587186	0.34364468	66
0.37941486	0.33901986	23
0.38849795	0.1006469	64
0.060805663	0.40636516	64
0.37354362	0.43316305	43
0.3591592	0.071374595	63
0.42738876	0.70633626	98
0.7936102	0.59114164	55
0.33129412	0.5114054	71
0.3725837	0.10471754	43
0.949674	0.58386606	88
0.45071214	0.80549276	3
0.72635794	0.07975853	95
0.7468257	0.3223112	91
0.6771976	0.15655303	82
0.31174967	0.9484691	4
0.398136	0.33875394	87
0.3640323	0.9875079	32
0.7436815	0.8578131	93
0.8461677	0.59377164	62
0.71090245	0.46629444	63
0.59194624	0.65504515	65
0.35226145	0.5455534	61
0.6004126	0.37669802	61
0.14037561	0.3533006	99
0.684639	0.08043784	48
0.5137812	0.6253094	40
0.07343508	0.6041144	47
0.59378785	0.46719092	99
0.48984742	0.56836283	75
0.50540644	0.5317239	53
0.29515222	0.04890339	0
0.35156518	0.481482	71
0.53483486	0.55262506	41
0.3559968	0.032734998	74
0.38779265	0.14830594	76
0.9586238	0.52902776	97
0.23512104	0.7098332	83
0.48417825	0.094865486	80
0.23413195	0.63034165	99
0.39827368	0.5483165	45
0.46637753	0.20440456	53
0.32569632	0.06442811	74
0.11789039	0.29626215	94
0.19300997	0.694151	28
0.6456645	0.08347741	73
0.36306623	0.6521314	58
0.7285291	0.90660655	64
0.15204981	0.423333	97
0.15633883	0.4594835	64
0.93805736	0.6299969	92
0.2889115	0.05790274	87
0.7153628	0.42777416	32
0.067995936	0.60016704	94
0.69394654	0.13387181	93
0.41667587	0.346352	63
0.396835	0.5620799	74
0.56408566	0.31077787	51
0.5790925	0.61635333	31
0.08164467	0.6064957	78
0.33135542	0.99206257	51
0.7293219	0.0590455	97
0.42391598	0.16635412	84
0.5038892	0.6440544	29
0.43772942	0.8054309	74
0.42275223	0.39782348	99
0.09793929	0.36045426	68
0.6038642	0.076701984	70
0.7455568	0.038447414	58
0.3932572	0.84597117	61
0.50751543	0.6852572	63
0.30678475	0.048084956	42
0.40587357	0.3173447	91
0.30164394	0.8711616	94
0.88023525	0.46109635	54
0.57402277	0.41740793	9
0.9130414	0.49100664	72
0.65869725	0.15198423	53
0.38598132	0.8586222	37
0.6780292	0.065074906	95
0.35833263	0.7988008	76
0.33847588	0.1563816	64
0.6682319	0.39875925	38
0.34161115	0.032715432	76
0.45321655	0.37412253	51
0.23280117	0.39619544	75
0.6374366	0.3531192	84
0.69469106	0.83338743	55
0.39413252	0.1489771	98
0.65367633	0.01741818	93
0.70201313	0.021345666	84
0.51996875	0.58763206	97
0.51623046	0.567812	68
0.38338786	0.11345859	82
0.3297299	0.9423334	53
0.58760476	0.6107211	44
0.56746125	0.6081614	53
0.3778255	0.54995567	74
0.5400423	0.6173785	58
0.0442472	0.3208514	64
0.6899153	0.16010937	80
0.4409477	0.7064358	62
0.3585755	0.10502829	95
0.8820896	0.5781987	93
0.09413099	0.59363896	87
0.24477519	0.58347845	46
0.9120306	0.56745106	47
0.0983605	0.6943342	18
0.56521106	0.56547606	88
0.37608528	0.78222483	66
0.32453394	0.39255115	97
0.34303024	0.80364305	61
0.8869704	0.49520496	94
0.66576844	0.7154589	54
0.11747753	0.57978207	50
0.40127134	0.41060385	68
0.6289847	0.40709072	53
0.7010012	0.3990768	64
0.025675338	0.6441411	99
0.42637384	0.8118213	69
0.5677294	0.57977146	81
0.30060893	0.9248389	61
0.12951022	0.70888615	93
0.08643155	0.4770258	52
0.5936014	0.7717855	48
0.39047146	0.41758177	70
0.75671035	0.475934	76
0.41200596	0.35621542	93
0.098061234	0.66024446	68
0.084210314	0.72765404	65
0.64337546	0.85365784	82
0.67631197	0.067377634	97
0.49599022	0.7009939	84
0.78834003	0.50193477	66
0.64721227	0.9115854	61
0.3744197	0.34194338	82
0.72943854	0.39592102	95
0.2150978	0.3761731	60
0.17572935	0.3177681	48
0.90818626	0.5070217	56
0.6013176	0.87356085	0
0.100967154	0.36013758	97
0.6534161	0.34775186	77
0.3220565	0.37623626	1
0.3685587	0.9332926	87
0.17219959	0.39085647	41
0.5326734	0.12593205	62
0.38016623	0.44543815	41
0.4522311	0.8028832	70
0.13546115	0.3208448	54
0.5938606	0.8867789	66
0.34163466	0.13003781	83
0.39426517	0.5446899	99
0.7001103	0.351408	82
0.3791955	0.9281837	39
0.45918804	0.35729545	38
0.56170833	0.39816034	81
0.8115257	0.531172	38
0.43749827	0.39396334	68
0.64108527	0.7313131	36
0.1667501	0.33448616	71
0.18463421	0.6904863	71
0.29942927	0.057537373	52
0.39137128	0.90157735	36
0.15377137	0.6788833	48
0.32609272	0.34875858	81
0.5728491	0.78627497	61
0.34749347	0.4070601	74
0.73268765	0.18902573	72
0.33218768	0.10700682	67
0.32827124	0.04044719	99
0.10419628	0.60018164	43
0.39519817	0.3308856	97
0.28767556	0.9045688	59
0.6769572	0.15236484	53
0.7412509	0.5354067	93
0.65885144	0.026742607	65
0.6233254	0.9290195	59
0.39003143	0.6600387	9
0.6137042	0.38741857	51
0.9366075	0.5169196	76
0.8605799	0.52288747	94
0.41884238	0.7965571	93
0.7158068	0.9123639	82
0.38823393	0.06378011	91
0.4569467	0.08803348	68
0.3276441	0.057035618	92
0.7465399	0.87739235	38
0.5131035	0.62249297	96
0.73134845	0.3313095	18
0.9762714	0.61268765	27
0.8582393	0.5492929	18
0.3572064	0.9682261	32
0.46333474	0.6757359	91
0.4250042	0.5999215	3
0.75026894	0.05117454	89
0.6911424	0.10762117	65
0.62943417	0.39124474	49
0.16171835	0.5987717	98
0.6330222	0.40574938	99
0.5628221	0.8808276	58
0.6406219	0.33341175	76
0.07835931	0.35045207	66
0.36835486	0.6760527	75
0.67622375	0.81971484	59
0.34013006	0.8915077	74
0.49533674	0.5618223	62
0.41253725	0.40729085	95
0.3389391	0.13006042	70
0.7236324	0.760378	48
0.65352887	0.75240624	75
0.09498907	0.6549475	82
0.31208602	0.043404408	78
0.15112022	0.5951769	48
0.07872481	0.6435736	56
0.6334217	0.33366627	66
0.87053174	0.46630916	72
0.09740214	0.48233196	16
0.47511122	0.41525236	87
0.11530848	0.58927965	75
0.09555734	0.6690563	70
0.1793229	0.566544	67
0.13236745	0.3210098	93
0.6853184	0.43440467	70
0.7667194	0.08485511	85
0.71470606	0.87467414	53
0.73648626	0.360233	43
0.3072239	0.8801884	96
0.5257637	0.60478204	77
0.7592819	0.35254824	77
0.3414752	0.35462755	38
0.06673353	0.3913169	99
0.38373637	0.13783337	65
0.26060572	0.7569567	97
0.45172235	0.6888867	27
0.500369	0.6212817	74
0.4198507	0.4503475	70
0.91933435	0.56999344	45
0.8550973	0.5590538	76
0.40652674	0.938617	20
0.3735694	0.73705715	93
0.93173003	0.5604154	78
0.6525303	0.42632008	56
0.8985281	0.61200744	75
0.52067316	0.4673561	47
0.70749784	0.39705473	63
0.68458	0.37797648	56
0.41656846	0.41949046	66
0.5660432	0.38225472	99
0.42231628	0.1454228	29
0.74322504	0.33489755	22
0.15668929	0.7252191	71
0.0981991	0.64167964	77
0.01964337	0.6785866	41
0.4428463	0.50164425	98
0.37457404	0.39819568	51
0.5952827	0.47388452	55
0.080831304	0.3519733	76
0.69726276	0.3967255	73
0.5506754	0.16019408	90
0.13699342	0.6722459	99
0.98042804	0.539503	0
0.18263888	0.37048572	99
0.16366588	0.70066553	74
0.4698783	0.12975429	93
0.6663327	0.8075532	87
0.5679902	0.16249794	68
0.65121144	0.14783342	95
0.7602233	0.8894074	79
0.3511853	0.027754817	18
0.5033109	0.69544125	16
0.9309014	0.52065957	48
0.36870366	0.1242313	65
0.39212406	0.8483445	17
0.8544409	0.47595763	93
0.55972004	0.5490253	99
0.52614677	0.1345233	41
0.3733112	0.66222805	60
0.44645032	0.5699151	82
0.09533533	0.5950476	43
0.36339492	0.7772192	68
0.3873591	0.8884301	57
0.36357698	0.47883117	84
0.26533067	0.66429216	82
0.4094396	0.8177226	58
0.12729816	0.6211541	38
0.432076	0.06273028	91
0.7225142	0.8489142	69
0.53028226	0.6878064	59
0.59433466	0.4342073	46
0.964974	0.6085805	11
0.14449255	0.4889883	68
0.43421602	0.7759254	89
0.61683196	0.9042949	88
0.6397471	0.09126222	61
0.62977093	0.35835558	96
0.105003625	0.4931661	64
0.87238646	0.6183972	74
0.081254184	0.33329046	61
0.09926787	0.68048334	42
0.5735587	0.11596877	74
0.4939109	0.6510477	74
0.38237974	0.4352547	95
0.715582	0.42713287	66
0.36427805	0.013169686	99
0.6845012	0.16398345	67
0.84634763	0.5917353	70
0.55781007	0.20758832	64
0.6668658	0.84951174	58
0.9320485	0.62080866	64
0.6935501	0.01585498	58
0.12628755	0.61619395	98
0.7148626	0.13712615	51
0.70422703	0.3920764	20
0.7321032	0.22044215	52
0.03407554	0.6787643	93
0.6252356	0.9069003	44
0.36226845	0.6143269	58
0.2344251	0.7313291	94
0.81480575	0.52923834	72
0.46493232	0.4237334	78
0.66700137	0.05888764	97
0.40100744	0.4278746	98
0.57974637	0.8766465	98
0.9353097	0.6377074	86
0.6601325	0.19447173	40
0.7152937	0.15779994	73
0.86903125	0.5446714	55
0.8652785	0.5667719	79
0.7410175	0.4900426	99
0.40430033	0.04865621	60
0.6544498	0.4783478	23
0.618347	0.42184478	53
0.13924223	0.46079636	41
0.4644124	0.5592839	23
0.46925825	0.67845595	61
0.32910934	0.77779704	62
0.72122324	0.8093307	49
0.68606126	0.7113186	88
0.44439566	0.68846494	50
0.689236	0.065749206	74
0.25080997	0.39792585	64
0.06522577	0.40082815	40
0.22050835	0.7048262	67
0.8816601	0.48841223	64
0.74651706	0.37672794	99
0.6317998	0.06272591	54
0.14175092	0.47539094	99
0.8546769	0.59282565	43
0.043916613	0.38798144	70
0.5936605	0.80483526	37
0.40065518	0.44095922	95
0.3963846	0.35105708	59
0.38805014	0.3975301	51
0.7113488	0.91845185	92
0.61160994	0.62380385	83
0.10323718	0.32898036	34
0.654043	0.47184893	58
0.93631184	0.51326865	62
0.71751356	0.08490714	20
0.56426334	0.57861674	53
0.85476315	0.4253906	75
0.51748425	0.7096366	92
0.8816474	0.47681352	83
0.3868235	0.102123976	99
0.6788432	0.047532406	53
0.6321182	0.8232105	66
0.6989457	0.16113128	64
0.41503277	0.17444555	59
0.8210711	0.59874845	25
0.3984766	0.38766247	71
0.6310818	0.3657412	30
0.15515245	0.46371278	37
0.17474896	0.7031763	85
0.12209699	0.39768815	59
0.5493633	0.348472	98
0.66542935	0.46932477	66
0.11528195	0.56708837	64
0.7104832	0.8392615	14
0.9749787	0.5754561	77
0.3344366	0.0030348683	62
0.8671013	0.41837892	32
0.6596144	0.88442016	51
0.37544015	0.34571296	83
0.8731519	0.60230786	93
0.5810156	0.20074256	40
0.74324304	0.3949884	12
0.6540233	0.060750876	75
0.6947665	0.037754655	41
0.7148797	0.39315283	61
0.12891169	0.6012028	97
0.22572544	0.7065312	93
0.47041267	0.38169253	60
0.15536506	0.32301125	98
0.26186988	0.64477277	51
0.20984969	0.6603926	48
0.38166595	0.4459649	53
0.7429158	0.81016546	68
0.6491961	0.8872785	61
0.1502838	0.69495267	37
0.13072053	0.42550123	68
0.375675	0.916146	42
0.23030509	0.35077405	45
0.6800459	0.37612665	1
0.31649488	0.032293893	63
0.12994768	0.40711215	62
0.19924554	0.68958163	62
0.37625763	0.41818282	99
0.27207246	0.7768587	85
0.42119315	0.546671	89
0.40058124	0.38810706	37
0.39543447	0.41560084	54
0.07766491	0.69910103	60
0.6956359	0.876869	37
0.40451813	0.48217008	67
0.7437302	0.8865558	77
0.09916538	0.32457972	38
0.5511525	0.13425402	95
0.65648115	0.86527693	64
0.9044586	0.5722855	6
0.4559782	0.7100183	58
0.79335624	0.50926846	97
0.30239445	0.9472786	82
0.37102947	0.95872384	68
0.40429953	0.35966042	68
0.5450021	0.5738044	67
0.14156981	0.4433199	53
0.27668297	0.7703812	64
0.38147897	0.59500486	50
0.102782324	0.67323846	87
0.40948904	0.75714165	56
0.64940345	0.037199542	95
0.3207078	0.9826041	54
0.4467559	0.60568684	14
0.10357202	0.63447976	50
0.88150513	0.6182883	57
0.7909452	0.516724	91
0.48297596	0.15327312	86
0.32278252	0.8359163	58
0.7020997	0.46081945	86
0.471548	0.17259738	61
0.3711083	0.41911158	99
0.680179	0.8871195	84
0.722911	0.3950115	53
0.6455655	0.32455957	68
0.71554005	0.13104929	77
0.06282375	0.34650835	62
0.75134	0.025247252	45
0.4629222	0.5937727	95
0.34428224	0.96526897	42
0.70289844	0.12357548	43
0.8623737	0.6187035	68
0.31288275	0.11978559	93
0.6268619	0.8367181	46
0.22276866	0.3888902	84
0.6263321	0.91022974	62
0.509713	0.13312796	64
0.41940624	0.71193063	83
0.64042294	0.8063721	59
0.34090713	0.80039996	56
0.4244173	0.13109519	52
0.74799156	0.09340553	47
0.05859874	0.34725484	76
0.35170984	0.40298414	56
0.8690407	0.45668983	77
0.35588616	0.16368426	65
0.33550823	0.98637885	76
0.11964935	0.33768773	96
0.18812972	0.66110915	98
0.75997823	0.51611596	60
0.517487	0.61505616	56
0.15847018	0.5992927	75
0.61463267	0.09844505	66
0.7322156	0.8755053	60
0.43696168	0.048157625	98
0.5654159	0.1895124	75
0.5633525	0.18124348	27
0.07000862	0.3663694	69
0.7050655	0.36264336	82
0.39308655	0.93340296	79
0.7609163	0.034603212	32
0.66342103	0.86565894	50
0.5786285	0.63653326	49
0.72311014	0.45019895	68
0.35570842	0.3399143	85
0.2868428	0.6625643	82
0.32740718	0.8723197	55
0.36347383	0.8571643	94
0.47350693	0.3931349	75
0.7308438	0.5443743	63
0.48519304	0.40304255	36
0.39969474	0.5453893	66
0.74217355	0.10937397	50
0.66411346	0.8601454	39
0.34533903	0.43068993	86
0.16710095	0.677161	97
0.618471	0.42188722	59
0.9232628	0.59457016	85
0.31507707	0.049830507	99
0.4346296	0.41805243	45
0.6263008	0.7619567	46
0.076210745	0.42619967	19
0.14692171	0.7255376	70
0.33453947	0.8568763	39
0.34940252	0.9587569	94
0.8489388	0.50222105	76
0.8269771	0.5916891	46
0.14644389	0.71313137	89
0.7575976	0.50930506	85
0.38354388	0.8961455	87
0.081439205	0.6668259	83
0.06193174	0.43834445	50
0.08728923	0.36113816	67
0.68212867	0.4000114	63
0.6701363	0.31123766	50
0.13936831	0.71325547	79
0.7507306	0.32916376	85
0.077418454	0.4304492	27
0.736283	0.32153592	68
0.12814793	0.3215755	71
0.16318479	0.3934845	97
0.39609003	0.40063614	77
0.35825762	0.914564	78
0.17346525	0.40921775	97
0.72573215	0.3833083	58
0.1677557	0.72126645	84
0.34102613	0.7113596	99
0.12387661	0.6843267	51
0.5876746	0.3855667	53
0.1638158	0.41496938	95
0.57775635	0.865377	56
0.46710643	0.41895378	62
0.4563044	0.1369713	41
0.6912592	0.17111905	73
0.6784677	0.17757283	59
0.5410594	0.6684429	41
0.6593547	0.48277983	52
0.37351692	0.07042769	76
0.6043701	0.10566965	64
0.67415535	0.40291193	76
0.7190587	0.773094	54
0.3605842	0.6731227	62
0.42163375	0.64100766	80
0.6868889	0.37091872	68
0.38280448	0.06507158	64
0.67323947	0.35661656	28
0.7496526	0.8844135	37
0.34978166	0.33504054	77
0.53577083	0.42461827	0
0.15576433	0.31732836	56
0.6136767	0.09294637	70
0.31245387	0.73981255	76
0.06232824	0.60828394	63
0.7223774	0.7953392	97
0.6739884	0.16260956	15
0.6585705	0.38633606	76
0.09415309	0.39685956	68
0.5907011	0.86769474	45
0.6408502	0.39054397	77
0.048206463	0.3665051	69
0.1613674	0.39357075	92
0.3467204	0.4320006	87
0.2013335	0.70333767	54
0.71479005	0.87497604	64
0.3429628	0.5050074	9
0.49630463	0.60982144	58
0.2783332	0.9274255	48
0.45194867	0.113723576	87
0.18607168	0.3315189	81
0.36907256	0.8694933	82
0.38393113	0.36200672	72
0.7309719	0.3404469	88
0.40345207	0.93660766	99
0.25159758	0.5860986	53
0.4725841	0.37778306	67
0.5359473	0.6663523	99
0.34322873	0.008034661	99
0.123112075	0.36698842	46
0.35049966	0.9269487	98
0.7713355	0.49377763	38
0.6414516	0.1860573	99
0.40067762	0.06342968	68
0.4989642	0.5978323	46
0.60949016	0.05947001	35
0.8784458	0.5712636	69
0.3316581	0.79679877	87
0.88755697	0.5643236	36
0.75251585	0.8234896	21
0.6411898	0.7789232	71
0.48434415	0.61022747	65
0.07910241	0.3080357	45
0.6504921	0.36947176	43
0.40066597	0.5881197	86
0.4235027	0.6424932	42
0.39921808	0.40663695	60
0.7206997	0.8326497	57
0.69432425	0.12743917	58
0.9636995	0.5128588	94
0.36527938	0.34145683	46
0.666535	0.09232691	95
0.39347398	0.52899444	94
0.58037525	0.759801	38
0.4056231	0.44515768	39
0.3836767	0.38581973	99
0.3803216	0.7399859	51
0.42914104	0.6002798	97
0.42561227	0.807896	70
0.6857692	0.35475102	32
0.38328505	0.3326753	99
0.6144572	0.09791021	29
0.36439046	0.488454	93
0.88649184	0.60189915	73
0.6379795	0.43318468	61
0.8340226	0.6014701	35
0.41766405	0.5032823	20
0.41306672	0.4248827	63
0.24355659	0.5998152	56
0.48589602	0.66986054	22
0.2821245	0.93338066	19
0.31849405	0.05173971	52
0.82525086	0.59717405	82
0.20502132	0.43175986	63
0.7142094	0.7747217	83
0.69405067	0.16007145	49
0.6325357	0.45766407	60
0.75742584	0.47535303	49
0.6885323	0.8576689	67
0.18892089	0.6136967	92
0.38254026	0.9253233	56
0.8185245	0.54748607	88
0.32757327	0.035659425	40
0.15823016	0.4294163	78
0.79895884	0.47564018	74
0.713659	0.3530719	95
0.5862226	0.41914243	58
0.37693	0.43943655	78
0.46303827	0.21340473	66
0.70030844	0.15714334	95
0.9515921	0.61320555	45
0.5736298	0.59857905	81
0.17410508	0.63759685	0
0.2603341	0.58058214	61
0.9459176	0.52592283	68
0.6413208	0.73138416	66
0.34467822	0.13432868	99
0.36654848	0.614343	16
0.90014565	0.534191	63
0.46053803	0.21133895	76
0.21692993	0.44480327	77
0.93178546	0.62546533	50
0.33685392	0.034911394	92
0.41166574	0.88905716	94
0.09679544	0.34470573	94
0.9705662	0.60153997	21
0.54799795	0.12775841	21
0.37407318	0.8652316	94
0.4215696	0.83274144	98
0.057947394	0.70877177	52
0.328133	0.46496016	99
0.4010954	0.8447715	17
0.8716587	0.5106643	54
0.9081874	0.52489537	77
0.69990903	0.10325233	77
0.3353639	0.5395292	61
0.5470422	0.5920806	51
0.72135466	0.20095152	53
0.419991	0.8288781	76
0.5844225	0.31433997	53
0.3927861	0.3371854	98
0.38607776	0.52279496	74
0.6141353	0.38171646	49
0.9819374	0.5674855	49
0.38769665	0.39113232	75
0.34644318	0.413509	76
0.858649	0.50485486	64
0.09740549	0.6540965	64
0.56172836	0.75971055	59
0.40042582	0.870475	50
0.4123056	0.52581817	97
0.34177244	0.16298144	99
0.6161646	0.8203998	79
0.40461165	0.51363915	69
0.37541187	0.8501386	40
0.74573016	0.045922786	49
0.72520244	0.18557249	80
0.1724861	0.6864551	3
0.13988954	0.6859025	38
0.39748836	0.61170864	84
0.45906204	0.6750429	81
0.9781724	0.5511132	61
0.40186188	0.18893355	99
0.664845	0.7499147	72
0.7076394	0.3902094	50
0.9179119	0.4893321	71
0.5932745	0.45023257	81
0.61954075	0.9224947	96
0.7259686	0.9108499	73
0.13911612	0.41477403	76
0.69206446	0.79994243	79
0.40066126	0.15561362	55
0.7197735	0.096852206	79
0.70848984	0.10607381	22
0.09235489	0.6232899	21
0.7192365	0.342239	86
0.6125082	0.86887044	55
0.9213293	0.62799287	47
0.36834505	0.17401122	28
0.57053334	0.32168046	55
0.60815495	0.84273875	71
0.45656765	0.15782101	32
0.71132237	0.41321865	39
0.7382973	0.19574589	57
0.6782165	0.15269244	51
0.1028963	0.66574514	62
0.33570775	0.38300833	59
0.6622902	0.16697752	66
0.62350756	0.3224063	83
0.21896318	0.3838265	98
0.35707888	0.8463014	61
0.720801	0.41424438	89
0.3632244	0.66407067	76
0.58693236	0.7666517	99
0.4392735	0.551976	26
0.4460473	0.7317403	78
0.9063661	0.5045256	72
0.764995	0.15306033	1
0.8980374	0.60431504	70
0.73860484	0.175499	75
0.48551962	0.68403375	59
0.70883447	0.10999308	64
0.3630623	0.8658398	22
0.21851581	0.32437345	63
0.30542266	0.8716175	66
0.6251068	0.11028358	95
0.9869008	0.59408104	51
0.47971883	0.115434825	98
0.61151385	0.065534316	65
0.49846965	0.56979096	74
0.72685784	0.14088759	74
0.08598928	0.6349844	73
0.43545458	0.577837	66
0.4428233	0.1232328	95
0.9283672	0.57985425	66
0.3494151	0.018376477	98
0.22772084	0.34598047	28
0.6403782	0.8364563	56
0.6957201	0.48065042	51
0.45153546	0.15781644	99
0.3084414	0.87003607	17
0.64708334	0.482901	67
0.13708897	0.32971826	59
0.45796353	0.7799197	90
0.35631388	0.42695263	66
0.75007296	0.15665153	75
0.61586165	0.18461455	63
0.58453596	0.3784965	78
0.6783634	0.49896467	74
0.41518962	0.7460261	61
0.639478	0.8410071	70
0.65299845	0.3045618	55
0.4636334	0.5605717	84
0.0738276	0.44149044	43
0.68930686	0.9362832	59
0.29962727	0.06783659	51
0.42801332	0.8045597	56
0.18151379	0.6845695	95
0.47074792	0.14675586	45
0.68262595	0.7013841	49
0.5990081	0.6255355	63
0.660931	0.84030163	56
0.3013056	0.94381034	61
0.21105558	0.58692646	76
0.68753815	0.47538376	76
0.36849847	0.9412105	99
0.58500427	0.16510484	38
0.34705004	0.39515078	87
0.35224444	0.48780113	47
0.45813254	0.080901675	64
0.091739655	0.59192866	66
0.57464105	0.31293795	75
0.690804	0.34985188	37
0.72395927	0.07452639	96
0.08759544	0.43234184	71
0.064088985	0.40049997	47
0.3905873	0.9122884	95
0.34955716	0.95155394	44
0.36791274	0.13530752	93
0.64532036	0.74883515	68
0.51618344	0.597342	62
0.64336014	0.74725765	88
0.4390831	0.40836948	51
0.60557336	0.7877822	85
0.8174791	0.46683934	55
0.5118644	0.69083905	65
0.3261416	0.40885177	10
0.51290494	0.67887235	47
0.4550304	0.14033231	98
0.1678267	0.31238258	91
0.5197069	0.14409222	16
0.33359125	0.8576008	99
0.3410542	0.33439767	38
0.72688806	0.012665669	99
0.6861495	0.8113173	47
0.69678617	0.9214703	36
0.045451704	0.3263903	40
0.04553527	0.6766697	98
0.6305688	0.8455097	86
0.3704734	0.7245575	87
0.5302863	0.7094123	85
0.9637289	0.6248452	32
0.7287254	0.048005342	92
0.17770974	0.3881936	39
0.5979182	0.85946167	9
0.08039623	0.3703515	99
0.06740263	0.31894025	71
0.3004392	0.9811021	40
0.7483192	0.87720525	99
0.45283762	0.48212245	9
0.71011275	0.38160738	56
0.33154806	0.90242314	20
0.36707434	0.40068868	68
0.2621939	0.66129017	36
0.3251134	0.7985337	75
0.38962543	0.35096812	72
0.2964292	0.93952847	62
0.46612927	0.37021384	64
0.30863303	0.86989164	28
0.48289204	0.14353716	63
0.5642597	0.4749327	71
0.6933584	0.93241334	57
0.08012806	0.71624357	43
0.3211556	0.023932843	99
0.90459704	0.60594815	75
0.55122876	0.64467347	46
0.36805657	0.38855085	95
0.7690163	0.103914894	74
0.07377205	0.34371215	70
0.40636253	0.54442376	64
0.1104971	0.30151895	34
0.35350397	0.99248904	59
0.32802188	0.7805128	60
0.65118456	0.72142476	79
0.9719442	0.5391229	95
0.71844244	0.9096878	52
0.63297623	0.32033464	51
0.73159057	0.5095892	64
0.2914603	0.057880558	99
0.8335115	0.49606854	95
0.55384034	0.34874493	31
0.043915782	0.6235842	97
0.05867658	0.6257524	56
0.7425348	0.83631575	62
0.60749954	0.8699455	54
0.21891318	0.5835285	76
0.35521555	0.8122504	43
0.33417708	0.055275228	49
0.94704807	0.5564744	69
0.3196937	0.7451803	31
0.4037948	0.16294368	70
0.36920094	0.9199357	61
0.62646556	0.7115845	85
0.6773447	0.42993477	98
0.061195172	0.3382628	32
0.82077795	0.5199751	73
0.425462	0.4781187	55
0.5288888	0.43919703	69
0.36730912	0.13651845	99
0.6779922	0.0655672	73
0.48923117	0.66843164	40
0.38799456	0.17785059	74
0.8606632	0.43173695	8
0.5285215	0.5673012	58
0.19380412	0.63217777	71
0.12292966	0.3089048	59
0.33003306	0.96348655	63
0.7248494	0.3951946	58
0.36270338	0.40113312	1
0.714931	0.0005130701	58
0.4687031	0.12361498	68
0.64317393	0.054925755	43
0.60193586	0.43597236	81
0.30919844	0.9351858	50
0.9760146	0.59288603	39
0.16282822	0.4337764	96
0.12337658	0.6946025	62
0.5418439	0.6061313	91
0.70198274	0.15481575	98
0.21694037	0.40079656	18
0.4162454	0.8809587	65
0.47883224	0.69470304	51
0.7208618	0.037810426	91
0.58347213	0.31650972	63
0.79384	0.5822008	64
0.8840961	0.5853707	58
0.8402694	0.4671073	63
0.7777409	0.55510813	98
0.62566763	0.09439637	61
0.56017596	0.8794198	65
0.10812261	0.6166668	20
0.51935554	0.5310689	95
0.41891918	0.16641572	75
0.7000369	0.9193531	74
0.42838547	0.06850335	51
0.7354161	0.096421815	54
0.64812243	0.7460363	86
0.6092254	0.46709657	47
0.25741628	0.65736324	76
0.1723319	0.6989903	63
0.7274539	0.09067761	74
0.49395034	0.57105535	79
0.5594162	0.6781755	82
0.49856833	0.67707306	83
0.63663125	0.048912093	99
0.72548926	0.38436437	62
0.35636163	0.5009944	37
0.030186394	0.68748695	76
0.59021854	0.16072488	97
0.32178396	0.4768768	96
0.3693646	0.41539732	46
0.4543327	0.08542189	50
0.7237803	0.8806352	57
0.27922207	0.65582603	49
0.37755525	0.87998664	57
0.35416642	0.0519451	59
0.055221047	0.3875428	54
0.84922135	0.51834863	47
0.71897286	0.33985355	40
0.10432282	0.29282328	39
0.9144005	0.5391972	57
0.6587349	0.39511868	57
0.5912732	0.118456595	86
0.4116039	0.52894104	58
0.18348813	0.6712105	87
0.6851923	0.37343383	80
0.09163228	0.36066645	4
0.1719222	0.5812782	99
0.52099454	0.40020943	62
0.94313186	0.538403	67
0.73048306	0.8310652	37
0.24661884	0.39931378	67
0.53168565	0.61092645	53
0.4165056	0.077310815	65
0.94732904	0.62563646	63
0.31210622	0.38206133	68
0.39161396	0.43551078	53
0.93629885	0.63432604	60
0.5927927	0.6004476	88
0.66638434	0.16459624	74
0.64418954	0.14589852	65
0.46644697	0.39867947	98
0.86726195	0.57811475	69
0.31941068	0.3671007	66
0.7349341	0.8588672	76
0.3520193	0.054398805	74
0.4200535	0.5662524	77
0.9291252	0.5268163	79
0.35727242	0.6601433	50
0.6429157	0.73233324	99
0.7781441	0.08322105	50
0.40025893	0.88650155	68
0.41809255	0.36699554	68
0.69303495	0.79742444	47
0.39439932	0.12564991	55
0.5650776	0.39903498	57
0.6630809	0.36554703	1
0.039760493	0.6510707	72
0.7244178	0.12900989	4
0.8543016	0.5625533	37
0.31129164	0.07542082	42
0.5230378	0.5453203	92
0.3521321	0.027601428	41
0.31249347	0.103601955	73
0.6178516	0.36209953	62
0.12986359	0.6686885	97
0.06849839	0.6341956	64
0.40961573	0.5813193	95
0.21738355	0.40164384	57
0.57793754	0.22746772	99
0.6450023	0.82850355	6
0.08846574	0.31883028	39
0.3551291	0.971502	97
0.105845764	0.65756977	64
0.22971396	0.72676814	75
0.8906515	0.55036676	77
0.089169234	0.72509325	69
0.33385167	0.5405805	99
0.59178704	0.8059731	83
0.415599	0.3510044	23
0.4093557	0.3764206	63
0.123819895	0.32792726	99
0.2198994	0.39431605	75
0.6835853	0.42477313	96
0.18901873	0.63407606	65
0.6543829	0.17030106	80
0.3865543	0.7375853	35
0.39761397	0.20170945	58
0.66674066	0.8784533	95
0.5652832	0.38661548	46
0.6582372	0.3238747	59
0.41138616	0.5077485	99
0.44184706	0.5513727	65
0.77603966	0.5151146	79
0.6815836	0.7453584	74
0.3997619	0.31970304	71
0.04239213	0.37615168	51
0.5148872	0.70942765	50
0.36267057	0.84783506	27
0.60669565	0.3689008	52
0.4559509	0.19500235	45
0.7533126	0.14415689	75
0.6653064	0.42843604	98
0.6241562	0.34540442	31
0.3513097	0.7418844	71
0.36941278	0.850262	16
0.284458	0.76590055	73
0.072237276	0.7177386	72
0.44578797	0.09391103	32
0.40340754	0.110616766	99
0.6906524	0.8987461	70
0.30677482	0.5401979	73
0.36342767	0.95344913	23
0.7474636	0.3400999	81
0.34338537	0.9749689	58
0.031633865	0.63515764	98
0.6790005	0.18690397	90
0.7059663	0.84084225	62
0.6783568	0.87295216	32
0.13554904	0.41902366	73
0.60610527	0.086591534	20
0.3176307	0.35584828	96
0.09130223	0.30013368	38
0.73962975	0.07681552	88
0.29700053	0.95770496	99
0.6055576	0.41554064	79
0.69164616	0.3375833	64
0.17736737	0.3820909	89
0.36753854	0.9275395	99
0.88760823	0.48893586	50
0.4399382	0.5554741	68
0.89068484	0.6120209	39
0.45435402	0.6908789	68
0.64732015	0.41613775	89
0.29874837	0.8054553	55
0.6279593	0.37791628	20
0.39467508	0.9467682	97
0.47821885	0.6344436	62
0.7122005	0.057489946	96
0.52288586	0.7169863	71
0.12806593	0.602588	64
0.64659476	0.360801	52
0.3598094	0.17369772	87
0.70962197	0.12556721	98
0.36004326	0.9835846	93
0.09140591	0.7073398	54
0.673296	0.79977506	83
0.36041465	0.93224305	74
0.2970867	0.9099107	63
0.36825907	0.9842848	45
0.65419245	0.8451709	35
0.6238983	0.3435486	58
0.52744263	0.4176067	62
0.74510837	0.07177733	60
0.0964149	0.67144763	63
0.59081703	0.6338264	60
0.6323365	0.066483155	55
0.48976645	0.118113816	32
0.3512887	0.3692224	38
0.20421888	0.42846686	62
0.7744461	0.09056448	63
0.52480286	0.7019727	99
0.1545673	0.6807668	17
0.7939309	0.5923878	56
0.25038898	0.5857028	61
0.72873765	0.35169747	88
0.37072298	0.15931897	81
0.65300447	0.836043	44
0.6879955	0.7250589	74
0.725874	0.39867532	58
0.59266526	0.8907269	84
0.3022885	0.9441847	66
0.9287005	0.5798865	83
0.4194591	0.320324	50
0.05706893	0.6214837	89
0.12828371	0.4605795	44
0.6705778	0.31114537	63
0.4109002	0.42695698	62
0.15060437	0.6938291	69
0.17111413	0.5659226	78
0.97967964	0.5806481	85
0.8292824	0.55015403	47
0.023212833	0.66878337	41
0.637646	0.40315083	68
0.092293866	0.4401729	84
0.42140818	0.11652096	68
0.6041662	0.12294561	58
0.14818789	0.35719478	99
0.18451071	0.4030084	99
0.3472758	0.76194745	51
0.28441983	0.8005874	28
0.049758572	0.3313071	64
0.58032584	0.8654664	70
0.35604703	0.37931773	80
0.4610749	0.5935123	38
0.7326116	0.015942287	57
0.6372544	0.40612975	72
0.5669393	0.645178	89
0.54407	0.61456007	69
0.55231214	0.57629484	25
0.6507635	0.7469689	12
0.43820566	0.74684554	99
0.6630438	0.059783574	52
0.41223082	0.43039578	71
0.7885951	0.5712749	62
0.469424	0.20278141	83
0.12837006	0.59378856	64
0.28907335	0.06694699	65
0.48475146	0.6424194	98
0.9575761	0.5553384	93
0.1374485	0.5782959	68
0.51485103	0.5439761	64
0.69828236	0.08537409	48
0.07282491	0.6540633	75
0.041496597	0.63146853	58
0.50804585	0.52999717	76
0.3684943	0.38140586	54
0.3590312	0.36870527	6
0.76686287	0.49571624	71
0.37809217	0.13017415	58
0.3251116	0.98480225	65
0.3469075	0.09731904	93
0.35938296	0.36483347	73
0.5503717	0.12258907	62
0.046323523	0.6512906	38
0.057515986	0.40646014	98
0.10718028	0.39320314	16
0.7227961	0.42687654	27
0.35906962	0.88138455	97
0.27504924	0.64404905	64
0.7124745	0.07457075	83
0.41154096	0.85459065	99
0.1198706	0.33121967	64
0.48496217	0.39619008	32
0.8820432	0.55656385	27
0.1716887	0.42144385	74
0.43780398	0.18744227	52
0.8496867	0.5142505	70
0.07860651	0.6393693	85
1.0	0.59144735	83
0.102028325	0.32955	68
0.39850295	0.4226757	97
0.5274875	0.54120845	98
0.11710215	0.32697785	62
0.7450811	0.37561953	82
0.39191642	0.8752431	58
0.17608202	0.366844	68
0.70729774	0.14612134	79
0.7591785	0.50932556	69
0.3944754	0.41027606	48
0.36200288	0.8647946	67
0.10093676	0.30701545	91
0.3703558	0.83006656	70
0.37564677	0.4365919	44
0.4241955	0.84541154	60
0.5708941	0.5849427	67
0.07518109	0.671706	89
0.37180611	0.020279946	83
0.21379638	0.7083718	56
0.74766177	0.024632493	86
0.121535055	0.3355885	17
0.56201816	0.14461093	75
0.5880756	0.6438369	54
0.69071835	0.072857305	63
0.03846817	0.36722067	24
0.347244	0.8270332	80
0.33480445	0.9282116	51
0.57495356	0.11711654	38
0.17065002	0.7205968	99
0.72945076	0.028749023	73
0.5812217	0.58491945	99
0.60755223	0.4254498	63
0.57728624	0.18103814	89
0.37236062	0.34095523	1
0.401081	0.858655	89
0.106611915	0.604489	68
0.5801823	0.37163168	60
0.75482225	0.84117436	15
0.55336165	0.60553974	89
0.3219168	0.9551771	51
0.06802904	0.7162443	59
0.40331104	0.771644	44
0.37693405	0.8491035	99
0.91250396	0.6078742	13
0.41943684	0.0898416	60
0.1728973	0.35427186	62
0.68922883	0.936741	67
0.59357166	0.6548487	50
0.7251765	0.8597195	58
0.72189397	0.77408403	56
0.9628169	0.59776515	58
0.40133563	0.44835302	40
0.6975607	0.8774381	44
0.07224366	0.4121131	51
0.80774665	0.5725662	88
0.08815636	0.2900018	34
0.7020856	0.11978649	47
0.53448087	0.6467056	83
0.46575078	0.16932943	80
0.32642284	0.504375	72
0.48379636	0.6190223	34
0.4065092	0.6487792	76
0.7294161	0.40449935	51
0.7631353	0.13517523	75
0.6297882	0.8319149	80
0.04551796	0.3353635	68
0.37359953	0.43593836	43
0.75846916	0.50592077	50
0.36678275	0.34266868	63
0.089623265	0.31104732	95
0.4558836	0.5772237	37
0.5660138	0.17129827	99
0.21892218	0.33280194	96
0.09960102	0.3756782	57
0.11194909	0.36533162	66
0.08550113	0.38773227	58
0.5781305	0.21291392	28
0.2942257	0.9578748	43
0.3162387	0.9547768	80
0.25012913	0.66287565	76
0.6561688	0.740128	55
0.33976594	0.8266514	83
0.07398196	0.35420114	44
0.42609844	0.8336887	30
0.73844767	0.828706	94
0.38238513	0.89342546	18
0.7415755	0.8889227	46
0.38184062	0.35799068	63
0.13713618	0.43077415	48
0.22411382	0.71493137	66
0.23828806	0.6004023	62
0.03767498	0.40077722	94
0.7319053	0.86476374	56
0.4016943	0.8367737	58
0.6141269	0.34596717	43
0.4647576	0.43146366	64
0.51949257	0.6287301	64
0.3902186	0.07371027	22
0.34245348	0.47325307	72
0.5695347	0.65465456	79
0.90300834	0.56077677	59
0.7198854	0.35999906	67
0.045078676	0.6594447	20
0.62299335	0.3336357	69
0.72996986	0.77236754	95
0.9199971	0.6287669	55
0.71771467	0.0	48
0.3712649	0.5181945	47
0.8010436	0.53455347	91
0.39372736	0.08586249	70
0.6619171	0.09114514	74
0.32247463	0.8705019	98
0.11693501	0.40120712	82
0.4180003	0.46039176	95
0.4147453	0.76303685	96
0.38792983	0.87582415	98
0.41688123	0.8156135	1
0.43904823	0.5827389	95
0.6634901	0.8763144	68
0.36531723	0.8914268	25
0.7291842	0.30957428	54
0.51599854	0.64329624	38
0.35101667	0.5154005	47
0.65745777	0.16070932	6
0.5681803	0.6294509	70
0.46358815	0.6670097	60
0.16945061	0.7072123	65
0.15855223	0.6821747	95
0.117067955	0.329939	72
0.4644352	0.17481695	64
0.036358304	0.35465327	17
0.41189256	0.7549066	96
0.34111938	0.062455796	62
0.38413626	0.8420999	66
0.763293	0.13290127	45
0.15066698	0.68780506	62
0.63329136	0.82458043	0
0.73260975	0.7744542	62
0.17548837	0.35837033	47
0.8755694	0.6386876	40
0.32985166	0.9642722	99
0.52860165	0.13063361	77
0.39885598	0.52139765	77
0.87178487	0.5433792	62
0.13693483	0.4445656	88
0.3854258	0.5420107	53
0.38955942	0.8006058	57
0.42854473	0.7884536	51
0.5601486	0.54924566	78
0.56993353	0.3093359	62
0.3675494	0.48745388	63
0.7723969	0.5171169	83
0.1330296	0.6143326	69
0.22251888	0.58402795	86
0.37505117	0.06811903	58
0.4186705	0.59832996	22
0.9108284	0.56430155	51
0.18521404	0.3282086	60
0.48926055	0.67062485	54
0.3296038	0.038956963	33
0.659484	0.19185081	64
0.6379216	0.48712805	63
0.48018456	0.57106274	97
0.73558414	0.13349983	93
0.5270753	0.60828	98
0.9833671	0.6117068	55
0.6116993	0.35777012	63
0.41687235	0.5668107	63
0.37713385	0.90120196	97
0.04665841	0.3928453	3
0.6942372	0.74841446	51
0.43519557	0.11463354	98
0.4085626	0.39761242	73
0.152638	0.64463913	89
0.36334616	0.35526577	68
0.66444135	0.3988794	64
0.2640073	0.7694569	75
0.35877988	0.33164465	97
0.4649816	0.1781799	75
0.06458826	0.658166	54
0.33805075	0.90290874	95
0.67252314	0.36149493	66
0.0121413395	0.67211896	56
0.7369796	0.5064651	74
0.489768	0.65149564	65
0.41024184	0.79140925	17
0.32771194	0.80533046	46
0.52614594	0.6498461	94
0.92949975	0.5873328	17
0.1753963	0.64670014	63
0.17819758	0.7037904	29
0.59112287	0.097613014	83
0.59491	0.887098	73
0.32329535	0.8388001	89
0.94159967	0.6021196	65
0.4187074	0.108123206	46
0.5356357	0.4073484	67
0.6553483	0.17024453	55
0.60399663	0.16456662	44
0.13219662	0.38228878	76
0.6367952	0.46955696	50
0.6316767	0.35711414	17
0.52813625	0.12919314	62
0.2101128	0.61089045	98
0.46008515	0.35758075	99
0.39990506	0.43420795	97
0.7937822	0.51406217	43
0.4099378	0.80768853	49
0.28474438	0.056163367	68
0.8175349	0.6040761	62
0.47201374	0.39554107	1
0.8879556	0.61645687	84
0.6786836	0.46445584	49
0.6015772	0.83125234	56
0.6671207	0.90485203	53
0.9583984	0.58292395	72
0.6009934	0.8152066	85
0.30467325	0.06150142	73
0.57290965	0.87751836	99
0.69332933	0.08088646	55
0.7115021	0.09990654	67
0.34556407	0.87107617	35
0.59688103	0.6065064	51
0.33758005	0.9452772	64
0.5710395	0.40767542	64
0.120888695	0.6994596	64
0.6392063	0.89338565	93
0.714291	0.13618612	96
0.05183636	0.4066368	47
0.16673602	0.326528	59
0.7010837	0.123888515	45
0.7176385	0.10462531	69
0.96542794	0.59353423	62
0.7430032	0.16539116	66
0.71253353	0.16301094	51
0.45416886	0.40387854	40
0.48762295	0.6692672	63
0.21975963	0.38366568	98
0.28577852	0.7687078	57
0.48851743	0.113297604	59
0.4367581	0.7470814	67
0.37552825	0.42487508	68
0.22840375	0.62024575	67
0.16729076	0.4305404	58
0.55280024	0.67432976	72
0.6078048	0.77817196	99
0.48901626	0.11414255	38
0.69899136	0.7809022	9
0.35342842	0.104191065	44
0.79044974	0.5589216	99
0.9045527	0.5043853	68
0.65254796	0.8258145	83
0.19252852	0.6927785	66
0.07309157	0.4024144	51
0.13560879	0.62199414	69
0.43997237	0.43634316	8
0.27307573	0.7785911	64
0.99739325	0.5902192	97
0.74800587	0.36662677	90
0.40191433	0.12253508	68
0.18672518	0.5611341	48
0.03526518	0.65597355	79
0.88550776	0.5038715	82
0.70147663	0.067199655	56
0.3320007	0.47139853	49
0.5742055	0.5862506	37
0.4540634	0.4152196	75
0.21831404	0.37708366	48
0.38220868	0.43083808	18
0.44107985	0.12548321	62
0.66512334	0.4609865	73
0.35859022	0.7171631	88
0.9270893	0.5586107	91
0.45281976	0.105929755	45
0.6865785	0.79722404	62
0.3485466	0.9267824	43
0.31861457	0.9297007	29
0.46529594	0.41036186	71
0.10438152	0.4221049	67
0.7005035	0.0002811777	22
0.64116937	0.33013222	86
0.6802432	0.8720774	63
0.72100043	0.14432941	59
0.8845714	0.4523739	66
0.16052935	0.37442806	64
0.34478638	0.93197685	51
0.2608393	0.7666015	68
0.34190875	0.86754304	15
0.6381678	0.3527057	69
0.7965119	0.58196205	34
0.40143096	0.041288864	43
0.74375814	0.33108822	86
0.44821543	0.72768635	73
0.2139836	0.61250716	99
0.38623518	0.11105286	53
0.7111569	0.92921984	79
0.4257598	0.7790035	63
0.06156023	0.4105009	57
0.7059302	0.88684213	63
0.073347785	0.37720406	58
0.33230242	0.07853485	98
0.22596796	0.61675704	91
0.6872246	0.18331374	94
0.54935324	0.41726562	61
0.3002743	0.81964564	45
0.3759623	0.3592008	54
0.7378778	0.19686474	47
0.6568992	0.38531065	97
0.26397112	0.5800708	77
0.37259817	0.7406933	75
0.37003154	0.098843135	50
0.88267726	0.49735162	56
0.69007903	0.093169115	59
0.38155395	0.15350227	20
0.04321065	0.6599431	66
0.04349234	0.70923173	53
0.54727995	0.55475765	63
0.67209667	0.13244075	68
0.18301785	0.4552315	88
0.73483276	0.08754606	76
0.5892147	0.17259464	79
0.5482162	0.58294725	58
0.8846724	0.6276301	64
0.9429549	0.598551	74
0.68888336	0.13414112	69
0.48558474	0.14223331	71
0.535082	0.5998327	67
0.8771075	0.5162224	91
0.36160582	0.07778131	11
0.41831312	0.8412535	99
0.59864235	0.12512015	62
0.70397985	0.15958594	48
0.65347147	0.877208	57
0.31008074	0.4384159	94
0.21201879	0.662359	51
0.32056028	0.51722056	98
0.62657034	0.9239276	58
0.19103464	0.37301722	56
0.6552232	0.8927568	64
0.35619086	0.12265485	48
0.66798323	0.8268717	57
0.68698645	0.30653128	83
0.7161912	0.07863125	95
0.45629996	0.6779594	96
0.31061378	0.070977226	32
0.51590353	0.65126896	52
0.8056673	0.57287866	84
0.55575585	0.18743424	63
0.79448885	0.5161162	66
0.40814504	0.39435372	93
0.3628065	0.14973782	61
0.746958	0.14666703	99
0.42880714	0.47839805	35
0.5831974	0.78851324	88
0.6677363	0.43966857	61
0.353335	0.94661635	31
0.5736878	0.46445057	20
0.15201555	0.6622393	42
0.096623816	0.49941832	64
0.055522785	0.6674692	84
0.40129572	0.12615986	76
0.10569582	0.29182625	80
0.38793412	0.8391032	50
0.6525643	0.4254937	52
0.7566326	0.37037635	90
0.5415545	0.65347266	69
0.42126834	0.71253806	58
0.3724989	0.749697	98
0.9000499	0.5832176	99
0.48236808	0.15357745	65
0.7359245	0.16976815	82
0.35715166	0.3301876	47
0.1718625	0.5626984	72
0.70136595	0.1000384	74
0.5799696	0.75622934	72
0.20674026	0.3677232	15
0.62166715	0.71708786	36
0.41925308	0.13222125	33
0.6468802	0.1462353	66
0.56326497	0.4003966	22
0.20970571	0.6618729	70
0.5630165	0.13699605	79
0.36362243	0.046884	51
0.3325962	0.9165477	95
0.8627392	0.43618852	52
0.709658	0.07224071	94
0.37510008	0.015992226	58
0.46337917	0.16956969	76
0.19476016	0.7277815	56
0.36439428	0.11273568	99
0.79933196	0.5653759	98
0.39714727	0.5449325	97
0.64997303	0.3096924	61
0.37929848	0.424795	58
0.7160829	0.83096945	99
0.5674175	0.4179461	71
0.3599254	0.39238617	49
0.32652596	0.41031253	53
0.18707572	0.38006577	50
0.66175705	0.4470003	39
0.8877305	0.6319886	89
0.3616376	0.6202723	88
0.96405435	0.5470517	64
0.70466137	0.1515353	99
0.3936688	0.82945675	44
0.08785156	0.6679949	15
0.38871065	0.34432885	81
0.053021897	0.6578038	87
0.46904847	0.087110616	99
0.3259399	0.92237616	65
0.4530793	0.4165929	45
0.4894241	0.4217914	98
0.4429505	0.050805554	99
0.25302368	0.3989123	95
0.5605417	0.85101265	56
0.4294246	0.7668777	64
0.108354375	0.6239687	41
0.34700328	0.3227699	41
0.34594288	0.8737208	10
0.6071654	0.8919013	35
0.2874309	0.9331801	58
0.5254186	0.1501696	97
0.8658798	0.43654075	27
0.3570869	0.36047223	56
0.65284294	0.91976154	46
0.9133297	0.5522489	79
0.60529053	0.76794285	47
0.3955108	0.81532526	19
0.6292016	0.414749	74
0.8550028	0.44088474	87
0.68299496	0.39450622	99
0.5789688	0.36743972	45
0.5677402	0.18984193	64
0.3372439	0.009339011	82
0.612286	0.830832	71
0.931907	0.5974798	62
0.7541703	0.48727715	89
0.68638635	0.9068678	77
0.7224995	0.9115887	64
0.7081481	0.35237277	95
0.14586946	0.65161306	78
0.3885206	0.07097121	60
0.8959305	0.61277956	27
0.64279914	0.46467814	88
0.41070396	0.7677027	50
0.67413604	0.4012046	43
0.33606076	0.08470974	94
0.67546517	0.83662784	99
0.6616615	0.3859883	70
0.11285372	0.39629525	99
0.18294722	0.62574583	38
0.66080475	0.1645977	49
0.16322479	0.67588663	63
0.8223834	0.48362008	64
0.8495683	0.6234195	65
0.39038298	0.48322806	83
0.43577927	0.586951	90
0.47535738	0.102320366	72
0.67355937	0.69590896	39
0.38639092	0.8378564	73
0.40223107	0.89958894	41
0.54612833	0.6534815	75
0.68844813	0.10417917	59
0.2811291	0.81065524	54
0.4885387	0.6030733	41
0.67752683	0.40857485	47
0.31253228	0.3524498	17
0.40734342	0.8612039	96
0.39344922	0.43145007	52
0.23679656	0.6027207	62
0.4622707	0.5944707	40
0.91355807	0.5374536	95
0.04488226	0.32985777	95
0.09795234	0.44496873	82
0.7101062	0.8726502	74
0.74698764	0.022967605	40
0.4605149	0.11032193	35
0.42185503	0.77388555	53
0.73213255	0.058529064	64
0.19451691	0.6807721	95
0.6832073	0.38934752	48
0.741982	0.07397203	42
0.54322416	0.35249102	77
0.41908103	0.64999765	82
0.584693	0.41835767	73
0.36604515	0.38667125	99
0.36056635	0.08492602	65
0.14820223	0.46499804	54
0.35587573	0.7823739	80
0.6905546	0.3803018	64
0.54484004	0.6120669	56
0.13226703	0.3659057	99
0.14383744	0.5998903	82
0.38882306	0.37012905	40
0.5324113	0.57042426	63
0.69477445	0.3701972	97
0.7116374	0.17821257	81
0.15625374	0.39328375	67
0.13803719	0.59172064	33
0.38904187	0.16906977	79
0.33718774	0.16793314	32
0.59464276	0.46461582	76
0.155321	0.6555207	53
0.43961772	0.8027944	93
0.76137525	0.83675903	75
0.074422814	0.66881907	55
0.724251	0.06334399	54
0.56570816	0.43592784	65
0.5143092	0.7193174	21
0.06847824	0.6314962	85
0.25278553	0.59015566	98
0.68619937	0.90888876	73
0.8022349	0.5306305	54
0.1613853	0.31376192	96
0.3601335	0.048263688	53
0.90281355	0.5494609	43
0.096335106	0.49504083	28
0.3148491	0.092544146	99
0.3441994	0.53495777	70
0.4520146	0.5914772	62
0.2316098	0.3720445	68
0.62005174	0.3958861	23
0.36437926	0.39530092	64
0.39794365	0.8859495	3
0.6127726	0.81336606	97
0.5655126	0.36764768	46
0.4119472	0.7986556	53
0.4092335	0.61021245	66
0.36760202	0.9105011	98
0.91499954	0.6140218	66
0.51372904	0.6214975	72
0.38631433	0.6132461	53
0.13116634	0.49588874	95
0.2934878	0.066395	56
0.41175547	0.80548954	62
0.7400841	0.8124632	88
0.4665639	0.6963974	45
0.7490767	0.51266307	23
0.614143	0.79288155	76
0.553541	0.13433658	41
0.9804981	0.58314496	71
0.32802227	0.878039	32
0.32632408	0.91811657	58
0.89563483	0.59815997	54
0.6108997	0.7635035	56
0.39380765	0.81109744	47
0.41245496	0.08180787	50
0.7057326	0.38593248	97
0.102856405	0.34530586	43
0.34219345	0.50844723	66
0.6562382	0.33947325	80
0.32025993	0.90207475	93
0.54012764	0.117963344	59
0.48130697	0.117284186	58
0.5773179	0.5938246	40
0.9770742	0.5946568	93
0.48010084	0.22002086	51
0.6622306	0.8743482	51
0.6417424	0.42436633	97
0.23269662	0.3897136	35
0.5967702	0.47849515	93
0.11110955	0.686473	82
0.6807664	0.50221235	65
0.5056117	0.5232902	45
0.6217127	0.8450601	71
0.37732664	0.1393604	64
0.65756357	0.09340505	84
0.42872408	0.7206445	99
0.57415676	0.42013216	44
0.45547268	0.47451934	98
0.09751385	0.6621498	91
0.5763555	0.15977943	20
0.53516287	0.5975245	99
0.44820145	0.11401931	29
0.49460113	0.6878616	70
0.40296566	0.78410524	95
0.31490755	0.34971723	72
0.45631912	0.37684825	63
0.35133192	0.48874924	40
0.9175595	0.5820857	50
0.7568437	0.50385267	5
0.33183298	0.9917933	58
0.6263398	0.33071053	67
0.7252965	0.3630291	73
0.079549104	0.6822487	46
0.658902	0.40755865	93
0.3618473	0.62562704	50
0.69004613	0.17359631	71
0.615898	0.7452397	70
0.61745274	0.44252756	34
0.56664515	0.43503332	54
0.326452	0.1258991	55
0.41971755	0.416986	37
0.580668	0.8816382	73
0.100096196	0.5810465	64
0.20340982	0.3761916	73
0.46919185	0.36476374	99
0.6960502	0.39011368	72
0.65808797	0.43954659	96
0.2614774	0.7760982	54
0.26305938	0.6464592	17
0.53980726	0.59477895	99
0.37694287	0.788507	77
0.7200256	0.8225856	99
0.22888882	0.6386471	58
0.32261226	0.47311103	96
0.030670416	0.6909451	85
0.8356474	0.6124753	99
0.5690834	0.32092005	99
0.64749336	0.1913017	88
0.6292111	0.32579583	91
0.697564	0.05307625	71
0.5266089	0.6335357	83
0.59939575	0.8850876	75
0.1870621	0.36676562	75
0.9613105	0.5368791	68
0.7021954	0.3796034	44
0.65660214	0.8649808	57
0.60886073	0.34046733	90
0.40995067	0.06450963	44
0.712391	0.10535767	67
0.7248739	0.90732986	80
0.3481262	0.79191405	39
0.67777544	0.11544114	32
0.67327297	0.47687477	63
0.6903596	0.1631999	95
0.5266885	0.6084658	88
0.6358605	0.42239034	66
0.57279074	0.7598566	44
0.114630505	0.6781465	66
0.33931214	0.025719333	68
0.46507818	0.1718527	46
0.52815247	0.6352199	98
0.10187247	0.6502182	69
0.3536799	0.87528867	64
0.050362438	0.6740979	95
0.7142922	0.08056309	31
0.6060381	0.82258445	46
0.7311781	0.90582114	84
0.52945715	0.13859648	36
0.65919185	0.012916622	73
0.745826	0.14635341	81
0.11057629	0.40554088	55
0.20765112	0.43607002	91
0.4570933	0.37977946	35
0.74689925	0.05679442	95
0.00561689	0.6840079	25
0.6593868	0.484948	28
0.7784428	0.08476843	90
0.40504608	0.33031473	43
0.6811341	0.058961317	57
0.76005846	0.083053984	88
0.52701163	0.6486398	43
0.47286156	0.45129085	95
0.69200295	0.8035824	94
0.40718058	0.15168917	41
0.5466714	0.13576794	95
0.57771826	0.66265476	62
0.40135282	0.4023126	63
0.7162767	0.499717	85
0.7949903	0.46885833	36
0.08525386	0.6714567	66
0.52907723	0.5839893	64
0.15449859	0.44167995	61
0.62086487	0.7818044	42
0.2631331	0.59167784	50
0.6296886	0.8375151	85
0.42137372	0.20070839	55
0.10219938	0.49093106	95
0.9663755	0.61357576	48
0.37372452	0.093276456	75
0.48674247	0.6739725	84
0.7330376	0.34490237	60
0.32870325	0.9081388	58
0.08394403	0.6467407	93
0.44155225	0.3844024	53
0.63781893	0.40838444	76
0.46084982	0.39089707	99
0.61588645	0.18120533	59
0.42636052	0.053486522	17
0.4296065	0.5980203	74
0.92431504	0.5889568	40
0.16594175	0.62921625	98
0.73013055	0.07907123	97
0.6745926	0.12106535	67
0.32682362	0.40866044	68
0.34566823	0.34227833	49
0.45238712	0.47367698	84
0.31642917	0.5357049	98
0.41052645	0.13755073	55
0.6030982	0.12195975	85
0.3425135	0.38224193	94
0.5855069	0.89971095	57
0.67509615	0.20172492	43
0.37483627	0.5515873	58
0.64020693	0.06916669	57
0.93446445	0.5952181	69
0.34720707	0.17991292	68
0.41294196	0.3974351	77
0.76340455	0.5617957	82
0.7088594	0.034947656	72
0.38673258	0.05834721	32
0.32202	0.11005712	70
0.4691781	0.6449908	96
0.08897524	0.35619047	71
0.31264752	0.8319779	68
0.28577298	0.7730944	86
0.653681	0.4526299	54
0.5013148	0.66887856	49
0.35820198	0.7174213	8
0.033024568	0.6959398	55
0.7448675	0.0031095003	95
0.086429566	0.6298107	63
0.1347156	0.6903546	59
0.6429884	0.20129368	37
0.8898964	0.57034886	88
0.6923139	0.767585	55
0.5321733	0.6848788	44
0.35019448	0.90568954	62
0.3473	0.9312464	53
0.692133	0.16036783	59
0.5886033	0.79924065	55
0.37972596	0.35223532	75
0.23347048	0.7237464	66
0.9285775	0.60589266	74
0.12367247	0.39627403	48
0.45494676	0.72260076	81
0.4986022	0.6693679	44
0.2825682	0.9543662	74
0.31374446	0.05989809	61
0.7056991	0.7813096	67
0.8844024	0.5199906	60
0.3198683	0.9384137	42
0.68466735	0.04634337	58
0.7004663	0.33770838	50
0.5878662	0.787769	52
0.18325074	0.6723662	94
0.64671767	0.37767032	89
0.44619313	0.11044346	44
0.71428907	0.891683	51
0.47594866	0.44281667	67
0.70236295	0.38436052	54
0.8713625	0.54561335	67
0.16494197	0.67550606	29
0.6658966	0.1254851	63
0.4041486	0.48170364	44
0.7182681	0.77152663	59
0.36054936	0.09354554	63
0.6901811	0.057631318	63
0.699207	0.80896896	77
0.15938139	0.42295963	96
0.05770228	0.6064049	94
0.70435923	0.1416409	61
0.4215315	0.14415102	68
0.6672575	0.31292325	84
0.6415394	0.32528654	71
0.38491002	0.78237975	58
0.34230873	0.3665542	99
0.8562762	0.59385455	76
0.5614005	0.62142724	99
0.81983393	0.5335357	77
0.37147182	0.4905112	39
0.958932	0.5577848	64
0.10907723	0.4190204	83
0.60638046	0.37293255	91
0.9199443	0.5444975	76
0.5627232	0.5767112	85
0.6012305	0.78619426	66
0.6349004	0.0928776	97
0.39044768	0.5890147	39
0.5008374	0.64328325	43
0.72042644	0.44865644	64
0.32827178	0.9926209	22
0.65489525	0.34883425	80
0.13437103	0.38256684	44
0.6995419	0.033798303	74
0.08482988	0.6531057	61
0.533658	0.44212663	95
0.69470686	0.42089579	66
0.7360015	0.18401337	67
0.44566044	0.7289312	20
0.3909158	0.18805829	31
0.6740038	0.18942064	43
0.6178267	0.8202652	46
0.70959014	0.09096551	57
0.70774883	0.80675447	47
0.65975314	0.17208247	98
0.39720747	0.3650448	82
0.52160966	0.57868457	74
0.1650048	0.70466924	71
0.6120309	0.35778207	64
0.3056598	0.025958871	56
0.35252446	0.93616647	13
0.5514182	0.33329758	98
0.72512114	0.44981402	62
0.6373205	0.43475643	68
0.64550257	0.09125973	44
0.08449301	0.60330933	98
0.46100068	0.063621946	83
0.1957672	0.6764331	57
0.7125415	0.11855348	94
0.43330798	0.087882884	63
0.3680736	0.3786607	18
0.6663587	0.07684539	82
0.3545539	0.014429479	64
0.20844446	0.61519504	63
0.5631158	0.6056381	60
0.6298995	0.9011027	10
0.6924653	0.4377668	57
0.42263368	0.43921137	32
0.64052445	0.39076298	98
0.6058653	0.39380783	86
0.4367295	0.04809798	55
0.52384984	0.12313767	38
0.8940558	0.49316975	71
0.3085674	0.08058791	97
0.19241202	0.39063954	52
0.31561637	0.9175163	21
0.36370388	0.666824	38
0.59812284	0.58592236	71
0.5648397	0.42532003	45
0.19320478	0.63227	81
0.9549666	0.6108158	63
0.13581768	0.686727	79
0.56104994	0.6772704	65
0.08256399	0.6562717	63
0.40130085	0.7993729	33
0.113752924	0.35880348	90
0.6650891	0.84717774	65
0.3265239	0.7985736	4
0.36026913	0.15567827	87
0.32985866	0.5481575	88
0.32110336	0.3636385	1
0.1590373	0.46425512	76
0.31604597	0.4780399	76
0.024332456	0.65292174	64
0.3083651	0.05504972	76
0.6483578	0.7527588	73
0.06387546	0.62484324	47
0.16058616	0.46400192	87
0.071307786	0.6953059	56
0.7108774	0.084648184	40
0.3596356	0.3815013	67
0.54574025	0.59681344	64
0.7321304	0.055000033	83
0.63327044	0.13156958	46
0.58004904	0.5852467	80
0.75264454	0.8268204	99
0.8823335	0.61758757	63
0.48948708	0.63403124	54
0.40326977	0.79878664	96
0.19648279	0.6445188	77
0.6438001	0.42802736	77
0.9045492	0.6026983	58
0.75474316	0.07401634	64
0.3434955	0.94322366	75
0.34671995	0.3235213	1
0.41317266	0.7475702	68
0.35947925	0.77062416	81
0.39067173	0.5449185	47
0.7146932	0.88642013	59
0.51201344	0.61244315	99
0.38901415	0.79832494	34
0.4421158	0.08575608	74
0.8736022	0.5536637	68
0.13403712	0.3938038	87
0.43736786	0.47104925	44
0.81670094	0.4637926	46
0.6155416	0.3595654	55
0.17238706	0.42001465	98
0.582589	0.17840666	16
0.03293044	0.6737468	51
0.9414299	0.558316	65
0.18382758	0.3710778	46
0.4323703	0.17020315	64
0.26234826	0.64500374	75
0.36457145	0.34720206	37
0.63298154	0.8473937	99
0.57646495	0.76614195	65
0.9262278	0.59966844	46
0.9924714	0.6016225	76
0.6989083	0.8711004	74
0.20684554	0.60358566	64
0.5823353	0.6039001	87
0.8439403	0.5671299	49
0.57919395	0.16756512	92
0.72292167	0.14341925	83
0.29612428	0.9710828	27
0.56832266	0.6458524	98
0.050552495	0.6265833	37
0.4609379	0.06421729	41
0.529743	0.1395376	17
0.44122043	0.08353522	32
0.8558112	0.57091826	92
0.32973436	0.8997206	19
0.3848951	0.09060605	65
0.4374257	0.14269637	65
0.70109653	0.8354417	27
0.9367059	0.53569883	28
0.91998136	0.5137984	15
0.16752161	0.4150401	64
0.8965698	0.6183896	87
0.7482589	0.030404456	76
0.63043445	0.30941343	51
0.6614305	0.15540315	93
0.9786179	0.5988213	98
0.89104164	0.51656944	70
0.60119605	0.8334864	68
0.30596396	0.7942328	39
0.3807983	0.035562463	36
0.6678829	0.4324291	54
0.6773949	0.8472228	7
0.5845962	0.11895578	57
0.56818	0.8755712	87
0.7387838	0.8392174	98
0.581779	0.75956047	69
0.43456435	0.5505314	58
0.33073494	0.9194463	84
0.63880146	0.7214029	27
0.3227027	0.84989065	61
0.41736135	0.7741187	12
0.5564863	0.66452825	99
0.5896936	0.60182196	71
0.69799846	0.81105554	60
0.8349408	0.49304625	83
0.5289028	0.13289703	84
0.0836608	0.32355082	45
0.18614623	0.38677204	98
0.5508757	0.62714493	94
0.8793214	0.62739486	59
0.5703677	0.653535	95
0.68809384	0.92097133	68
0.6751873	0.46580923	87
0.967772	0.58703494	34
0.3740498	0.92741036	46
0.06514842	0.63441646	98
0.8626498	0.55954456	99
0.121181756	0.4190817	55
0.7015052	0.8442468	99
0.29772574	0.91010493	52
0.4249892	0.66140467	64
0.65062535	0.16050111	99
0.9182418	0.5774728	67
0.49192926	0.574872	96
0.72779053	0.46266904	60
0.3658704	0.5290256	77
0.08332733	0.50292724	62
0.6109559	0.61207265	46
0.5512151	0.64544064	99
0.38010472	0.9501459	50
0.50912046	0.6124651	81
0.5703536	0.5941225	75
0.4092526	0.46486703	35
0.213353	0.61264396	82
0.10673448	0.6652103	52
0.8178797	0.46658874	66
0.34015393	0.4286553	89
0.6587702	0.416069	59
0.3327845	0.92985886	70
0.3374834	0.7673021	52
0.6171052	0.8795063	98
0.6827847	0.1398557	31
0.6712651	0.17242284	65
0.53334534	0.6658933	59
0.3666067	0.13447885	70
0.37410793	0.16317554	19
0.40406772	0.5414059	24
0.68529016	0.76248246	71
0.114082724	0.6330264	58
0.85892636	0.42985687	22
0.9405719	0.5859013	75
0.582615	0.6629869	87
0.41149548	0.19278736	99
0.8534393	0.43642735	51
0.07288532	0.6287026	67
0.9038782	0.5497799	52
0.82466733	0.6147172	83
0.6919564	0.38495854	97
0.48179364	0.6321418	54
0.3835017	0.43887854	55
0.18400773	0.455506	81
0.86585075	0.44766903	90
0.11079219	0.6405676	73
0.38270685	0.56080854	47
0.26128873	0.766695	99
0.6792131	0.03453582	93
0.92162544	0.5543485	55
0.11005655	0.6297037	55
0.53524107	0.55293214	57
0.33182576	0.8489641	54
0.106389195	0.29705662	55
0.08928424	0.478141	57
0.39594042	0.65307087	51
0.9646472	0.54152983	36
0.65942293	0.85039216	56
0.64335173	0.20092557	10
0.632618	0.084475465	56
0.7193816	0.8968665	4
0.5855309	0.6276484	50
0.39940774	0.53464836	71
0.31903452	0.35101247	37
0.76267916	0.56450945	63
0.39550772	0.109488435	99
0.96948475	0.5433522	63
0.58547884	0.6254196	97
0.36169696	0.63137543	43
0.89705455	0.4925915	48
0.7282777	0.07211071	76
0.75019515	0.012252376	68
0.59748465	0.43519178	70
0.38804105	0.84026736	91
0.37238678	0.41824153	1
0.66354483	0.36516437	98
0.38459706	0.8189439	84
0.5395253	0.41840506	67
0.32816508	0.80859673	68
0.59494346	0.44948447	69
0.64134073	0.87105066	94
0.4505389	0.6915056	97
0.4410781	0.057111055	63
0.66542673	0.87797475	44
0.6371919	0.85494775	40
0.28770572	0.6558119	75
0.46408987	0.19525197	60
0.14384817	0.35656416	52
0.9231543	0.54458404	50
0.4855409	0.6462006	95
0.15625079	0.362116	99
0.42944586	0.7150302	61
0.6760516	0.1549529	44
0.607326	0.05932004	73
0.47402552	0.4306759	75
0.37068656	0.061781693	63
0.23476295	0.7110082	22
0.9279128	0.59563357	49
0.37664595	0.90430164	89
0.3043736	0.79539484	95
0.81268543	0.54433614	70
0.6330448	0.924886	56
0.37560946	0.16551997	52
0.58864725	0.3136391	49
0.9204732	0.543544	97
0.5437367	0.4546268	20
0.382912	0.5600799	99
0.72908247	0.08610155	79
0.40761825	0.5432471	73
0.51043105	0.64841014	77
0.39637217	0.81551033	63
0.3503423	0.9720503	43
0.52022374	0.62680703	97
0.768701	0.5561073	16
0.5728571	0.14337623	99
0.04899232	0.4017661	81
0.7260706	0.8688296	59
0.057246372	0.38540876	81
0.38451892	0.29874313	55
0.16360177	0.3144789	24
0.4880671	0.65064675	77
0.8964099	0.552899	68
0.4896729	0.12385276	65
0.6994196	0.78059775	67
0.41124707	0.50927913	17
0.70253336	0.8692882	67
0.42527258	0.8124889	50
0.4267139	0.78077877	61
0.3176932	0.33914867	98
0.071427606	0.7155185	75
0.10840604	0.69864875	52
0.07738308	0.29493207	85
0.11102794	0.33844095	99
0.47511938	0.2142407	77
0.43543115	0.7719171	51
0.80900526	0.5461308	65
0.34350136	0.757772	50
0.022143232	0.67690766	64
0.04572792	0.64259243	4
0.8767398	0.514005	58
0.373114	0.9015769	99
0.47488314	0.686376	57
0.30748844	0.040518604	59
0.5801449	0.22820687	97
0.64522326	0.8433596	2
0.22078338	0.6271846	58
0.59372425	0.60437965	73
0.48937395	0.6208777	67
0.6055394	0.6056826	96
0.9124568	0.5743538	95
0.38402638	0.8334564	53
0.587727	0.88167924	99
0.5960041	0.20209125	78
0.5074378	0.64509296	65
0.050854236	0.7253775	74
0.42451814	0.14755896	65
0.626615	0.8769517	69
0.7297358	0.0954558	32
0.5930243	0.806345	66
0.0736657	0.38994247	43
0.4153012	0.17244263	61
0.5507861	0.4415581	65
0.34308222	0.89003617	67
0.1414912	0.59112227	75
0.46756816	0.69081527	70
0.36819226	0.10625795	34
0.7053456	0.18746218	66
0.7401246	0.520973	48
0.60269266	0.35319576	56
0.4501786	0.46752253	65
0.1098793	0.66558874	79
0.85000116	0.44984525	59
0.28694764	0.6634497	41
0.3269972	0.52313167	99
0.19421108	0.5749807	88
0.72961897	0.8780752	63
0.59199	0.09636383	89
0.7514717	0.8962656	64
0.7576133	0.87169003	57
0.08332293	0.35565963	18
0.16472961	0.31190178	95
0.3996282	0.45917624	73
0.63061893	0.07160476	1
0.90822625	0.603909	67
0.16134639	0.32927376	99
0.14868316	0.32958752	72
0.19481066	0.6068998	75
0.98144376	0.5666616	99
0.4235756	0.76145864	92
0.8928002	0.5737137	91
0.4339763	0.09665193	68
0.15730865	0.39320952	95
0.4512978	0.58608323	66
0.4066505	0.35099232	52
0.35937235	0.50357324	74
0.52906793	0.12670192	52
0.58325386	0.6516869	81
0.69876873	0.42655408	95
0.69351107	0.040069807	73
0.6229507	0.15460397	62
0.6454171	0.08621103	99
0.67612034	0.14308374	58
0.6422522	0.8301596	46
0.874197	0.5442182	4
0.22616409	0.722542	77
0.7172689	0.12032471	62
0.41188896	0.6992073	99
0.6358794	0.32341477	72
0.2030181	0.43495673	66
0.2873373	0.8032984	85
0.65868276	0.38817382	55
0.4637043	0.7158595	70
0.67746556	0.37226287	93
0.66626245	0.891515	39
0.32630455	0.42837834	62
0.61090106	0.43451497	30
0.3970366	0.10691119	20
0.89151055	0.5733131	39
0.24882187	0.5959625	68
0.79356813	0.51007664	88
0.26784396	0.77274436	63
0.9606452	0.5813738	77
0.39061716	0.33134875	48
0.52800864	0.1545408	32
0.6868639	0.8983236	41
0.62550896	0.415544	95
0.71140987	0.85085523	98
0.5887784	0.16382188	38
0.9573356	0.56446147	61
0.0	0.68257326	84
0.5140467	0.7175052	69
0.3378439	0.48574457	74
0.36798048	0.33132744	31
0.6950541	0.8935298	57
0.39301428	0.9366172	69
0.6513663	0.75100785	68
0.34802037	0.12754075	49
0.34643975	0.35854504	42
0.4078601	0.7345496	99
0.056242924	0.35321552	86
0.34137914	0.16083361	18
0.8820754	0.54585254	21
0.3860877	0.73069674	13
0.58804816	0.61306065	78
0.42109868	0.050368473	13
0.5032203	0.59396875	38
0.3418798	0.8589129	94
0.1368571	0.63835686	68
0.67047447	0.08501747	56
0.9215517	0.6131837	37
0.41978204	0.8622522	18
0.898781	0.59899515	99
0.6561892	0.80872583	67
0.2260013	0.40298167	38
0.29530713	0.9563186	69
0.72257435	0.17112549	91
0.42407396	0.65423054	99
0.47993186	0.21964453	70
0.17666796	0.40235683	57
0.55062723	0.16296414	78
0.5800249	0.47019088	0
0.28044337	0.66626495	56
0.103716046	0.30156556	80
0.4381064	0.08436829	74
0.33405805	0.38184327	99
0.6656467	0.16366664	15
0.22199017	0.3740494	99
0.089913726	0.44037187	99
0.34053543	0.8842097	74
0.36101684	0.085750766	8
0.8771506	0.52573663	65
0.047503386	0.711102	96
0.4245368	0.36962613	49
0.59860736	0.12641285	69
0.7564958	0.836506	77
0.55991006	0.12607862	49
0.037947085	0.61664164	31
0.5416753	0.5997594	77
0.7099388	0.8900848	84
0.4334781	0.71681947	0
0.84045947	0.47193795	53
0.588025	0.42201325	51
0.39018297	0.4289041	87
0.44057116	0.3849251	63
0.085676394	0.33750933	66
0.34780768	0.1804958	1
0.23234013	0.3259663	49
0.32811904	0.97290194	99
0.40875664	0.92713803	27
0.086288035	0.44051716	2
0.6845398	0.71836305	66
0.43373904	0.555532	82
0.6953787	0.07244444	54
0.7214556	0.34848845	70
0.5138917	0.42354995	51
0.70529765	0.34649107	99
0.060023475	0.34311458	52
0.18869251	0.35869938	68
0.5584639	0.111042276	97
0.6122382	0.06771187	68
0.479146	0.5807714	99
0.39899677	0.50570035	60
0.67676073	0.49612823	65
0.41075578	0.33993044	33
0.7198964	0.19106989	32
0.7467814	0.047153562	65
0.6540103	0.40132642	68
0.09786917	0.4755262	59
0.6448712	0.12794362	61
0.30872798	0.073576644	73
0.11590611	0.32766256	92
0.8604571	0.6171135	88
0.73380136	0.06168297	68
0.74744046	0.18974715	38
0.76082903	0.03396552	64
0.36955845	0.91909385	27
0.33068052	0.123026654	98
0.8178164	0.54052347	99
0.64064455	0.09027533	63
0.7496767	0.8552764	64
0.06598934	0.6340953	84
0.44226593	0.431405	13
0.48088896	0.12699665	78
0.3627604	0.03138277	62
0.2563469	0.6439242	31
0.88817424	0.580929	74
0.8532607	0.6302829	54
0.74757755	0.12143557	35
0.40698823	0.15170273	69
0.18281342	0.6820976	53
0.8389043	0.5322616	56
0.85013837	0.47914383	66
0.67503667	0.13334176	48
0.7224184	0.79645467	99
0.7245002	0.7753932	67
0.44247037	0.5946929	43
0.5078802	0.64779156	27
0.7564387	0.10834627	63
0.57338524	0.6012094	98
0.58791304	0.4466684	67
0.9156691	0.58321255	92
0.8594295	0.47478333	58
0.44723555	0.6597587	82
0.6136158	0.79860425	47
0.7089378	0.82709986	75
0.21669158	0.71903294	77
0.5857851	0.18570589	65
0.74706894	0.3531699	62
0.18627831	0.64040405	45
0.64018023	0.80209255	76
0.16821441	0.37209713	44
0.8674048	0.44419223	81
0.4003195	0.5418773	91
0.72255987	0.38060495	99
0.7208176	0.7974893	85
0.56562936	0.7951848	40
0.7915236	0.5123133	83
0.6314651	0.7172188	36
0.64125377	0.7791377	77
0.5998436	0.08211892	45
0.73251593	0.15187095	40
0.8533641	0.50094616	78
0.60421336	0.83382237	48
0.006564496	0.68397003	99
0.64334786	0.46563768	71
0.34682682	0.89832675	99
0.06621265	0.34652707	58
0.5800355	0.63160825	96
0.32934636	0.38332328	82
0.6149305	0.1758185	51
0.18380916	0.66640496	53
0.94053984	0.5503429	77
0.4482495	0.47845316	49
0.56958795	0.40307128	72
0.75732774	0.17244756	99
0.1575993	0.5862393	39
0.21963832	0.40053114	65
0.9899143	0.578915	47
0.20348567	0.6462756	94
0.6153592	0.7445018	35
0.63462424	0.92338943	90
0.13613218	0.6506537	49
0.70174134	0.41340396	34
0.67579097	0.34206435	83
0.07642995	0.43518373	20
0.44294697	0.063264474	42
0.6097174	0.47267833	57
0.5864505	0.758654	76
0.32658017	0.52366894	66
0.72035813	0.026353404	63
0.29150254	0.820093	78
0.8581781	0.61359745	59
0.73908764	0.90368474	94
0.87281364	0.5122867	58
0.7130196	0.064258225	92
0.36623353	0.07664956	52
0.6717843	0.7480288	99
0.037574347	0.6160746	19
0.7104321	0.8428535	98
0.38068002	0.80514777	84
0.57324034	0.33485737	37
0.6096597	0.7755628	45
0.6572208	0.33348155	99
0.7051928	0.17572102	73
0.5323721	0.61644185	92
0.670777	0.045961764	83
0.6654333	0.1924515	20
0.3887236	0.8002296	24
0.37046394	0.32392186	53
0.1972365	0.36200365	64
0.46752545	0.6889506	61
0.5213967	0.5808639	98
0.8066213	0.55246025	38
0.64496464	0.072448716	76
0.6902803	0.7633907	55
0.7237969	0.9222626	61
0.62688106	0.13024439	37
0.8853512	0.62220836	91
0.7822148	0.5198118	62
0.6316044	0.82535475	13
0.33613294	0.3970252	85
0.06457193	0.7167609	69
0.09950013	0.31593448	97
0.575027	0.76524353	71
0.8900104	0.47966748	93
0.42514986	0.050296657	19
0.5144412	0.6962253	92
0.36898643	0.67501986	52
0.43783215	0.79889673	97
0.27744058	0.81369954	86
0.3537308	0.5528377	85
0.74897003	0.12324311	99
0.18739931	0.38302693	44
0.73727584	0.0556678	78
0.40302616	0.08141416	71
0.3578428	0.8051621	82
0.62891746	0.125284	70
0.14559726	0.66811526	52
0.037470542	0.6750297	68
0.10829717	0.58309716	94
0.33946884	0.86697996	36
0.33544967	0.384985	40
0.421594	0.5462619	42
0.41560975	0.51048404	68
0.754524	0.8289821	69
0.61090076	0.85173273	30
0.65053064	0.8865798	93
0.08721613	0.48067886	64
0.67542815	0.45131618	32
0.06975426	0.6577169	52
0.69065577	0.061350595	86
0.1617534	0.6824695	82
0.42312366	0.6436216	44
0.67521	0.40258163	23
0.82647336	0.4670934	98
0.70414186	0.17947887	87
0.38413	0.32124677	80
0.10857795	0.42006978	56
0.6730472	0.14063469	27
0.31932056	0.37285152	44
0.34944963	0.49806947	19
0.20699373	0.387588	63
0.38964483	0.07173938	57
0.8655244	0.43766567	49
0.43722457	0.39629152	99
0.8705186	0.6215898	27
0.18701124	0.7234968	36
0.6397074	0.8115032	65
0.6114637	0.6240813	59
0.15173164	0.35505673	82
0.17057781	0.7197968	93
0.31666225	0.35079426	73
0.5021105	0.5831483	98
0.7182648	0.02707488	59
0.39514464	0.95358783	57
0.5457827	0.60722953	99
0.7524937	0.47888327	67
0.13966936	0.46768776	48
0.51913285	0.60389787	51
0.10009668	0.47523463	91
0.34658504	0.15322429	98
0.21486491	0.43483478	68
0.09318052	0.58612186	79
0.38368592	0.02778283	17
0.57282895	0.17298186	58
0.16174255	0.68643963	60
0.76359487	0.5062673	97
0.47396094	0.66573256	78
0.73234886	0.19911796	90
0.8671651	0.43876624	99
0.55015045	0.58504593	48
0.54971355	0.41628164	37
0.33674407	0.82038337	99
0.15705457	0.6589281	62
0.49482533	0.42020515	51
0.10046086	0.69093126	69
0.42809042	0.0761424	66
0.7096	0.89170045	75
0.86352104	0.6273571	54
0.6728387	0.82137626	46
0.76039606	0.51415414	54
0.5728554	0.7861349	66
0.3144184	0.81531286	54
0.35655856	0.104464576	46
0.6988053	0.4249998	98
0.060336407	0.40965214	73
0.9344296	0.60098344	49
0.34394214	0.8682972	62
0.67795753	0.74399203	63
0.37469006	0.6628964	19
0.5138476	0.6700554	58
0.89321584	0.5760248	47
0.7456571	0.48779717	98
0.21022345	0.39020032	95
0.8746061	0.49148753	41
0.7040286	0.89097106	66
0.16947104	0.7115487	52
0.33322814	0.37742907	45
0.27482003	0.6277034	48
0.6489723	0.16801116	63
0.07104368	0.6134714	17
0.10691209	0.40517697	46
0.7219797	0.063194014	58
0.31981823	0.37521657	36
0.11289692	0.3952751	99
0.33000624	0.48392126	61
0.41562828	0.3475642	47
0.94607514	0.53740823	92
0.09529658	0.64207757	58
0.3335189	0.3748877	36
0.48975158	0.41542864	14
0.58368695	0.8844855	55
0.26857302	0.6529222	64
0.21547051	0.69755894	60
0.67192465	0.73819107	90
0.9724402	0.53420544	88
0.3148932	0.03257864	65
0.46895838	0.20529665	47
0.42036334	0.74577355	99
0.35175	0.9402306	83
0.35152742	0.36859253	97
0.47484604	0.107727416	78
0.938999	0.5984568	87
0.17677751	0.70613205	81
0.40344605	0.31495345	47
0.28359038	0.6532457	55
0.5602085	0.6359207	47
0.17710964	0.664304	35
0.07972775	0.4398665	3
0.4925788	0.54447305	99
0.373254	0.44786826	52
0.6590564	0.013080319	91
0.44059077	0.2091571	15
0.8561785	0.4254074	84
0.64829737	0.03826038	20
0.29159066	0.8447845	71
0.5846218	0.6101799	62
0.36698562	0.39186648	97
0.75008494	0.8687504	59
0.3938459	0.7724315	66
0.3772656	0.12432856	99
0.596159	0.13649306	45
0.36818337	0.97002286	66
0.07854355	0.43995965	90
0.52829695	0.60648876	71
0.65728354	0.89349735	99
0.42009744	0.4514738	77
0.59010506	0.35446334	98
0.4213042	0.13233845	65
0.1820325	0.71338654	94
0.8417394	0.5776176	65
0.6993213	0.4272008	9
0.9806289	0.53882474	95
0.47678977	0.11423966	99
0.603827	0.1055261	67
0.37333414	0.3145381	96
0.37153462	0.92239076	96
0.09445747	0.6216169	99
0.41408163	0.317688	81
0.71229756	0.3637098	54
0.751782	0.86619955	61
0.62059784	0.84017324	74
0.7101422	0.042835668	82
0.64378524	0.7309127	7
0.24787916	0.6447205	58
0.66865903	0.20372032	12
0.36972302	0.74795455	5
0.63032275	0.3588434	55
0.5760745	0.44761345	77
0.3653923	0.6658507	84
0.07917204	0.46923587	39
0.5903489	0.8662644	72
0.34450066	0.78276706	66
0.5927022	0.8840559	67
0.12065989	0.36929813	83
0.8756539	0.5385384	45
0.5098692	0.64449835	96
0.036230683	0.38226616	41
0.42480183	0.8459997	71
0.3127852	0.9188612	79
0.5814323	0.39262247	69
0.6705417	0.8047324	94
0.6663552	0.7968356	56
0.16886163	0.70421207	67
0.38795102	0.93915516	40
0.6099321	0.37720677	55
0.3745087	0.08386616	98
0.43252584	0.06086755	77
0.60344017	0.90064806	69
0.69353324	0.025844509	64
0.5884524	0.37339857	64
0.09849881	0.4089442	60
0.69108564	0.8728821	87
0.36650908	0.7503908	96
0.5989171	0.76356757	55
0.44520685	0.07152552	74
0.39922655	0.54984343	96
0.70483804	0.8805277	33
0.5931309	0.8013245	97
0.46210045	0.44668934	46
0.3660208	0.3703674	51
0.6196022	0.1727541	1
0.6700109	0.33297074	47
0.6889729	0.18588477	39
0.3481522	0.077173166	41
0.48598278	0.59807837	99
0.10460478	0.58555704	35
0.21682803	0.42988175	94
0.50511384	0.661174	64
0.6312738	0.38026577	78
0.46133474	0.39101112	95
0.14628808	0.6803956	79
0.70218825	0.8280659	95
0.11585017	0.326324	91
0.35997692	0.557075	78
0.68797517	0.4479672	60
0.9114868	0.5767792	43
0.4052208	0.648517	61
0.62126106	0.45052987	71
0.65963036	0.39306915	62
0.36956272	0.14294116	89
0.68221503	0.8532239	34
0.5982613	0.86346424	95
0.6232571	0.8862945	41
0.97110885	0.5806588	50
0.04898259	0.65433943	98
0.16135488	0.37922093	67
0.68253636	0.17051938	50
0.79172564	0.5217616	37
0.75998855	0.092688076	96
0.32092786	0.472991	72
0.387691	0.32429436	46
0.20355612	0.43346244	87
0.8491974	0.5268022	69
0.39030007	0.94918984	56
0.3626585	0.38957986	84
0.6544803	0.81685644	67
0.41559592	0.8415064	76
0.49581382	0.661759	99
0.30512393	0.04985656	43
0.58941686	0.118015215	97
0.58352095	0.32271805	68
0.09528452	0.6345019	27
0.36375573	0.3362598	99
0.22760358	0.34557492	97
0.17245449	0.39543387	70
0.6386537	0.37733024	56
0.5527019	0.34840035	58
0.574647	0.7708288	51
0.33156908	0.35723552	57
0.37600905	0.3902978	76
0.10444235	0.50546974	48
0.73592514	0.36633515	72
0.42510802	0.7934247	32
0.29372314	0.06616476	80
0.09472701	0.50228167	59
0.75547457	0.11068312	67
0.91940457	0.60737807	97
0.13942952	0.48615828	88
0.38407946	0.8145739	49
0.4081721	0.85087734	11
0.31385645	0.120475486	45
0.77287143	0.48922956	75
0.43527958	0.79749	62
0.14425826	0.63607883	77
0.8070938	0.572421	64
0.5748028	0.32165113	19
0.6307098	0.033254705	40
0.87541586	0.6368949	96
0.3833668	0.063939884	64
0.7358148	0.06753319	37
0.6434053	0.8158758	80
0.33042762	0.5471938	98
0.78517324	0.50058335	46
0.6189522	0.41008127	65
0.54107153	0.6307993	52
0.1256826	0.46756282	66
0.11565745	0.43164164	99
0.94033307	0.5730382	76
0.13094556	0.4171391	70
0.939554	0.52661294	64
0.41540375	0.07711724	85
0.8188835	0.5297401	46
0.680584	0.8569735	46
0.6946123	0.4584363	83
0.6424672	0.47401056	42
0.88054156	0.5752555	64
0.38412464	0.3086986	53
0.16433835	0.5734231	39
0.09949431	0.30837113	99
0.36338946	0.30895486	48
0.2200367	0.72834814	87
0.5980984	0.8342872	21
0.72831976	0.3903062	61
0.31043166	0.94822526	20
0.9706796	0.5912735	56
0.36547884	0.6822812	75
0.7487264	0.13826707	48
0.31381482	0.12032084	56
0.7018917	0.42134708	37
0.69538015	0.022087913	84
0.18301253	0.37148714	15
0.24412848	0.63933283	64
0.93140817	0.5185192	48
0.04723045	0.33114687	99
0.37029618	0.099227004	99
0.69702786	0.75206244	43
0.65281314	0.3151697	56
0.14992028	0.583021	94
0.09493687	0.5053375	63
0.6135252	0.8136246	90
0.77611625	0.5537905	59
0.35581264	0.16029486	72
0.74444276	0.8280784	71
0.40470716	0.3436704	28
0.64087343	0.35436407	96
0.085455894	0.31731823	15
0.38838923	0.14701864	94
0.073707044	0.390236	73
0.34960252	0.09065355	62
0.41313696	0.51253664	61
0.333783	0.096522726	70
0.63669753	0.71314514	96
0.61684895	0.7822481	43
0.22078915	0.71504515	88
0.68380404	0.37629244	42
0.41085857	0.15722485	68
0.0661105	0.6793816	76
0.7509943	0.01443305	66
0.7867509	0.56164694	32
0.707981	0.7668035	99
0.5492419	0.34295294	99
0.609858	0.77726114	79
0.23317617	0.7244419	31
0.062420554	0.4387182	98
0.67798686	0.16758421	66
0.369643	0.18037553	58
0.20016755	0.36763275	33
0.6139885	0.7707123	32
0.14996016	0.7263208	52
0.32564983	0.05379189	88
0.92778516	0.54454416	55
0.42009044	0.5853277	68
0.457297	0.19826677	0
0.3485718	0.43258223	57
0.7599463	0.059465483	64
0.38243526	0.32606825	66
0.05846276	0.5932279	74
0.63537705	0.7926694	15
0.76470923	0.14726678	57
0.6196782	0.32693923	58
0.7301002	0.3513662	99
0.34188655	0.82408196	66
0.7326042	0.84972256	61
0.63917977	0.46844956	91
0.062217295	0.3689793	45
0.56247354	0.6541689	38
0.38438636	0.29857755	93
0.8550703	0.502171	69
0.9676253	0.5699859	52
0.6391734	0.33921373	22
0.6793229	0.8953189	40
0.46240038	0.21316676	7
0.29764244	0.90964717	54
0.4093522	0.42486638	81
0.9257386	0.57229984	57
0.18711777	0.56853664	38
0.56901795	0.47506315	20
0.73958254	0.88970745	62
0.37590387	0.850707	64
0.36381176	0.066445336	68
0.21610644	0.6963421	82
0.45893055	0.38137057	87
0.37125096	0.66811347	50
0.6122048	0.86861837	81
0.46553785	0.18229404	98
0.66704303	0.9053944	26
0.41862136	0.37788907	6
0.38967896	0.43233952	15
0.11602622	0.3116142	2
0.6690746	0.14832719	99
0.658685	0.32382792	48
0.36901486	0.8324464	87
0.58521426	0.3144263	64
0.91963184	0.58610934	72
0.31428865	0.019801728	52
0.48080912	0.63387895	59
0.36244413	0.9375638	77
0.34139627	0.11144476	93
0.543228	0.5845134	55
0.91346896	0.55437225	66
0.7376308	0.054457244	98
0.55905056	0.85949403	71
0.5370654	0.6460593	72
0.08959664	0.67359644	76
0.43098816	0.79485947	82
0.7022592	0.86175895	30
0.3120329	0.38321394	82
0.6421621	0.3145653	97
0.39712152	0.32585928	36
0.81823915	0.5885262	32
0.3408228	0.3551453	76
0.84068674	0.5534487	66
0.015220229	0.6535706	42
0.21825236	0.68698204	60
0.97463447	0.6003563	71
0.7211911	0.1461281	65
0.73582304	0.35987058	53
0.8855194	0.5022509	65
0.3442679	0.10412813	3
0.04593739	0.6533863	69
0.5653305	0.38377526	93
0.5716957	0.6510883	99
0.848222	0.54345506	85
0.7099959	0.34401444	58
0.3554566	0.8170653	73
0.4563578	0.20027085	84
0.39988613	0.7966242	88
0.7804393	0.52531826	66
0.1507027	0.42087165	21
0.4088459	0.35391694	63
0.7102043	0.46650177	50
0.40051657	0.04922063	54
0.46518153	0.3949353	92
0.35762802	0.457658	98
0.11495621	0.49690115	57
0.08813907	0.47784117	58
0.38258702	0.10109069	99
0.39024934	0.40578502	5
0.35323194	0.5467414	52
0.3302424	0.56350857	51
0.37403092	0.7371553	94
0.6615142	0.011828875	61
0.46197605	0.6666344	84
0.4077434	0.4269848	37
0.696257	0.35387272	42
0.67935693	0.36427155	59
0.055423964	0.39044392	53
0.7511154	0.32394078	84
0.612302	0.8542705	65
0.3699599	0.8007192	55
0.9129937	0.57570386	58
0.58779645	0.39934328	99
0.39768603	0.9252171	98
0.9116164	0.5618001	53
0.72271085	0.92443115	48
0.12681566	0.40129238	74
0.8322811	0.5958755	37
0.4121673	0.8877534	69
0.39813802	0.32205385	70
0.40269578	0.041752096	56
0.119665146	0.63250184	61
0.33860862	0.025309714	63
0.123362616	0.62072116	83
0.6305934	0.12346627	85
0.57476467	0.44644824	65
0.73003656	0.054663535	77
0.37267384	0.035319258	79
0.37241748	0.57573056	89
0.412253	0.0975245	61
0.32306626	0.33174846	93
0.19011982	0.657922	49
0.37281525	0.17403013	50
0.12887062	0.45983845	57
0.15685345	0.43937284	66
0.6542217	0.42726114	95
0.72737086	0.89496857	94
0.3826775	0.43050712	96
0.14122573	0.43161976	95
0.7292161	0.066701524	74
0.33864528	0.78157157	65
0.03619636	0.6856615	0
0.58820355	0.7521868	23
0.7822787	0.5197966	99
0.41726893	0.863447	58
0.34056938	0.019954763	81
0.65567195	0.40067655	98
0.5487569	0.61675704	80
0.39120743	0.52232856	43
0.55995303	0.6216362	99
0.38310707	0.32712495	14
0.13997382	0.69852453	94
0.6156181	0.7938368	26
0.4589384	0.7222984	45
0.39206824	0.33782163	94
0.40988153	0.92437834	62
0.44627374	0.10687787	74
0.6435011	0.31698883	44
0.3474051	0.9243372	83
0.44785124	0.092247024	91
0.41504171	0.12373797	51
0.9111336	0.5934656	65
0.08932113	0.48191935	73
0.42753246	0.60802007	18
0.106175594	0.3980148	55
0.7125493	0.47875023	45
0.6648077	0.78413683	59
0.33810905	0.487944	99
0.38862744	0.39507872	72
0.5696322	0.65212804	68
0.6441708	0.11337397	50
0.66714346	0.43053684	98
0.10805303	0.31815568	63
0.6755901	0.08126729	77
0.9326695	0.60537857	66
0.94091356	0.57228863	62
0.13619207	0.38431096	50
0.35470784	0.049937982	74
0.08875724	0.2890482	57
0.04730927	0.38414812	62
0.46691662	0.69878703	73
0.57561356	0.65665996	47
0.46341124	0.09575787	61
0.39948514	0.4581444	87
0.64303964	0.36287877	55
0.7325879	0.07913037	94
0.6474742	0.042428207	65
0.8440614	0.48816806	64
0.15854223	0.41334113	14
0.06325272	0.30968642	82
0.88763344	0.5520179	76
0.5605554	0.6761776	74
0.35254025	0.74315256	32
0.41481954	0.061933067	50
0.34670004	0.9310716	48
0.16458926	0.7106771	61
0.6964498	0.8806647	47
0.44601235	0.4601265	71
0.3246892	0.9280185	22
0.16454232	0.36648935	32
0.17596254	0.71699774	45
0.5546925	0.6362977	81
0.43646154	0.72955394	2
0.443851	0.20498309	98
0.66603255	0.4091486	76
0.51744485	0.12575898	40
0.33804616	0.90203005	91
0.5415472	0.14903603	64
0.35870615	0.788841	66
0.16094413	0.5719223	38
0.7459971	0.8579616	94
0.5948625	0.4119769	58
0.11911399	0.3509665	56
0.39930627	0.37382963	53
0.36050975	0.38012293	99
0.33235928	0.9370335	46
0.6657526	0.81251085	49
0.46396288	0.70445895	84
0.8623288	0.5149971	97
0.42404962	0.16360977	99
0.38688275	0.92508787	39
0.70623523	0.91323996	97
0.6833787	0.16592674	17
0.08512492	0.3419524	46
0.39708894	0.8547238	79
0.054490883	0.35392797	66
0.6754554	0.9166354	96
0.07361815	0.5986662	3
0.47237977	0.37611187	84
0.6537482	0.018702112	46
0.5633487	0.31073624	99
0.41458663	0.41955915	53
0.6505037	0.390845	54
0.05416719	0.3646186	59
0.5477836	0.12344942	94
0.9441209	0.5263475	64
0.8010819	0.5831654	76
0.35284394	0.12246686	54
0.6451007	0.15860392	53
0.7088273	0.14355429	6
0.32345375	0.8951767	99
0.6717498	0.37196806	55
0.67497665	0.39517707	93
0.9723373	0.5708055	99
0.2076235	0.7008645	44
0.6059708	0.15210626	1
0.045659073	0.7105779	58
0.03865725	0.3589524	43
0.29855618	0.95673174	88
0.2185061	0.32273805	66
0.4433859	0.8072588	16
0.5128588	0.6801589	8
0.33469585	0.33845216	80
0.5715778	0.37739387	48
0.6809612	0.8430369	99
0.7228847	0.892381	63
0.6761788	0.43111032	38
0.67687154	0.14655168	49
0.59419847	0.6159752	65
0.39899504	0.06913969	78
0.9201441	0.5714581	54
0.5327806	0.66691	98
0.06526675	0.6633561	95
0.9506053	0.59407276	52
0.47032055	0.17200485	93
0.07868166	0.43253255	66
0.93872887	0.62987864	68
0.48779225	0.11212082	84
0.66034627	0.4539113	74
0.5397462	0.11761088	34
0.026809972	0.66293085	46
0.7017625	0.060212962	73
0.7151849	0.930126	99
0.34468225	0.3492579	40
0.36166915	0.16763707	59
0.41260377	0.78447056	73
0.46823955	0.5767362	98
0.45854118	0.19973163	59
0.33706677	0.7577047	61
0.308765	0.13706197	59
0.9082267	0.52240276	91
0.16661452	0.62003404	64
0.2063431	0.608399	58
0.54167974	0.1336464	99
0.6861156	0.88635355	46
0.493634	0.6356712	52
0.36361125	0.6345148	29
0.43370637	0.057989087	36
0.52898	0.70954293	74
0.69086003	0.027082374	43
0.37730512	0.58271223	96
0.26150233	0.5928592	57
0.7281556	0.048390776	21
0.87022185	0.4688091	54
0.6430395	0.7320096	99
0.7293836	0.31420943	30
0.31078395	0.061833996	36
0.3902835	0.826473	70
0.47025567	0.11691409	21
0.96884465	0.5760517	79
0.9782216	0.5702425	67
0.7531031	0.8750203	95
0.16163594	0.64642525	59
0.5398023	0.6090864	43
0.12646371	0.64736444	10
0.6387163	0.1345878	40
0.50624025	0.53099984	82
0.30119896	0.04352194	82
0.5832158	0.313605	42
0.34762117	0.077231705	45
0.38874292	0.5548218	47
0.62587446	0.83587056	56
0.023286471	0.6412768	79
0.363256	0.3091566	71
0.39464748	0.71010417	96
0.5983224	0.5999634	56
0.67746794	0.40175992	75
0.34378704	0.97490776	60
0.43965122	0.18933754	55
0.10987216	0.6322852	70
0.4582552	0.6868816	56
0.33526975	0.9049153	1
0.60595113	0.47377107	55
0.64051133	0.7633319	98
0.39162728	0.81553656	98
0.7101432	0.12502125	68
0.9348056	0.5115311	72
0.33675689	0.38202238	67
0.11301298	0.6466639	37
0.40618935	0.7226928	94
0.3689881	0.122831576	66
0.7050881	0.3922662	68
0.6800393	0.37766147	52
0.5655506	0.40778214	48
0.8438176	0.47986045	93
0.78796995	0.49589935	84
0.21383049	0.7089763	71
0.5944379	0.6351375	68
0.115536354	0.5957898	74
0.9178115	0.6140126	98
0.3545921	0.13980438	64
0.45724437	0.5765938	98
0.015936116	0.66300476	52
0.3512134	0.097002	64
0.11287301	0.63714814	48
0.8049642	0.5819063	84
0.078802094	0.6628215	87
0.44311473	0.08545986	47
0.7907205	0.59678704	3
0.32902342	0.7795533	24
0.111711584	0.3234476	74
0.8361189	0.4808845	4
0.02910496	0.6094321	45
0.16053782	0.67410284	59
0.24945013	0.59642476	53
0.56751525	0.6320863	50
0.8763907	0.45345646	84
0.37592605	0.44652912	85
0.64358115	0.038056854	57
0.34264332	0.1256023	61
0.42561534	0.7096543	97
0.20040727	0.71594775	45
0.48433143	0.58808094	80
0.4517752	0.115601346	34
0.35704896	0.78965956	36
0.37096235	0.81813407	10
0.94566345	0.633715	15
0.08575475	0.7185999	9
0.56021315	0.59772336	71
0.3091232	0.9972353	51
0.5324646	0.6282539	64
0.36788794	0.8383979	73
0.31857938	0.09738977	82
0.18457162	0.6033198	93
0.6472102	0.7534933	87
0.18722114	0.7267309	67
0.41669774	0.73492503	55
0.4589108	0.78280175	61
0.10882928	0.32627967	67
0.4799615	0.6751571	73
0.3514125	0.08446407	40
0.1782151	0.35927147	91
0.36071458	0.38238257	23
0.72271925	0.10027168	80
0.39504167	0.14426203	71
0.6709283	0.73883474	74
0.682815	0.36208424	41
0.38001463	0.5087414	81
0.6639904	0.84318054	70
0.10447572	0.57943255	40
0.16090606	0.37563816	96
0.20360032	0.64582133	58
0.40209055	0.112694666	36
0.6317104	0.40468922	61
0.08819723	0.6922764	65
0.10311193	0.45609927	57
0.41895336	0.7427594	37
0.3140798	0.9442902	79
0.4890242	0.5832704	63
0.7299321	0.120276384	41
0.7203903	0.114672616	52
0.41669974	0.38722804	99
0.7239695	0.85916454	91
0.8505688	0.45018473	93
0.40641746	0.5351882	55
0.72953695	0.16911615	71
0.36552602	0.8155362	74
0.9284919	0.62016475	65
0.28352067	0.96141523	98
0.48005268	0.12280411	20
0.63344485	0.8966071	98
0.5720152	0.12792513	57
0.6291821	0.0801939	98
0.31777322	0.8396175	83
0.59028846	0.3716881	58
0.7052552	0.7820317	67
0.66824585	0.34848365	69
0.37574273	0.017284708	56
0.42675608	0.4264336	83
0.70929766	0.76619464	29
0.42475742	0.7509605	63
0.8667953	0.43607032	51
0.36063543	0.17507774	50
0.4352019	0.8348694	83
0.41696754	0.8335738	39
0.68976575	0.74627584	40
0.4367372	0.4694469	99
0.33717743	0.058068447	57
0.5830273	0.16976398	52
0.32602024	0.82555723	82
0.6271282	0.16014993	99
0.8693355	0.5608238	77
0.0870603	0.71246976	69
0.71601087	0.044541392	48
0.1281524	0.59360176	98
0.37290615	0.7842875	77
0.2929331	0.8114427	87
0.079486445	0.3369853	53
0.3490329	0.042441737	66
0.1287705	0.6423354	3
0.3573406	0.7840622	23
0.4284349	0.41879606	52
0.30141443	0.04048969	75
0.40897116	0.055416796	53
0.062592424	0.35578898	65
0.19345908	0.6090019	66
0.40390226	0.35927793	89
0.7488995	0.13143721	51
0.53331286	0.5990646	15
0.77565515	0.5141847	77
0.13076419	0.69025403	67
0.3114266	0.09201297	73
0.72689354	0.31755784	78
0.10836034	0.44183365	56
0.33738592	0.89817226	67
0.14283994	0.66066515	67
0.3206971	0.91560245	54
0.32136708	0.5122081	51
0.8532891	0.59242064	75
0.07608486	0.63562894	68
0.7211104	0.89323765	62
0.36555496	0.016112722	1
0.6781908	0.7313262	70
0.47704485	0.09654302	53
0.3730022	0.57450867	57
0.9022084	0.5421864	99
0.3868523	0.8947243	99
0.6740278	0.86562896	55
0.73105067	0.80333006	42
0.33147568	0.032422587	50
0.3767159	0.8623632	32
0.057529822	0.7020804	14
0.90662724	0.54696256	66
0.6085378	0.468355	98
0.48361555	0.7100484	48
0.5678073	0.36972442	90
0.16055152	0.6516604	91
0.061373103	0.38703844	83
0.9647989	0.5258995	92
0.33285928	0.5409172	20
0.286252	0.91025853	94
0.5972721	0.1247846	62
0.40729657	0.73244596	93
0.42615628	0.43956348	45
0.36478293	0.4087507	54
0.6638324	0.8133135	99
0.3617818	0.51618314	4
0.7162393	0.07474443	86
0.1785411	0.578958	52
0.34810403	0.4219504	63
0.66673845	0.7888382	97
0.38524494	0.7378568	86
0.71938753	0.024717836	44
0.28951287	0.6578721	84
0.27861193	0.66460615	95
0.3147418	0.53933156	82
0.6681542	0.20213097	94
0.42390013	0.601112	50
0.18833365	0.5667679	78
0.6358131	0.38131002	82
0.82396626	0.5006452	46
0.20543262	0.38759598	72
0.1978477	0.36375177	62
0.32141435	0.86001396	53
0.07427764	0.60009253	33
0.43117043	0.21493946	68
0.2926597	0.90940434	50
0.07506797	0.3248955	40
0.4630313	0.7125836	63
0.5667013	0.17068781	59
0.6457577	0.73268217	95
0.9260689	0.5720977	40
0.51060253	0.4054121	50
0.40118548	0.55820364	20
0.5505171	0.62711513	90
0.61114794	0.060790353	65
0.6665949	0.8369622	60
0.6667591	0.07160209	52
0.10893817	0.63990504	66
0.6865235	0.44100007	61
0.5641225	0.5993927	92
0.026982673	0.3468417	99
0.44546735	0.36680245	64
0.48301512	0.12098732	54
0.080969386	0.36892408	99
0.14036912	0.47878107	71
0.92421556	0.51345325	98
0.3114781	0.43654492	12
0.26764962	0.773492	55
0.6207405	0.34921739	56
0.344986	0.087642744	98
0.57241476	0.8800346	53
0.9608557	0.6228853	68
0.64036125	0.4087694	39
0.87261915	0.46273223	56
0.3813438	0.38352615	87
0.94273955	0.57571137	58
0.33826378	0.88749593	46
0.09648441	0.6489639	31
0.11456504	0.6668592	46
0.3925321	0.40743583	58
0.33261108	0.34036615	67
0.72761047	0.3194749	61
0.5725461	0.31734446	99
0.6401884	0.43373138	99
0.11554494	0.5661871	73
0.056165818	0.36564416	99
0.71514827	0.1452161	80
0.6243117	0.8668651	57
0.7321681	0.80898464	46
0.8339195	0.4580653	94
0.8673722	0.5776345	99
0.5874618	0.11821208	19
0.69450974	0.33921576	67
0.3146134	0.019409558	63
0.5502204	0.44190812	14
0.7082264	0.18759371	56
0.42972848	0.56410825	57
0.5644161	0.57783407	51
0.69861996	0.3376879	99
0.34893093	0.15383421	74
0.6821275	0.70234483	42
0.69788873	0.818456	3
0.43860793	0.4833017	96
0.67448604	0.8010433	56
0.5442865	0.63203424	65
0.15821685	0.5686489	67
0.7135014	0.46690392	53
0.83802307	0.61287594	68
0.092231795	0.4577694	61
0.66622335	0.054699898	77
0.14533931	0.37560862	69
0.72057545	0.44902608	63
0.6320997	0.78014296	53
0.3310893	0.7962214	93
0.69336855	0.3241599	48
0.34356126	0.08657685	99
0.3844281	0.14270839	99
0.630179	0.13230519	40
0.3554091	0.11086113	63
0.76049316	0.11811203	66
0.32960066	0.3910836	49
0.37413156	0.7343196	57
0.39431596	0.92020327	29
0.121487185	0.34341422	72
0.35644743	0.3957942	99
0.4153772	0.055788197	59
0.63096786	0.7216453	69
0.5231907	0.46848893	15
0.4315359	0.1490109	89
0.71489537	0.87989455	96
0.72530746	0.868153	67
0.8604485	0.5173772	25
0.612626	0.3668055	12
0.71241325	0.8430103	85
0.5423854	0.119403	83
0.16352163	0.40697336	62
0.71127534	0.82272744	55
0.93294585	0.6120082	48
0.6423134	0.32679197	58
0.33159932	0.93968856	72
0.17328317	0.39368325	17
0.5362873	0.13002722	41
0.37320617	0.37019488	77
0.67290443	0.4178215	49
0.34966207	0.16004314	41
0.69832134	0.9267566	64
0.12609097	0.32973015	74
0.42817432	0.56393546	0
0.13229616	0.4057572	15
0.6657746	0.8449996	50
0.41785628	0.695108	67
0.3078067	0.050619025	40
0.22019094	0.70659655	52
0.09745033	0.6594983	68
0.17467703	0.3927506	53
0.6984581	0.92584133	73
0.30858228	0.83606654	83
0.6153783	0.36654	99
0.58895624	0.18668629	13
0.42639124	0.16359295	75
0.6534466	0.38850075	0
0.44457042	0.6732805	59
0.61557364	0.17155279	55
0.41602716	0.107565954	91
0.6969245	0.37295583	97
0.32881108	0.07649481	42
0.016960636	0.6691336	83
0.8796675	0.58184904	53
0.20302711	0.6289243	77
0.081311174	0.6748008	98
0.74700826	0.8502067	17
0.9044969	0.5424568	40
0.33054698	0.52731365	67
0.08200916	0.3331437	73
0.3536495	0.9494568	1
0.4860557	0.70261115	38
0.5960721	0.39632332	73
0.501491	0.59109324	53
0.4381536	0.4883301	67
0.65706474	0.12070866	87
0.07305913	0.63547295	94
0.40699187	0.8455449	67
0.34326205	0.020333707	58
0.5500648	0.64417356	93
0.066522844	0.342255	50
0.4161439	0.878117	70
0.38408938	0.72502404	46
0.6842134	0.04375559	63
0.2973828	0.94725364	30
0.7162541	0.41682464	85
0.6793451	0.15151452	55
0.6858146	0.14935873	70
0.5678902	0.13417615	84
0.46206605	0.17011914	67
0.21886906	0.71098524	82
0.35854095	0.90042174	54
0.114957355	0.3731837	73
0.38222122	0.11967799	53
0.18678804	0.68921226	50
0.9644338	0.5637977	94
0.63046116	0.13430509	73
0.6492187	0.31020978	99
0.31389752	0.43274924	11
0.8581712	0.45924202	74
0.38548148	0.9420825	43
0.72403854	0.9311274	89
0.14995986	0.6310473	98
0.5831414	0.38099325	49
0.60069025	0.07644412	77
0.10822295	0.3903962	49
0.9295814	0.52625006	74
0.23257795	0.37776765	38
0.111203894	0.3088403	50
0.6762626	0.83686316	70
0.72330874	0.88508046	67
0.386518	0.7849718	55
0.76447606	0.49482146	83
0.68965584	0.14208947	99
0.9476321	0.51468796	47
0.11457198	0.4652319	57
0.66746676	0.83531696	23
0.41708332	0.901295	30
0.39043933	0.13405916	64
0.4852697	0.40842745	79
0.5229451	0.4166015	73
0.7789227	0.08448504	68
0.07043473	0.42519808	41
0.3423359	0.07038125	52
0.73473066	0.18071206	81
0.63338226	0.8987508	68
0.20258658	0.6113816	93
0.3919337	0.41124567	60
0.5472373	0.4523731	98
0.7013745	0.102094956	93
0.1348339	0.4968751	59
0.7103591	0.8843586	73
0.34916112	0.79883844	62
0.42202672	0.41744888	63
0.35800996	0.43246678	98
0.3677772	0.9656182	32
0.6273831	0.7156572	68
0.60194147	0.4142586	50
0.46367303	0.21175073	93
0.5945593	0.43422067	95
0.6886166	0.15046456	50
0.39428964	0.827824	66
0.5547778	0.5856232	41
0.5360178	0.58283687	61
0.35903764	0.8486327	91
0.99050856	0.5786599	46
0.08214842	0.64970773	69
0.39884728	0.790822	71
0.64664173	0.8614511	15
0.41682008	0.8187528	98
0.92240834	0.57750005	96
0.5822089	0.459914	69
0.42450458	0.8679486	55
0.37078092	0.022160936	71
0.15847084	0.3422228	94
0.6383228	0.8808549	57
0.29832542	0.9326304	46
0.73693043	0.025533056	63
0.69395304	0.15018494	66
0.7238965	0.37246314	59
0.441	0.75159067	97
0.55147254	0.6133847	99
0.38840446	0.06559637	82
0.13694255	0.41003737	69
0.85895425	0.519031	72
0.6686975	0.13010862	60
0.053196456	0.67014164	57
0.125869	0.680064	6
0.3558661	0.020056553	40
0.31798488	0.0843183	66
0.09117151	0.45838913	68
0.5432174	0.57115054	88
0.64926463	0.8697613	74
0.520977	0.53888047	52
0.3811982	0.41041094	38
0.83302855	0.4989875	48
0.41665313	0.38830188	96
0.06463443	0.68915415	74
0.6409196	0.7147293	54
0.08042859	0.66445357	66
0.757323	0.37116176	87
0.3928757	0.44771135	80
0.6059477	0.08845251	70
0.42238894	0.3669584	99
0.44652244	0.08587275	68
0.10329938	0.39591166	57
0.6862687	0.72455984	96
0.5655555	0.31080106	76
0.5866442	0.8050935	76
0.6763604	0.07998497	39
0.71530336	0.37360457	74
0.68284965	0.14028478	70
0.80396587	0.51723635	57
0.10096906	0.67863643	99
0.6696997	0.31115577	99
0.7196503	0.3843374	48
0.102348864	0.3974898	74
0.09523203	0.66379714	61
0.092733495	0.35185084	64
0.49738082	0.6972645	43
0.7534937	0.89570326	44
0.2883803	0.06599951	29
0.42029527	0.8305404	42
0.42212534	0.15933853	32
0.17044635	0.5628893	1
0.18613638	0.6907222	68
0.09490651	0.33138236	49
0.370514	0.8723108	36
0.9199918	0.5196362	76
0.72858983	0.077420644	48
0.12835865	0.4096339	86
0.1122192	0.5845927	46
0.30175433	0.045697987	74
0.44669157	0.1727277	60
0.96226305	0.5636056	54
0.79909486	0.59351456	55
0.74746937	0.8791157	54
0.58695054	0.6116463	99
0.13987456	0.6694733	63
0.6864084	0.3793039	76
0.767033	0.50485885	96
0.43903664	0.09297836	37
0.7139818	0.8030953	44
0.4224987	0.36980727	38
0.14904451	0.33566672	22
0.60679793	0.80738074	86
0.3934122	0.3618182	90
0.52895784	0.12840879	47
0.21276386	0.65569776	29
0.08658307	0.47738975	49
0.6761592	0.69774026	59
0.8125486	0.5205347	59
0.35803694	0.9696517	62
0.69756824	0.8445245	75
0.68017554	0.03369596	66
0.47430402	0.59826416	63
0.3339231	0.97015584	61
0.45946166	0.19284889	87
0.4967336	0.11477305	61
0.5935178	0.09749407	99
0.5358033	0.63875014	62
0.53995997	0.4411682	33
0.69790155	0.36689124	29
0.44286907	0.5851266	73
0.7423737	0.39493406	99
0.36981186	0.54946375	99
0.6825182	0.46429628	95
0.10937054	0.60350347	75
0.41716513	0.64006835	38
0.368253	0.11876996	53
0.5148285	0.7162445	95
0.27295196	0.7803908	68
0.18599153	0.60290456	37
0.67958206	0.7312322	72
0.33475062	0.97895	6
0.439427	0.14498687	83
0.39226255	0.8730278	97
0.68073475	0.90622306	72
0.6717215	0.045170434	55
0.386489	0.49214795	27
0.059278004	0.39728084	96
0.67136997	0.38770476	62
0.35411248	0.33990604	61
0.07968557	0.7163266	84
0.8996701	0.52682906	44
0.37201515	0.66445684	53
0.09408889	0.31265068	85
0.5602406	0.4145505	41
0.4688682	0.1075089	57
0.35129893	0.9039482	99
0.35476404	0.1646119	67
0.43204474	0.564489	95
0.30972764	0.10649968	47
0.5158857	0.64605117	30
0.3548823	0.54663837	65
0.18186413	0.45550522	81
0.49025705	0.61994874	65
0.39347982	0.31526914	13
0.36816287	0.33077937	73
0.89933604	0.5403587	74
0.86105746	0.6035683	80
0.691054	0.764841	4
0.7688095	0.5398792	43
0.70610106	0.18703073	71
0.6587283	0.9245742	6
0.97539747	0.52113175	14
0.47261912	0.14796728	57
0.94115627	0.5555876	31
0.29624403	0.81280166	65
0.6367561	0.4867857	97
0.19087148	0.33791238	82
0.36497295	0.09863817	71
0.6660884	0.13820821	5
0.3141371	0.9579208	63
0.18316823	0.72057515	75
0.66690695	0.17128149	71
0.58674693	0.7660228	56
0.7376188	0.32546672	11
0.72783816	0.10611068	57
0.29526106	0.83662593	60
0.49434033	0.4022572	64
0.8811727	0.48426357	54
0.6713651	0.1680647	74
0.63012594	0.033297956	39
0.51592577	0.70777535	99
0.9955532	0.5892704	99
0.635537	0.10728306	45
0.83092004	0.56897235	22
0.6671665	0.12126838	32
0.95574534	0.538834	73
0.294918	0.97257596	61
0.7295527	0.16236837	78
0.4977051	0.114396445	97
0.6659373	0.3829328	67
0.43409932	0.7604721	71
0.67663145	0.49774686	69
0.028920133	0.35069013	97
0.66108966	0.47070763	46
0.36245194	0.97419924	62
0.59002984	0.16256475	81
0.33230668	0.35243025	64
0.6209897	0.400209	79
0.19105831	0.33798727	65
0.46014586	0.06580483	51
0.34035912	0.77013594	51
0.6912463	0.015871527	76
0.3848992	0.35983592	82
0.2542195	0.59085244	52
0.12972899	0.6539675	65
0.93000966	0.52449495	66
0.07193053	0.6065844	13
0.34579444	0.38850832	71
0.14615983	0.37576234	67
0.29298985	0.9394177	98
0.3987238	0.6525813	21
0.20050518	0.60078615	74
0.7291609	0.39327356	81
0.17150569	0.3148239	31
0.7084294	0.1780042	84
0.3301117	0.8698993	68
0.40296003	0.15335889	91
0.9202415	0.56132317	66
0.74009204	0.36848554	46
0.36546645	0.4045783	57
0.6118514	0.36845824	61
0.13636017	0.6252164	1
0.6944745	0.84041125	51
0.7491219	0.32379127	66
0.42907944	0.6427137	55
0.35208154	0.14538865	58
0.034588363	0.60374486	45
0.371799	0.84957904	31
0.5833855	0.42948103	70
0.107544266	0.37240282	87
0.6999312	0.92753494	95
0.67937684	0.33125538	69
0.7053497	0.9000558	99
0.40309414	0.7979184	19
0.61493903	0.87859946	52
0.79267544	0.5312495	54
0.6889794	0.1121123	87
0.57422453	0.18021075	96
0.96891725	0.51057655	93
0.41859367	0.10957619	83
0.13644567	0.7197492	99
0.3988788	0.39996967	98
0.30548033	0.08116178	32
0.6539288	0.48084936	65
0.3854173	0.30871364	71
0.39216125	0.37617195	95
0.31140542	0.07677433	71
0.73667324	0.32425112	52
0.63791215	0.71195596	71
0.28169802	0.9127958	15
0.21380511	0.6627297	84
0.15038489	0.57905996	0
0.40825564	0.07183622	63
0.67976815	0.13267599	55
0.04904024	0.6098637	65
0.52370894	0.14224523	34
0.7816141	0.5209622	89
0.036482155	0.33078933	98
0.28857175	0.96387696	99
0.68857926	0.41066104	42
0.96893144	0.52684367	63
0.6573812	0.40482217	61
0.47493595	0.41902974	82
0.29524195	0.81376505	99
0.39024192	0.45397896	70
0.59295565	0.1968718	51
0.06999483	0.3361487	87
0.06787316	0.33572724	42
0.851754	0.5412536	68
0.34131652	0.035319157	38
0.060549743	0.64868873	62
0.8170646	0.5444356	46
0.4201272	0.648183	18
0.7033912	0.79101807	44
0.69924915	0.7960882	47
0.6623528	0.38494706	46
0.63732976	0.13608289	59
0.7178295	0.13333216	72
0.7491554	0.057737883	37
0.80821073	0.5140904	52
0.74364007	0.11561241	99
0.08441898	0.45342213	65
0.19782422	0.38110548	67
0.6572699	0.3815264	56
0.047106545	0.6767261	99
0.86362153	0.51645863	52
0.42508957	0.41026348	66
0.5872216	0.18310964	96
0.33587533	0.3743867	44
0.3985794	0.20296824	27
0.2142011	0.37463686	42
0.7113646	0.91757745	54
0.68691206	0.30641115	75
0.33181432	0.98102313	65
0.24254008	0.59347	74
0.23082872	0.32467782	99
0.18338165	0.37155542	74
0.55031455	0.5629808	81
0.36030486	0.12575102	39
0.33315313	0.78766596	95
0.93223405	0.5903301	59
0.8358423	0.48089042	95
0.7075337	0.32612827	25
0.9611495	0.5422541	67
0.09093544	0.5929436	87
0.15113112	0.37582788	46
0.7101393	0.072797485	21
0.8828387	0.47736692	99
0.061432365	0.33896375	96
0.30595198	0.04910742	66
0.337796	0.8866866	75
0.1725856	0.42059088	68
0.6931171	0.0281232	20
0.106231965	0.6905899	84
0.15069008	0.60587555	94
0.18783502	0.6626584	81
0.041424572	0.66091543	60
0.60506195	0.38133994	63
0.5164717	0.5978913	97
0.82701355	0.5213098	76
0.34213313	0.5397742	37
0.4913735	0.67251325	99
0.7298621	0.3107901	62
0.3241529	0.902508	48
0.09531342	0.48916894	49
0.6402797	0.39875686	47
0.91281945	0.6144661	66
0.6937288	0.3306666	88
0.5702862	0.46119818	55
0.41224363	0.097575694	56
0.38942736	0.5087486	1
0.5368786	0.44415632	98
0.5817846	0.6010959	95
0.10242418	0.39738578	93
0.9709408	0.53728396	56
0.31895965	0.48960844	20
0.34066564	0.344108	74
0.6292567	0.8775605	84
0.47716895	0.6730929	63
0.35893637	0.7692291	69
0.6864945	0.7619417	44
0.39538032	0.38034198	64
0.3602404	0.15705328	63
0.20137908	0.39333153	76
0.6740168	0.3917184	31
0.66297644	0.05550385	99
0.03731657	0.61700505	65
0.36016202	0.9252159	99
0.36437938	0.8237276	75
0.18701838	0.639858	49
0.55255884	0.59264684	42
0.6175186	0.33208522	56
0.09714998	0.49702865	75
0.657695	0.7487732	77
0.5715303	0.40801916	85
0.13313487	0.7218227	64
0.43409008	0.9046464	15
0.7873893	0.525273	74
0.71173465	0.35877636	26
0.93959916	0.55271786	10
0.21900995	0.38313785	66
0.16694662	0.5871154	99
0.62657964	0.38776216	95
0.5654268	0.61415815	67
0.41460744	0.81797534	71
0.5852927	0.63296974	76
0.7924429	0.520168	56
0.54975575	0.5580972	79
0.3231247	0.9304697	63
0.7781057	0.09638473	42
0.076972574	0.6695816	81


==> cifar10cls.dat <==
x	y	label
0.52040863	0.5853568	cat
0.86362153	0.44326335	ship
0.86345726	0.44508648	ship
0.6598302	0.46678984	airplane
0.70281804	0.829593	frog
0.59611815	0.8045848	frog
0.60487694	0.14983897	automobile
0.73947954	0.8487277	frog
0.5952836	0.6038166	cat
0.6416652	0.11630306	automobile
0.69243056	0.33222362	airplane
0.37097514	0.09591853	truck
0.42607683	0.834041	dog
0.09792078	0.7081142	horse
0.36943635	0.05065815	truck
0.7750864	0.5001583	ship
0.29025987	0.94194895	dog
0.06700847	0.6007016	horse
0.8869209	0.61397016	ship
0.6951872	0.8329412	frog
0.2092821	0.6710523	horse
0.5800665	0.37113094	airplane
0.22322027	0.33522505	deer
0.36631134	0.091526024	truck
0.44435367	0.811495	dog
0.36682585	0.3130416	bird
0.19730431	0.42202297	deer
0.60137784	0.3545775	airplane
0.47638357	0.10326692	truck
0.6709921	0.87897635	frog
0.6029457	0.7850151	frog
0.3728902	0.9237311	dog
0.22951072	0.35596105	deer
0.30441046	0.95668685	dog
0.3433862	0.09492945	truck
0.39903685	0.3875644	bird
0.09462888	0.44273114	deer
0.61825234	0.11948852	automobile
0.3928466	0.17184544	truck
0.32871082	0.9168895	dog
0.053681407	0.37546754	deer
0.7148938	0.92145693	frog
0.34804755	0.8655365	dog
0.7116522	0.83146346	frog
0.60302734	0.34418035	airplane
0.37993765	0.10483266	truck
0.57195175	0.63654643	cat
0.54418766	0.15185493	truck
0.07516202	0.6751523	horse
0.65553194	0.8448239	frog
0.3397132	0.0108696725	truck
0.9354599	0.6387651	ship
0.42497414	0.7241019	airplane
0.44618842	0.72777766	cat
0.86326015	0.5546224	ship
0.99174124	0.60061055	ship
0.041054726	0.6495437	horse
0.23251894	0.70649785	horse
0.0913979	0.48906842	deer
0.42893422	0.6320154	frog
0.08491916	0.71401733	horse
0.42069542	0.78481275	cat
0.7651172	0.8649615	frog
0.45072994	0.7046965	cat
0.7325207	0.80399203	frog
0.35493702	0.33540058	bird
0.7519305	0.1005436	automobile
0.39945304	0.37064168	bird
0.38785943	0.6141547	cat
0.103890456	0.6066203	horse
0.38492057	0.37451762	bird
0.6085497	0.8210542	frog
0.8274419	0.5728385	ship
0.92700285	0.5279959	ship
0.57384837	0.32805523	airplane
0.37142876	0.44736904	bird
0.42817736	0.05042505	truck
0.56134063	0.5966039	cat
0.44113252	0.751134	cat
0.79082054	0.5291091	ship
0.90787625	0.58533967	ship
0.74694735	0.18913746	automobile
0.6500656	0.14827763	automobile
0.15617305	0.61479753	horse
0.4164972	0.44655976	bird
0.28352097	0.7640468	dog
0.4183916	0.46091005	bird
0.2524383	0.63836604	horse
0.8267406	0.5909245	ship
0.38727877	0.09904301	truck
0.6720873	0.4437909	airplane
0.519334	0.67138207	cat
0.8613719	0.5548471	ship
0.74146026	0.88056916	frog
0.10268693	0.4566036	deer
0.42771676	0.635755	frog
0.69355613	0.81252503	frog
0.744622	0.31910837	airplane
0.59588164	0.39657167	airplane
0.043810066	0.70815706	horse
0.091703616	0.47878128	deer
0.36671698	0.8912609	dog
0.7608343	0.88856703	frog
0.5582886	0.6300468	cat
0.73621494	0.040218465	automobile
0.6538987	0.11028406	automobile
0.46353886	0.66570437	cat
0.68787825	0.8581242	frog
0.816704	0.58284706	ship
0.1510789	0.71187013	horse
0.14050806	0.37470192	deer
0.6315919	0.3121599	airplane
0.715299	0.81218296	frog
0.4016059	0.42779687	bird
0.7501764	0.021172313	automobile
0.500885	0.62275493	cat
0.7310116	0.32848266	airplane
0.09153287	0.46869168	deer
0.4166183	0.48621786	bird
0.09013965	0.7266121	horse
0.79579043	0.5175482	ship
0.607461	0.6102428	cat
0.64540285	0.10384489	automobile
0.4126872	0.3800176	bird
0.86228377	0.51457804	ship
0.4773281	0.21605541	airplane
0.94264156	0.60101473	ship
0.58826447	0.6260048	cat
0.4232715	0.8024425	dog
0.50278854	0.41671434	bird
0.10186567	0.3025757	deer
0.66867167	0.16929783	automobile
0.8696609	0.52431434	ship
0.4648326	0.07962986	truck
0.76266414	0.084802456	automobile
0.42029175	0.36824238	bird
0.401029	0.12816902	truck
0.19742206	0.5759313	horse
0.37568593	0.38024065	bird
0.4409253	0.08912322	truck
0.6140416	0.79355854	frog
0.32711175	0.9454456	dog
0.63924265	0.8193164	frog
0.5345366	0.6487243	cat
0.85056376	0.5264963	ship
0.22116947	0.727107	horse
0.62584615	0.8816849	frog
0.31165692	0.81890607	bird
0.29996857	0.8622249	dog
0.47661594	0.4155911	bird
0.7722742	0.5065273	ship
0.46968168	0.10039944	truck
0.6097797	0.7779662	frog
0.62540495	0.45531064	airplane
0.59702647	0.36503613	airplane
0.34099352	0.8754594	dog
0.40461752	0.39565682	bird
0.37289196	0.14633632	truck
0.41483727	0.6409809	dog
0.07856981	0.33686814	deer
0.34401742	0.36636996	bird
0.6652648	0.04931744	automobile
0.5668961	0.8762048	frog
0.7433971	0.8973802	frog
0.6206844	0.36293274	ship
0.23380733	0.3894833	deer
0.8435154	0.48887575	ship
0.16026528	0.33965302	deer
0.32720008	0.9176624	dog
0.5774702	0.47036746	airplane
0.41977167	0.08896533	truck
0.46281037	0.20796026	truck
0.3406577	0.09661056	truck
0.32878387	0.5576524	ship
0.38916963	0.096382335	truck
0.359934	0.048525453	truck
0.48500353	0.6427544	cat
0.064623326	0.6493616	horse
0.3335739	0.5395467	dog
0.7387069	0.36841932	airplane
0.59648395	0.42552856	airplane
0.34183404	0.88061893	dog
0.32270858	0.42152599	bird
0.4299606	0.45358324	bird
0.4419132	0.70251614	cat
0.94668573	0.6228905	ship
0.73058635	0.9048453	frog
0.46388242	0.5926279	cat
0.3621803	0.6136488	deer
0.5690665	0.21964052	airplane
0.31158096	0.9966009	dog
0.84227353	0.5832745	ship
0.40824926	0.69341004	airplane
0.6664413	0.102222115	automobile
0.023696415	0.65314734	horse
0.26006988	0.57948726	bird
0.9476878	0.5468546	ship
0.32017002	0.80211556	ship
0.0614043	0.6095911	horse
0.9438471	0.5632581	ship
0.3877676	0.8509916	dog
0.607015	0.19405803	automobile
0.8348917	0.5421613	ship
0.19778807	0.7173723	horse
0.7666662	0.109720424	automobile
0.5381544	0.63003516	cat
0.6179898	0.33055764	airplane
0.36715278	0.92657477	dog
0.10285173	0.6593342	horse
0.35408002	0.10861025	truck
0.047410924	0.6915472	horse
0.7550065	0.5211901	deer
0.3643308	0.880453	dog
0.41056415	0.036864653	truck
0.7694874	0.5549382	ship
0.5419121	0.42246246	airplane
0.14633578	0.6368882	horse
0.44709957	0.088175304	truck
0.80474555	0.57741064	ship
0.32779208	0.43852112	bird
0.20075318	0.70220596	horse
0.39401004	0.76681644	frog
0.34812835	0.041024383	truck
0.358045	0.65977234	deer
0.36029333	0.64446896	cat
0.47233927	0.09583402	truck
0.33883524	0.70899403	frog
0.045827176	0.30903855	deer
0.22229937	0.7052288	horse
0.67507684	0.7200652	frog
0.347606	0.9473977	dog
0.66031706	0.17584671	automobile
0.33905438	0.75919455	dog
0.87618005	0.4651327	ship
0.93012184	0.58269686	ship
0.66717505	0.39148417	airplane
0.11616995	0.33161044	deer
0.18157342	0.5691627	airplane
0.41822717	0.86327535	dog
0.31800961	0.9820041	dog
0.6799809	0.12152858	automobile
0.67664325	0.09067613	automobile
0.85949063	0.4370578	ship
0.30800155	0.13705136	truck
0.6355507	0.38369313	airplane
0.5499817	0.55855584	cat
0.73149127	0.045956984	automobile
0.36201826	0.03903401	truck
0.443343	0.42273408	bird
0.32211402	0.33124888	bird
0.3789926	0.8804842	dog
0.48738432	0.6128486	cat
0.429159	0.10955806	truck
0.49671957	0.12528792	truck
0.22371848	0.3801534	deer
0.59263813	0.47501028	airplane
0.576614	0.63259315	cat
0.674155	0.35579237	airplane
0.6908081	0.46165982	airplane
0.50876397	0.13992526	truck
0.8754684	0.6382093	ship
0.7138671	0.054920726	automobile
0.33010563	0.8234364	dog
0.021883104	0.6737867	horse
0.7336895	0.47551793	airplane
0.88986653	0.6266777	ship
0.37895986	0.58203214	bird
0.08893419	0.3076969	deer
0.14833766	0.690194	horse
0.6502078	0.33399338	airplane
0.39015555	0.34571224	bird
0.4238493	0.7443806	cat
0.71927005	0.92233884	frog
0.5576147	0.6015665	cat
0.92072034	0.59689295	ship
0.4012064	0.75523376	dog
0.5643318	0.31369904	airplane
0.35191768	0.5566164	cat
0.13034713	0.37621784	deer
0.55915505	0.5731503	cat
0.423118	0.115993686	truck
0.6728396	0.49268118	airplane
0.6507865	0.8208954	frog
0.66644573	0.07131523	automobile
0.5711405	0.31076849	airplane
0.34351677	0.09841654	truck
0.74138105	0.019582862	automobile
0.7312489	0.5094674	airplane
0.1066367	0.6330489	horse
0.45007244	0.10529918	truck
0.7585428	0.0748428	automobile
0.4105227	0.37655756	bird
0.661676	0.8326729	frog
0.55952466	0.13441062	truck
0.5972112	0.5930157	cat
0.18622646	0.37390924	deer
0.6618137	0.86945915	frog
0.743054	0.3955078	airplane
0.69338197	0.40847826	airplane
0.6167447	0.81032443	frog
0.64452106	0.8953195	frog
0.68541634	0.8899948	frog
0.35592198	0.8061625	cat
0.45730937	0.41166726	bird
0.6231762	0.86768997	frog
0.6048668	0.19497243	automobile
0.74213606	0.53633934	ship
0.36257583	0.4600998	bird
0.60078615	0.10368838	automobile
0.4381663	0.48268536	frog
0.86634743	0.53906155	ship
0.7487503	0.84972006	frog
0.7268554	0.47191674	ship
0.54468757	0.4555336	airplane
0.09705393	0.48829025	deer
0.65012014	0.36839002	airplane
0.107429825	0.59102374	horse
0.05936098	0.7024069	horse
0.36100957	0.9324386	dog
0.3420283	0.96920353	dog
0.48983774	0.6182166	cat
0.39465183	0.90084904	dog
0.3595141	0.3674165	bird
0.5117963	0.71812016	cat
0.32505143	0.7469818	deer
0.622821	0.14405468	automobile
0.069634885	0.67977893	horse
0.39590463	0.93758106	dog
0.0532366	0.36426038	deer
0.6263657	0.8979065	frog
0.6762975	0.0847625	automobile
0.43646324	0.09269175	truck
0.4280277	0.5702295	cat
0.6638143	0.8889405	frog
0.70264715	0.86317855	frog
0.4655567	0.094863296	truck
0.53207225	0.6133319	cat
0.86514074	0.615452	ship
0.6360456	0.42235562	airplane
0.17430095	0.6206947	horse
0.4061943	0.53428775	bird
0.6044527	0.8778905	frog
0.46551687	0.3729787	bird
0.41339007	0.90289366	dog
0.96195227	0.53780437	ship
0.41669735	0.75884145	dog
0.09871622	0.38604695	deer
0.6023544	0.90069366	frog
0.9433885	0.52819467	ship
0.36602885	0.13308933	truck
0.402076	0.12345388	truck
0.7038745	0.02449399	automobile
0.64197373	0.48210904	airplane
0.36784646	0.409745	bird
0.3262267	0.34891757	bird
0.26183602	0.6376391	horse
0.47183698	0.7019971	cat
0.33765143	0.47442454	bird
0.84132797	0.46397913	ship
0.65929604	0.4410766	airplane
0.3543364	0.13972099	truck
0.37533537	0.91380584	dog
0.85571915	0.56031644	ship
0.59018856	0.17398517	automobile
0.4184954	0.191284	truck
0.1038398	0.43687055	deer
0.6592557	0.040648304	automobile
0.4947384	0.56791276	cat
0.22630794	0.34090215	ship
0.73261756	0.048064236	automobile
0.4776925	0.44148204	deer
0.13780697	0.67241895	horse
0.43248695	0.12684764	truck
0.19956727	0.378272	deer
0.40445358	0.31008685	bird
0.037521493	0.6214311	horse
0.6241804	0.31234345	airplane
0.10776046	0.6984914	horse
0.95296127	0.57934797	airplane
0.7235331	0.86142683	frog
0.64161366	0.7614361	frog
0.4800083	0.10900066	truck
0.6233714	0.39854002	airplane
0.55925626	0.1712186	truck
0.40434012	0.9347874	bird
0.8099871	0.52799016	ship
0.015925115	0.65407264	horse
0.34411716	0.47905642	bird
0.3280274	0.46462467	bird
0.3564919	0.9203316	dog
0.6429683	0.12636988	automobile
0.45173803	0.38447428	bird
0.75992775	0.8691499	frog
0.34044454	0.51287425	bird
0.5063665	0.13785379	truck
0.71011823	0.86228126	frog
0.3473315	0.50463617	bird
0.46891102	0.64358425	cat
0.58226496	0.38773435	airplane
0.49692547	0.57441205	cat
0.29299486	0.042646773	truck
0.87186307	0.46228117	ship
0.14712538	0.5833445	horse
0.9754079	0.5305204	ship
0.883179	0.5923848	ship
0.21282548	0.3829516	deer
0.7047958	0.4219238	airplane
0.71240306	0.063117474	automobile
0.9620089	0.5311445	ship
0.33479238	0.37519285	bird
0.14270899	0.63522434	horse
0.45358303	0.207831	truck
0.37013274	0.94483125	cat
0.67038757	0.8568088	frog
0.6387522	0.12534484	automobile
0.3781894	0.10663318	truck
0.56254685	0.38879615	airplane
0.3357245	0.74555725	horse
0.3968083	0.60683084	cat
0.08811521	0.67740595	horse
0.123259276	0.3551447	deer
0.35391328	0.8867483	dog
0.7412721	0.4981508	airplane
0.7359633	0.4218122	airplane
0.39094374	0.3774209	bird
0.31450114	0.0686677	truck
0.5287317	0.71032774	cat
0.14404735	0.39369804	deer
0.5572496	0.39371866	airplane
0.64330435	0.81387246	frog
0.3132947	0.3658702	bird
0.4015214	0.88758224	dog
0.45865604	0.67724395	cat
0.26001757	0.6371313	horse
0.584468	0.61238307	cat
0.11285925	0.67877185	horse
0.3278704	0.3902369	bird
0.35085797	0.9155252	dog
0.5159762	0.6436026	cat
0.5491167	0.15642793	automobile
0.7268873	0.09702773	automobile
0.19547409	0.36381376	deer
0.34837943	0.1060549	truck
0.40162024	0.08223452	truck
0.30159795	0.95127183	dog
0.02292948	0.67175835	horse
0.3098135	0.8332825	dog
0.6122213	0.37749687	airplane
0.36486757	0.38902876	bird
0.5404572	0.4126511	bird
0.36783302	0.3507992	bird
0.32597607	0.026960116	truck
0.20520893	0.7135404	horse
0.59280896	0.6202805	cat
0.32640895	0.058607217	truck
0.14276072	0.4514199	deer
0.45929015	0.5664342	cat
0.2744367	0.7775315	dog
0.13881496	0.4327594	deer
0.65763724	0.7357373	frog
0.31392866	0.9226762	dog
0.6070966	0.8784894	frog
0.7314669	0.034978032	automobile
0.11168909	0.48913154	deer
0.41518098	0.5454344	cat
0.050740015	0.3009348	deer
0.07405893	0.3363579	deer
0.568583	0.584549	cat
0.24416636	0.6006992	horse
0.88088316	0.46734804	ship
0.36897275	0.67547524	cat
0.1894668	0.64214426	horse
0.89908785	0.5366637	ship
0.67484665	0.4166984	airplane
0.33676237	0.75878936	dog
0.08498914	0.66513276	horse
0.6258464	0.90661865	frog
0.5786106	0.33493307	airplane
0.42152998	0.8709586	dog
0.10866963	0.38556057	deer
0.5442533	0.15185602	ship
0.68494165	0.8108955	frog
0.92921627	0.6201972	ship
0.43278307	0.6716059	dog
0.365393	0.9657366	dog
0.48325136	0.15404864	truck
0.37008464	0.1466725	truck
0.4063844	0.072695896	truck
0.3882887	0.88958806	dog
0.74795383	0.32418188	airplane
0.69718105	0.13622603	automobile
0.5812664	0.38602555	airplane
0.9583297	0.5842859	ship
0.70054543	0.063217804	automobile
0.7043666	0.17368017	automobile
0.8772951	0.5505308	ship
0.6591173	0.44107142	airplane
0.33602837	0.46122292	bird
0.42591366	0.39991575	bird
0.7398788	0.32125723	airplane
0.1282976	0.28903073	deer
0.6546822	0.8458129	frog
0.34484968	0.8565416	dog
0.13439746	0.41946438	deer
0.44816926	0.12470597	truck
0.14874025	0.35982946	deer
0.0604787	0.60907394	horse
0.34052697	0.03719959	truck
0.49025384	0.12709236	truck
0.036695197	0.3441323	deer
0.33659288	0.9294681	dog
0.7078829	0.8364808	frog
0.66212016	0.8689271	frog
0.7289936	0.09353418	automobile
0.39008114	0.9182375	dog
0.5715053	0.58814543	cat
0.94188994	0.5371977	ship
0.43382433	0.1874097	truck
0.2978099	0.9055942	dog
0.78151846	0.5048997	ship
0.4133439	0.90897757	dog
0.07438267	0.636449	horse
0.68548167	0.40837502	airplane
0.11241601	0.6684714	horse
0.6918757	0.43828666	airplane
0.31540737	0.88112736	dog
0.71887827	0.44840962	airplane
0.713425	0.47692448	airplane
0.21743378	0.3216821	deer
0.6793704	0.8910277	frog
0.36424106	0.0879062	truck
0.61633074	0.4337555	airplane
0.44624448	0.12224792	truck
0.33586746	0.9217588	dog
0.6918526	0.8680749	frog
0.6961801	0.88273716	frog
0.68492705	0.8421818	frog
0.41161287	0.40167442	bird
0.8165513	0.4662344	truck
0.64995265	0.42973727	airplane
0.6856614	0.06637443	automobile
0.19155516	0.5993924	horse
0.7140909	0.77215403	frog
0.11270701	0.648584	horse
0.3261626	0.89459383	dog
0.37823516	0.14562987	truck
0.6826241	0.15053208	automobile
0.6037039	0.8687925	frog
0.3819721	0.4158778	bird
0.40341398	0.8916435	dog
0.27455577	0.78471786	dog
0.2638036	0.76819223	dog
0.9217086	0.59313816	ship
0.30996606	0.87359023	dog
0.29983702	0.07214151	truck
0.06649614	0.38502356	deer
0.74926955	0.83550084	frog
0.09729484	0.35824034	deer
0.4815956	0.6817086	cat
0.4046699	0.42195708	bird
0.69318205	0.42202008	airplane
0.085962415	0.72043765	horse
0.5801157	0.7572179	frog
0.35085455	0.49595135	bird
0.35716277	0.33746156	bird
0.59721047	0.59430116	cat
0.36169556	0.0628543	truck
0.26271188	0.65026134	horse
0.41988286	0.05378455	truck
0.4308563	0.36963817	bird
0.6833549	0.73304987	frog
0.041323505	0.6752189	horse
0.50382584	0.1139355	automobile
0.54977775	0.6205221	cat
0.6272979	0.7552631	frog
0.6591478	0.7510633	frog
0.91856766	0.53930396	ship
0.81755465	0.46473083	truck
0.14278889	0.59241885	horse
0.404295	0.8716902	dog
0.13023369	0.33357283	deer
0.65072685	0.37318337	airplane
0.79502726	0.5572956	ship
0.08939878	0.2865172	deer
0.64633346	0.4186787	airplane
0.3818953	0.018812401	truck
0.55614406	0.56502813	cat
0.062306724	0.3215848	deer
0.910456	0.53832054	ship
0.40951404	0.036970366	truck
0.680521	0.87478334	frog
0.3816164	0.035804566	truck
0.3892305	0.38654733	bird
0.66722864	0.87709993	frog
0.70859116	0.088988006	automobile
0.08784051	0.42756593	deer
0.13864458	0.61277956	horse
0.5119678	0.65786564	cat
0.37815386	0.6642838	dog
0.47901565	0.6804807	cat
0.8293906	0.51026493	ship
0.4073091	0.8363586	dog
0.6585216	0.34455627	airplane
0.38194814	0.35588282	bird
0.6981077	0.0826895	automobile
0.7014479	0.8270521	frog
0.21332763	0.41316047	deer
0.39723113	0.779235	cat
0.52677345	0.62817746	cat
0.3689988	0.14331684	truck
0.61833483	0.89596087	frog
0.4429317	0.18716589	truck
0.32967564	0.6881721	ship
0.9033657	0.5628912	ship
0.37542436	0.8815696	dog
0.8391782	0.47537112	ship
0.6239437	0.75108916	frog
0.5682113	0.7917286	frog
0.35533547	0.4383985	bird
0.6796801	0.1722597	automobile
0.027795961	0.6659723	horse
0.028282283	0.60969186	horse
0.7066531	0.10280816	automobile
0.3338925	0.40882233	bird
0.17078581	0.7098411	horse
0.37322065	0.15694143	truck
0.3529785	0.030689003	truck
0.07544484	0.42322305	deer
0.045955334	0.3236869	deer
0.68560934	0.016320929	automobile
0.36265787	0.30825588	bird
0.33197498	0.51249874	dog
0.6011014	0.83219594	frog
0.8910514	0.48245588	ship
0.073803075	0.6775533	horse
0.6906615	0.759854	frog
0.8967131	0.61531	ship
0.38735852	0.5218659	cat
0.6224671	0.39085725	airplane
0.4324416	0.76614577	dog
0.4140864	0.6485442	dog
0.57276595	0.5747487	cat
0.5774113	0.41835085	airplane
0.11894121	0.6683924	horse
0.4281491	0.17924885	truck
0.67542136	0.18535677	automobile
0.59565634	0.5776318	cat
0.14854373	0.46488225	deer
0.050790083	0.407269	deer
0.2765322	0.7836543	dog
0.52992576	0.6136234	cat
0.48823285	0.13547556	truck
0.34273437	0.9879255	dog
0.7460475	0.813542	frog
0.44341525	0.052868444	truck
0.3437039	0.36591578	bird
0.70647335	0.18928334	automobile
0.55987	0.1098024	automobile
0.13452926	0.38407764	deer
0.6324221	0.15143183	automobile
0.3653147	0.06346171	truck
0.112818785	0.46643636	deer
0.047535706	0.66898936	horse
0.6121159	0.899219	frog
0.49633357	0.6032099	cat
0.713617	0.42943606	ship
0.39581826	0.07713738	truck
0.72238016	0.3862144	airplane
0.70052433	0.18418911	automobile
0.519645	0.5870112	cat
0.68283623	0.8892064	frog
0.49007905	0.7047589	cat
0.22887972	0.5828775	frog
0.5072685	0.6022223	cat
0.47220114	0.37577346	bird
0.59181213	0.4510707	airplane
0.5201361	0.61141974	cat
0.5685002	0.12362949	automobile
0.64991367	0.44918835	airplane
0.31359667	0.9359307	dog
0.6344845	0.05134397	truck
0.66606694	0.8274654	frog
0.78081	0.5383019	deer
0.6423627	0.31583697	ship
0.34258437	0.16997188	truck
0.37022293	0.48915523	frog
0.36200684	0.09960263	truck
0.44214198	0.49986988	frog
0.5171122	0.70928794	cat
0.55390424	0.39212787	airplane
0.56606334	0.6057908	cat
0.4227191	0.42628753	bird
0.46718526	0.38648412	bird
0.06224101	0.6747375	horse
0.90687233	0.59052444	ship
0.52529895	0.6156085	cat
0.7885357	0.5103137	ship
0.40690464	0.4642429	bird
0.054019082	0.6790512	horse
0.3354513	0.81928426	dog
0.10647841	0.6730182	horse
0.46699217	0.39109436	bird
0.10277834	0.3503472	deer
0.92709553	0.5897613	ship
0.21909234	0.6873448	horse
0.11612714	0.400638	deer
0.45180744	0.427288	bird
0.36595783	0.15839519	truck
0.83985525	0.4669915	ship
0.83878666	0.61279774	ship
0.558856	0.8616321	frog
0.74785036	0.5103171	ship
0.9072396	0.62632334	ship
0.075647905	0.69787335	horse
0.20135401	0.39261296	deer
0.38523647	0.7817343	cat
0.5789049	0.6579095	cat
0.86197865	0.51476645	ship
0.10541413	0.44707587	deer
0.3855385	0.090585634	truck
0.066933766	0.39993885	deer
0.84492975	0.5417349	ship
0.87477213	0.47187027	ship
0.6808222	0.11827349	automobile
0.93220305	0.55412614	ship
0.55759716	0.20937878	bird
0.702054	0.07984214	automobile
0.39414084	0.58398026	cat
0.61390454	0.7927726	frog
0.3623365	0.9674343	dog
0.14302476	0.4472612	deer
0.45243853	0.40154943	bird
0.10824241	0.6510839	horse
0.46002245	0.12750721	truck
0.5350432	0.11666037	truck
0.21597807	0.44259033	deer
0.58859307	0.19009525	automobile
0.06998175	0.3578794	deer
0.7411833	0.17844534	automobile
0.27439332	0.78489065	cat
0.323167	0.48989114	bird
0.13748528	0.6501832	horse
0.6860225	0.34258002	airplane
0.13182978	0.6209304	horse
0.5050069	0.15668753	truck
0.12037314	0.5824592	horse
0.56669945	0.7975765	frog
0.7232747	0.8483963	frog
0.36206555	0.39075977	bird
0.4368961	0.80786145	dog
0.357169	0.1127523	truck
0.49447587	0.4029918	bird
0.3663443	0.029155979	truck
0.71425873	0.09776527	automobile
0.42126507	0.43642855	bird
0.40468788	0.343012	bird
0.67957073	0.9064652	frog
0.92013234	0.5681663	ship
0.36373612	0.40146613	bird
0.72364974	0.09126245	automobile
0.5072328	0.65083545	cat
0.56079495	0.85505134	frog
0.7401961	0.8060776	frog
0.6453003	0.42249554	airplane
0.7168056	0.17380124	automobile
0.40336683	0.4026587	bird
0.13028185	0.59399086	horse
0.46584025	0.21465614	airplane
0.42592692	0.8767394	dog
0.038690697	0.3523783	deer
0.5436169	0.35193327	frog
0.5888218	0.19580998	automobile
0.7481061	0.8434624	frog
0.16117878	0.32721245	deer
0.5875815	0.39488828	airplane
0.35273138	0.54590195	bird
0.2937754	0.8197124	bird
0.6864221	0.81000584	frog
0.5719384	0.37558407	airplane
0.3067085	1.0	dog
0.32726207	0.07457487	truck
0.73835105	0.055375308	automobile
0.17918922	0.7111487	horse
0.67737275	0.8969173	frog
0.11547778	0.61614233	horse
0.6836575	0.42460304	airplane
0.47902158	0.68345124	cat
0.41104802	0.07311784	truck
0.68721217	0.7083042	frog
0.86965454	0.5886312	ship
0.51073754	0.5509292	cat
0.7451227	0.35629132	airplane
0.37019655	0.6979524	cat
0.12891974	0.46996766	deer
0.05814772	0.6691885	horse
0.19388564	0.7069048	horse
0.6160916	0.18635769	automobile
0.13319007	0.4125652	deer
0.239252	0.61877656	horse
0.42743096	0.4400217	bird
0.08666324	0.6814165	horse
0.7006138	0.174407	automobile
0.19630513	0.33754689	deer
0.12308342	0.66247797	horse
0.05766463	0.33641264	deer
0.13199861	0.46727642	deer
0.80327696	0.5292476	ship
0.15848157	0.31243554	deer
0.1786375	0.60559434	horse
0.05728319	0.62052935	horse
0.3736579	0.54369557	dog
0.28319845	0.8231766	cat
0.085352875	0.6855482	horse
0.4084008	0.4248565	bird
0.6061838	0.40903747	airplane
0.87705505	0.5451015	ship
0.4263666	0.06381481	truck
0.31260294	0.8176906	dog
0.8826392	0.50115776	ship
0.49461806	0.59987044	cat
0.6728774	0.7318882	frog
0.31327674	0.4319777	bird
0.5792432	0.42340627	airplane
0.89807993	0.5868377	ship
0.092335016	0.7038273	horse
0.5813033	0.575987	cat
0.03460621	0.6060329	horse
0.7224588	0.8856595	frog
0.29941443	0.90912294	dog
0.5808109	0.5685038	cat
0.6829765	0.19739747	automobile
0.48514053	0.58684033	cat
0.4437223	0.38715407	bird
0.3595985	0.5034034	bird
0.4047645	0.9387772	dog
0.3601663	0.67220753	deer
0.5695509	0.17735761	automobile
0.39993954	0.45876363	bird
0.42114708	0.04878159	truck
0.39372778	0.42812562	bird
0.13284986	0.6864102	horse
0.730224	0.4621596	airplane
0.073061496	0.67108864	horse
0.4107126	0.40403304	bird
0.6370234	0.062333386	automobile
0.37030977	0.51817447	cat
0.37493476	0.36106482	bird
0.6783661	0.3648102	airplane
0.39699653	0.34774297	bird
0.10445648	0.36554325	deer
0.26783234	0.63878757	horse
0.38130978	0.03245789	truck
0.86704695	0.54108524	ship
0.56760335	0.12411656	truck
0.6740172	0.40735763	airplane
0.06817333	0.6203743	horse
0.103686534	0.5993264	horse
0.72540766	0.4678076	airplane
0.10647469	0.63398874	horse
0.8504925	0.52475995	ship
0.04232964	0.38983512	deer
0.7104472	0.8633595	frog
0.44114965	0.592144	cat
0.41438156	0.78977686	cat
0.71998423	0.382792	airplane
0.6608205	0.14467107	automobile
0.4324539	0.67210376	cat
0.19813481	0.7011182	horse
0.6229895	0.36161104	airplane
0.6004997	0.20011209	automobile
0.45818928	0.5991991	cat
0.68495077	0.1192207	automobile
0.04337934	0.32325497	deer
0.38533044	0.34220198	bird
0.5871282	0.63140035	cat
0.8787792	0.5099023	ship
0.12023512	0.3385072	deer
0.329343	0.51442313	bird
0.5958691	0.5775317	cat
0.16258092	0.6305033	horse
0.9120674	0.56614417	ship
0.13180144	0.286526	deer
0.470436	0.39127263	cat
0.636496	0.48719588	airplane
0.36238915	0.06140788	truck
0.7129321	0.409576	airplane
0.72018236	0.3807315	airplane
0.636381	0.12776543	automobile
0.7591259	0.48593423	airplane
0.17191446	0.3156482	deer
0.13073477	0.3656077	deer
0.73344994	0.8954462	frog
0.19775413	0.64450055	horse
0.57317907	0.75741625	frog
0.65743446	0.15585619	automobile
0.6668115	0.035523135	automobile
0.5468132	0.6528443	cat
0.1344484	0.621428	horse
0.4267927	0.60153407	cat
0.3846774	0.9198121	dog
0.35278264	0.4993945	bird
0.74371	0.8115436	frog
0.68101394	0.8284771	frog
0.35629746	0.94756085	dog
0.77349216	0.5528891	ship
0.16555679	0.72226685	horse
0.74158853	0.047444798	automobile
0.71349895	0.9220037	frog
0.95439273	0.56885207	ship
0.93150437	0.57937545	ship
0.2786781	0.65522087	dog
0.55003446	0.62556183	cat
0.548836	0.44398263	airplane
0.04942334	0.33087814	deer
0.5745164	0.32119423	airplane
0.659462	0.1739137	automobile
0.21633638	0.41622	cat
0.87244505	0.56102437	ship
0.8672094	0.4767996	ship
0.68029064	0.35040945	airplane
0.64954114	0.8018061	frog
0.34478977	0.10395344	truck
0.43214694	0.17020722	truck
0.44791892	0.7959781	truck
0.42847753	0.7060959	dog
0.46366718	0.71127	dog
0.7636125	0.56599116	ship
0.60532457	0.89784557	frog
0.6308137	0.3227118	airplane
0.7042438	0.42581305	airplane
0.058930792	0.34005272	deer
0.38084823	0.41392568	bird
0.4716755	0.6133626	cat
0.26227856	0.58086723	bird
0.060760535	0.6563387	horse
0.35644653	0.39939472	bird
0.4648658	0.4124823	bird
0.40946037	0.9143476	dog
0.43374637	0.059429526	truck
0.94479996	0.5107921	ship
0.3518815	0.079989016	truck
0.73760575	0.19005856	automobile
0.16961394	0.699893	horse
0.19056964	0.31944293	deer
0.7138826	0.36527354	airplane
0.51220787	0.53641653	cat
0.57285875	0.38965726	airplane
0.67902565	0.08639218	automobile
0.39119342	0.6609785	cat
0.9418414	0.5771303	ship
0.5164408	0.59501004	cat
0.3583776	0.074671485	truck
0.6665707	0.9056045	frog
0.58575565	0.19479217	automobile
0.121386774	0.44833678	deer
0.13620755	0.61866766	horse
0.58266556	0.41203365	airplane
0.4953712	0.6129104	cat
0.14501156	0.6228526	horse
0.8954132	0.49914235	ship
0.3813896	0.14777079	truck
0.70650464	0.039578963	automobile
0.7345807	0.15741874	automobile
0.69395965	0.8558108	frog
0.6343939	0.89385265	frog
0.6153713	0.74595034	frog
0.53064597	0.7093205	frog
0.44969693	0.17285958	truck
0.710546	0.03491733	automobile
0.39458466	0.062402386	truck
0.4244551	0.048277218	truck
0.16267376	0.3303507	deer
0.3438355	0.31869745	bird
0.69374645	0.022901673	automobile
0.002715591	0.67222285	horse
0.66106033	0.40268034	airplane
0.66780853	0.83575994	frog
0.95814437	0.53768885	ship
0.6195271	0.07421275	automobile
0.4774843	0.1196491	truck
0.33118942	0.3416956	bird
0.45348457	0.08092702	truck
0.47372705	0.4503767	airplane
0.093056746	0.35865447	deer
0.13369586	0.612893	horse
0.8294957	0.5246287	ship
0.4803793	0.63331014	cat
0.6884284	0.12069239	automobile
0.48209244	0.4227412	bird
0.7256861	0.466192	airplane
0.68725425	0.09117899	automobile
0.40433308	0.7716139	dog
0.88363767	0.509541	ship
0.36782554	0.665581	deer
0.649074	0.7142158	frog
0.50289965	0.66293675	cat
0.8352231	0.45397496	ship
0.5444195	0.11648413	automobile
0.5167976	0.6043032	cat
0.90808374	0.5840479	ship
0.37615657	0.8326592	dog
0.7129065	0.47109574	airplane
0.811256	0.4675302	ship
0.10010473	0.38635632	deer
0.80906856	0.5281166	ship
0.59030825	0.1298236	automobile
0.73234934	0.14254607	automobile
0.7867208	0.494661	ship
0.51118755	0.12266388	truck
0.6558255	0.9256323	frog
0.67782575	0.3986905	airplane
0.9091432	0.56853986	ship
0.75525033	0.8161719	frog
0.6875556	0.17404047	automobile
0.53118664	0.6190292	cat
0.12080188	0.3353267	deer
0.7183677	0.0096548395	automobile
0.661384	0.847	frog
0.6648304	0.37081465	airplane
0.4515644	0.6716489	dog
0.6920702	0.029073501	automobile
0.760484	0.16209808	automobile
0.6133096	0.3994556	airplane
0.56303	0.316432	airplane
0.4982899	0.6769051	cat
0.3253147	0.9419055	dog
0.65528107	0.5081134	airplane
0.68709564	0.30627784	airplane
0.65788853	0.73230755	frog
0.67447835	0.87233555	frog
0.5463641	0.64146215	cat
0.45868257	0.6631147	cat
0.6774482	0.72005486	frog
0.54951423	0.6106397	cat
0.5671271	0.79855365	frog
0.5979006	0.7624642	frog
0.5100433	0.4459328	airplane
0.19573088	0.5757822	horse
0.36558515	0.4334506	bird
0.38044676	0.46009	bird
0.39058322	0.59044224	horse
0.30342138	0.89694786	dog
0.34636346	0.48045024	dog
0.36732286	0.53367245	bird
0.9020099	0.53761476	ship
0.30048323	0.925959	dog
0.3907238	0.38768852	bird
0.7325313	0.12332003	automobile
0.7218062	0.009793946	automobile
0.61306655	0.16906334	deer
0.50692225	0.5229084	cat
0.6816864	0.72064376	bird
0.7172341	0.35374284	airplane
0.5354807	0.62661344	cat
0.6988747	0.06385404	automobile
0.29318607	0.8321763	dog
0.41907057	0.73216325	cat
0.22503941	0.71248907	horse
0.69030607	0.7112501	frog
0.9648713	0.54023254	ship
0.3800328	0.045801185	truck
0.73846936	0.0707314	automobile
0.64712906	0.8694879	frog
0.0858244	0.307154	deer
0.39168862	0.19514546	truck
0.48653862	0.57237375	cat
0.44008806	0.1090732	truck
0.6907071	0.35512957	airplane
0.33775866	0.044205245	truck
0.6913427	0.7953323	frog
0.5042913	0.631407	cat
0.72841537	0.8847432	frog
0.69658715	0.46437997	airplane
0.14654367	0.6182445	horse
0.58761865	0.74331963	cat
0.74344414	0.49716076	ship
0.5769407	0.33017945	airplane
0.67134637	0.39317465	airplane
0.72893393	0.3343704	airplane
0.6415212	0.8348169	frog
0.6395824	0.79240936	frog
0.6263745	0.88547504	frog
0.5143596	0.12919298	truck
0.3644118	0.34093305	bird
0.39647612	0.93346125	dog
0.14670768	0.4348827	deer
0.08895263	0.34792966	deer
0.59672695	0.85263604	frog
0.48491153	0.7074893	cat
0.6722142	0.84328395	frog
0.6942036	0.45903376	airplane
0.7993674	0.52132654	ship
0.65106034	0.8392776	frog
0.5265548	0.50867504	airplane
0.38693473	0.60104364	frog
0.43867618	0.48278865	bird
0.17670694	0.7110644	horse
0.3252394	0.9160895	dog
0.62430227	0.15641727	automobile
0.37631246	0.4238376	bird
0.25355422	0.6593744	horse
0.9573765	0.5572256	ship
0.8790428	0.5186673	ship
0.746175	0.33878958	airplane
0.3025253	0.08669685	truck
0.097615525	0.49195462	deer
0.3561099	0.07368598	truck
0.18038306	0.7254933	horse
0.41514328	0.40972266	bird
0.563405	0.2151227	airplane
0.41138855	0.3719967	bird
0.7683671	0.519603	ship
0.545551	0.57124186	cat
0.8468244	0.5602092	ship
0.3102838	0.094688304	truck
0.6884393	0.08317979	automobile
0.3478225	0.9126502	dog
0.39636588	0.85215396	dog
0.110679775	0.57289153	deer
0.08684009	0.66169393	horse
0.41968372	0.87070495	dog
0.4908263	0.66967595	cat
0.87030584	0.58937293	ship
0.5198867	0.6118033	cat
0.42205077	0.54702985	cat
0.6884102	0.90768045	frog
0.5380712	0.4229559	bird
0.9740935	0.60215014	ship
0.1418328	0.44841635	deer
0.3814234	0.790405	cat
0.17509365	0.5657452	horse
0.48149714	0.122479156	automobile
0.41505644	0.3655154	bird
0.06734405	0.39265168	deer
0.57211834	0.17325643	automobile
0.63281035	0.89505935	frog
0.38910764	0.06353232	truck
0.5538889	0.42750323	airplane
0.2974463	0.8051339	dog
0.89527726	0.6055747	ship
0.69455385	0.8789094	frog
0.70440817	0.12589915	automobile
0.96318007	0.5743607	ship
0.67459834	0.87843275	frog
0.7155967	0.09229437	automobile
0.19651943	0.4235348	deer
0.31862825	0.3675094	bird
0.6497001	0.8007081	frog
0.37233746	0.42770863	bird
0.21780036	0.6054231	horse
0.25727257	0.631017	bird
0.37920275	0.363965	bird
0.7128633	0.33517843	airplane
0.8641232	0.62353265	ship
0.7360389	0.83538526	frog
0.45086926	0.18777998	truck
0.5980862	0.20239948	automobile
0.26471233	0.65411085	horse
0.6701646	0.07013995	automobile
0.9363249	0.59966445	ship
0.9266011	0.5183892	ship
0.59613764	0.46756354	airplane
0.06367024	0.6992144	horse
0.3838243	0.8133415	cat
0.79556113	0.5563733	ship
0.73673296	0.41831815	airplane
0.47521257	0.66920173	cat
0.20633505	0.42096287	deer
0.59219563	0.64369035	cat
0.18444401	0.6215639	horse
0.1373241	0.63764775	horse
0.34266827	0.112312935	truck
0.23335926	0.59002584	bird
0.51941264	0.62829155	cat
0.65423256	0.16588646	automobile
0.4444375	0.06963498	truck
0.7130403	0.059565965	automobile
0.5327083	0.12795222	truck
0.6464854	0.754538	frog
0.55776596	0.6797288	cat
0.43654242	0.7225142	cat
0.6911675	0.7065237	cat
0.6873273	0.09993998	automobile
0.7128463	0.3761707	airplane
0.7187637	0.8376934	frog
0.73200107	0.17734572	automobile
0.10826489	0.3471102	deer
0.68383247	0.12964061	automobile
0.7159358	0.3529805	airplane
0.5617488	0.41412956	airplane
0.68570465	0.09583373	automobile
0.72509503	0.18537004	automobile
0.72746176	0.8402468	frog
0.3450059	0.7701236	dog
0.05931639	0.35258555	deer
0.6042163	0.77877307	frog
0.3399694	0.33330363	bird
0.62700284	0.39594015	airplane
0.13428496	0.6357404	horse
0.40598652	0.17890167	truck
0.79332924	0.55554974	ship
0.22196586	0.719956	horse
0.37779745	0.33384207	bird
0.7320259	0.46265242	airplane
0.68358946	0.90649855	frog
0.7461593	0.5215711	ship
0.6746101	0.029336674	automobile
0.22411025	0.3377623	deer
0.58504647	0.6089556	cat
0.059232336	0.6571057	horse
0.59174377	0.46986127	airplane
0.7071991	0.8059418	frog
0.71374035	0.07508329	automobile
0.8003486	0.5162606	ship
0.35266718	0.9279926	dog
0.078518175	0.63088816	horse
0.87135	0.4485874	ship
0.14281598	0.45025027	deer
0.9835748	0.57653296	ship
0.55349976	0.6687053	cat
0.40118524	0.15048586	truck
0.33847365	0.017508302	truck
0.4554236	0.09053615	truck
0.91290885	0.5519884	ship
0.110456005	0.56927216	horse
0.67017096	0.89663565	frog
0.59788406	0.86285186	frog
0.43228164	0.7570665	cat
0.3313269	0.75846773	dog
0.72476876	0.016139025	automobile
0.40126026	0.7843429	dog
0.42037925	0.089236274	truck
0.6886198	0.13632971	automobile
0.060680248	0.35842028	deer
0.71631974	0.15879002	automobile
0.40943077	0.8639264	dog
0.2878632	0.8173469	horse
0.69555444	0.40639567	airplane
0.690714	0.06350818	automobile
0.32894078	0.95184845	dog
0.38790873	0.40369618	bird
0.7268635	0.4723217	airplane
0.8799632	0.45192826	ship
0.8221039	0.5997726	ship
0.32257944	0.7463717	dog
0.69309556	0.8061408	frog
0.16220905	0.71060014	horse
0.29087904	0.8053938	cat
0.5561686	0.414489	bird
0.14367269	0.44113535	deer
0.11087269	0.71369773	horse
0.32243916	0.4452721	bird
0.39793366	0.8578642	dog
0.87235147	0.4531509	ship
0.45084316	0.39800966	bird
0.029573578	0.35192412	deer
0.46472713	0.16348292	truck
0.37917966	0.34950355	bird
0.7384907	0.07626704	automobile
0.90923065	0.53658205	ship
0.6483676	0.11672381	automobile
0.4665188	0.085818484	truck
0.8111304	0.5357725	ship
0.78194904	0.53620595	ship
0.88087976	0.48999605	ship
0.59747356	0.1073243	truck
0.7122457	0.47681615	airplane
0.045729827	0.30168596	deer
0.4904715	0.6328221	cat
0.5011269	0.62402767	cat
0.60672456	0.15638925	automobile
0.9591524	0.58456886	ship
0.14027147	0.47861782	deer
0.61787796	0.8968839	frog
0.51810175	0.6023575	cat
0.57116824	0.6249185	cat
0.32454944	0.84295344	dog
0.3276654	0.3339657	bird
0.44322255	0.3698871	bird
0.81706595	0.5841439	ship
0.4501983	0.72649753	cat
0.89007944	0.4828187	ship
0.4198174	0.05267271	truck
0.40766498	0.8270284	dog
0.32284164	0.7968176	ship
0.43058467	0.12884127	truck
0.94792193	0.5464743	ship
0.41963047	0.19170502	truck
0.67830575	0.12583363	automobile
0.68691826	0.73837763	frog
0.38882658	0.8269075	dog
0.4342553	0.09151049	truck
0.1766894	0.42757666	deer
0.090911575	0.49536428	deer
0.79788935	0.5237118	ship
0.69778556	0.35574976	airplane
0.21655081	0.6962394	horse
0.4654514	0.36503667	bird
0.3961406	0.17496713	truck
0.17399916	0.57822895	horse
0.04152515	0.36865816	deer
0.7087896	0.17183346	automobile
0.670017	0.7388289	frog
0.18618798	0.4269474	deer
0.7669459	0.4968642	deer
0.33445957	0.07795595	truck
0.55060387	0.13021068	automobile
0.33039543	0.44271624	bird
0.35326675	0.99190694	dog
0.6489318	0.747582	frog
0.7143263	0.46210703	airplane
0.901059	0.53800505	ship
0.72761613	0.91202474	frog
0.68068624	0.13290979	automobile
0.30178306	0.05851976	truck
0.07188513	0.36668038	deer
0.3458496	0.87814564	dog
0.341091	0.119017415	truck
0.3062648	0.97555006	dog
0.6258437	0.3240282	airplane
0.093644254	0.6210972	horse
0.3607144	0.5436397	bird
0.5750042	0.32833573	airplane
0.7217625	0.43212804	airplane
0.15811698	0.37151232	deer
0.17241614	0.36623093	bird
0.6664331	0.7778493	frog
0.66082025	0.802029	frog
0.3641665	0.8819039	dog
0.38451013	0.95482486	dog
0.31354928	0.35054317	bird
0.9105352	0.48448408	ship
0.74467236	0.10721688	automobile
0.197241	0.68599105	horse
0.39935964	0.53789866	cat
0.6437403	0.12629472	automobile
0.087331355	0.37925163	deer
0.42589435	0.8792539	dog
0.6697671	0.8450136	frog
0.45112464	0.7156771	dog
0.6503011	0.18193728	automobile
0.111248195	0.40629333	deer
0.20693655	0.7063737	horse
0.6409245	0.35921523	airplane
0.44304916	0.09963208	truck
0.062036965	0.38912484	deer
0.5844289	0.6564386	cat
0.9214281	0.57791656	ship
0.42333934	0.38177136	bird
0.90558064	0.6068695	ship
0.11231235	0.30215845	deer
0.14573121	0.63911694	horse
0.32236972	0.44390845	bird
0.50175583	0.5823048	cat
0.7068577	0.08204547	automobile
0.33483642	0.54060435	dog
0.31942555	0.34172368	bird
0.4790118	0.10714574	truck
0.89880013	0.5451812	ship
0.3745969	0.14463408	truck
0.21746197	0.7020802	horse
0.3665631	0.07883712	truck
0.33545887	0.918044	dog
0.6891174	0.16380677	automobile
0.19056037	0.37085205	deer
0.70556444	0.34619328	airplane
0.8966032	0.6266358	ship
0.41425088	0.43246153	bird
0.43543383	0.7243997	cat
0.85463053	0.502125	ship
0.4548937	0.1915671	truck
0.71498513	0.021635745	automobile
0.5845815	0.14718312	automobile
0.49913865	0.6800422	cat
0.45247418	0.37416807	bird
0.07798736	0.33486134	deer
0.4283667	0.07522778	truck
0.5053672	0.61166227	cat
0.7161351	0.1303272	automobile
0.16371669	0.648848	horse
0.15489104	0.3864218	deer
0.6899601	0.7219381	frog
0.4490164	0.38771647	bird
0.8799423	0.6291385	ship
0.36724496	0.17873335	truck
0.42009547	0.78092486	dog
0.5120316	0.59125745	cat
0.37319174	0.1039243	truck
0.3682806	0.97992975	dog
0.34854808	0.97471803	dog
0.7037689	0.822901	frog
0.37252885	0.72052467	horse
0.40061477	0.34058905	bird
0.40673837	0.544169	deer
0.5574439	0.8609844	frog
0.5834534	0.56356454	cat
0.7326908	0.036085542	automobile
0.6069478	0.35159704	airplane
0.44555724	0.54100007	horse
0.5783998	0.3713794	bird
0.40253422	0.9046216	dog
0.16795632	0.3798832	deer
0.13518168	0.6576595	horse
0.6637683	0.7847441	frog
0.7115889	0.10292647	automobile
0.6179742	0.11759282	automobile
0.37608147	0.108588696	truck
0.8336811	0.50005007	ship
0.6235026	0.08834063	automobile
0.7278167	0.31526938	airplane
0.7113314	0.16321193	automobile
0.5133803	0.5963214	cat
0.75580853	0.073463894	automobile
0.7101429	0.16762455	automobile
0.65610325	0.10834089	automobile
0.11947195	0.67102623	horse
0.5367613	0.64586234	cat
0.43027788	0.13669802	truck
0.76094097	0.83730733	frog
0.9121642	0.6086677	ship
0.05559779	0.39811274	deer
0.62152106	0.92486125	frog
0.7657805	0.48685068	ship
0.06912284	0.38191673	deer
0.32447526	0.11177474	truck
0.16957417	0.412032	deer
0.08759879	0.6418271	horse
0.4079331	0.04884088	truck
0.0584122	0.66720146	horse
0.64564604	0.7234642	frog
0.8365959	0.61289424	ship
0.15024476	0.3112572	deer
0.33346698	0.10153911	truck
0.15598567	0.6820268	horse
0.72866005	0.3890815	airplane
0.6494247	0.1821868	automobile
0.62937	0.83584577	frog
0.6932242	0.0811697	automobile
0.31149513	0.839787	dog
0.55443937	0.13030086	truck
0.7158673	0.46030545	airplane
0.04907241	0.30150703	deer
0.40861264	0.83635414	cat
0.11495669	0.4354608	deer
0.7627009	0.13932927	automobile
0.36197332	0.6254838	cat
0.5859911	0.39435038	airplane
0.89768964	0.579711	ship
0.05057122	0.30736452	deer
0.6690052	0.88814175	frog
0.39223945	0.48409805	bird
0.35802	0.3526102	bird
0.6476261	0.8574329	frog
0.2770915	0.82045245	dog
0.45158392	0.59234697	cat
0.6486028	0.80974656	frog
0.33560747	0.42916158	bird
0.69989514	0.1173775	automobile
0.6919439	0.1072199	automobile
0.93688434	0.5879349	ship
0.7347012	0.88209486	frog
0.58731943	0.32836127	airplane
0.24310501	0.39238057	deer
0.743077	0.39603627	airplane
0.73964864	0.0203755	automobile
0.36224914	0.14298584	truck
0.16257016	0.71602786	horse
0.76668066	0.062861495	automobile
0.5212901	0.65833783	cat
0.2306879	0.63971335	horse
0.2298409	0.7090922	horse
0.7686409	0.49718416	ship
0.051869806	0.6835322	horse
0.079641126	0.6317182	horse
0.52297133	0.6459569	cat
0.3360491	0.15309456	truck
0.11067997	0.6776515	horse
0.21056053	0.6943061	horse
0.22148097	0.7204264	horse
0.41409266	0.5098921	bird
0.66482157	0.09991011	automobile
0.3919636	0.43233594	bird
0.85091984	0.450145	ship
0.6808001	0.82101303	frog
0.06457448	0.32782078	deer
0.5683961	0.39971694	airplane
0.082545236	0.71303535	horse
0.39372656	0.10503254	truck
0.875394	0.5234193	ship
0.59272283	0.8689904	frog
0.9436623	0.52507323	ship
0.0294597	0.33835116	deer
0.7211116	0.039484117	truck
0.7003979	0.060362678	automobile
0.18161334	0.5901647	horse
0.49664798	0.41320658	bird
0.39187655	0.48914653	bird
0.95642793	0.596022	ship
0.44974494	0.72844696	dog
0.9383775	0.51843655	ship
0.6970974	0.07112568	automobile
0.37189025	0.5448861	bird
0.3730348	0.38108242	bird
0.41321847	0.696112	deer
0.7297768	0.03141913	automobile
0.44739258	0.46425176	bird
0.10596355	0.5606891	dog
0.37316164	0.3493252	bird
0.8847475	0.50381905	ship
0.6789952	0.18456742	automobile
0.8644257	0.5612886	ship
0.65693384	0.160353	automobile
0.9784564	0.5871548	ship
0.6712669	0.7429258	frog
0.57828224	0.3362758	airplane
0.40631014	0.3792253	bird
0.23334563	0.32706714	deer
0.7240298	0.11455896	automobile
0.3840449	0.73302805	cat
0.65247256	0.82521075	frog
0.09721144	0.67053366	horse
0.106873974	0.55930746	horse
0.034140572	0.3549629	deer
0.040190585	0.3278772	deer
0.56315964	0.5970372	cat
0.6001555	0.62583846	cat
0.0688446	0.2974589	deer
0.34369418	0.8229228	dog
0.4028224	0.4234163	bird
0.17816728	0.4290585	deer
0.49267125	0.5991759	cat
0.14651135	0.62972444	horse
0.87333626	0.491664	ship
0.049484313	0.3018433	deer
0.047320757	0.30833745	deer
0.1466383	0.35616687	deer
0.47558233	0.6827358	dog
0.062466763	0.30913955	deer
0.48957682	0.56440645	cat
0.36760747	0.4276861	bird
0.9056661	0.6072124	ship
0.11990764	0.33253255	deer
0.42751545	0.78915447	dog
0.33342245	0.9304299	dog
0.05777225	0.3957947	deer
0.7421979	0.17664544	automobile
0.122026384	0.35447985	deer
0.48982036	0.41521278	bird
0.42029214	0.76526	dog
0.62218815	0.11080395	automobile
0.63143975	0.8531016	frog
0.091372274	0.32920203	deer
0.5405032	0.6843427	cat
0.11601926	0.33479783	deer
0.12788253	0.40178916	deer
0.6919263	0.38522536	airplane
0.7700807	0.5556373	ship
0.9319296	0.61250573	ship
0.08656882	0.34380195	deer
0.41918913	0.8173191	dog
0.14600068	0.66880107	horse
0.38423002	0.78160435	dog
0.69938403	0.8706757	frog
0.36029884	0.0888304	truck
0.7230187	0.099742286	automobile
0.68079495	0.8534786	frog
0.26085725	0.7591406	horse
0.32933953	0.47482693	bird
0.65683913	0.46006358	airplane
0.7387795	0.039437346	automobile
0.083369136	0.5030595	deer
0.37546587	0.81067353	dog
0.6157849	0.7447814	frog
0.7113474	0.37841463	airplane
0.5986769	0.46493596	airplane
0.42988974	0.40675005	bird
0.110325575	0.5557704	horse
0.41006795	0.7420702	dog
0.6713882	0.8061737	frog
0.6563479	0.43340665	airplane
0.31112912	0.5395399	frog
0.72910243	0.5480663	bird
0.3030388	0.09318966	truck
0.61503816	0.14592244	automobile
0.17819574	0.6180429	horse
0.045733053	0.69980544	horse
0.33688313	0.8905202	dog
0.5985503	0.3769122	bird
0.3847007	0.8367488	dog
0.64562696	0.76612735	frog
0.19698928	0.3537504	deer
0.75743335	0.1723608	automobile
0.15596291	0.36289915	deer
0.5797927	0.5854281	cat
0.5128843	0.6636516	cat
0.43310603	0.5664524	cat
0.72624975	0.33884203	airplane
0.571113	0.59000194	cat
0.360252	0.87202257	dog
0.33813822	0.93265104	dog
0.80406326	0.57604825	ship
0.39119935	0.16493696	truck
0.058242775	0.5942253	horse
0.5740964	0.5724895	cat
0.7175609	0.15694301	automobile
0.5083316	0.54628086	cat
0.4136731	0.65097886	cat
0.52306676	0.64578867	cat
0.073035605	0.31247932	deer
0.08535539	0.48424897	deer
0.5419537	0.45833814	bird
0.52554446	0.6206008	cat
0.4867298	0.69397396	cat
0.8186151	0.6020572	ship
0.6654964	0.123601705	automobile
0.055726584	0.6199304	horse
0.08639069	0.6209171	horse
0.68955666	0.39483032	airplane
0.1735921	0.63459694	horse
0.08397114	0.30742124	deer
0.3923595	0.61498445	dog
0.7147634	0.17506921	automobile
0.14867437	0.46519175	deer
0.3920531	0.49522105	bird
0.16861546	0.40205884	deer
0.53762156	0.58197194	cat
0.33510298	0.004305021	truck
0.34631708	0.1328726	truck
0.14951807	0.41913682	deer
0.39117128	0.1690511	truck
0.34397346	0.1778635	truck
0.73144513	0.15233144	automobile
0.8025799	0.5409689	ship
0.62420475	0.09304862	automobile
0.6670095	0.8588087	frog
0.181254	0.64832836	horse
0.4104157	0.9240582	dog
0.42142448	0.87534076	dog
0.054882687	0.36796978	deer
0.5101265	0.13374631	truck
0.23273169	0.71295214	horse
0.7378439	0.86464393	frog
0.3864003	0.9427324	dog
0.37047556	0.0754817	truck
0.41002843	0.62469965	bird
0.07325102	0.31197733	deer
0.6533145	0.3402786	airplane
0.122689925	0.5972576	horse
0.86225015	0.4724139	ship
0.30452433	0.81813794	dog
0.36932582	0.90024406	dog
0.61541915	0.34577015	airplane
0.7449618	0.3377211	airplane
0.40888414	0.083083026	truck
0.50654435	0.13308246	truck
0.90772665	0.5497318	ship
0.53903997	0.43566358	bird
0.3415722	0.9386909	dog
0.12213907	0.38515496	deer
0.8577799	0.55505925	ship
0.54095685	0.63091797	cat
0.6397557	0.83822817	frog
0.59852684	0.6194535	cat
0.65096617	0.8526249	frog
0.6207089	0.3345437	airplane
0.6797523	0.82915694	frog
0.75332606	0.82364553	frog
0.6761733	0.8238798	frog
0.43655902	0.1146745	truck
0.66827244	0.8145406	frog
0.75590926	0.8715692	frog
0.8541831	0.5607565	ship
0.68549645	0.885284	frog
0.39775506	0.46050236	bird
0.10118127	0.34346613	deer
0.2775464	0.7805902	dog
0.7778662	0.52122176	ship
0.7281212	0.07741265	automobile
0.44277313	0.3697965	bird
0.10970146	0.6844462	horse
0.64945024	0.8542519	frog
0.29439422	0.779823	dog
0.06484448	0.6992384	horse
0.80938923	0.5304076	ship
0.8546235	0.43609488	automobile
0.6358109	0.70954746	ship
0.6921208	0.46059546	airplane
0.77138615	0.4865484	ship
0.63880956	0.8800826	frog
0.4052047	0.04199103	truck
0.49106312	0.4145893	bird
0.9130542	0.5573061	ship
0.40525255	0.09466087	truck
0.23027635	0.3549364	deer
0.6615669	0.39474744	airplane
0.3747362	0.13148136	truck
0.20764503	0.36179563	deer
0.32434177	0.081430234	truck
0.40840793	0.8353585	dog
0.12771183	0.6317082	horse
0.34911248	0.9420929	dog
0.29397997	0.9428297	dog
0.4040156	0.050097503	truck
0.31970212	0.95468104	dog
0.49150777	0.70674014	cat
0.76483613	0.34382573	airplane
0.7063686	0.11245314	automobile
0.40054387	0.11937358	truck
0.17899466	0.6124273	horse
0.38822693	0.39144027	bird
0.23192118	0.37376994	deer
0.6932693	0.0932221	automobile
0.71214277	0.4116138	airplane
0.75750643	0.47387028	ship
0.6131558	0.44654596	airplane
0.40488827	0.59798574	cat
0.688309	0.09625093	automobile
0.1392997	0.69358677	horse
0.75458115	0.50467277	airplane
0.6343544	0.3807727	airplane
0.1221949	0.36827853	deer
0.7260947	0.5430433	ship
0.7298187	0.8284377	frog
0.38058192	0.5547667	bird
0.14731525	0.3387544	deer
0.68148804	0.47236514	airplane
0.70795965	0.35664535	airplane
0.5723557	0.17254111	truck
0.69647396	0.3610207	airplane
0.9655391	0.6078377	ship
0.21692419	0.36845702	deer
0.43593714	0.7400919	dog
0.52022433	0.13186705	truck
0.55836433	0.6051672	cat
0.4681424	0.12976591	truck
0.59961104	0.36500415	airplane
0.3593274	0.8456345	dog
0.65842754	0.8351383	frog
0.40733823	0.7882228	dog
0.7266949	0.5563354	airplane
0.7521913	0.13222231	automobile
0.15890688	0.45647168	deer
0.9138568	0.591482	ship
0.7478635	0.14744882	automobile
0.7056218	0.33873144	airplane
0.3064057	0.89205873	dog
0.22486697	0.38758382	bird
0.70044935	0.00024617507	automobile
0.63861424	0.40944198	airplane
0.32696334	0.46343258	bird
0.86226755	0.44882783	ship
0.7200179	0.025480703	automobile
0.34673756	0.87257475	dog
0.713773	0.84213567	frog
0.052974273	0.63559043	horse
0.1664355	0.68602556	horse
0.37490398	0.45632446	bird
0.7439964	0.8217454	frog
0.41469035	0.3803509	bird
0.4198027	0.70048726	dog
0.58616126	0.3926995	airplane
0.67938095	0.119577564	automobile
0.13740553	0.32035124	deer
0.46014	0.3874125	bird
0.39701974	0.8375261	dog
0.22282651	0.39452705	deer
0.66593945	0.74833393	frog
0.415753	0.3474554	bird
0.47667015	0.41492495	bird
0.7326826	0.1998942	automobile
0.1271565	0.6912289	horse
0.38912362	0.41746604	bird
0.5580871	0.2058724	ship
0.33680627	0.99224097	dog
0.35383862	0.93156475	dog
0.56555766	0.59006417	cat
0.5961373	0.39862004	airplane
0.09728917	0.43405688	deer
0.88335025	0.48634058	ship
0.4082929	0.85989636	cat
0.0021560732	0.67073244	horse
0.7282086	0.9043676	frog
0.43531874	0.58013713	cat
0.8823298	0.47775602	ship
0.6166612	0.08964889	automobile
0.60481864	0.38471052	airplane
0.5866482	0.16871913	automobile
0.6119184	0.6138537	cat
0.3811476	0.7779678	cat
0.6203874	0.4229327	airplane
0.18915324	0.71301025	horse
0.58889604	0.756434	deer
0.4114912	0.13710728	truck
0.32490817	0.94151646	dog
0.47512254	0.6861443	cat
0.74132264	0.8501552	frog
0.72504056	0.4484865	airplane
0.67201096	0.12093602	automobile
0.17727697	0.42951483	deer
0.061167985	0.3611572	deer
0.0850008	0.39692122	deer
0.08984154	0.31972426	deer
0.31894338	0.3995614	bird
0.46477345	0.4300548	bird
0.34349164	0.71422297	dog
0.82135165	0.53538424	ship
0.6634825	0.084642306	automobile
0.35889584	0.86156964	dog
0.29210794	0.050718296	truck
0.90275836	0.5568139	ship
0.67382675	0.15599369	automobile
0.6843127	0.05723844	automobile
0.35865322	0.75678194	dog
0.39878353	0.58733886	cat
0.44448665	0.091839366	truck
0.3805806	0.042050723	truck
0.17761599	0.66434234	horse
0.6924536	0.79745096	frog
0.3898124	0.84244	dog
0.5818601	0.46482337	airplane
0.8543793	0.62313217	ship
0.13636167	0.425217	deer
0.25726026	0.5953222	horse
0.1802084	0.5618169	airplane
0.34963194	0.11085258	truck
0.38244963	0.43067852	bird
0.82744795	0.4755807	ship
0.082998626	0.3664663	deer
0.08083216	0.69155806	horse
0.7512249	0.06469571	automobile
0.42301095	0.71529055	cat
0.34051773	0.022940699	truck
0.6330453	0.70939535	frog
0.92046326	0.6066922	ship
0.3468917	0.07187492	truck
0.6655092	0.48510483	airplane
0.10013846	0.34362522	deer
0.5861596	0.10715877	truck
0.59529203	0.7579171	frog
0.13037229	0.6619135	horse
0.9774502	0.6155734	ship
0.58342385	0.16435789	truck
0.051779445	0.3528075	deer
0.8513183	0.54185617	ship
0.32475922	0.11826559	truck
0.09101313	0.4995147	horse
0.41297477	0.40196753	bird
0.3401038	0.80957127	dog
0.5396318	0.63974875	cat
0.1115811	0.6573928	horse
0.5775264	0.15765557	automobile
0.60474837	0.38832957	airplane
0.4520014	0.33364832	bird
0.35809684	0.10235687	truck
0.3949351	0.93078834	dog
0.30128142	0.93940747	dog
0.965297	0.5581674	ship
0.33963934	0.9354937	dog
0.105675384	0.4969505	deer
0.35737258	0.36295187	bird
0.7452686	0.52214855	ship
0.5423054	0.61053157	cat
0.36118668	0.64617676	dog
0.38009822	0.8792747	dog
0.1507332	0.62320167	horse
0.12365367	0.61005783	horse
0.904272	0.5899269	ship
0.61320734	0.84033513	frog
0.2345854	0.5985526	bird
0.9066773	0.53788215	ship
0.44889498	0.4361961	bird
0.47116348	0.65437824	cat
0.39746943	0.9170098	dog
0.69351476	0.91710335	frog
0.9028656	0.5524349	ship
0.68746823	0.37280056	airplane
0.37133116	0.32743564	bird
0.5395912	0.5987609	cat
0.1600163	0.7291614	horse
0.68459535	0.40937227	airplane
0.6279959	0.10294717	automobile
0.35207573	0.037261046	truck
0.7353049	0.09486053	automobile
0.4485041	0.62825406	cat
0.26114738	0.7592753	horse
0.3375968	0.7985268	dog
0.3792817	0.5830376	ship
0.3936089	0.654218	cat
0.40319505	0.3162109	bird
0.42334658	0.06657192	truck
0.65005696	0.8885885	frog
0.97934	0.5846328	ship
0.5603112	0.88071084	frog
0.38866958	0.02485825	truck
0.557264	0.630232	cat
0.57774806	0.43145064	ship
0.38359404	0.12660006	truck
0.739459	0.49815884	ship
0.50735444	0.43722662	airplane
0.149834	0.66187555	horse
0.88509095	0.58786637	ship
0.37895998	0.8413876	dog
0.6253723	0.3161202	airplane
0.6691504	0.3561182	airplane
0.68902624	0.1512401	automobile
0.421941	0.7922556	cat
0.4063303	0.16190629	truck
0.6520973	0.034161855	automobile
0.42427608	0.7615566	dog
0.41018966	0.62442	cat
0.12946713	0.45748433	deer
0.15932511	0.31403005	deer
0.6441563	0.46685806	airplane
0.46139038	0.1968139	truck
0.31492597	0.057816185	truck
0.33906063	0.13115074	truck
0.387217	0.098237	truck
0.88708603	0.5481661	ship
0.364382	0.38975793	bird
0.14672306	0.37604254	deer
0.31481612	0.34524864	bird
0.46998572	0.38961756	bird
0.35712916	0.8580551	dog
0.69693685	0.028594779	automobile
0.41232687	0.16616291	truck
0.71203786	0.11905029	automobile
0.74381393	0.35157126	airplane
0.49018776	0.12598217	truck
0.13857317	0.38466144	deer
0.4537535	0.41552955	bird
0.7037565	0.16197419	automobile
0.61367404	0.8505765	frog
0.54971826	0.34748664	airplane
0.48786628	0.685566	cat
0.23430634	0.56747514	horse
0.39735645	0.5344801	frog
0.43291968	0.67178893	cat
0.5448227	0.13436577	automobile
0.7420042	0.49586555	ship
0.3396551	0.7489672	frog
0.30961275	0.93933713	dog
0.0005069058	0.67136097	horse
0.43866205	0.40910473	bird
0.94126487	0.5875753	ship
0.15141255	0.488902	deer
0.0962876	0.49777347	deer
0.9229583	0.6257151	ship
0.508341	0.67050534	cat
0.2943774	0.81317985	dog
0.63803315	0.42875376	airplane
0.29084685	0.93017864	dog
0.14650051	0.6403136	horse
0.088006265	0.3192556	deer
0.13110307	0.34501734	deer
0.43408635	0.3608042	bird
0.45683023	0.37333155	bird
0.19961487	0.70339483	horse
0.32678857	0.78876513	cat
0.73012406	0.79895866	frog
0.5898149	0.41762364	airplane
0.43104696	0.4192178	bird
0.17573473	0.65586567	horse
0.6297387	0.90282404	frog
0.40360916	0.30963427	bird
0.5558601	0.5825443	cat
0.56285536	0.21395475	airplane
0.09965185	0.61583155	horse
0.10409545	0.64925987	horse
0.89738655	0.62807417	ship
0.43483925	0.15175699	automobile
0.71012723	0.020947862	automobile
0.21285312	0.41700476	deer
0.6414247	0.7471478	frog
0.6026097	0.38753206	airplane
0.70759606	0.91405636	frog
0.62244403	0.85311913	frog
0.38017395	0.73632336	dog
0.30245662	0.9152329	dog
0.7326434	0.87324464	frog
0.57270646	0.64405125	cat
0.3905011	0.06461681	truck
0.58135444	0.5703637	cat
0.691983	0.840378	frog
0.46241704	0.44521034	ship
0.10857534	0.57448006	horse
0.68170226	0.74513566	frog
0.20883285	0.36281338	deer
0.35632977	0.10403936	truck
0.38253617	0.9015831	dog
0.6197689	0.82460093	frog
0.101375245	0.4405437	deer
0.6850972	0.07754617	automobile
0.6267111	0.81684744	frog
0.38715556	0.5372118	cat
0.8458402	0.48755375	ship
0.3899532	0.39340535	bird
0.4681684	0.71255606	cat
0.3325624	0.03882148	truck
0.84255695	0.504489	ship
0.34321982	0.92413944	dog
0.71443415	0.055186514	automobile
0.3260914	0.77476084	dog
0.23207606	0.39970988	deer
0.35063213	0.9825713	dog
0.13618371	0.64274615	horse
0.34393576	0.7829548	dog
0.15708251	0.6377783	horse
0.85833746	0.54404336	ship
0.4540409	0.20443486	truck
0.7297912	0.17389871	automobile
0.40417463	0.51391846	horse
0.37071934	0.49076468	bird
0.40002736	0.9161504	dog
0.6528082	0.8472364	frog
0.8137394	0.5259322	ship
0.07408261	0.31193265	deer
0.6195534	0.8218007	frog
0.3373402	0.95763475	dog
0.3918108	0.5849229	cat
0.47728425	0.14237745	truck
0.3900019	0.08214615	truck
0.77058816	0.5125151	ship
0.3550872	0.811087	dog
0.4358735	0.83545107	dog
0.6845167	0.7406047	frog
0.079010434	0.34118116	deer
0.38338393	0.90431875	dog
0.4308177	0.122279525	truck
0.18510257	0.6305531	horse
0.48178884	0.69680077	cat
0.04039409	0.39817414	deer
0.7381653	0.07309227	automobile
0.34495828	0.52396524	deer
0.21397847	0.3836867	bird
0.21453881	0.4371028	cat
0.6523392	0.7448771	frog
0.38095406	0.8138918	dog
0.38234565	0.8704969	dog
0.42767075	0.35966668	bird
0.9182518	0.48914844	ship
0.62210125	0.3808982	airplane
0.6568162	0.3571438	airplane
0.68717563	0.079318434	automobile
0.94525576	0.57593256	ship
0.46514735	0.7024916	cat
0.669546	0.027635375	automobile
0.3256035	0.8426259	cat
0.3579365	0.9633862	dog
0.97102886	0.59279394	ship
0.5625253	0.6541392	cat
0.8957725	0.5417062	ship
0.34860945	0.9039655	dog
0.91889334	0.5788086	ship
0.70936584	0.8882886	frog
0.55993426	0.6214451	cat
0.32039914	0.89500177	dog
0.32429165	0.9429321	dog
0.31853858	0.9543457	dog
0.75624084	0.48526964	airplane
0.73340803	0.21850543	truck
0.4039028	0.8595541	dog
0.37785423	0.7425642	dog
0.056199897	0.6842665	horse
0.73286694	0.122940175	automobile
0.9060765	0.61013764	ship
0.25341824	0.58698374	bird
0.24210924	0.3917815	bird
0.1504986	0.5853005	horse
0.5514492	0.6389196	cat
0.06331912	0.42794278	deer
0.40816826	0.40530008	bird
0.34319296	0.07613503	truck
0.6485676	0.8123474	frog
0.33161804	0.360192	bird
0.36606395	0.39328286	bird
0.2027308	0.36725974	deer
0.5862015	0.6390147	cat
0.70707977	0.35275134	airplane
0.37746018	0.66656846	bird
0.7397083	0.32216963	airplane
0.6769697	0.06495652	automobile
0.57644314	0.6439015	cat
0.38364378	0.33897364	bird
0.3432693	0.47764805	bird
0.068553425	0.6559519	horse
0.52640814	0.42557502	airplane
0.706321	0.024086682	automobile
0.7357409	0.42004725	airplane
0.103596546	0.5632054	horse
0.15025239	0.630828	horse
0.46186745	0.37674013	bird
0.48341787	0.4229453	airplane
0.7358993	0.056133896	automobile
0.7004277	0.8382111	frog
0.35500446	0.965858	dog
0.67420095	0.3734016	airplane
0.3476304	0.52437353	bird
0.38908985	0.33826986	bird
0.6378804	0.3484865	airplane
0.71975684	0.10665734	automobile
0.37486404	0.3745203	bird
0.5872593	0.8032366	frog
0.6890334	0.34117097	airplane
0.5646414	0.16069974	automobile
0.7086975	0.9045028	frog
0.70331186	0.92498195	frog
0.42544606	0.8856937	dog
0.50983214	0.5953179	cat
0.35576347	0.6678497	deer
0.65017617	0.34756297	airplane
0.723393	0.33503473	airplane
0.5202319	0.12786631	truck
0.6910415	0.022220077	automobile
0.6571437	0.39926684	airplane
0.3188047	0.39501885	bird
0.35020253	0.95523345	dog
0.34969142	0.09598539	truck
0.07885573	0.6479857	horse
0.9681841	0.572287	ship
0.747446	0.8417061	frog
0.2348606	0.32696676	deer
0.6597146	0.8425671	frog
0.6212276	0.4215657	airplane
0.37739044	0.3686064	bird
0.7033509	0.39418292	airplane
0.6209131	0.17938243	automobile
0.47232834	0.098720394	truck
0.36596483	0.46705052	bird
0.5681908	0.8016106	deer
0.43133366	0.21493979	truck
0.62953514	0.36853012	airplane
0.104556374	0.69009787	horse
0.39211386	0.36115155	bird
0.5582682	0.6121209	cat
0.15841551	0.4058519	deer
0.9680552	0.5895608	ship
0.6275386	0.45780575	airplane
0.42816657	0.3430089	bird
0.6964709	0.87776005	frog
0.94459915	0.51282763	ship
0.3383445	0.17074242	truck
0.059889402	0.7039288	horse
0.5636378	0.1830722	automobile
0.35116288	0.03012338	truck
0.5699451	0.60526425	cat
0.1144647	0.49227518	horse
0.4319165	0.41534987	bird
0.024382818	0.6645047	horse
0.5148122	0.12627482	truck
0.7414217	0.8765031	frog
0.29524067	0.039862104	truck
0.32971716	0.779134	dog
0.09600711	0.6333848	horse
0.8118908	0.53281575	ship
0.37426394	0.8977143	dog
0.46969792	0.17176393	truck
0.8862673	0.6032954	ship
0.49904463	0.6920249	cat
0.30869123	0.08347281	truck
0.794005	0.46891108	ship
0.66614723	0.40865564	airplane
0.3470708	0.9858497	dog
0.39277822	0.91011506	dog
0.1355186	0.6575458	horse
0.72252357	0.1247062	automobile
0.5258249	0.4175002	bird
0.5311485	0.4207572	airplane
0.2610993	0.6680508	horse
0.36969715	0.87502074	dog
0.8807437	0.6096627	ship
0.36789283	0.41084808	bird
0.34405702	0.5226297	bird
0.3349967	0.8066553	dog
0.51243097	0.6934973	cat
0.46090582	0.19141248	truck
0.50137335	0.6833856	cat
0.5667171	0.12461303	automobile
0.4113026	0.09939342	truck
0.5036499	0.6469923	cat
0.6824669	0.13925597	automobile
0.16393974	0.36126634	deer
0.48636147	0.6310035	cat
0.094437376	0.3238927	deer
0.044412028	0.3451924	deer
0.38867313	0.11270807	truck
0.65571284	0.32600376	airplane
0.57517725	0.15630527	truck
0.40908873	0.7716858	dog
0.32421306	0.07679746	truck
0.36449564	0.43084946	bird
0.47864082	0.11811477	truck
0.1362825	0.41687837	deer
0.6227548	0.37448415	airplane
0.43786168	0.39328817	bird
0.9546479	0.6035292	ship
0.064223744	0.35036418	deer
0.90126264	0.6108675	ship
0.72471905	0.92473936	frog
0.8264627	0.5260125	ship
0.38478398	0.37305897	bird
0.60642487	0.35124984	airplane
0.34406602	0.9026354	dog
0.36315387	0.11064998	truck
0.6477467	0.8018185	frog
0.39432624	0.08443988	truck
0.4129312	0.7826048	dog
0.6277187	0.1290088	automobile
0.42624778	0.63830745	cat
0.1396966	0.34979755	deer
0.048076253	0.3489709	deer
0.45814377	0.3726468	bird
0.06325741	0.715849	horse
0.447007	0.44154546	bird
0.18384327	0.45527726	deer
0.13785346	0.48753294	deer
0.7395297	0.33214617	airplane
0.40216482	0.5158554	bird
0.8967845	0.5398483	ship
0.08952596	0.34511897	deer
0.3182046	0.92688257	dog
0.72026074	0.18459544	automobile
0.39238977	0.39062524	bird
0.66201353	0.8929863	frog
0.96722317	0.58593863	ship
0.7679202	0.08274321	automobile
0.07060681	0.65670365	horse
0.64358485	0.74660134	bird
0.9449741	0.5117626	ship
0.13290569	0.7037868	horse
0.14045276	0.44416222	deer
0.53266144	0.61988217	cat
0.41855916	0.74645984	cat
0.2787586	0.66473174	airplane
0.5253108	0.53912073	cat
0.07019572	0.6354772	horse
0.42441133	0.36312476	bird
0.31726387	0.977677	dog
0.64433706	0.7343835	frog
0.7419034	0.091078036	automobile
0.101077855	0.65416443	horse
0.4585984	0.111395374	truck
0.7019591	0.38175428	airplane
0.36895064	0.4880743	bird
0.5253123	0.64850354	cat
0.45493278	0.08088575	truck
0.9693937	0.5383842	ship
0.3428066	0.17663242	truck
0.3175331	0.8713986	dog
0.7263927	0.47130555	airplane
0.6597962	0.38927707	airplane
0.20668994	0.64895386	horse
0.4427906	0.48088107	frog
0.528822	0.62014276	cat
0.41395983	0.77881265	cat
0.87254405	0.5174829	ship
0.73583895	0.019910358	automobile
0.15987423	0.37328044	deer
0.6867507	0.4499688	airplane
0.7184327	0.0011302427	automobile
0.30632138	0.90323275	dog
0.13016433	0.38106853	deer
0.5505441	0.61523515	cat
0.29378152	0.58508456	bird
0.6752352	0.83445984	frog
0.675249	0.47558764	airplane
0.8675808	0.57737446	ship
0.8216204	0.5973434	ship
0.68746215	0.9393099	frog
0.5311191	0.61127704	cat
0.5437405	0.63806486	cat
0.43711627	0.57102156	bird
0.7283919	0.5527235	truck
0.047261104	0.651672	horse
0.30209336	0.8942081	dog
0.7000572	0.19538364	automobile
0.6713978	0.8261068	frog
0.6611123	0.45935863	airplane
0.39656258	0.9435159	dog
0.3552419	0.12275682	truck
0.34920207	0.13919635	truck
0.06713869	0.38192266	deer
0.33820164	0.92285293	dog
0.381933	0.02746861	truck
0.5601074	0.86462104	deer
0.803767	0.5346103	ship
0.41881308	0.64846724	cat
0.41536173	0.7459585	cat
0.35570392	0.37917307	bird
0.31963333	0.9645659	dog
0.69284177	0.0716289	automobile
0.35979396	0.10563947	truck
0.334267	0.89701533	dog
0.390425	0.8739134	dog
0.61652815	0.07550538	ship
0.6606269	0.1952297	automobile
0.9071686	0.58286947	ship
0.34735882	0.07581428	truck
0.06369582	0.6082898	horse
0.7140566	0.39687723	airplane
0.5868846	0.7421859	frog
0.51370937	0.53239113	cat
0.3001156	0.8148779	bird
0.7159087	0.31329837	airplane
0.46387264	0.41873813	bird
0.7093488	0.89019805	frog
0.4780764	0.15635735	truck
0.54054284	0.6170197	cat
0.32339782	0.13127665	truck
0.70570207	0.11291114	automobile
0.5873363	0.7424952	frog
0.6320161	0.7795157	frog
0.10901396	0.6238039	horse
0.42559883	0.40056166	bird
0.71456987	0.7627111	frog
0.45104513	0.6693113	cat
0.42511857	0.39233866	bird
0.31684804	0.84165674	dog
0.3491673	0.8843603	dog
0.38584957	0.42445922	bird
0.09040293	0.6855067	horse
0.35992187	0.89007086	dog
0.47324896	0.41665673	bird
0.58236146	0.4091195	airplane
0.89730704	0.4916132	ship
0.72735643	0.32273108	airplane
0.27768847	0.62997603	horse
0.11452022	0.6785203	horse
0.7391633	0.18310526	automobile
0.1304414	0.6898995	horse
0.11681311	0.44745126	deer
0.67941666	0.3870769	airplane
0.36470515	0.8143647	bird
0.3883431	0.3853317	bird
0.6951589	0.85715944	frog
0.7346755	0.02418641	automobile
0.31359926	0.81620324	dog
0.43496212	0.11510067	truck
0.15669562	0.63027084	horse
0.71186364	0.9280195	frog
0.3609327	0.4590498	bird
0.08700854	0.6629652	horse
0.72525823	0.34242973	airplane
0.36154464	0.92997104	dog
0.6713053	0.7403123	frog
0.7263176	0.32541186	airplane
0.7191071	0.1648209	automobile
0.7590633	0.07573828	automobile
0.86665136	0.47358453	ship
0.07788688	0.36579415	deer
0.39443278	0.8620958	dog
0.41875494	0.70214987	cat
0.7114287	0.021878902	automobile
0.369666	0.4409473	bird
0.15835845	0.3114951	deer
0.8941965	0.5902687	ship
0.58122426	0.1715186	truck
0.9586746	0.56516206	ship
0.6387122	0.12160839	automobile
0.2265655	0.6877763	horse
0.38161984	0.36451003	bird
0.0666221	0.6743289	horse
0.48706812	0.40548182	bird
0.44330737	0.59462625	cat
0.425181	0.47757936	bird
0.6741948	0.8202153	frog
0.028204586	0.6722437	horse
0.39156982	0.05958563	truck
0.17405476	0.36664394	deer
0.7409784	0.3277775	airplane
0.6709843	0.15640397	automobile
0.6669634	0.40456507	airplane
0.07825876	0.38753706	deer
0.32956055	0.7567402	dog
0.61236465	0.4583769	airplane
0.9772502	0.56943774	ship
0.7062445	0.40473732	airplane
0.19387265	0.5747973	horse
0.6679721	0.8030261	frog
0.6168913	0.11895252	automobile
0.7473262	0.50818455	airplane
0.8985568	0.58092946	ship
0.29801527	0.965039	dog
0.3504033	0.09435405	truck
0.509555	0.40366223	bird
0.3837912	0.8343556	dog
0.084156826	0.47563475	deer
0.38253233	0.6641092	deer
0.37233067	0.05789077	truck
0.6294344	0.44107026	airplane
0.6911259	0.90074605	frog
0.5965682	0.104042634	automobile
0.36521587	0.4516164	bird
0.34752557	0.8076926	dog
0.58897954	0.16572261	automobile
0.56792164	0.7921994	frog
0.23975524	0.62135	horse
0.63451767	0.1390393	automobile
0.30883044	0.9819861	dog
0.9300727	0.56867135	ship
0.91100305	0.5646237	ship
0.62559986	0.34603846	airplane
0.5206216	0.5480846	cat
0.353093	0.11201702	truck
0.21843451	0.32833362	deer
0.17102289	0.563444	airplane
0.6632381	0.82565266	cat
0.10614894	0.3509078	deer
0.36900243	0.0891419	truck
0.3672712	0.33003327	bird
0.19786055	0.35964683	deer
0.53903705	0.5951745	cat
0.68156374	0.38783634	airplane
0.6232303	0.92481476	frog
0.5727484	0.78686184	deer
0.35490173	0.9030876	dog
0.56048566	0.8649668	frog
0.59055483	0.8675379	frog
0.16966748	0.6804297	horse
0.9111202	0.5981417	ship
0.45501652	0.5755027	deer
0.8443311	0.46959564	ship
0.74557817	0.5080286	ship
0.42731136	0.6065306	cat
0.33167124	0.47977	bird
0.95864683	0.6158458	ship
0.6419216	0.43250558	airplane
0.5352858	0.41820934	bird
0.3511733	0.96861905	dog
0.61001354	0.8416843	frog
0.8860496	0.5668186	ship
0.09319412	0.6489668	horse
0.93879443	0.6306152	ship
0.32874152	0.025894146	truck
0.45696655	0.102138735	truck
0.6573214	0.37975934	airplane
0.6689513	0.7873852	frog
0.4513834	0.48379767	frog
0.8277664	0.5231473	ship
0.73524505	0.10087839	automobile
0.7667219	0.039802913	automobile
0.15699601	0.7147097	horse
0.17242618	0.31866604	deer
0.36194634	0.6154832	deer
0.33864233	0.37284642	bird
0.37370434	0.5567039	cat
0.6773431	0.83469266	frog
0.46179	0.21356225	truck
0.7164625	0.7607946	frog
0.3507926	0.34116164	bird
0.38129205	0.7033504	deer
0.7017036	0.13914259	automobile
0.9406551	0.5720576	ship
0.34390298	0.40661106	bird
0.47904602	0.68506247	cat
0.60631216	0.06397851	automobile
0.56092083	0.63906044	frog
0.8668315	0.5492244	ship
0.6709936	0.88765645	frog
0.8694924	0.55767435	ship
0.34848377	0.8756098	dog
0.34599346	0.16807799	truck
0.5864911	0.3780241	airplane
0.63125217	0.072507456	automobile
0.54926217	0.34153107	airplane
0.40366897	0.3633373	bird
0.4035063	0.05003273	truck
0.4604022	0.38138193	bird
0.35592785	0.09669573	truck
0.597717	0.37636024	airplane
0.3472149	0.10054357	truck
0.06127267	0.6113011	horse
0.9545143	0.5382452	ship
0.34891278	0.7755003	dog
0.788748	0.50260705	airplane
0.61428547	0.7725559	frog
0.7286561	0.8000316	frog
0.8982944	0.5484609	ship
0.6320637	0.06208681	automobile
0.6886326	0.8345026	frog
0.30138075	0.9743312	dog
0.9645718	0.5711728	ship
0.25209352	0.6395553	horse
0.4952751	0.105906926	truck
0.31009564	0.3738508	bird
0.686495	0.07835194	automobile
0.69551545	0.8322811	frog
0.090201534	0.49066672	horse
0.36953247	0.8008047	dog
0.6209108	0.81423044	frog
0.36150217	0.6241553	cat
0.6850154	0.4432523	airplane
0.31594875	0.03203434	truck
0.90739757	0.47985977	ship
0.48012593	0.10446865	truck
0.37111527	0.6934138	dog
0.87111086	0.46457353	truck
0.41767615	0.5855653	truck
0.4132605	0.06288005	truck
0.52448857	0.63887453	cat
0.45203644	0.46868795	frog
0.16099466	0.3158542	deer
0.11089426	0.38416123	deer
0.7756684	0.49992004	ship
0.9778616	0.59627444	ship
0.72688	0.18460418	automobile
0.17408203	0.5811631	horse
0.509775	0.5557603	cat
0.5974333	0.36613393	airplane
0.7329364	0.89705056	frog
0.23810256	0.57112765	bird
0.09679676	0.43342042	deer
0.5716138	0.19438106	ship
0.37396044	0.4199735	bird
0.39247856	0.4263144	bird
0.35609818	0.18468553	truck
0.34895492	0.44629812	bird
0.34088835	0.49720773	bird
0.34664544	0.058453728	truck
0.11961984	0.5931187	horse
0.12928596	0.43875563	deer
0.59986657	0.20177664	automobile
0.4447839	0.15942793	truck
0.6843482	0.042947717	automobile
0.0718742	0.3554774	deer
0.5779506	0.5668377	cat
0.5831807	0.19662425	dog
0.35984486	0.5669909	cat
0.8445524	0.5649388	ship
0.31898543	0.07217564	truck
0.58128035	0.64387465	cat
0.38542482	0.4636729	frog
0.32391548	0.47403476	bird
0.5935877	0.19123915	airplane
0.526102	0.50769156	ship
0.4011011	0.15414183	truck
0.7005014	0.35661194	airplane
0.4100409	0.8228557	dog
0.7269167	0.008652387	automobile
0.39323676	0.7732165	dog
0.86960524	0.46526718	ship
0.3362813	0.47396624	bird
0.7326028	0.07712705	automobile
0.66169417	0.48423916	bird
0.53263414	0.6849511	cat
0.42740712	0.41994524	bird
0.04833721	0.3118995	deer
0.94226253	0.608633	ship
0.20888408	0.32999247	deer
0.67267543	0.41806886	airplane
0.65480024	0.77995217	frog
0.15530092	0.310755	deer
0.3711531	0.48331827	bird
0.41420084	0.06163328	truck
0.9158463	0.58597994	ship
0.10327994	0.563077	deer
0.17439602	0.5681154	horse
0.67461526	0.8104575	frog
0.3966465	0.3417018	bird
0.063822165	0.37480506	deer
0.20995733	0.6714427	horse
0.13837852	0.6170665	horse
0.68085	0.889772	frog
0.18767509	0.34821963	deer
0.35028687	0.37948346	bird
0.4042984	0.31469953	bird
0.4929173	0.54403675	cat
0.37893328	0.40321812	bird
0.16879573	0.40401557	deer
0.5575167	0.12866688	truck
0.6662477	0.44251603	airplane
0.5878759	0.48285067	airplane
0.48869988	0.12712261	truck
0.6482695	0.75693774	frog
0.3907449	0.8094061	dog
0.912964	0.59232193	ship
0.33691162	0.9557758	dog
0.38105133	0.35311958	bird
0.06874001	0.34365255	deer
0.86240315	0.47842476	ship
0.86642456	0.46638873	ship
0.40030858	0.74203944	frog
0.19561972	0.3164467	deer
0.32150975	0.89364606	dog
0.06961682	0.6545062	horse
0.72078097	0.86590695	frog
0.49552092	0.6888369	cat
0.47573948	0.44988334	horse
0.59139454	0.39937425	airplane
0.4639047	0.5603481	deer
0.75281227	0.35878658	airplane
0.4792595	0.563884	dog
0.9549413	0.62532645	ship
0.22631982	0.6080727	bird
0.87868136	0.4739495	ship
0.6263412	0.37942278	airplane
0.16772486	0.40544578	deer
0.38993496	0.18659838	truck
0.3949989	0.5431254	bird
0.5772695	0.66417354	cat
0.40445316	0.65087354	frog
0.983072	0.60332805	ship
0.66680616	0.058922037	automobile
0.7289579	0.88335013	frog
0.6109791	0.40881494	airplane
0.93176043	0.561398	ship
0.13861908	0.41034883	deer
0.5484977	0.6560588	cat
0.75078833	0.15867896	automobile
0.096978724	0.32890308	deer
0.4207006	0.81392384	dog
0.39207926	0.4111237	bird
0.20971881	0.32987478	deer
0.5151692	0.5297441	cat
0.71455544	0.830537	frog
0.65712655	0.35220677	airplane
0.057739783	0.67838335	horse
0.72308904	0.14001985	automobile
0.55190974	0.62953997	cat
0.32723236	0.90083236	dog
0.02868851	0.6695128	horse
0.73155427	0.15571596	automobile
0.9590161	0.601152	ship
0.58498085	0.3787735	airplane
0.118155815	0.28572544	deer
0.85485226	0.44901007	ship
0.343063	0.4238021	bird
0.148144	0.6727659	horse
0.10176795	0.6671524	horse
0.7001994	0.34305963	airplane
0.6450168	0.72744143	bird
0.36642215	0.323516	bird
0.050590735	0.3247064	deer
0.45058972	0.7153177	cat
0.5728806	0.57527435	cat
0.588953	0.12663615	automobile
0.21669452	0.44484285	frog
0.68469656	0.10450106	automobile
0.720439	0.8332365	frog
0.069561124	0.30774456	deer
0.70199865	0.8396057	frog
0.0895938	0.64854753	horse
0.10196926	0.3060903	deer
0.08747447	0.6001522	horse
0.5920277	0.6054728	cat
0.86189336	0.5256896	ship
0.74297434	0.06121134	automobile
0.5336586	0.62498987	cat
0.6532128	0.06117478	automobile
0.090623945	0.44003662	deer
0.70869595	0.83559245	frog
0.24274828	0.58454657	dog
0.32745436	0.78055257	dog
0.09140816	0.70830536	horse
0.075154245	0.34613293	deer
0.3241342	0.9862971	dog
0.16738631	0.3614413	deer
0.38756478	0.14611772	truck
0.050024223	0.62753594	horse
0.15770102	0.580126	horse
0.38364017	0.5003249	bird
0.52400535	0.7004635	cat
0.530549	0.57053417	cat
0.7397174	0.880805	frog
0.01934036	0.65613335	horse
0.20530878	0.3790073	deer
0.72338307	0.039672103	automobile
0.6200216	0.8128652	frog
0.6676899	0.027987866	automobile
0.7463792	0.31743065	airplane
0.75194633	0.8961995	frog
0.41477618	0.1895037	truck
0.59749264	0.8856607	frog
0.6537778	0.4799364	airplane
0.4550399	0.43307015	bird
0.59468406	0.3769539	airplane
0.33049047	0.5631284	bird
0.21624668	0.44391638	deer
0.14753279	0.6160285	horse
0.7162406	0.31179622	airplane
0.6929917	0.44039273	airplane
0.70589703	0.41771996	airplane
0.742277	0.32692653	airplane
0.14285465	0.590034	horse
0.34906393	0.9251491	dog
0.43653473	0.7361196	cat
0.37101907	0.44787762	bird
0.055634852	0.69041115	horse
0.87590873	0.51119745	ship
0.35907128	0.8012549	dog
0.41271716	0.8778507	dog
0.684064	0.715256	bird
0.40855226	0.4228783	bird
0.77366763	0.548011	ship
0.34311134	0.15211114	truck
0.67157936	0.14267547	automobile
0.3243671	0.4283659	bird
0.3280238	0.46634874	bird
0.6312527	0.45557603	airplane
0.5577269	0.60488915	cat
0.10036441	0.48174477	deer
0.4722809	0.12838206	truck
0.7507641	0.013271677	automobile
0.71393543	0.8183029	frog
0.44393143	0.18772523	truck
0.75600874	0.3587769	airplane
0.63809687	0.3502101	ship
0.44091943	0.7228285	cat
0.6665254	0.87666875	frog
0.14635794	0.44232866	deer
0.7558522	0.892379	frog
0.15858966	0.658629	horse
0.39534298	0.8538657	dog
0.60853696	0.19396178	automobile
0.9032548	0.58582574	ship
0.42589036	0.18705988	truck
0.65860236	0.38653493	airplane
0.2834729	0.82168037	dog
0.70822304	0.37362954	airplane
0.31498966	0.94885534	dog
0.37386546	0.6734841	deer
0.53510576	0.6387776	cat
0.9583813	0.6265238	ship
0.32457322	0.956537	dog
0.37923265	0.4816522	bird
0.70714587	0.3426326	airplane
0.8045344	0.5776106	ship
0.41360658	0.8841705	dog
0.3930756	0.17246266	truck
0.38723227	0.34285566	bird
0.3731136	0.66354364	dog
0.66847813	0.838949	frog
0.3131911	0.8773789	dog
0.103548236	0.60797185	horse
0.544643	0.60467774	cat
0.18134058	0.7137148	horse
0.40675467	0.40804037	bird
0.81328875	0.46416008	ship
0.8537344	0.43629974	ship
0.11768461	0.29644567	deer
0.3814901	0.42999938	bird
0.6674999	0.18914613	automobile
0.6697702	0.84807	frog
0.3216252	0.42918432	bird
0.40642902	0.15878475	truck
0.47439033	0.114565246	truck
0.8721905	0.5029968	ship
0.39711273	0.31268096	bird
0.5098208	0.6010326	cat
0.7241504	0.13611242	automobile
0.6621178	0.4246975	airplane
0.30362305	0.89787805	dog
0.42549682	0.4127174	bird
0.57871544	0.63532615	cat
0.18786204	0.6626219	horse
0.4200861	0.19201677	truck
0.37072402	0.6938975	dog
0.3301675	0.1512362	truck
0.64652896	0.09543247	automobile
0.6944634	0.13430066	automobile
0.5864262	0.62038654	cat
0.38383693	0.33629677	bird
0.14753883	0.6079583	horse
0.114551544	0.4601922	deer
0.13053396	0.466336	deer
0.66427505	0.15683752	automobile
0.3670564	0.023329047	truck
0.16034852	0.3524498	deer
0.41294622	0.7739183	dog
0.37253624	0.91797084	dog
0.4027715	0.3108019	bird
0.31429425	0.40338817	horse
0.110052854	0.7160594	horse
0.7089476	0.8945908	frog
0.7300125	0.03126946	automobile
0.4182907	0.45920163	bird
0.36271262	0.63069487	cat
0.07719698	0.6650092	horse
0.4496532	0.71124184	dog
0.059766427	0.390591	deer
0.35430622	0.7834454	cat
0.107160166	0.6513082	horse
0.05988808	0.64175	horse
0.5969026	0.4812411	airplane
0.5928694	0.40194377	airplane
0.72476566	0.19958547	automobile
0.24512184	0.59859943	deer
0.06779893	0.30516705	deer
0.52675587	0.5634679	cat
0.03273877	0.62325853	horse
0.3938571	0.027103145	truck
0.9658784	0.5891079	ship
0.06611994	0.6584971	horse
0.6427057	0.36459824	airplane
0.48306495	0.105981454	truck
0.6414563	0.34323835	airplane
0.54935277	0.6714477	cat
0.16102737	0.71174	horse
0.61349505	0.89516544	frog
0.40903264	0.7736614	cat
0.85572827	0.5707043	ship
0.08204627	0.31693345	deer
0.39964014	0.9089447	dog
0.6845877	0.8209948	frog
0.3775431	0.9217285	dog
0.3100351	0.86825275	cat
0.110356234	0.33394256	deer
0.3865446	0.46413243	bird
0.474771	0.14792587	truck
0.38114774	0.5101906	bird
0.14324164	0.4523404	deer
0.18812935	0.56094515	truck
0.34872165	0.39729944	bird
0.63821125	0.36503983	airplane
0.7204982	0.17102234	automobile
0.63312525	0.115496814	automobile
0.40010494	0.6170794	cat
0.17224324	0.6828233	horse
0.31143773	0.09167735	truck
0.3343561	0.99144435	dog
0.7406147	0.091249	automobile
0.62350285	0.8805174	frog
0.5736634	0.40144268	airplane
0.47153348	0.65969026	cat
0.5047495	0.54080665	cat
0.08244497	0.7190748	horse
0.3496425	0.3304575	bird
0.0372243	0.3566221	deer
0.36992443	0.94370574	dog
0.33015466	0.32757998	bird
0.5568104	0.5499939	cat
0.6728932	0.8390346	frog
0.18893531	0.5585546	cat
0.37526065	0.56593275	cat
0.6457804	0.3949983	airplane
0.17417632	0.3965549	deer
0.38747743	0.6142356	deer
0.53920007	0.6673789	cat
0.9276493	0.5268681	ship
0.65629745	0.10853084	automobile
0.39193097	0.4229235	bird
0.5195819	0.54014194	cat
0.34430376	0.343897	bird
0.19645865	0.7051422	horse
0.5660445	0.21452743	automobile
0.21649635	0.43491468	deer
0.3072644	0.9648785	dog
0.6930416	0.75673026	frog
0.78859216	0.57154435	ship
0.6714406	0.73900133	frog
0.5690601	0.79965025	frog
0.39402232	0.8494203	dog
0.03531843	0.34451976	deer
0.39058992	0.48363551	bird
0.38196915	0.025053278	truck
0.5777223	0.18093547	truck
0.46804392	0.6129798	cat
0.3790155	0.3505538	bird
0.67171085	0.35727662	airplane
0.043257102	0.392266	deer
0.6834646	0.015143312	automobile
0.35740647	0.8989588	dog
0.37072635	0.93291247	dog
0.5882583	0.74296623	frog
0.75226897	0.83361727	frog
0.2952673	0.95758027	dog
0.68441814	0.8173914	frog
0.30238384	0.06437269	truck
0.06626521	0.6745826	horse
0.43618536	0.15455507	truck
0.06740434	0.38435897	deer
0.8718465	0.46029827	ship
0.5074081	0.60592145	cat
0.64505106	0.1939175	automobile
0.41573188	0.12340205	truck
0.862158	0.61341226	ship
0.5814591	0.15165131	automobile
0.40247333	0.1022927	truck
0.5870019	0.41866174	airplane
0.5540768	0.5752422	cat
0.6724393	0.44598356	airplane
0.121103615	0.3338973	deer
0.14462973	0.71112645	horse
0.11835653	0.67327374	horse
0.39103597	0.4285087	bird
0.51430976	0.72048587	frog
0.36125124	0.923787	dog
0.74974346	0.85609055	frog
0.3555637	0.13422869	truck
0.12995382	0.7042575	horse
0.082333736	0.6188617	horse
0.36716282	0.82818574	dog
0.016036646	0.65753365	horse
0.64685893	0.37910855	airplane
0.9156423	0.58626324	ship
0.6963387	0.7828909	frog
0.38756227	0.5983538	horse
0.91817904	0.6068755	ship
0.54842407	0.6542291	cat
0.86407745	0.4974689	ship
0.33906454	0.17292224	truck
0.42691967	0.58969	cat
0.44573882	0.3984795	bird
0.30044803	0.070280164	truck
0.31950557	0.43057722	bird
0.21046996	0.6878863	horse
0.08397857	0.4422829	deer
0.6354305	0.15311123	automobile
0.31109777	0.04842663	truck
0.12508991	0.681715	horse
0.6165798	0.3450398	airplane
0.81201905	0.5679797	ship
0.67968833	0.15315695	automobile
0.65480715	0.7194419	bird
0.63401353	0.36511347	airplane
0.6674235	0.75061834	frog
0.2929121	0.93875766	dog
0.71261275	0.14124627	automobile
0.10664385	0.31762475	deer
0.36291084	0.39722866	bird
0.9577286	0.6005066	ship
0.36900884	0.40332562	bird
0.9722121	0.5423802	ship
0.566269	0.6432512	cat
0.39371553	0.7082967	cat
0.69828576	0.11431944	automobile
0.03809294	0.3836799	deer
0.38988894	0.13494857	truck
0.89710903	0.6272529	ship
0.7423671	0.1525863	automobile
0.70603794	0.18943453	automobile
0.34094936	0.7117492	horse
0.4036455	0.19026564	truck
0.36234447	0.11874077	truck
0.11539869	0.33401608	deer
0.64093906	0.8087153	frog
0.8228632	0.47271687	ship
0.34771714	0.95670253	dog
0.40975365	0.7751782	cat
0.31895977	0.47039557	bird
0.33113495	0.36045164	bird
0.54542685	0.44247228	cat
0.7898369	0.47510448	ship
0.34551865	0.8290813	dog
0.6650262	0.0478944	automobile
0.38037032	0.041090164	truck
0.1213491	0.66843337	horse
0.33527908	0.12844333	truck
0.6595291	0.16804229	automobile
0.5720054	0.44829243	dog
0.5073782	0.6863025	cat
0.6156812	0.091949455	automobile
0.63795626	0.4859127	airplane
0.48828456	0.69483536	cat
0.913771	0.61010414	ship
0.36895934	0.0732883	truck
0.41486505	0.53079957	bird
0.6859705	0.4084011	airplane
0.7974367	0.46849704	ship
0.8036954	0.488899	airplane
0.16900991	0.565361	horse
0.50613487	0.15826888	truck
0.07692414	0.4310582	deer
0.83068556	0.56783056	ship
0.41723436	0.7068135	cat
0.67545265	0.37183964	airplane
0.05432527	0.7078694	horse
0.5641871	0.4278442	airplane
0.15396482	0.6725478	horse
0.5989981	0.3870852	airplane
0.34361142	0.8754476	dog
0.27610493	0.7982448	dog
0.1362126	0.3207466	deer
0.5760163	0.62255216	cat
0.68913543	0.341792	airplane
0.48665962	0.1029883	truck
0.42899016	0.0639773	truck
0.60940015	0.47371826	airplane
0.316828	0.36808103	bird
0.23893328	0.57090896	bird
0.7115629	0.36133343	airplane
0.92023677	0.5611456	ship
0.13958986	0.3680635	deer
0.08961314	0.32079723	deer
0.28276664	0.95659673	dog
0.3445207	0.35337374	bird
0.46708414	0.40231004	bird
0.66766083	0.1892521	automobile
0.551322	0.20902364	automobile
0.4387019	0.8106373	dog
0.32816988	0.87778693	dog
0.10852525	0.34433842	deer
0.55164415	0.62703425	cat
0.04685556	0.346816	deer
0.6252017	0.3858801	airplane
0.9470473	0.59168345	ship
0.07928426	0.46949747	deer
0.7982596	0.54069364	ship
0.3467349	0.4834594	bird
0.31133863	0.9744121	dog
0.6699335	0.78330994	frog
0.2939556	0.8368273	dog
0.74564457	0.14084962	automobile
0.19417346	0.64594084	horse
0.4478998	0.397606	bird
0.11204699	0.29544935	deer
0.57175016	0.40722552	airplane
0.37652615	0.9268225	dog
0.7045262	0.8252274	frog
0.82256955	0.48242953	ship
0.14222154	0.6670884	horse
0.74465	0.8276578	frog
0.40610346	0.5994441	cat
0.6891371	0.1766231	automobile
0.25885227	0.63771206	cat
0.6838718	0.7825253	frog
0.7123522	0.81784034	frog
0.13275614	0.34253734	deer
0.37920058	0.8451959	dog
0.3846324	0.8515442	dog
0.43660152	0.7356328	dog
0.71202683	0.045407154	automobile
0.9471318	0.6136323	ship
0.015095397	0.65722114	horse
0.5432426	0.5835242	cat
0.6311643	0.4138769	airplane
0.31343007	0.35046315	bird
0.25965384	0.77843666	dog
0.68734384	0.115167685	automobile
0.7126541	0.11042327	automobile
0.5556122	0.13203606	automobile
0.6921769	0.76730907	frog
0.19861767	0.7195563	horse
0.64448607	0.79393995	bird
0.6425336	0.10709354	automobile
0.3572287	0.38090906	bird
0.47924176	0.7061081	cat
0.57450926	0.44862062	truck
0.99935377	0.59071344	ship
0.4487256	0.62837505	cat
0.7473066	0.14849159	automobile
0.07064251	0.6931199	horse
0.11233618	0.4382882	deer
0.7995544	0.5824367	ship
0.06514148	0.3426474	deer
0.23391864	0.70502	horse
0.35134327	0.8927977	dog
0.91526794	0.5430005	ship
0.6273651	0.7584218	frog
0.67332846	0.4513417	airplane
0.3920594	0.86851263	cat
0.5981435	0.39907148	airplane
0.8635641	0.6251211	ship
0.4372503	0.490516	cat
0.12525654	0.3595472	deer
0.15954357	0.4541617	deer
0.34819368	0.060077827	truck
0.18334304	0.45543566	deer
0.6406875	0.831186	frog
0.66631263	0.06152541	automobile
0.4446557	0.57637525	dog
0.04776723	0.6409628	horse
0.1492831	0.6742126	horse
0.31756088	0.062167525	truck
0.715617	0.34926733	airplane
0.74808186	0.064474225	automobile
0.5725485	0.6113345	cat
0.7771112	0.12044091	automobile
0.4172396	0.7357826	cat
0.5442124	0.41154167	bird
0.1311581	0.42286333	deer
0.65217847	0.3443542	airplane
0.24587701	0.60675347	horse
0.65445864	0.20292011	ship
0.38563427	0.73001945	cat
0.6739473	0.16223842	automobile
0.58389914	0.5635436	frog
0.4444181	0.4226246	bird
0.62283254	0.11322267	automobile
0.91998976	0.56575876	ship
0.8359896	0.4532468	ship
0.72976667	0.023231432	automobile
0.35008952	0.06938234	truck
0.18974243	0.62307984	horse
0.4148833	0.7114571	dog
0.39825085	0.8124479	cat
0.41163245	0.5269994	bird
0.36549085	0.06325688	truck
0.62274843	0.37267414	airplane
0.6088621	0.88191724	frog
0.88672525	0.58539927	ship
0.03562036	0.34255853	deer
0.7329379	0.2191133	automobile
0.36245692	0.93392694	dog
0.11450255	0.5676723	horse
0.59668946	0.38608524	bird
0.21707794	0.41744953	deer
0.06932772	0.65697527	horse
0.3786961	0.59201586	airplane
0.049546067	0.33491194	deer
0.3491198	0.113160364	truck
0.7435619	0.31535095	airplane
0.13536377	0.64945316	horse
0.7135787	0.35858282	airplane
0.6583327	0.73379076	frog
0.06916856	0.6931114	horse
0.66208524	0.089106016	automobile
0.77312917	0.5246979	ship
0.3136437	0.7393494	dog
0.9925498	0.6016784	ship
0.8059572	0.58115464	ship
0.20377684	0.64611644	horse
0.6605925	0.3441566	airplane
0.67276025	0.32446402	airplane
0.6220731	0.71704435	cat
0.34183308	0.36679348	bird
0.3329334	0.7637281	dog
0.18454051	0.6134226	horse
0.57403487	0.4174587	airplane
0.7176732	0.8832787	frog
0.13080573	0.37992784	deer
0.10486476	0.43207082	deer
0.4970724	0.11551527	truck
0.699006	0.18660755	automobile
0.8891569	0.5783793	ship
0.64004046	0.85047656	frog
0.53283143	0.5944768	cat
0.31846294	0.06660361	truck
0.055617448	0.37973827	deer
0.49462083	0.10692879	truck
0.5382353	0.63002604	cat
0.39460725	0.75527227	cat
0.0708753	0.71319014	horse
0.40078974	0.88286394	dog
0.37460095	0.13644627	truck
0.11383631	0.6671169	horse
0.27825728	0.6651156	horse
0.047508765	0.34653348	deer
0.41011176	0.80707175	dog
0.8948787	0.6326205	ship
0.39773497	0.33218497	bird
0.8951078	0.559879	ship
0.38139078	0.058117077	truck
0.296911	0.9323693	dog
0.5395136	0.62733054	cat
0.7226507	0.09630416	automobile
0.3017903	0.062369194	truck
0.3985183	0.48302448	bird
0.38715667	0.35345837	bird
0.74630475	0.35491976	airplane
0.746583	0.121935785	automobile
0.5829855	0.15372889	automobile
0.8682805	0.45195642	ship
0.6920907	0.09497449	automobile
0.69600594	0.12582833	automobile
0.46102855	0.21212219	truck
0.96492213	0.5665014	ship
0.36430988	0.14783031	truck
0.37264875	0.1398957	truck
0.7406055	0.52611065	airplane
0.36041683	0.42414021	bird
0.6405765	0.7391677	frog
0.3554808	0.096900135	truck
0.62502426	0.10406795	automobile
0.404152	0.17753032	truck
0.5288179	0.42266393	airplane
0.62040406	0.15597348	automobile
0.40786028	0.11003894	truck
0.32750845	0.40228853	bird
0.8390828	0.44885412	truck
0.37079722	0.052013144	truck
0.4300908	0.13433677	truck
0.5775306	0.21332565	airplane
0.34146607	0.024484988	truck
0.5290125	0.13939507	truck
0.40483806	0.4629903	bird
0.6465775	0.08250732	automobile
0.12362054	0.6816933	horse
0.57171535	0.39141062	airplane
0.28554386	0.9368568	dog
0.6019576	0.84064865	frog
0.3822784	0.77333134	cat
0.5377545	0.13973819	truck
0.89548355	0.49382108	ship
0.5858883	0.64566797	cat
0.6981693	0.41841307	airplane
0.32395944	0.3729069	bird
0.19510737	0.59862417	horse
0.108134076	0.64792496	horse
0.12949064	0.45905986	deer
0.9490267	0.59338367	ship
0.45810264	0.6951847	cat
0.68348897	0.45464122	airplane
0.18408021	0.42389253	dog
0.36243406	0.37712407	bird
0.47625938	0.6645231	cat
0.3233476	0.896729	dog
0.045244973	0.7016449	horse
0.6855673	0.8247203	frog
0.65143436	0.8353403	frog
0.69549584	0.8345917	frog
0.43808082	0.84021455	dog
0.71034837	0.83358705	frog
0.45355907	0.7265025	dog
0.081318825	0.32295498	deer
0.38180715	0.69310004	dog
0.88159674	0.57760423	ship
0.8796192	0.4789777	ship
0.5732162	0.47115582	airplane
0.48434523	0.095988184	truck
0.5268337	0.51357204	horse
0.36750704	0.17895766	truck
0.5300686	0.15279889	airplane
0.703951	0.89903814	frog
0.34491616	0.058376126	truck
0.33852157	0.7683296	frog
0.6557135	0.1286443	automobile
0.14449064	0.39298502	deer
0.114377566	0.6176915	horse
0.47768953	0.17577556	truck
0.6722383	0.46370566	airplane
0.35824883	0.71709603	cat
0.33896738	0.90256375	dog
0.10165253	0.48500752	deer
0.0023640771	0.67213744	horse
0.6630743	0.8698719	frog
0.3190521	0.097782895	truck
0.8226704	0.5281909	ship
0.37368315	0.3641673	bird
0.5227368	0.5423232	cat
0.4990567	0.12540837	truck
0.5314218	0.598207	cat
0.38303864	0.82083046	cat
0.2068557	0.59911233	horse
0.93292046	0.60026866	ship
0.5947618	0.6345146	cat
0.42671844	0.810738	dog
0.41300142	0.7753666	dog
0.5220489	0.13507318	truck
0.7120683	0.8506936	frog
0.701346	0.19445549	automobile
0.51829624	0.4670826	deer
0.11680973	0.640077	horse
0.15661564	0.34023115	deer
0.92438906	0.6044363	ship
0.17527626	0.63539726	horse
0.14165907	0.5911375	horse
0.7307037	0.21226436	automobile
0.51014596	0.63531154	cat
0.63807523	0.40883785	airplane
0.58304495	0.5864321	cat
0.4355774	0.3597298	bird
0.31887525	0.944943	dog
0.1128682	0.36317393	deer
0.60411704	0.14941692	truck
0.387169	0.66998935	cat
0.33807746	0.9877519	dog
0.09525998	0.34182847	deer
0.1386205	0.6727694	horse
0.5781475	0.47425005	airplane
0.45085615	0.70420176	cat
0.09398291	0.6219963	horse
0.61261547	0.38448283	airplane
0.3945509	0.5044285	bird
0.71855557	0.005892963	automobile
0.3235939	0.79744905	dog
0.9650143	0.56900597	ship
0.063293986	0.70531124	horse
0.54303837	0.617629	cat
0.39987257	0.91921717	dog
0.10137783	0.6440322	horse
0.9098583	0.54463816	ship
0.33167472	0.9469133	dog
0.081363976	0.6916811	horse
0.9438689	0.6171777	ship
0.6736912	0.099667326	automobile
0.3814014	0.7108313	dog
0.043185715	0.35219553	deer
0.1106344	0.67791086	horse
0.51853025	0.40438756	airplane
0.7487134	0.5085054	ship
0.5229505	0.5459003	cat
0.4311019	0.4133701	bird
0.43149465	0.16842797	truck
0.16728292	0.6722661	horse
0.19421697	0.42137408	deer
0.74513733	0.18760948	automobile
0.6660613	0.8909107	frog
0.28828678	0.9030338	dog
0.34920406	0.08744689	truck
0.9143225	0.49073732	ship
0.33528194	0.86673594	dog
0.36704403	0.8615935	dog
0.06671471	0.29681072	deer
0.6958493	0.14601493	automobile
0.624939	0.3979431	airplane
0.3127635	0.07803279	truck
0.10450437	0.34736183	deer
0.11544984	0.5008412	deer
0.58000976	0.6143965	cat
0.15733293	0.4648056	airplane
0.065175705	0.33304283	deer
0.75923526	0.52268213	ship
0.7201966	0.36130828	airplane
0.98145276	0.53936535	ship
0.39795735	0.36707145	bird
0.3590922	0.08034349	truck
0.37562305	0.84281224	dog
0.40390903	0.0958968	truck
0.14198631	0.5929513	horse
0.18457295	0.7217361	deer
0.69539696	0.90691876	frog
0.23130094	0.70287067	horse
0.39434415	0.14355937	truck
0.40020967	0.42426646	bird
0.5322174	0.13373396	truck
0.49088842	0.60935843	cat
0.07968056	0.6925266	horse
0.110549666	0.67721665	horse
0.82786316	0.51327306	ship
0.3679075	0.32358512	bird
0.34216052	0.31926185	bird
0.7129145	0.47870305	airplane
0.39566815	0.51072747	bird
0.40169945	0.78381103	dog
0.5540995	0.6407721	cat
0.59318894	0.7728205	frog
0.047500256	0.34074867	deer
0.023413405	0.6419299	horse
0.4888041	0.41944897	bird
0.44903946	0.5957292	cat
0.17235127	0.62786967	horse
0.89815766	0.5815974	ship
0.04187882	0.6616126	horse
0.4054448	0.41807923	bird
0.3843022	0.78087485	dog
0.6016297	0.425986	airplane
0.5752405	0.31459668	airplane
0.008599013	0.68030804	horse
0.5719454	0.43083382	airplane
0.43905517	0.14580046	truck
0.7089515	0.903976	frog
0.66829824	0.12916672	automobile
0.5807638	0.19967721	airplane
0.35877228	0.768807	cat
0.3974816	0.046420116	truck
0.10865885	0.6325508	horse
0.5943945	0.4288809	deer
0.38713625	0.023824615	truck
0.6617417	0.16207303	automobile
0.4519562	0.4707637	frog
0.7281989	0.49651513	ship
0.7314884	0.17751954	automobile
0.38439703	0.40724438	bird
0.58190346	0.6044809	cat
0.3299171	0.68896365	cat
0.34649053	0.8654401	dog
0.2248392	0.4080272	deer
0.62496716	0.72029305	ship
0.46498677	0.11284001	truck
0.3708924	0.69747424	horse
0.11414641	0.33721104	deer
0.10935394	0.4047314	deer
0.7773268	0.09572805	automobile
0.3645411	0.3546091	bird
0.15114632	0.4741791	deer
0.3534955	0.05448601	truck
0.7660901	0.55746895	ship
0.20539667	0.7114604	horse
0.36261034	0.15579866	truck
0.38166702	0.9449214	dog
0.7307173	0.072233446	automobile
0.32668334	0.5243924	bird
0.6790773	0.15364243	automobile
0.39527062	0.7669126	frog
0.674762	0.8650869	frog
0.14818503	0.37395465	deer
0.41392562	0.79772407	dog
0.034203306	0.69583905	horse
0.07560925	0.4293097	deer
0.37047476	0.9318362	dog
0.87710553	0.5859255	ship
0.41254202	0.7818119	dog
0.3462554	0.3553458	bird
0.88238007	0.5569066	ship
0.22683579	0.7143085	horse
0.9473939	0.53637886	ship
0.45012647	0.38678873	bird
0.5130309	0.72437596	cat
0.60676396	0.79089785	frog
0.66019166	0.15587531	automobile
0.44597656	0.80722004	cat
0.5134093	0.5343655	cat
0.57688564	0.17063545	automobile
0.418231	0.85787827	dog
0.76813716	0.07245568	automobile
0.38843778	0.10904333	truck
0.5382567	0.42757833	airplane
0.33426142	0.058716748	truck
0.33148748	0.32373634	bird
0.7403843	0.33949518	airplane
0.69023013	0.7072744	frog
0.38470662	0.32236087	bird
0.19383828	0.37280056	deer
0.89081305	0.59295005	ship
0.34582433	0.8772104	dog
0.13728225	0.679381	horse
0.6794691	0.8729463	frog
0.6348009	0.11673259	automobile
0.4528142	0.4726116	bird
0.35154936	0.11666435	truck
0.08071877	0.47040293	deer
0.34066558	0.9583917	dog
0.561899	0.39741546	airplane
0.47096568	0.6141342	cat
0.55976886	0.54875207	cat
0.22507247	0.6903429	horse
0.66116416	0.4543977	horse
0.0037220195	0.6689166	horse
0.6747512	0.053804465	automobile
0.10160486	0.31448781	deer
0.37141508	0.82082415	dog
0.6501035	0.40849435	airplane
0.5250614	0.67717844	bird
0.93204135	0.6185665	ship
0.36083913	0.8567056	dog
0.5216992	0.400262	airplane
0.6016742	0.4145865	airplane
0.62073225	0.89942306	frog
0.4271279	0.42981374	bird
0.58470553	0.3799035	airplane
0.8632503	0.45092762	ship
0.03652807	0.34499195	deer
0.34649283	0.93881977	dog
0.12033949	0.38614458	deer
0.43024194	0.8123255	dog
0.6468979	0.85419685	frog
0.20676231	0.41928443	deer
0.10797453	0.6514965	horse
0.3080003	0.043238852	truck
0.19294706	0.3179037	deer
0.32771555	0.34544542	bird
0.7162051	0.49934983	airplane
0.57695276	0.8691031	frog
0.22819208	0.39982668	deer
0.52981126	0.43893313	airplane
0.7151553	0.39379066	airplane
0.44100183	0.6834661	frog
0.056460515	0.3831294	deer
0.60902685	0.8785435	frog
0.68263084	0.19548085	automobile
0.6140785	0.09247424	truck
0.31572697	0.98094046	dog
0.40737885	0.66067743	dog
0.4059487	0.41932923	bird
0.3682605	0.40524912	bird
0.6099644	0.89807236	frog
0.53346425	0.63243854	cat
0.08492212	0.43506947	deer
0.42467135	0.87507915	dog
0.56803715	0.21448547	truck
0.71885675	0.15689592	automobile
0.23093738	0.7107386	horse
0.35776138	0.4127011	bird
0.46572736	0.6133253	cat
0.54720867	0.13024552	truck
0.695441	0.90944517	frog
0.3736304	0.9190862	dog
0.6110347	0.44544002	airplane
0.3662322	0.44196635	bird
0.4488104	0.11461322	truck
0.17880714	0.71600306	horse
0.751708	0.12515754	automobile
0.26404357	0.6638184	horse
0.38224506	0.39612865	bird
0.39201114	0.49465874	bird
0.6072135	0.37627903	airplane
0.8607412	0.6151099	ship
0.67287236	0.8351686	frog
0.06914853	0.35338417	deer
0.5585558	0.59043396	cat
0.40425858	0.42887667	bird
0.14457978	0.7144699	horse
0.056398857	0.6371738	horse
0.6733564	0.39374185	airplane
0.16003308	0.35187313	deer
0.7429121	0.17516789	automobile
0.6834401	0.8623961	frog
0.30121636	0.9078156	dog
0.74705184	0.1050087	automobile
0.37357885	0.72455347	cat
0.7328425	0.42869297	airplane
0.45776853	0.6903608	cat
0.37983102	0.074720666	truck
0.72932756	0.40546355	airplane
0.20920846	0.67047566	airplane
0.35322347	0.5141117	bird
0.2927878	0.7800718	dog
0.57673705	0.21358676	airplane
0.094143316	0.4485541	deer
0.7150145	0.37338766	airplane
0.73668855	0.08525759	automobile
0.5492549	0.13556008	truck
0.84869486	0.52058476	ship
0.18332422	0.35882717	deer
0.32142684	0.09222568	truck
0.056525007	0.39728516	deer
0.31954178	0.37832773	bird
0.17148082	0.39272013	deer
0.604081	0.6131447	cat
0.541452	0.5899049	cat
0.06723922	0.31825602	deer
0.71990645	0.42883533	airplane
0.14034641	0.34953865	deer
0.49599972	0.69195014	cat
0.38033763	0.712059	bird
0.97952145	0.56591225	ship
0.3926202	0.07471594	truck
0.65514016	0.18546495	automobile
0.3481458	0.95941544	dog
0.7995187	0.5827052	ship
0.71192783	0.18640283	automobile
0.96448576	0.5385109	ship
0.37752393	0.45774928	bird
0.19810472	0.4645655	deer
0.14150405	0.47438613	dog
0.350515	0.34428596	bird
0.08050099	0.32483628	deer
0.6440003	0.10899153	automobile
0.7428529	0.16277155	automobile
0.5997966	0.80680394	frog
0.6539749	0.82698065	frog
0.82788926	0.52285635	ship
0.37221205	0.8981287	dog
0.35331205	0.33514237	bird
0.46550214	0.4300931	bird
0.3397437	0.9024208	dog
0.64888334	0.35766652	airplane
0.8807385	0.5728994	ship
0.35447374	0.38825464	bird
0.40991685	0.60960865	cat
0.6141422	0.77034485	frog
0.4145618	0.40928537	bird
0.3327918	0.109629475	truck
0.6463882	0.87480587	frog
0.7516478	0.16197695	automobile
0.07166925	0.3244841	deer
0.3435778	0.90675765	dog
0.3202856	0.07160383	truck
0.66742617	0.34865728	airplane
0.72702396	0.15227862	automobile
0.62326086	0.43723825	airplane
0.6664412	0.45358813	airplane
0.87262976	0.5096596	ship
0.6638047	0.07756018	automobile
0.69374514	0.015470154	automobile
0.7001105	0.91978645	frog
0.621949	0.9243748	frog
0.4426581	0.5016013	truck
0.39753535	0.84631014	dog
0.07172641	0.29303643	deer
0.45697975	0.109778486	automobile
0.2354373	0.71469253	horse
0.82927626	0.5690551	ship
0.69732946	0.8780001	frog
0.34868285	0.12915908	truck
0.6631211	0.16373035	automobile
0.2120621	0.6796795	horse
0.7249198	0.8960781	frog
0.7186245	0.35550228	airplane
0.30961674	0.10690918	truck
0.51612645	0.6071736	cat
0.3033489	0.87222403	dog
0.57641536	0.62488014	cat
0.41174474	0.3712995	bird
0.4284454	0.7644577	dog
0.53510356	0.5979564	cat
0.094610736	0.32962957	deer
0.46065846	0.1067278	truck
0.18581913	0.6309956	horse
0.633629	0.082012124	automobile
0.18821983	0.32331485	deer
0.07237988	0.2937672	deer
0.68710685	0.8221776	frog
0.70623547	0.096129246	automobile
0.44078374	0.7118455	cat
0.9126111	0.54799724	ship
0.88795215	0.5513173	ship
0.5637505	0.47507718	airplane
0.7252596	0.8824928	frog
0.085079834	0.603404	horse
0.107645825	0.6576368	horse
0.6778539	0.7451249	frog
0.10342783	0.65402937	horse
0.32667494	0.4816787	bird
0.42202184	0.7136029	cat
0.32253173	0.47226992	bird
0.4146073	0.5692838	bird
0.68536234	0.8814305	frog
0.37782237	0.4296416	bird
0.15269108	0.64035124	horse
0.35908112	0.6554375	deer
0.5562165	0.4767901	airplane
0.40778783	0.598522	cat
0.5868937	0.80783105	frog
0.3616739	0.42179236	bird
0.666191	0.8108925	frog
0.51372933	0.633059	cat
0.3509518	0.53113043	cat
0.68849427	0.3446584	airplane
0.40539065	0.09508855	truck
0.3412627	0.8679027	dog
0.6183257	0.10689502	automobile
0.7328433	0.19601539	automobile
0.3986712	0.8864	dog
0.49503195	0.69904405	cat
0.50656325	0.4371103	frog
0.075151436	0.40267414	deer
0.5488715	0.5932899	cat
0.25036317	0.39823753	deer
0.6972115	0.102469526	automobile
0.6246655	0.31832772	airplane
0.10901789	0.35979706	deer
0.43192658	0.8977319	dog
0.40766305	0.85312253	dog
0.34395486	0.5043626	bird
0.87384397	0.6031384	ship
0.305154	0.044773836	truck
0.23187742	0.36691034	deer
0.5205903	0.6580642	cat
0.6198081	0.17316931	automobile
0.9090681	0.5835487	ship
0.63400537	0.47046927	airplane
0.7252414	0.19979118	automobile
0.5783395	0.60721976	cat
0.5918945	0.60504884	cat
0.11576834	0.5012103	deer
0.18306611	0.4228646	deer
0.31828338	0.39849004	bird
0.32144853	0.09228069	truck
0.030814463	0.68693256	horse
0.74503124	0.8696247	frog
0.9199249	0.51535267	ship
0.633943	0.09604684	automobile
0.8585614	0.62531805	ship
0.35945937	0.031660326	truck
0.5639934	0.19171233	automobile
0.4642573	0.66528326	cat
0.7580857	0.17092314	automobile
0.12734279	0.617572	horse
0.5291914	0.5825381	cat
0.6209686	0.4471224	airplane
0.639096	0.33431172	airplane
0.41049197	0.37577704	bird
0.72656924	0.54294604	ship
0.44401863	0.68406266	cat
0.42430025	0.105854824	truck
0.39967474	0.40204763	bird
0.01938329	0.6736212	horse
0.24512272	0.3771153	bird
0.6833726	0.8594614	frog
0.6864588	0.3924496	airplane
0.73941875	0.07615751	automobile
0.61621976	0.85044396	frog
0.6674783	0.15432222	automobile
0.7260538	0.8825294	frog
0.20083591	0.6058642	horse
0.35084048	0.9587203	dog
0.37258902	0.94683903	dog
0.3540476	0.3234701	bird
0.38142058	0.7081762	dog
0.41413793	0.07698754	truck
0.055959377	0.32845303	deer
0.68858725	0.37674576	airplane
0.38530073	0.460978	bird
0.55685836	0.5997094	cat
0.055485085	0.34933165	deer
0.4833843	0.1509465	truck
0.06919514	0.41886154	deer
0.7464514	0.107234105	automobile
0.6742279	0.43232635	airplane
0.5644476	0.42686066	airplane
0.38450593	0.368378	bird
0.33533394	0.7566942	cat
0.8417268	0.62298214	ship
0.33317393	0.0652303	truck
0.40068448	0.40448153	bird
0.94552886	0.6128163	ship
0.3993684	0.064462356	truck
0.29224682	0.91442263	dog
0.15809429	0.5847317	horse
0.49661502	0.11736352	truck
0.62348133	0.10108332	automobile
0.08413313	0.34228864	deer
0.7365773	0.91256124	frog
0.32431093	0.4791244	bird
0.9725343	0.56717247	ship
0.32752788	0.6814782	deer
0.11423034	0.5098289	deer
0.92109483	0.52817494	ship
0.35740003	0.078531556	truck
0.5513935	0.5954457	cat
0.66546094	0.049049087	automobile
0.626519	0.11956979	automobile
0.70410633	0.8312554	frog
0.384949	0.61380386	dog
0.7883181	0.47668535	ship
0.1754865	0.3600402	deer
0.5878558	0.80074656	frog
0.42172632	0.6733831	deer
0.33616698	0.99130607	dog
0.42554167	0.40478498	bird
0.6925376	0.71386576	frog
0.04833848	0.32284015	deer
0.40717146	0.35287398	bird
0.49993977	0.5908032	cat
0.41899213	0.4622921	automobile
0.45832372	0.78128415	cat
0.71921283	0.9285838	frog
0.8161563	0.54226524	ship
0.38916346	0.81099933	dog
0.4338387	0.38519144	bird
0.5350883	0.41152075	bird
0.11733788	0.6475534	horse
0.7198736	0.17129315	automobile
0.6358165	0.71816504	frog
0.42186737	0.44679767	bird
0.27857035	0.91858613	dog
0.31644514	0.077757776	truck
0.3876845	0.54552126	bird
0.9218225	0.61826986	ship
0.7513454	0.07685869	automobile
0.7125587	0.7714626	frog
0.29687664	0.045598008	truck
0.37680262	0.3155102	bird
0.058393035	0.7111163	horse
0.35299772	0.8978028	dog
0.52649814	0.58232147	cat
0.41808042	0.42195314	bird
0.3573805	0.123856306	truck
0.02769768	0.6659623	horse
0.70256716	0.39353842	airplane
0.46301857	0.3594832	bird
0.39312738	0.043873776	truck
0.55097437	0.67115545	cat
0.10042082	0.48003381	deer
0.71347564	0.18635207	automobile
0.042324264	0.713404	horse
0.43747178	0.09356395	truck
0.34988028	0.9178305	dog
0.99297464	0.57839555	ship
0.4594692	0.08833845	truck
0.085068785	0.631475	horse
0.529318	0.5393738	cat
0.4298078	0.5652153	deer
0.5742739	0.32735625	airplane
0.52946097	0.14694984	truck
0.08536588	0.63083565	horse
0.15678903	0.40427226	deer
0.4108762	0.53052264	bird
0.101624735	0.31810758	deer
0.099308945	0.643966	horse
0.6107821	0.43421087	airplane
0.55940944	0.12585361	automobile
0.96118826	0.5232801	ship
0.68267643	0.15885516	automobile
0.64983994	0.4749355	airplane
0.07785439	0.37501505	deer
0.67069614	0.8953703	frog
0.6922955	0.04059389	automobile
0.29738167	0.05222844	truck
0.52041054	0.13273749	truck
0.5174268	0.4189515	bird
0.7315765	0.18795976	automobile
0.33901638	0.49290845	bird
0.40275246	0.7453265	dog
0.614334	0.9001478	frog
0.42114076	0.05852122	truck
0.06753524	0.6790627	horse
0.16088794	0.6851159	horse
0.509319	0.55716425	cat
0.3697398	0.4851079	deer
0.32355455	0.47242245	bird
0.5492774	0.34592527	airplane
0.47532257	0.4432157	bird
0.44373208	0.7996073	dog
0.30960628	0.5392331	frog
0.106886126	0.65708464	horse
0.36165106	0.62471265	cat
0.08521129	0.72359616	horse
0.5948665	0.16230038	truck
0.09275208	0.3168664	deer
0.36414537	0.42443156	bird
0.7586621	0.48511413	airplane
0.6201669	0.7423444	frog
0.6898236	0.15298435	automobile
0.16310245	0.722553	horse
0.37624425	0.9317257	dog
0.697359	0.92467093	frog
0.39646894	0.9003399	dog
0.29530782	0.8089618	cat
0.34047502	0.070711836	truck
0.4521276	0.43308318	bird
0.040740028	0.65522087	horse
0.9175105	0.5343823	ship
0.3377824	0.90147614	dog
0.39616632	0.12625785	truck
0.32581687	0.7840889	dog
0.8178836	0.585217	ship
0.32907456	0.77801484	dog
0.13336712	0.30250272	deer
0.5414387	0.6171396	cat
0.20711695	0.72076404	horse
0.4872876	0.11997069	truck
0.87556297	0.54442286	ship
0.7294524	0.09105603	automobile
0.3127614	0.43547207	bird
0.38530615	0.32997802	bird
0.9489568	0.59202695	ship
0.3617549	0.12295378	truck
0.43111387	0.8955542	cat
0.5940974	0.41322544	airplane
0.8667857	0.43522036	ship
0.09839456	0.4547731	deer
0.6631638	0.42595437	airplane
0.40456116	0.441035	bird
0.6542436	0.3394996	airplane
0.7550721	0.060996044	automobile
0.11715521	0.3752915	deer
0.5745107	0.47287065	automobile
0.89983594	0.52648574	ship
0.36905807	0.91131324	dog
0.36879608	0.8323485	dog
0.03448485	0.60461587	horse
0.29950923	0.07634565	truck
0.8236343	0.5643727	ship
0.2672051	0.6533073	cat
0.113580756	0.65522444	horse
0.40093383	0.120908715	truck
0.6677465	0.028243244	automobile
0.35037577	0.80739576	dog
0.6652972	0.7736519	frog
0.32930848	0.038975522	truck
0.83309925	0.49471575	ship
0.22882794	0.63944626	horse
0.32745722	0.37449446	bird
0.7123224	0.41010466	airplane
0.3990082	0.069698066	truck
0.72214705	0.3584932	airplane
0.80227274	0.54191935	ship
0.30741125	0.99759096	dog
0.45869225	0.1962232	truck
0.14295712	0.45255706	deer
0.4426117	0.38481796	bird
0.5442741	0.13976407	truck
0.9084122	0.50606775	ship
0.73539966	0.03761218	automobile
0.41349274	0.10335814	truck
0.6779661	0.17772786	automobile
0.8193374	0.4705898	ship
0.5599016	0.61307764	cat
0.16126591	0.6428893	horse
0.6813077	0.85395586	frog
0.31067613	0.793719	deer
0.31545714	0.43086815	bird
0.52284634	0.6471111	cat
0.12685318	0.6402144	horse
0.7205214	0.34936404	airplane
0.3947082	0.8354248	cat
0.36772075	0.9844737	dog
0.9095002	0.57383573	ship
0.8814665	0.575191	ship
0.9620118	0.5969407	ship
0.041426726	0.66196275	horse
0.42629677	0.16975257	truck
0.67796725	0.82559156	frog
0.45204985	0.36921203	bird
0.095579125	0.59493786	horse
0.15888265	0.39736894	deer
0.3275087	0.52521324	dog
0.15034954	0.59527844	horse
0.71612066	0.75683856	frog
0.08787486	0.7164396	horse
0.6168097	0.07888062	automobile
0.20467289	0.7208438	horse
0.46208787	0.5929415	cat
0.60882366	0.89379984	frog
0.92830867	0.60442686	ship
0.20343149	0.40056875	bird
0.6402501	0.844303	frog
0.7212422	0.8658584	frog
0.26360872	0.76947516	horse
0.7657129	0.109221816	automobile
0.34760058	0.9588151	dog
0.31608212	0.06046457	truck
0.111197755	0.7114739	horse
0.7771784	0.12144907	automobile
0.18194441	0.6305972	horse
0.709701	0.3341014	airplane
0.6689889	0.17881352	automobile
0.45230886	0.47240022	frog
0.57778513	0.7669396	cat
0.27489647	0.62931216	cat
0.3938637	0.09811266	truck
0.72479874	0.36685205	airplane
0.6312326	0.078712925	automobile
0.38802323	0.48380008	bird
0.49406308	0.607772	cat
0.45099634	0.36595714	bird
0.3701623	0.41469172	bird
0.37988973	0.55725104	dog
0.12680997	0.4216746	deer
0.36677173	0.10617752	truck
0.86866695	0.5584796	ship
0.20050082	0.70785517	horse
0.100557745	0.32809436	deer
0.11775096	0.35050097	deer
0.3431113	0.07527993	truck
0.06955806	0.6158281	horse
0.7183363	0.8587101	frog
0.06007105	0.6855864	horse
0.21953385	0.7208297	horse
0.6808171	0.16787532	automobile
0.4242608	0.47764415	bird
0.47566494	0.7049674	cat
0.31925753	0.8700797	dog
0.75550985	0.058050543	automobile
0.33005974	0.09276636	truck
0.5670024	0.41657218	airplane
0.39729574	0.58483	cat
0.5719972	0.61591816	cat
0.6816447	0.086050905	automobile
0.29401547	0.9175559	dog
0.7299181	0.8115686	frog
0.7214919	0.795734	frog
0.34649152	0.3220835	bird
0.07044025	0.42109433	deer
0.67513865	0.85545355	frog
0.8845536	0.5120929	ship
0.97854203	0.59004444	ship
0.3264438	0.025354521	truck
0.6229646	0.90613884	frog
0.6570376	0.74019	frog
0.7042734	0.077622816	automobile
0.6754279	0.39990264	airplane
0.15483634	0.7233239	horse
0.28171572	0.9173718	dog
0.913682	0.6027786	ship
0.47522777	0.4305451	bird
0.7198555	0.038363125	automobile
0.37021986	0.98422027	dog
0.88620794	0.5972302	ship
0.67826694	0.1499109	automobile
0.061474513	0.3169307	deer
0.5238234	0.53990966	horse
0.377128	0.8363181	dog
0.6511368	0.3458663	airplane
0.41403073	0.74753696	cat
0.576701	0.3202982	truck
0.42434245	0.05215622	truck
0.2996912	0.9681441	dog
0.4305984	0.41500834	bird
0.9790312	0.61506814	ship
0.09050105	0.469074	deer
0.7453036	0.16747925	automobile
0.41785705	0.10889216	truck
0.722568	0.368026	airplane
0.105394356	0.32911116	deer
0.38310522	0.6587515	deer
0.9531403	0.5961279	ship
0.410372	0.3171472	bird
0.4378978	0.13511759	truck
0.6735452	0.40466428	airplane
0.18826127	0.715839	horse
0.36162588	0.019472523	truck
0.91653156	0.5485892	ship
0.22595814	0.6154164	horse
0.65845966	0.08070461	automobile
0.5843473	0.76587105	cat
0.31491822	0.40227318	bird
0.48087776	0.11690431	truck
0.34737465	0.5243286	truck
0.42037448	0.7660843	dog
0.33264658	0.10003136	truck
0.066358894	0.6469265	horse
0.64818966	0.9118312	frog
0.17190081	0.7036652	horse
0.17710681	0.7015137	horse
0.7103023	0.1640622	automobile
0.7526344	0.09406344	automobile
0.37957966	0.37129155	bird
0.07596643	0.32494757	deer
0.37379313	0.4262176	bird
0.6775002	0.38657376	airplane
0.695624	0.87732875	frog
0.9343832	0.54360634	ship
0.35839194	0.71747184	horse
0.6250679	0.7629413	frog
0.41049346	0.46611476	bird
0.32627276	0.40968946	bird
0.3888236	0.085967824	truck
0.7699349	0.5115069	ship
0.39913756	0.48255703	bird
0.78036386	0.5383116	deer
0.5776212	0.43055323	bird
0.6088476	0.42874864	airplane
0.3493231	0.8899224	dog
0.96175915	0.531102	ship
0.7333618	0.8724426	frog
0.9710586	0.5783426	ship
0.42344084	0.4140026	bird
0.051154945	0.6482956	horse
0.03672962	0.6212208	horse
0.23255184	0.7142895	cat
0.60944474	0.1643641	automobile
0.908551	0.5921334	ship
0.6558463	0.14497963	automobile
0.3735318	0.55535007	frog
0.32882372	0.82451177	dog
0.38159472	0.058299284	truck
0.12234303	0.69754136	horse
0.76012844	0.5054227	ship
0.29751718	0.042158447	truck
0.59801346	0.8071295	frog
0.13191506	0.44481722	deer
0.9811923	0.60976744	ship
0.60951567	0.056839734	automobile
0.36028385	0.07593902	truck
0.11607866	0.3364848	deer
0.6919516	0.3954053	airplane
0.10628323	0.43256673	deer
0.6387473	0.10612951	automobile
0.09705679	0.31351954	deer
0.46486175	0.70806336	cat
0.7503522	0.896594	frog
0.41189715	0.43104216	bird
0.3934093	0.3500025	bird
0.5675553	0.45129612	horse
0.65750235	0.34362993	airplane
0.63864535	0.46126363	airplane
0.039958768	0.65468687	horse
0.6918653	0.33829394	airplane
0.022364143	0.6739424	horse
0.16180032	0.40530917	deer
0.5286205	0.63085455	cat
0.39629933	0.6778985	frog
0.030119944	0.6918155	horse
0.1594763	0.71323794	horse
0.10880677	0.41946796	deer
0.3390951	0.9516152	dog
0.08418022	0.32762	deer
0.5593394	0.6577547	cat
0.41300744	0.7935047	dog
0.30695593	0.99906	dog
0.13093331	0.4595845	deer
0.1842173	0.5630541	horse
0.57780594	0.22607274	automobile
0.66405135	0.36352235	airplane
0.13556331	0.719754	horse
0.23384736	0.5909505	horse
0.601892	0.12006189	automobile
0.6510794	0.7888815	frog
0.3538929	0.90790087	dog
0.72044337	0.37074813	airplane
0.11798527	0.5928293	horse
0.1097906	0.5690088	horse
0.13174534	0.41843182	deer
0.67745763	0.74106175	frog
0.70147675	0.16848467	automobile
0.98795456	0.5928224	ship
0.36422366	0.84175676	dog
0.3882815	0.020596428	truck
0.525517	0.5074314	cat
0.3421396	0.86807543	dog
0.7252313	0.7637479	frog
0.33574814	0.46294078	bird
0.38846236	0.38193184	bird
0.16345794	0.62258923	horse
0.41268206	0.7662027	cat
0.35792023	0.80047673	dog
0.9064207	0.54452133	ship
0.7105786	0.13243628	automobile
0.73844796	0.36884663	airplane
0.6856836	0.7833892	frog
0.94036525	0.6113253	ship
0.08567769	0.650135	horse
0.8051503	0.53816193	ship
0.80525917	0.5277821	ship
0.35088196	0.7939752	dog
0.070661165	0.61943245	horse
0.33486986	0.9605899	dog
0.18972246	0.33684346	deer
0.3041881	0.05736392	truck
0.13457093	0.63492966	horse
0.48134276	0.6344136	cat
0.42545003	0.742391	cat
0.9424585	0.55906814	ship
0.807753	0.535203	ship
0.28153512	0.6539897	cat
0.42810994	0.07044562	truck
0.11513553	0.31082016	deer
0.13381939	0.6759263	horse
0.4924909	0.41233936	bird
0.5716551	0.37354985	airplane
0.77883565	0.52023154	ship
0.6088686	0.46603072	airplane
0.0562574	0.68279666	horse
0.508141	0.5360701	cat
0.43997833	0.58893627	cat
0.37382787	0.36763024	bird
0.3567947	0.7809988	dog
0.37850666	0.40324846	bird
0.23070824	0.35111898	deer
0.38088906	0.6923792	deer
0.7294462	0.314334	airplane
0.11166376	0.43954787	deer
0.9608984	0.5554262	ship
0.4413967	0.43202385	bird
0.06499767	0.3732292	deer
0.73166513	0.37462866	airplane
0.6199547	0.8100616	frog
0.08388985	0.3622966	deer
0.38169342	0.80572176	dog
0.61162096	0.8192359	frog
0.67197734	0.41727227	airplane
0.89341	0.55040926	ship
0.5287026	0.5016544	ship
0.566997	0.41737607	airplane
0.6421325	0.73462236	frog
0.661511	0.15944411	automobile
0.63037574	0.07747916	automobile
0.6005043	0.79581016	frog
0.71857697	0.113978244	automobile
0.17576759	0.3777048	deer
0.3101862	0.3740667	bird
0.61389035	0.1015155	automobile
0.73637295	0.21865267	automobile
0.4232119	0.39620352	bird
0.15925491	0.45620248	deer
0.11050788	0.4321589	deer
0.3604888	0.51693994	dog
0.38267672	0.59838355	dog
0.9538487	0.5282117	ship
0.82985586	0.58550847	ship
0.32073495	0.94116783	dog
0.69736564	0.085076615	automobile
0.8977593	0.5607882	ship
0.36529687	0.3542974	bird
0.40017822	0.5472161	cat
0.5228272	0.60159034	cat
0.3692986	0.15833157	truck
0.69066745	0.8696144	frog
0.71812916	0.82432145	frog
0.4313654	0.671758	dog
0.7405186	0.3763559	airplane
0.10420684	0.6972064	horse
0.54536873	0.6267137	cat
0.5330633	0.59352595	cat
0.3111637	0.37109905	bird
0.14879905	0.5749441	horse
0.09576033	0.31072426	deer
0.36773163	0.9209402	dog
0.6984384	0.88226557	frog
0.6885792	0.36264077	airplane
0.39740098	0.48109025	bird
0.6340152	0.13551253	automobile
0.7982233	0.47526205	ship
0.72906864	0.026398063	automobile
0.68637216	0.4080183	airplane
0.37236407	0.10772852	truck
0.38841003	0.8011018	cat
0.5906388	0.111897826	automobile
0.729666	0.41458103	airplane
0.42726815	0.8953142	dog
0.06283466	0.37265104	deer
0.45036146	0.43545556	bird
0.48679042	0.58332306	cat
0.5283344	0.62259775	cat
0.6938335	0.8557598	frog
0.05856554	0.70063233	horse
0.7192933	0.82110643	frog
0.7060719	0.42669174	airplane
0.6716386	0.32288435	airplane
0.34643304	0.85572934	dog
0.07114577	0.63761413	horse
0.11027078	0.32568625	deer
0.10582618	0.56043655	horse
0.09327448	0.6411006	horse
0.71130085	0.37641656	airplane
0.679793	0.8817014	frog
0.66039443	0.060298607	automobile
0.2755645	0.6451916	cat
0.3622605	0.11041364	truck
0.57698965	0.32077262	airplane
0.45680118	0.19506942	truck
0.62218153	0.39156875	airplane
0.4391891	0.7120807	cat
0.8679916	0.5569049	ship
0.04782199	0.40055892	deer
0.56898683	0.32117692	ship
0.9277754	0.60137415	ship
0.09910798	0.3187678	deer
0.66429234	0.13085705	automobile
0.646334	0.33192924	airplane
0.3898373	0.3910823	bird
0.38018596	0.46119356	bird
0.074525565	0.36268348	deer
0.66971606	0.1507392	automobile
0.7442056	0.047113933	automobile
0.35080373	0.48756054	bird
0.06275246	0.42862734	deer
0.49461785	0.6495201	cat
0.08568534	0.39008325	deer
0.7145209	0.16150185	automobile
0.06073814	0.33127245	deer
0.0075012473	0.68311197	horse
0.7337846	0.021619199	automobile
0.70979756	0.34954345	airplane
0.5512924	0.41896227	airplane
0.37798336	0.1383326	truck
0.6441389	0.4776135	airplane
0.2211344	0.32234317	deer
0.46842533	0.42141598	bird
0.9320849	0.61854184	ship
0.809618	0.52111906	ship
0.4077556	0.8474058	dog
0.318225	0.98181933	dog
0.6853336	0.37835625	airplane
0.45531175	0.57773674	deer
0.6409709	0.36500415	airplane
0.87725526	0.624534	ship
0.67341	0.72849876	frog
0.35538524	0.32309353	bird
0.34008074	0.87552655	dog
0.3417608	0.12688325	truck
0.41115913	0.43013722	bird
0.3431495	0.11985648	truck
0.7105111	0.1861144	automobile
0.7147216	0.039268315	automobile
0.34126505	0.8015468	dog
0.049590662	0.41011152	deer
0.1597412	0.5736024	horse
0.3622628	0.9533624	dog
0.9454736	0.55747336	ship
0.6014144	0.81577396	frog
0.4352686	0.49180794	bird
0.64982206	0.062186234	automobile
0.32460478	0.97673655	dog
0.26234663	0.7651863	dog
0.53996664	0.6048301	cat
0.16811039	0.38104582	deer
0.68017334	0.07736351	automobile
0.7989566	0.5188711	ship
0.31907505	0.05829702	truck
0.5395653	0.11803136	truck
0.9871395	0.5937861	ship
0.47716817	0.14406738	truck
0.91062784	0.62608266	ship
0.726994	0.88611865	frog
0.8939673	0.55099064	ship
0.3519907	0.8930442	dog
0.8927879	0.61500734	ship
0.42750683	0.041415196	truck
0.12764987	0.2895869	deer
0.6400345	0.9068498	frog
0.32413617	0.35881394	bird
0.66108483	0.92479306	frog
0.47180656	0.70312357	cat
0.15788113	0.58801275	horse
0.095280096	0.44459704	deer
0.6782782	0.365055	airplane
0.5946997	0.46622962	airplane
0.74373734	0.08110485	automobile
0.13546075	0.64820737	horse
0.40554228	0.8277364	dog
0.76952416	0.06592065	automobile
0.4077422	0.6470899	dog
0.61709917	0.14565955	truck
0.556022	0.6811876	cat
0.7195108	0.098991364	automobile
0.6438558	0.84386414	frog
0.78096235	0.5474858	ship
0.22731914	0.58880186	horse
0.50942826	0.55439395	cat
0.71074736	0.8642966	frog
0.34612668	0.12285853	truck
0.6616705	0.08794175	automobile
0.4866614	0.39881074	bird
0.58555603	0.31099412	airplane
0.70683295	0.14914912	automobile
0.056340817	0.62463474	horse
0.45910516	0.41137913	bird
0.7535768	0.84022206	frog
0.72371686	0.09378714	automobile
0.3836486	0.13132343	truck
0.6547314	0.3233837	airplane
0.74777126	0.36884797	airplane
0.86622185	0.44253013	ship
0.30631208	0.05852675	truck
0.44008777	0.12674521	truck
0.42942122	0.34218147	bird
0.82911813	0.5173831	ship
0.5821093	0.7881157	frog
0.32699767	0.86908376	bird
0.35697725	0.7697727	dog
0.5819608	0.22846697	frog
0.66827536	0.37075058	airplane
0.44542688	0.6885409	cat
0.44585496	0.60223997	cat
0.6703542	0.3913121	airplane
0.15658785	0.4589715	horse
0.061598856	0.34454802	deer
0.06198983	0.67216563	horse
0.29243428	0.8412819	dog
0.61844796	0.4487379	airplane
0.70873076	0.17564937	automobile
0.6860083	0.7070511	frog
0.96429664	0.60868657	ship
0.9047418	0.5634541	ship
0.6548471	0.0518411	automobile
0.34243548	0.33328485	bird
0.4508102	0.18798901	automobile
0.40701914	0.91137093	dog
0.07399795	0.42309523	deer
0.33263278	0.9119703	dog
0.359264	0.085078605	truck
0.7476015	0.8876266	frog
0.14081554	0.5861232	horse
0.701998	0.14161515	automobile
0.65946233	0.38757446	airplane
0.57524663	0.8740318	frog
0.35560945	0.054231483	truck
0.35722393	0.49326405	bird
0.11700962	0.618155	horse
0.056046363	0.70887375	horse
0.25301328	0.6448908	cat
0.41775197	0.16500883	truck
0.33617693	0.046586882	truck
0.715776	0.011280903	automobile
0.34341624	0.15210128	truck
0.12526634	0.64230055	horse
0.68141454	0.38362765	airplane
0.6868261	0.10115489	automobile
0.55456954	0.59063894	cat
0.43255708	0.832307	dog
0.050611172	0.41008806	deer
0.63769406	0.73921245	frog
0.5506035	0.6142847	cat
0.7398675	0.50371236	ship
0.8588241	0.43799144	ship
0.7332723	0.32771546	airplane
0.0875739	0.3278255	deer
0.9763507	0.58141994	ship
0.5863426	0.6371466	cat
0.670616	0.78779244	frog
0.17881508	0.60596067	horse
0.4201602	0.50341696	airplane
0.6751154	0.3775022	airplane
0.2032789	0.38968077	deer
0.28263032	0.9561184	dog
0.3626144	0.38401276	bird
0.6785408	0.72036284	frog
0.867109	0.49699113	ship
0.14083275	0.31956127	deer
0.38644218	0.0674494	truck
0.4321457	0.09723822	truck
0.34445804	0.064561635	truck
0.44458458	0.4636685	bird
0.57640475	0.43272576	airplane
0.11971128	0.30609155	deer
0.31222075	0.43635684	bird
0.9641986	0.5130832	ship
0.6888353	0.11827474	automobile
0.6851671	0.13241078	automobile
0.6442287	0.46558875	airplane
0.70991904	0.325903	airplane
0.5096706	0.5452559	cat
0.120606124	0.5858931	horse
0.07224019	0.29121277	deer
0.76599765	0.15325703	automobile
0.7338177	0.047188416	automobile
0.39542085	0.04933172	truck
0.15670833	0.6143401	horse
0.15386786	0.7244787	horse
0.1707155	0.31426272	deer
0.62574416	0.8036562	frog
0.9996677	0.59146416	ship
0.6829382	0.81880206	frog
0.74231386	0.32493132	airplane
0.5337893	0.4327081	bird
0.8769262	0.5188513	ship
0.34179866	0.8854704	dog
0.48439252	0.56691825	cat
0.4214686	0.8015264	dog
0.501561	0.6528411	cat
0.398872	0.8533187	dog
0.1071707	0.59241354	horse
0.37815207	0.07386175	truck
0.88072324	0.60581493	ship
0.36125284	0.66694736	deer
0.1400466	0.42673945	deer
0.4643711	0.59448725	cat
0.6540835	0.031494968	automobile
0.11734412	0.28648052	deer
0.9341952	0.53472495	ship
0.3651691	0.6522331	cat
0.7615056	0.84574986	frog
0.32849103	0.9751763	dog
0.5175928	0.59956735	cat
0.6770173	0.7007968	airplane
0.72882646	0.22367637	ship
0.381002	0.01053765	truck
0.42179838	0.74112564	dog
0.11013361	0.57638013	horse
0.63256407	0.8800523	frog
0.41576684	0.48445684	bird
0.67299926	0.3426454	airplane
0.19329198	0.3388753	deer
0.37464014	0.097180255	truck
0.387087	0.02464592	truck
0.62040377	0.42230967	airplane
0.3694353	0.8353473	dog
0.33102998	0.5126278	bird
0.49492112	0.60665643	cat
0.35908276	0.5559171	frog
0.6545409	0.15826122	automobile
0.71808183	0.14515682	automobile
0.6728415	0.38301867	airplane
0.39546964	0.41625723	bird
0.76982003	0.5018393	ship
0.39551893	0.38050154	bird
0.7237229	0.09604018	automobile
0.6333685	0.08854743	automobile
0.14092	0.68307126	horse
0.30604827	0.9247195	dog
0.36902416	0.39536852	bird
0.59043723	0.6348939	cat
0.12210768	0.44813716	deer
0.7488185	0.052324846	automobile
0.36193058	0.34988678	bird
0.43933854	0.13646087	truck
0.4043622	0.378213	bird
0.6463112	0.16256556	automobile
0.44079655	0.2181251	cat
0.05403825	0.32185632	deer
0.95976555	0.5974708	ship
0.37091509	0.112134375	truck
0.7887063	0.47486544	airplane
0.75864226	0.48550752	airplane
0.16419746	0.30734512	deer
0.531572	0.13807073	truck
0.66999537	0.3273829	airplane
0.38467616	0.49002072	bird
0.34368908	0.4833023	bird
0.6446434	0.47435403	airplane
0.73704875	0.8259397	frog
0.97836894	0.61150366	ship
0.0776124	0.68707174	horse
0.54089314	0.6844022	cat
0.44978616	0.573756	cat
0.96353936	0.51382184	ship
0.34450257	0.10612838	truck
0.68708044	0.39174557	airplane
0.33213073	0.5105072	bird
0.32803488	0.5224832	dog
0.5530573	0.59605104	cat
0.7029476	0.88944733	frog
0.67655843	0.13358195	automobile
0.56988496	0.64342624	cat
0.36086872	0.037995044	truck
0.34231916	0.8955733	dog
0.80370617	0.4878685	airplane
0.39778247	0.9158895	dog
0.1730268	0.38747495	deer
0.07779251	0.3118038	deer
0.66845316	0.46384597	airplane
0.6356693	0.080984324	automobile
0.607582	0.16637845	automobile
0.56645316	0.86601007	frog
0.71862614	0.06794301	automobile
0.10693272	0.5587879	horse
0.3591063	0.1366652	truck
0.4509983	0.15769969	truck
0.63309795	0.9239359	frog
0.44488922	0.36890814	bird
0.104193196	0.35876593	deer
0.19142155	0.65967596	cat
0.8552597	0.42820403	ship
0.43423876	0.5921602	cat
0.0835389	0.35796544	deer
0.09900148	0.63462937	horse
0.6432476	0.45160642	airplane
0.3388132	0.52569896	bird
0.8236451	0.4759547	ship
0.18670768	0.3604188	deer
0.86017275	0.6242683	ship
0.46784443	0.6999115	cat
0.97651714	0.5722259	ship
0.8435052	0.575522	ship
0.8159504	0.5434702	ship
0.48889986	0.66898054	cat
0.5076238	0.60633856	cat
0.2958861	0.91546285	dog
0.14753047	0.6648677	horse
0.25258708	0.6413655	horse
0.5159482	0.4178469	airplane
0.091151945	0.2946345	deer
0.7584741	0.025622524	automobile
0.31559998	0.9710819	dog
0.45610827	0.17120054	truck
0.14299464	0.72286934	horse
0.6568627	0.4674177	airplane
0.7099878	0.87255526	frog
0.82848316	0.54285544	ship
0.2346113	0.32739508	deer
0.35484162	0.020172274	truck
0.6742172	0.39279467	airplane
0.6617571	0.09434575	automobile
0.86909586	0.5585491	ship
0.37904504	0.11061948	truck
0.6144246	0.80007195	frog
0.24229696	0.65061164	cat
0.39098683	0.19213618	truck
0.44545949	0.38702828	bird
0.2204602	0.38256288	deer
0.23222867	0.39570862	deer
0.617129	0.45379725	airplane
0.4146375	0.651335	cat
0.44509315	0.68435085	cat
0.3727345	0.6676662	dog
0.17137247	0.37070057	deer
0.4101863	0.8056391	dog
0.74903095	0.10105934	automobile
0.6463928	0.09595066	automobile
0.8624895	0.49862126	ship
0.38883477	0.42379203	bird
0.408163	0.37790588	bird
0.42483154	0.18865408	truck
0.4996233	0.68222314	cat
0.058222238	0.59529895	horse
0.82224435	0.48455605	ship
0.44639584	0.07215924	truck
0.34726593	0.41971764	bird
0.5740207	0.6384393	cat
0.74827695	0.0980907	automobile
0.12318444	0.6956381	horse
0.36216325	0.62545115	cat
0.4971344	0.41244245	bird
0.35950905	0.56660575	cat
0.63725924	0.3362693	airplane
0.72653025	0.14143635	automobile
0.45562404	0.20638259	truck
0.37817454	0.7815691	dog
0.40790647	0.87489307	dog
0.37325102	0.6603099	cat
0.08494955	0.46617526	deer
0.38913792	0.80984163	dog
0.34890527	0.5280527	bird
0.63002545	0.4007075	airplane
0.6913113	0.36879575	airplane
0.43679872	0.5861554	cat
0.69645894	0.13823605	automobile
0.5135658	0.66458946	cat
0.3607254	0.64482635	deer
0.15994352	0.73449063	horse
0.105393305	0.31941944	deer
0.43780485	0.56219786	bird
0.7269961	0.49203062	ship
0.08470894	0.4502249	deer
0.97767866	0.5959938	ship
0.32958877	0.024200693	truck
0.39482036	0.092292085	truck
0.10816901	0.335676	deer
0.35526463	0.50068766	bird
0.121873684	0.41937637	deer
0.13044013	0.49595404	cat
0.6683194	0.821846	frog
0.14825875	0.34257236	deer
0.60972136	0.7801458	frog
0.11979384	0.3061274	deer
0.6544575	0.83739066	frog
0.71513945	0.8747224	frog
0.76242995	0.56445795	cat
0.77458256	0.49293238	ship
0.11698075	0.6320877	horse
0.06849995	0.36198857	deer
0.8918099	0.51702774	ship
0.6951004	0.36157554	airplane
0.37807506	0.8555138	dog
0.3524926	0.14716151	truck
0.47277611	0.7088869	cat
0.50129944	0.4280147	truck
0.6599322	0.41484427	airplane
0.16795109	0.6721748	horse
0.2993343	0.93288445	dog
0.725521	0.1135935	automobile
0.46047738	0.12772658	truck
0.16137925	0.6610625	horse
0.3705418	0.05421197	truck
0.64203936	0.14481659	automobile
0.8727757	0.45116505	ship
0.049259193	0.30771273	deer
0.4284169	0.45311943	bird
0.7202245	0.15930428	automobile
0.68730146	0.9139742	frog
0.121083155	0.3871178	deer
0.430756	0.56396514	cat
0.78344256	0.5679798	airplane
0.66075224	0.088291705	automobile
0.099250756	0.44642428	deer
0.8421914	0.4727557	ship
0.6453773	0.91005915	frog
0.68375134	0.11807624	automobile
0.22469825	0.60791427	horse
0.59603816	0.15346566	automobile
0.41874325	0.730969	cat
0.3236442	0.4899842	dog
0.12419688	0.4505244	deer
0.37599006	0.7432076	cat
0.5806406	0.78761303	cat
0.38922068	0.04483122	truck
0.22087526	0.6876009	horse
0.88200885	0.4984955	ship
0.38541764	0.44887787	bird
0.43379465	0.79544044	dog
0.45460317	0.7217598	dog
0.07942173	0.4026783	deer
0.39188498	0.9114319	dog
0.050174724	0.3071371	deer
0.38271374	0.83295107	dog
0.04874877	0.6398524	horse
0.31289715	0.73834455	bird
0.32298172	0.93493533	dog
0.27842966	0.7932212	dog
0.6836888	0.1033551	automobile
0.39088896	0.7049119	horse
0.12240484	0.59882486	horse
0.89837223	0.49273184	ship
0.57665074	0.64472896	cat
0.6199498	0.87878036	frog
0.6051265	0.39550292	airplane
0.4018745	0.4277558	bird
0.29670304	0.92168325	dog
0.21176113	0.38384718	bird
0.39216027	0.7034313	cat
0.04330546	0.64225274	horse
0.10252257	0.33300102	deer
0.39777288	0.550496	bird
0.7548785	0.11895249	automobile
0.7136609	0.82345885	frog
0.8717551	0.55555487	ship
0.59804434	0.7971305	frog
0.8359226	0.5509086	ship
0.4647872	0.61363864	cat
0.38664556	0.42560926	bird
0.2004132	0.7175886	horse
0.20268936	0.7198054	horse
0.37355	0.07157373	truck
0.032728158	0.6736124	horse
0.66994333	0.17923239	automobile
0.12984523	0.30444604	deer
0.26111928	0.66154444	horse
0.11184551	0.5073902	deer
0.7134269	0.77358884	frog
0.6478056	0.08181584	automobile
0.18375883	0.7116765	horse
0.546136	0.6109964	cat
0.6628969	0.44359678	airplane
0.7293491	0.393234	airplane
0.6860775	0.74001706	frog
0.74256873	0.893134	frog
0.97809035	0.5502257	ship
0.7162061	0.8431994	frog
0.7170463	0.9105812	frog
0.53794307	0.4216243	airplane
0.56381124	0.5817708	cat
0.07534502	0.39732227	deer
0.17881998	0.6072724	horse
0.10185782	0.36065987	deer
0.33247197	0.15272422	truck
0.036312293	0.39349243	deer
0.38789907	0.14978488	truck
0.48822895	0.1136806	truck
0.45000878	0.6696397	cat
0.10117932	0.32896155	deer
0.6965403	0.027939435	automobile
0.116500854	0.41200095	deer
0.69295686	0.4608737	airplane
0.5342706	0.5769219	cat
0.088084035	0.6726066	horse
0.68715876	0.13323535	automobile
0.41171154	0.40317172	bird
0.36452883	0.33723816	bird
0.89122206	0.6282551	ship
0.09246767	0.34710857	deer
0.18193226	0.6484213	horse
0.93189555	0.55455863	ship
0.44576162	0.81637883	dog
0.33685604	0.9851114	dog
0.64508134	0.8274596	frog
0.31719482	0.819075	dog
0.59836775	0.86136127	frog
0.6351651	0.324298	airplane
0.6763835	0.8827943	frog
0.20912446	0.3750738	deer
0.36044484	0.03075911	truck
0.6076185	0.6115362	cat
0.32238153	0.36099076	bird
0.19476438	0.6030437	horse
0.5121126	0.6056158	cat
0.74430823	0.5409923	ship
0.2852273	0.81872296	cat
0.34163734	0.15963681	truck
0.10700707	0.3114069	deer
0.7069068	0.17568427	automobile
0.7193771	0.7990679	frog
0.49186617	0.1145444	truck
0.3092108	0.037284635	truck
0.36829892	0.67499346	deer
0.28691643	0.66816527	cat
0.31286597	0.05912275	truck
0.80519444	0.50851727	ship
0.56518507	0.13811691	automobile
0.7653274	0.8648212	frog
0.37006554	0.14383867	truck
0.26938194	0.78533435	dog
0.5522281	0.13210852	truck
0.6620216	0.3628465	airplane
0.3090331	0.07518845	truck
0.035285622	0.68871546	horse
0.34539792	0.5048997	bird
0.3331227	0.5354553	bird
0.12104983	0.40422064	deer
0.62846804	0.7207507	bird
0.6986624	0.84930414	frog
0.09942026	0.29895478	deer
0.740682	0.5216123	ship
0.6889349	0.13227746	automobile
0.41108182	0.09381274	truck
0.3740438	0.91254616	dog
0.5902931	0.8820008	frog
0.26621795	0.6418877	dog
0.7669929	0.05988622	automobile
0.97514826	0.5970955	ship
0.69469416	0.89360714	frog
0.6550867	0.5087883	frog
0.20231639	0.60571665	horse
0.72720283	0.88326365	frog
0.3096494	0.9639507	dog
0.44116074	0.21781552	airplane
0.4390697	0.58109695	bird
0.5284835	0.15732905	horse
0.7367032	0.84490275	frog
0.7323024	0.04318846	automobile
0.3833622	0.5944223	bird
0.5961285	0.75694126	cat
0.74984163	0.04984117	automobile
0.736554	0.8715003	frog
0.08845298	0.37929416	deer
0.45784286	0.08033572	truck
0.6961705	0.40510434	airplane
0.43578902	0.54740834	cat
0.32501683	0.13189793	truck
0.7519651	0.13794534	automobile
0.66138554	0.46130496	airplane
0.29139632	0.84565943	dog
0.47719598	0.6851167	cat
0.72182024	0.1713996	automobile
0.69858456	0.91432524	frog
0.32933837	0.13916115	truck
0.96027935	0.5580887	ship
0.47084928	0.15488876	truck
0.64144635	0.37660187	airplane
0.741708	0.89547855	frog
0.6431755	0.07698608	automobile
0.72978336	0.82324415	frog
0.40678146	0.48389617	bird
0.512353	0.54374784	cat
0.37761924	0.8475545	dog
0.6728443	0.81274766	frog
0.5491101	0.13679533	truck
0.64952236	0.4779037	airplane
0.023815772	0.67111534	horse
0.38554412	0.42228055	bird
0.15355898	0.3592782	deer
0.7967587	0.53313565	airplane
0.5267939	0.6180359	cat
0.44867098	0.66126764	frog
0.91313696	0.60881215	ship
0.70857024	0.9216901	frog
0.37182537	0.035719723	truck
0.68666035	0.021718474	automobile
0.43293074	0.14851286	truck
0.60556835	0.42455015	airplane
0.7007311	0.78223056	frog
0.3308407	0.3616959	deer
0.4164288	0.70802045	dog
0.36739308	0.098644435	truck
0.3755229	0.8510871	dog
0.19578648	0.38329905	deer
0.70997745	0.022161238	automobile
0.3899674	0.069341406	truck
0.2506823	0.39823374	bird
0.6302689	0.3719929	airplane
0.031311348	0.693495	horse
0.48164353	0.5804731	cat
0.34987375	0.8331247	dog
0.6971411	0.05199172	automobile
0.90815103	0.61102337	ship
0.43911645	0.7474989	cat
0.6624913	0.44647607	airplane
0.41336292	0.9057419	dog
0.44430155	0.37205544	bird
0.7680849	0.511509	ship
0.82099	0.53566855	ship
0.5239399	0.56070036	cat
0.36202368	0.032795295	truck
0.66331	0.8111526	frog
0.6833329	0.3233692	airplane
0.52207696	0.65844375	cat
0.3310108	0.93388456	dog
0.45437148	0.5963144	cat
0.17259435	0.3643997	deer
0.7466852	0.105450734	automobile
0.38134345	0.8796671	dog
0.69764215	0.38039422	airplane
0.087304465	0.61206317	horse
0.48682994	0.6689739	cat
0.3917953	0.14874214	truck
0.19507472	0.3726639	deer
0.39925763	0.93512726	dog
0.43222904	0.7602439	cat
0.7608157	0.073605336	automobile
0.16759878	0.33299923	deer
0.3861534	0.46148923	bird
0.06754878	0.37363413	deer
0.445038	0.17349195	truck
0.56247646	0.20676902	truck
0.10358327	0.58466786	horse
0.6874217	0.17907058	automobile
0.13730937	0.651818	horse
0.6342119	0.46994713	airplane
0.71698797	0.17317025	automobile
0.39820844	0.5033	bird
0.31167337	0.8407858	automobile
0.38330638	0.8787097	dog
0.59736425	0.58676594	cat
0.8337779	0.5008484	ship
0.062581226	0.3232206	deer
0.6857591	0.13073558	automobile
0.28823352	0.9029504	dog
0.6568931	0.092852935	automobile
0.36456951	0.018419728	truck
0.4106052	0.13768224	truck
0.04387148	0.62441045	horse
0.6219039	0.39728934	airplane
0.62883353	0.08524738	automobile
0.104053944	0.6771598	horse
0.70511764	0.85241383	frog
0.47738478	0.4104895	bird
0.66994375	0.8215323	frog
0.37610522	0.9015673	dog
0.56227183	0.2150603	airplane
0.53652203	0.43935636	cat
0.75993395	0.07764756	automobile
0.42013517	0.70156926	cat
0.8176586	0.4614379	ship
0.38626376	0.15363725	truck
0.38366058	0.08651424	truck
0.5715047	0.46288353	airplane
0.88672084	0.59830487	ship
0.821976	0.47039598	ship
0.37684324	0.81131274	horse
0.34979707	0.043636203	truck
0.37756923	0.36798218	bird
0.36335889	0.029106744	truck
0.7432127	0.042497206	automobile
0.5662314	0.5704486	cat
0.66888696	0.8338592	frog
0.14249896	0.6292198	horse
0.68709785	0.8515074	frog
0.64144576	0.43489513	airplane
0.87527096	0.54466593	ship
0.73315537	0.8352656	frog
0.3885975	0.33416107	bird
0.109841354	0.38492602	deer
0.42429423	0.5601096	bird
0.5304542	0.60633737	cat
0.3899652	0.8737965	dog
0.34355143	0.9635663	dog
0.10016237	0.48290333	deer
0.66942734	0.1184571	automobile
0.7226522	0.8723581	frog
0.2610493	0.6669179	horse
0.7323896	0.13325189	automobile
0.7194652	0.7578587	frog
0.75412875	0.11405147	automobile
0.0013657168	0.6819716	horse
0.76814675	0.06281075	automobile
0.6638565	0.8651838	frog
0.44042397	0.36420208	bird
0.5945312	0.6052223	cat
0.7161259	0.44597515	airplane
0.14004625	0.37466043	deer
0.41705796	0.34080526	bird
0.48872793	0.10370802	truck
0.108051464	0.64654565	horse
0.4256356	0.5991097	dog
0.33982903	0.75888413	dog
0.58504575	0.8683606	frog
0.72450227	0.35028455	airplane
0.45624226	0.19694602	ship
0.8830769	0.47765183	ship
0.70133984	0.11713007	automobile
0.76304096	0.13223393	automobile
0.55647796	0.58478075	cat
0.32656062	0.94919753	dog
0.6011968	0.89486843	frog
0.34324014	0.76642275	dog
0.54225045	0.5903054	cat
0.9608151	0.52007484	ship
0.08914784	0.6485903	horse
0.57178515	0.44828212	dog
0.6547135	0.46126336	airplane
0.20525505	0.7012167	horse
0.16919823	0.6894883	horse
0.41145867	0.90127814	dog
0.34263173	0.7129049	horse
0.7419931	0.117559604	automobile
0.43220392	0.11970884	truck
0.33889538	0.011140138	truck
0.7652854	0.14708427	automobile
0.5683989	0.18559799	truck
0.4696947	0.117394775	truck
0.5880911	0.6323645	cat
0.37292376	0.9119002	dog
0.42241433	0.87437177	dog
0.5019085	0.5818158	cat
0.7437346	0.3508068	airplane
0.42716315	0.6570902	cat
0.63811445	0.3227835	airplane
0.6768184	0.8016621	frog
0.6368728	0.84317046	frog
0.64861846	0.37538916	dog
0.60763174	0.7650234	frog
0.9202799	0.59362143	ship
0.43276352	0.086911686	truck
0.63734084	0.73155	deer
0.2898559	0.97597283	dog
0.7163749	0.13163476	automobile
0.7281277	0.08998945	automobile
0.4231071	0.38287207	bird
0.24391234	0.60021394	horse
0.43324125	0.11107296	truck
0.6574375	0.40059692	airplane
0.6736584	0.2021627	automobile
0.5355369	0.42455068	bird
0.4029756	0.86289454	dog
0.14199261	0.31877768	deer
0.14449291	0.32040903	deer
0.14765403	0.57411957	horse
0.07205971	0.32514638	deer
0.9274414	0.5942749	ship
0.5519427	0.15751947	cat
0.4450665	0.7440217	cat
0.0997416	0.49012202	dog
0.048190475	0.4174761	cat
0.33779818	0.939926	dog
0.17934334	0.57363856	horse
0.6695929	0.3321748	airplane
0.73226917	0.041722123	automobile
0.4048915	0.5408728	bird
0.38149625	0.099751845	truck
0.8447176	0.5302409	ship
0.5821716	0.14691788	automobile
0.26290953	0.77116126	horse
0.47758535	0.68459195	cat
0.37166038	0.92542166	dog
0.30345687	0.0529208	truck
0.75315803	0.045711968	automobile
0.43592	0.116398156	truck
0.65346014	0.13568397	automobile
0.60804534	0.059246063	automobile
0.45531029	0.5806775	cat
0.62474805	0.7293244	frog
0.28876922	0.660278	horse
0.10461312	0.4558467	deer
0.811301	0.46689275	ship
0.46473917	0.5946277	cat
0.42540857	0.8435043	dog
0.6755005	0.83004457	frog
0.27782843	0.77877116	horse
0.6953826	0.35856143	airplane
0.69726115	0.13957804	automobile
0.18155947	0.56637293	horse
0.038855966	0.684127	horse
0.4188697	0.64502245	bird
0.4310142	0.7722679	cat
0.40842938	0.6441611	cat
0.3128828	0.81718314	dog
0.65054667	0.07181183	automobile
0.14140755	0.59275526	horse
0.6707781	0.81591254	frog
0.850839	0.50210744	ship
0.33917558	0.43037218	deer
0.06875106	0.36778888	deer
0.38110647	0.87783694	dog
0.23307145	0.61384344	horse
0.40197527	0.5979278	cat
0.07610063	0.41907185	deer
0.16453637	0.6744072	horse
0.09852792	0.6163147	horse
0.59179544	0.655261	cat
0.60038066	0.78114265	frog
0.6399559	0.3408444	airplane
0.115162596	0.6179034	horse
0.39414686	0.39433652	bird
0.5833345	0.88393736	frog
0.17624854	0.5712756	horse
0.17454822	0.3799959	deer
0.66439784	0.061060466	automobile
0.92694	0.58626336	ship
0.63174456	0.37592587	airplane
0.43150288	0.4065516	bird
0.67380875	0.7335688	bird
0.71782166	0.16638349	automobile
0.29450214	0.80773413	dog
0.120641746	0.3641267	deer
0.5920153	0.3863602	airplane
0.3510761	0.06617251	truck
0.4907827	0.68700063	cat
0.6487778	0.4858894	deer
0.18457341	0.3622263	deer
0.3419776	0.38327163	bird
0.50144583	0.6213457	cat
0.7839125	0.5200809	ship
0.42081302	0.8194033	dog
0.64180523	0.37731954	airplane
0.6984764	0.3323975	airplane
0.14820704	0.40477085	deer
0.71342283	0.80764055	frog
0.48160788	0.61095977	cat
0.42593807	0.057979934	truck
0.3245469	0.49223414	bird
0.62074673	0.4523567	airplane
0.31323838	0.9836741	dog
0.14473982	0.5867438	horse
0.405451	0.77160317	dog
0.40453702	0.8973258	dog
0.7071607	0.08242861	automobile
0.07598196	0.67401636	horse
0.54386157	0.654248	cat
0.6507098	0.043568157	automobile
0.62422687	0.9009108	frog
0.3344036	0.74429786	horse
0.3357924	0.09484705	truck
0.6394939	0.4232481	airplane
0.7389193	0.13230152	automobile
0.31555334	0.43075746	bird
0.65396297	0.18104234	automobile
0.1574366	0.36255008	deer
0.74802417	0.81704885	frog
0.6655992	0.101456866	automobile
0.34276918	0.987576	dog
0.29809463	0.051009133	truck
0.37821087	0.861652	dog
0.65139717	0.4767629	airplane
0.11254472	0.372634	deer
0.48024017	0.10474259	truck
0.14376791	0.43051988	deer
0.35874057	0.039972946	truck
0.21191877	0.7163401	horse
0.58804786	0.110954896	automobile
0.6854991	0.78505987	frog
0.9753053	0.5314184	ship
0.727743	0.49729213	airplane
0.69133264	0.79217637	frog
0.33431226	0.91392875	dog
0.55415404	0.41129807	airplane
0.89721006	0.58326083	ship
0.64728373	0.076460965	automobile
0.14914858	0.6831288	horse
0.31884798	0.9277966	dog
0.59133023	0.888844	frog
0.32809195	0.061031852	truck
0.47883865	0.63359463	cat
0.4162739	0.39798456	bird
0.5560498	0.5611008	cat
0.32849073	0.030817144	truck
0.8578477	0.4600417	ship
0.7216795	0.82593334	frog
0.6613784	0.040681247	automobile
0.6241514	0.386037	airplane
0.39349693	0.0067964434	truck
0.57647043	0.21573947	airplane
0.34424877	0.060315203	truck
0.93974555	0.6136209	ship
0.15238726	0.59584993	horse
0.047854654	0.68758285	horse
0.3761762	0.44795918	dog
0.39836073	0.5366998	bird
0.5567485	0.6068149	cat
0.40310067	0.86880344	dog
0.3595504	0.7675193	dog
0.091248766	0.5042467	horse
0.8343266	0.49467242	ship
0.1422421	0.6126889	horse
0.56865466	0.8643441	frog
0.37703896	0.08436655	truck
0.6250111	0.100959636	automobile
0.33836463	0.13399953	truck
0.90698135	0.56912005	ship
0.6470287	0.8616445	frog
0.27950606	0.7684829	dog
0.6198717	0.82672584	frog
0.0763891	0.6421589	horse
0.34040692	0.7567583	dog
0.5976581	0.89878637	frog
0.17925486	0.6184188	horse
0.44377604	0.37968367	bird
0.40787715	0.6935169	dog
0.40074384	0.13003625	truck
0.6845468	0.8832576	frog
0.6238055	0.89936924	frog
0.22841397	0.6168525	horse
0.6362775	0.38159373	airplane
0.7083143	0.092188634	automobile
0.72136545	0.41278434	airplane
0.7249759	0.07148886	automobile
0.583315	0.6515193	cat
0.43635353	0.45136285	bird
0.33390853	0.5394564	dog
0.73119426	0.8498841	frog
0.6389849	0.095293306	automobile
0.37420684	0.41621175	bird
0.4483809	0.79796284	dog
0.6660898	0.15222724	automobile
0.31677672	0.09950909	truck
0.3533346	0.08598862	truck
0.8846116	0.5264906	ship
0.6130256	0.8781084	frog
0.90504485	0.5965503	ship
0.42323148	0.5862071	frog
0.954132	0.55160993	ship
0.3277383	0.07812015	truck
0.7122069	0.32398412	airplane
0.10239673	0.33482638	deer
0.6108264	0.3998745	airplane
0.5404013	0.6766937	cat
0.54675525	0.6671867	cat
0.67298824	0.844011	frog
0.040053673	0.33271375	deer
0.21552654	0.42791235	truck
0.40276912	0.15532592	truck
0.06443102	0.62994957	horse
0.42052415	0.5024437	bird
0.41029382	0.73116267	cat
0.37306982	0.8960205	dog
0.6948615	0.79874116	frog
0.29579315	0.77940583	deer
0.68150455	0.8033808	frog
0.66357124	0.40260732	airplane
0.5353721	0.6242432	cat
0.5218764	0.46805227	horse
0.3920527	0.9013339	dog
0.71247053	0.41007945	airplane
0.31775323	0.39371458	bird
0.39823565	0.20290641	truck
0.32234958	0.4888025	bird
0.10445327	0.6254652	horse
0.3992968	0.37343222	bird
0.32412127	0.13053595	truck
0.37217715	0.31415594	bird
0.43824968	0.79437506	deer
0.75746685	0.35603327	airplane
0.68836963	0.79788166	frog
0.60253376	0.8959201	frog
0.39114863	0.19419073	cat
0.36138538	0.62263745	deer
0.34118378	0.8562259	dog
0.42165053	0.8236691	dog
0.18971281	0.5646616	truck
0.67555165	0.18168491	automobile
0.598013	0.101520985	automobile
0.36952418	0.6736879	deer
0.15172118	0.44280905	deer
0.44968405	0.5862783	cat
0.3095724	0.9408705	dog
0.20400843	0.42668998	deer
0.92712665	0.54443604	ship
0.7129609	0.35031727	airplane
0.6681375	0.4326385	airplane
0.4074856	0.65842474	cat
0.53580356	0.13676739	truck
0.3618348	0.61134475	deer
0.21043123	0.5873344	horse
0.10088584	0.4750045	deer
0.4508009	0.43033338	bird
0.82477707	0.61439735	ship
0.49555555	0.562418	cat
0.64094204	0.80078346	frog
0.51239157	0.6969659	cat
0.7002149	0.05553146	automobile
0.3168377	0.08538842	truck
0.44825694	0.60896343	frog
0.57615155	0.5928725	cat
0.7710174	0.5067401	ship
0.4329435	0.9022233	cat
0.8446662	0.44864058	ship
0.08107955	0.39406356	deer
0.10552901	0.65081596	horse
0.314527	0.9582081	dog
0.10639296	0.4875552	horse
0.3028928	0.9747401	dog
0.42706528	0.5902133	cat
0.6178707	0.11570024	automobile
0.4181569	0.31929514	bird
0.7138985	0.80217123	frog
0.7077075	0.028026339	automobile
0.35928366	0.76823837	cat
0.42949185	0.355757	bird
0.6795086	0.3315559	airplane
0.104151905	0.6981156	horse
0.30110455	0.92888975	dog
0.7069627	0.4035371	airplane
0.54619706	0.45052418	airplane
0.6497929	0.34313136	airplane
0.70568544	0.08683972	automobile
0.17442368	0.32186374	deer
0.46190536	0.70635474	cat
0.466774	0.70430994	dog
0.8452173	0.46966687	ship
0.16381927	0.39365226	deer
0.4965236	0.6636561	cat
0.66669583	0.09161565	automobile
0.100012265	0.68852454	horse
0.6440376	0.19713598	automobile
0.7131813	0.33502504	airplane
0.10418835	0.44139096	deer
0.35966635	0.45940924	bird
0.23030314	0.35378549	deer
0.592119	0.17384616	automobile
0.17269124	0.3406324	deer
0.71064264	0.3776107	airplane
0.6533233	0.15793402	automobile
0.40141043	0.3955134	bird
0.663138	0.16615054	automobile
0.17159964	0.6836209	horse
0.205292	0.60240144	horse
0.34374127	0.028927958	truck
0.79378825	0.5171069	ship
0.21493329	0.7169729	horse
0.4221435	0.8301969	dog
0.17462246	0.38931668	deer
0.6789025	0.35910237	airplane
0.37916517	0.015385011	truck
0.7295653	0.33980858	airplane
0.74463314	0.33056635	airplane
0.93208313	0.5570524	ship
0.35880342	0.34997338	bird
0.7249017	0.39975387	airplane
0.74131495	0.37569603	airplane
0.3157427	0.4307184	bird
0.047643863	0.34730735	deer
0.8778333	0.6234245	ship
0.7099903	0.88894904	frog
0.36341864	0.4790271	bird
0.228833	0.35873866	deer
0.65769696	0.7956746	frog
0.5874923	0.6268041	cat
0.34422234	0.9874453	dog
0.66624475	0.072020836	automobile
0.4111427	0.7736519	dog
0.50115615	0.5684164	cat
0.2604179	0.6593635	horse
0.38220972	0.48748723	bird
0.4351891	0.3606166	bird
0.37284902	0.025065046	truck
0.740172	0.49901912	ship
0.637735	0.35188976	airplane
0.5808748	0.31451783	airplane
0.4150199	0.689786	airplane
0.55072564	0.55564326	cat
0.078471355	0.35680327	deer
0.08216956	0.44707537	deer
0.6808618	0.8377166	frog
0.76731896	0.042595126	automobile
0.68702507	0.7907633	frog
0.25343493	0.6595843	horse
0.12358023	0.35569555	deer
0.06437767	0.42581722	deer
0.3908868	0.5986239	cat
0.35154715	0.027222335	truck
0.12767474	0.47045758	deer
0.6511964	0.3102543	airplane
0.8022945	0.52694255	ship
0.6892848	0.35062298	airplane
0.038855184	0.36677113	deer
0.610142	0.88642544	frog
0.28695455	0.9456855	dog
0.12070177	0.64984095	horse
0.4081824	0.11631171	truck
0.17857723	0.6936725	horse
0.6061511	0.360883	airplane
0.34186256	0.95645183	dog
0.05413624	0.6092722	horse
0.04214066	0.70867074	horse
0.5462986	0.6229101	cat
0.693372	0.17994444	automobile
0.29832572	0.09167282	truck
0.25918272	0.6556995	cat
0.5508624	0.42533442	airplane
0.5215926	0.14635962	truck
0.33344442	0.89758635	dog
0.53222954	0.57058936	cat
0.1410767	0.6064752	horse
0.33388415	0.12175617	truck
0.097949974	0.37615183	deer
0.06539764	0.4005512	deer
0.7505202	0.01232032	automobile
0.06782846	0.6479499	horse
0.17602493	0.63508123	horse
0.66645724	0.05345469	automobile
0.04557639	0.40509722	deer
0.6883583	0.12870756	automobile
0.725712	0.5414409	bird
0.891524	0.57268244	ship
0.00883479	0.6724648	horse
0.58781195	0.48250794	airplane
0.6409918	0.31091017	airplane
0.14291507	0.4081835	deer
0.19410609	0.6316801	horse
0.4115768	0.4242007	bird
0.37572837	0.0860452	truck
0.1676815	0.61734337	horse
0.6257133	0.8445561	frog
0.37223098	0.1824834	truck
0.5425448	0.63763785	cat
0.3596841	0.9019319	dog
0.76335955	0.52825415	ship
0.66747946	0.39115036	airplane
0.36026537	0.6435514	cat
0.6804134	0.85934186	frog
0.8216491	0.48361394	ship
0.5638893	0.6069388	cat
0.34971538	0.388375	bird
0.13372853	0.30209273	deer
0.048904452	0.63884735	horse
0.7093708	0.043624282	automobile
0.69866884	0.054656696	automobile
0.56508243	0.6306838	cat
0.47019646	0.11674868	truck
0.06694134	0.6017942	horse
0.24396554	0.6040124	dog
0.76517665	0.039368547	automobile
0.65733474	0.49156743	airplane
0.858549	0.55563974	ship
0.059613723	0.68024164	horse
0.69999194	0.37261733	airplane
0.73577183	0.06690897	automobile
0.73971385	0.8451302	frog
0.33851367	0.1364457	truck
0.52847195	0.56314045	cat
0.3664637	0.31418255	bird
0.071553566	0.6800776	horse
0.1440871	0.61310214	horse
0.8628873	0.45965886	ship
0.7447989	0.002484784	automobile
0.61452293	0.43542674	airplane
0.54205006	0.63636523	cat
0.3165647	0.5358747	deer
0.5969071	0.7820007	frog
0.20114775	0.7139973	horse
0.32817698	0.80000526	dog
0.4076931	0.3096325	bird
0.6611732	0.4647266	airplane
0.62362206	0.07290551	automobile
0.30336565	0.94801104	dog
0.33398142	0.8145471	dog
0.61935794	0.13666329	automobile
0.14473806	0.35689744	deer
0.7080095	0.14387232	automobile
0.5620918	0.5972477	cat
0.70185715	0.36570987	airplane
0.82486445	0.5967277	ship
0.7228299	0.8478203	frog
0.34555107	0.36014622	bird
0.7340621	0.18360755	automobile
0.42906672	0.5682128	cat
0.61651814	0.73724437	frog
0.12438432	0.38749343	deer
0.6929971	0.08155211	automobile
0.43525022	0.09167913	truck
0.63297695	0.4278096	airplane
0.21562822	0.37573487	deer
0.6724757	0.1551745	automobile
0.619176	0.40896812	airplane
0.6434045	0.16495019	automobile
0.32428333	0.11292663	truck
0.75352013	0.5015817	ship
0.6248915	0.8035215	frog
0.33030224	0.023297464	truck
0.47889742	0.38132218	bird
0.046627168	0.3255602	deer
0.11394102	0.6348082	horse
0.34634405	0.3418335	bird
0.33116198	0.3253381	bird
0.14400758	0.5979857	horse
0.09550664	0.4950927	deer
0.3097178	0.05843547	truck
0.7353331	0.16827853	automobile
0.39635524	0.9453623	cat
0.3667106	0.36538392	bird
0.6603914	0.82824266	frog
0.45864856	0.70476663	cat
0.19634011	0.35957363	deer
0.048126467	0.41502535	deer
0.5809695	0.15326475	truck
0.25832254	0.63693994	deer
0.97470945	0.6072796	ship
0.3483117	0.34072065	bird
0.65339524	0.9203323	frog
0.64309305	0.84521246	frog
0.70211023	0.13496616	automobile
0.70558006	0.8796757	frog
0.47377542	0.70399296	cat
0.62006676	0.8474268	frog
0.48609102	0.70649946	dog
0.94299144	0.6082949	ship
0.20896696	0.3669533	deer
0.6993023	0.9021127	frog
0.050987035	0.6988149	horse
0.7621203	0.13073872	automobile
0.41382855	0.1925138	truck
0.41463608	0.6513826	cat
0.69925463	0.9160971	frog
0.16059819	0.57157594	horse
0.620884	0.8112533	frog
0.6520323	0.37130883	airplane
0.1297196	0.58879524	horse
0.7045166	0.04381921	automobile
0.33278894	0.043326408	truck
0.35533598	0.744558	dog
0.35952157	0.41178015	bird
0.6669629	0.7855427	frog
0.17440392	0.58053577	horse
0.18399258	0.71511924	horse
0.6445721	0.79958814	frog
0.41117644	0.90400964	dog
0.3865414	0.066209726	truck
0.6831813	0.16473448	automobile
0.42500257	0.7913385	dog
0.660697	0.86928874	frog
0.65090966	0.40521052	airplane
0.44371954	0.39950556	bird
0.49187186	0.41496432	airplane
0.5742368	0.17621611	truck
0.6023349	0.074579425	automobile
0.982379	0.5863789	ship
0.39711633	0.60658467	cat
0.29844052	0.9665648	dog
0.5906638	0.4714343	airplane
0.5471439	0.44773358	airplane
0.73092645	0.31359735	airplane
0.3614477	0.98344314	dog
0.19383706	0.682637	horse
0.11535622	0.6333277	horse
0.86158496	0.52581537	ship
0.2832125	0.7770539	dog
0.45234758	0.67163175	dog
0.42923817	0.89153856	dog
0.6743758	0.08320574	automobile
0.664256	0.87847775	frog
0.64515644	0.071243845	automobile
0.38010925	0.9122852	dog
0.70750296	0.097631566	automobile
0.67945147	0.33510038	airplane
0.643226	0.82890177	frog
0.38029224	0.48203743	bird
0.532095	0.6062209	cat
0.3986481	0.4498816	bird
0.6490442	0.06326347	automobile
0.1951557	0.59986	horse
0.2902305	0.9202646	dog
0.6195564	0.10771917	automobile
0.36488944	0.10158898	truck
0.8297571	0.54615813	ship
0.4287054	0.6051886	cat
0.5656302	0.4779232	frog
0.50077224	0.13548657	truck
0.24251968	0.60753703	horse
0.6009713	0.62881607	cat
0.6401559	0.3323052	airplane
0.43464735	0.3600416	bird
0.5034326	0.60025865	cat
0.34463105	0.120601036	truck
0.14925379	0.31172204	deer
0.14903235	0.4401507	deer
0.49557975	0.61362153	cat
0.5096216	0.13476174	truck
0.675297	0.9168231	frog
0.88094807	0.48429322	ship
0.6950318	0.9064564	frog
0.67084235	0.8863632	frog
0.8707726	0.54607654	ship
0.37656105	0.7878704	dog
0.109511726	0.34372562	deer
0.5833989	0.6536782	cat
0.5901786	0.81051403	frog
0.06425978	0.7195773	horse
0.2525201	0.66188484	horse
0.16863988	0.40832466	deer
0.6136368	0.76283437	cat
0.37038913	0.054012064	truck
0.61191404	0.811112	frog
0.34221518	0.37415063	bird
0.0818856	0.39881012	deer
0.73636353	0.36500925	airplane
0.75325817	0.045061	automobile
0.46917096	0.6777761	cat
0.5971202	0.88793993	frog
0.13143763	0.41301918	deer
0.42232358	0.15894938	truck
0.39773536	0.54062355	bird
0.678562	0.830507	frog
0.6203525	0.363106	airplane
0.44192186	0.5725901	cat
0.83116454	0.59814316	ship
0.087867185	0.6361321	horse
0.33028358	0.90327126	dog
0.49509284	0.5713356	cat
0.32370684	0.7743576	cat
0.7333758	0.51073426	ship
0.4062834	0.6505688	cat
0.4661733	0.3940336	bird
0.44836295	0.62829566	frog
0.59005004	0.6306758	cat
0.65122986	0.7889185	frog
0.33992368	0.8547683	bird
0.06888303	0.64482564	horse
0.13276877	0.30234194	deer
0.29719007	0.9558516	dog
0.14863148	0.61365134	horse
0.3538152	0.11053049	truck
0.6145612	0.38441783	airplane
0.6603545	0.45263386	airplane
0.65002996	0.85448444	frog
0.10520327	0.66102695	horse
0.45209807	0.33374304	bird
0.7355207	0.4220714	ship
0.39518243	0.7261357	dog
0.3576179	0.94824773	dog
0.20953968	0.6597548	horse
0.36587343	0.8916644	dog
0.39658868	0.91676056	dog
0.42640033	0.17641151	truck
0.13991499	0.3500459	deer
0.6928875	0.7684084	frog
0.1138477	0.40008208	deer
0.25630328	0.64964753	horse
0.40842822	0.54556435	cat
0.46587595	0.7065143	cat
0.7302329	0.8113928	frog
0.09929782	0.47881114	deer
0.6028323	0.07608924	automobile
0.65977013	0.9252351	frog
0.39789563	0.6135661	cat
0.6520289	0.086069815	automobile
0.66762	0.83384126	frog
0.08484897	0.67329144	horse
0.6822088	0.45710078	airplane
0.30358022	0.9462615	dog
0.602749	0.34499547	airplane
0.72117954	0.024211857	automobile
0.40377071	0.1635098	truck
0.11342405	0.66268396	horse
0.5674814	0.63490534	cat
0.35402247	0.9318654	dog
0.36449212	0.4573221	bird
0.40059155	0.85333097	cat
0.44055355	0.21019717	truck
0.368224	0.6758569	dog
0.6655708	0.7757898	frog
0.26446548	0.5789968	deer
0.6528875	0.38992023	airplane
0.6420897	0.34149292	airplane
0.7649243	0.34396535	airplane
0.7791918	0.51983786	ship
0.6625277	0.37347156	airplane
0.5150438	0.6135314	cat
0.38916326	0.41448566	bird
0.09997567	0.2991155	deer
0.3064412	0.89283663	dog
0.5309906	0.5792571	cat
0.05866705	0.6686613	horse
0.31216612	0.080092944	truck
0.72245055	0.7565996	frog
0.33323976	0.093146905	truck
0.51601	0.5682439	cat
0.7476523	0.06855435	automobile
0.372857	0.38956183	bird
0.6424987	0.7115629	frog
0.013925803	0.66748786	horse
0.088641256	0.3171451	deer
0.14225294	0.47806647	dog
0.6997637	0.1183363	automobile
0.48773846	0.61073744	cat
0.04522429	0.6541943	horse
0.6917646	0.4888397	frog
0.40352422	0.11864044	truck
0.38659897	0.74211276	dog
0.80430883	0.5520326	ship
0.3356529	0.74646556	dog
0.9158612	0.5419736	ship
0.36043692	0.95944875	dog
0.8812009	0.6071201	ship
0.37737867	0.849372	dog
0.6527482	0.8847599	frog
0.39670846	0.9276004	dog
0.61203384	0.41047874	airplane
0.8635086	0.5150642	ship
0.36083218	0.56425023	cat
0.8497438	0.47773194	ship
0.64265716	0.18493515	automobile
0.8291644	0.5125999	ship
0.63190275	0.096967325	automobile
0.38516054	0.9095259	dog
0.7152189	0.31249875	airplane
0.37771732	0.13869192	truck
0.81823826	0.46296647	ship
0.6306715	0.8370108	frog
0.57572526	0.6394811	cat
0.6350142	0.8071283	frog
0.40903956	0.77803385	cat
0.07465996	0.3114708	deer
0.52016795	0.40244174	deer
0.14287788	0.7173118	horse
0.06374173	0.42447725	deer
0.09349989	0.59612864	horse
0.10241536	0.3750823	deer
0.4549566	0.5905593	cat
0.393345	0.49976915	bird
0.063192725	0.40438473	deer
0.15482287	0.3866386	dog
0.40059054	0.9315383	dog
0.03651477	0.6488447	horse
0.3443559	0.8039714	dog
0.22398622	0.33296838	deer
0.40610477	0.896421	dog
0.9638567	0.6253787	ship
0.5625284	0.3158019	airplane
0.34425274	0.9631293	dog
0.16501285	0.38378653	deer
0.62190694	0.35016218	airplane
0.39536458	0.81296027	dog
0.17234892	0.3520684	deer
0.5980142	0.59843343	cat
0.41433248	0.6089677	cat
0.40507722	0.3261393	bird
0.1446585	0.39366582	deer
0.3541063	0.54752374	bird
0.38404474	0.08670962	truck
0.046982154	0.3310094	deer
0.85308796	0.48747194	ship
0.96442026	0.6040218	ship
0.6902203	0.8490008	frog
0.54198873	0.41415083	bird
0.6876589	0.888209	frog
0.75748235	0.025680609	automobile
0.10343008	0.67378026	horse
0.6492236	0.43013173	airplane
0.15009864	0.3254879	deer
0.5510207	0.5636765	cat
0.913593	0.539862	ship
0.3595191	0.89145976	dog
0.43985093	0.09238447	truck
0.12033353	0.642021	horse
0.57348996	0.76960754	frog
0.2307053	0.7245203	horse
0.61258286	0.16559704	automobile
0.5512427	0.33394885	airplane
0.49134824	0.420188	bird
0.565108	0.56535804	cat
0.47406664	0.66424114	dog
0.7458955	0.86934006	frog
0.05281575	0.6844976	horse
0.70826	0.11151154	automobile
0.6983478	0.8231721	frog
0.48906484	0.4170683	bird
0.88454497	0.51393795	ship
0.55699533	0.66538143	cat
0.23356882	0.72920364	horse
0.40830937	0.31661457	bird
0.4079269	0.9207895	dog
0.12847157	0.6536838	horse
0.4090694	0.85081017	dog
0.05243138	0.67403084	horse
0.14605165	0.6487534	horse
0.6354451	0.12814377	automobile
0.22400004	0.5889873	horse
0.11565703	0.3739938	deer
0.4241474	0.7614503	cat
0.50689363	0.55087095	cat
0.08483523	0.3166616	deer
0.69410753	0.32602942	airplane
0.0618981	0.32255778	deer
0.36990783	0.42470548	bird
0.104719296	0.5857246	horse
0.7055385	0.36816448	airplane
0.24361368	0.58426553	bird
0.43398094	0.44598618	bird
0.63648146	0.79837894	frog
0.71588445	0.91157985	frog
0.32374734	0.3588992	bird
0.2875993	0.94491833	dog
0.67408067	0.7015665	bird
0.6442681	0.7605721	frog
0.62146306	0.3861896	airplane
0.5931189	0.77271557	frog
0.73309064	0.21726073	automobile
0.31113213	0.54104364	bird
0.3257566	0.08198162	truck
0.6065873	0.36941633	airplane
0.65769464	0.35711884	airplane
0.74868125	0.041617665	automobile
0.3576576	0.7754273	dog
0.38372087	0.9250793	dog
0.6039893	0.12453521	automobile
0.70286256	0.79063624	frog
0.09262093	0.67762715	horse
0.85417914	0.47026438	ship
0.44373	0.15849902	dog
0.631669	0.843969	frog
0.5552196	0.6676119	cat
0.44304392	0.71212465	cat
0.6160862	0.73605174	frog
0.64619905	0.41614518	airplane
0.53088695	0.12482617	truck
0.42478225	0.15951347	truck
0.35715348	0.42570713	bird
0.36014265	0.40128842	bird
0.62914157	0.83984417	frog
0.743464	0.106206454	automobile
0.18265991	0.32679597	deer
0.6114979	0.8242628	frog
0.36759824	0.3890004	bird
0.4266583	0.8416462	dog
0.078434445	0.7158005	horse
0.7546878	0.36040425	ship
0.97463185	0.52115154	ship
0.46003115	0.7147991	dog
0.72034925	0.89137226	frog
0.20674947	0.42835033	deer
0.49677628	0.55742764	cat
0.40612215	0.41866142	bird
0.5742014	0.60160697	cat
0.10704609	0.50641495	deer
0.093235046	0.34706643	deer
0.084270336	0.3604074	deer
0.9622001	0.6229289	ship
0.46534827	0.09607297	truck
0.36367184	0.3135358	bird
0.7406892	0.8429818	frog
0.6773017	0.46401328	airplane
0.41616765	0.19116047	truck
0.096278094	0.658063	horse
0.402175	0.045940742	truck
0.8087802	0.5208015	ship
0.12517081	0.6181414	horse
0.05376937	0.60987717	horse
0.5194149	0.5906993	cat
0.9876829	0.5804873	ship
0.33179352	0.32570112	bird
0.37002763	0.105476834	truck
0.4730543	0.5975892	cat
0.41955	0.7021107	dog
0.15209293	0.7117568	horse
0.35184127	0.9207696	dog
0.9030537	0.62702036	ship
0.09988132	0.6414287	horse
0.51568234	0.5690726	cat
0.121986486	0.67764944	horse
0.6364606	0.32575497	airplane
0.06450705	0.7154953	horse
0.5690888	0.18176648	automobile
0.69355655	0.8905641	frog
0.39106885	0.4298617	bird
0.12207572	0.4196323	deer
0.5975937	0.47053573	airplane
0.62450945	0.3717026	airplane
0.43699294	0.4205579	bird
0.3549987	0.015051933	truck
0.9110815	0.4851069	ship
0.34881604	0.4145264	bird
0.93694067	0.6028207	ship
0.17861249	0.57574505	horse
0.20598978	0.7008859	horse
0.28146654	0.81501347	dog
0.30210862	0.81778324	dog
0.715719	0.36872366	airplane
0.60620135	0.1572949	automobile
0.35140315	0.36923248	bird
0.44007847	0.12598331	truck
0.6885633	0.72795457	frog
0.70241576	0.07878017	automobile
0.55851686	0.34602445	airplane
0.6689251	0.033649288	automobile
0.6594185	0.48331422	airplane
0.66760606	0.8901873	frog
0.49695104	0.6865407	dog
0.7423129	0.5221665	airplane
0.36511686	0.8666366	dog
0.08130362	0.62034696	horse
0.13568603	0.41840374	deer
0.073968	0.39488387	deer
0.74581283	0.50512356	ship
0.39834934	0.7703527	cat
0.43798006	0.77168983	dog
0.5389633	0.6421528	cat
0.095550835	0.6733138	horse
0.37517467	0.539558	bird
0.42463157	0.79298145	dog
0.85388213	0.5716889	ship
0.56004506	0.5846472	cat
0.37728608	0.86175644	dog
0.07570692	0.6984274	horse
0.411224	0.6481139	cat
0.26799577	0.77526736	horse
0.69703954	0.38182127	airplane
0.38517475	0.85084957	dog
0.13599959	0.32542023	deer
0.36420336	0.98652995	dog
0.7175399	0.89519936	frog
0.41551155	0.19360532	truck
0.5066928	0.5501776	cat
0.29439154	0.8137294	dog
0.42954698	0.7159574	cat
0.94004536	0.5724707	ship
0.35569957	0.3186262	bird
0.16770023	0.4162938	deer
0.68273085	0.7282145	bird
0.3548344	0.42725405	bird
0.67270356	0.8116867	frog
0.17410122	0.64463603	horse
0.60099936	0.85078394	frog
0.7232152	0.45259032	airplane
0.34338385	0.9394925	dog
0.3277682	0.97615254	dog
0.9709368	0.5970968	ship
0.15321776	0.4892305	deer
0.38721672	0.59791553	dog
0.618165	0.76687807	frog
0.6822266	0.08448854	automobile
0.5512619	0.56860274	cat
0.3184128	0.9153701	dog
0.09625159	0.36860427	deer
0.19533646	0.67861384	horse
0.4221702	0.74278927	cat
0.707671	0.42195693	airplane
0.089045845	0.67620206	horse
0.4071149	0.31381446	bird
0.6430464	0.4648548	airplane
0.6576966	0.07608738	automobile
0.39475355	0.50248545	bird
0.090400904	0.34676516	deer
0.58237684	0.12044584	truck
0.638912	0.8196	frog
0.102369	0.33647773	deer
0.3100485	0.8874724	dog
0.4196448	0.2029347	truck
0.051264863	0.7258679	horse
0.23515238	0.6011199	horse
0.65012103	0.7157213	frog
0.19099694	0.6177327	horse
0.16566508	0.43089527	deer
0.57148457	0.6316411	cat
0.7391188	0.05700142	automobile
0.6386112	0.8777568	frog
0.3500416	0.09308203	truck
0.1548229	0.43076527	deer
0.94240004	0.5766131	ship
0.71566826	0.4148447	airplane
0.38235122	0.84255064	cat
0.59337336	0.13459992	automobile
0.5808284	0.75931525	frog
0.053413503	0.33551756	deer
0.077015474	0.42199367	deer
0.3589002	0.4847968	bird
0.659313	0.027533084	automobile
0.103330575	0.40718818	deer
0.45491785	0.47491822	frog
0.38397896	0.7228297	cat
0.7309026	0.328341	airplane
0.9020133	0.5304418	ship
0.4617464	0.19464847	truck
0.18225397	0.70482516	horse
0.65584135	0.87450564	frog
0.8903371	0.4945142	ship
0.21029972	0.396077	deer
0.93481416	0.63848513	ship
0.7468249	0.028266931	automobile
0.23604625	0.56800455	deer
0.36263642	0.9671784	dog
0.32851866	0.056774758	truck
0.16039705	0.45463008	deer
0.05588217	0.6903289	horse
0.73396546	0.10052394	automobile
0.12941928	0.3350608	deer
0.3268849	0.9631657	dog
0.16039674	0.42329767	cat
0.6533178	0.14000161	automobile
0.33266598	0.5118054	bird
0.74303955	0.8495362	frog
0.11556594	0.3772438	deer
0.099715	0.6494758	horse
0.61508286	0.089476936	automobile
0.38369232	0.8826536	dog
0.34949422	0.15993662	truck
0.3364903	0.3898267	cat
0.67856705	0.12584813	automobile
0.070136115	0.36451873	deer
0.95661527	0.5273741	ship
0.06629914	0.6853488	horse
0.12562646	0.6775287	horse
0.65848374	0.41650918	airplane
0.4810523	0.4372416	deer
0.48648354	0.6487171	cat
0.04052953	0.35032314	deer
0.648933	0.71422976	frog
0.03401618	0.60583454	horse
0.21487752	0.7204359	horse
0.34058753	0.5146059	dog
0.19940878	0.3686196	deer
0.1433576	0.44160226	deer
0.12378117	0.38375658	deer
0.6005641	0.624719	cat
0.67102903	0.88908273	frog
0.59932446	0.83376616	frog
0.75930476	0.1262776	automobile
0.393142	0.0074531953	truck
0.30513495	0.033064503	truck
0.27908298	0.6543643	horse
0.4663118	0.16687053	truck
0.061739188	0.39492872	deer
0.42515984	0.5986863	cat
0.38175803	0.3435143	bird
0.42512587	0.20158055	truck
0.8753563	0.4550107	ship
0.36572835	0.8784039	dog
0.7268437	0.39051393	airplane
0.60737735	0.82134885	frog
0.34293845	0.17023216	truck
0.69450444	0.40075332	airplane
0.39642516	0.08957521	truck
0.019757101	0.67708147	horse
0.8760035	0.4711161	ship
0.34397566	0.83817947	dog
0.2093749	0.36786187	deer
0.108819135	0.35494927	deer
0.34507546	0.14482911	truck
0.2223886	0.33421966	deer
0.41146097	0.4829721	bird
0.7292016	0.8224529	frog
0.6239135	0.88738215	frog
0.44210345	0.14374982	truck
0.33410853	0.14473791	truck
0.120573044	0.65680695	horse
0.32512742	0.0821201	truck
0.36675587	0.1161596	truck
0.70210654	0.33610767	airplane
0.2947301	0.9493377	dog
0.6901297	0.13641503	automobile
0.75474805	0.052825596	automobile
0.6760636	0.46327794	ship
0.6686017	0.7763262	frog
0.4579961	0.07557096	truck
0.3307952	0.14061889	truck
0.39700913	0.900568	dog
0.69768494	0.7527981	frog
0.41098583	0.7570653	dog
0.32332665	0.9319905	dog
0.39280003	0.026355818	truck
0.23340237	0.72553736	horse
0.42415327	0.19962217	truck
0.0917919	0.31038442	deer
0.29630375	0.9249777	dog
0.18747823	0.36854026	deer
0.5325723	0.65756416	cat
0.20209892	0.5752396	cat
0.29924858	0.053690705	truck
0.8298894	0.5382882	ship
0.8069985	0.5187732	ship
0.41749597	0.6529576	cat
0.0945348	0.449581	deer
0.96775657	0.60187787	ship
0.216834	0.41725856	deer
0.71417546	0.4611033	airplane
0.19233121	0.3389915	deer
0.6608775	0.3665099	airplane
0.156165	0.7136001	horse
0.43070146	0.44208398	bird
0.9698152	0.51068765	ship
0.5676594	0.21275188	airplane
0.34348655	0.3447071	bird
0.6807059	0.4717379	airplane
0.14916086	0.69733655	horse
0.055852395	0.38249594	deer
0.74725246	0.34003222	airplane
0.64207315	0.81237274	frog
0.36896777	0.5495426	cat
0.51512647	0.63244426	cat
0.76922387	0.042534675	automobile
0.040707562	0.7086364	horse
0.35994065	0.65471154	deer
0.72334915	0.9301374	frog
0.48374522	0.6809046	dog
0.7470786	0.32510075	airplane
0.3709514	0.64008355	deer
0.4655232	0.11245264	truck
0.35306442	0.9470555	dog
0.6637305	0.8593426	frog
0.6739239	0.8583469	frog
0.41390684	0.69606674	cat
0.58188796	0.4123592	airplane
0.42440492	0.7778034	dog
0.42441443	0.38119668	bird
0.64114064	0.77849126	frog
0.55589926	0.6666512	cat
0.4547391	0.5777989	cat
0.7350168	0.5059562	ship
0.62100774	0.39591038	airplane
0.7889756	0.5592039	ship
0.38242358	0.85595715	dog
0.099752404	0.40834627	deer
0.40879843	0.37720087	bird
0.3403643	0.06975254	truck
0.43282625	0.8301168	dog
0.6605828	0.46131822	airplane
0.33693218	0.9458873	dog
0.16837083	0.40793082	deer
0.8426936	0.50432205	ship
0.31215408	0.5405323	bird
0.17556387	0.6223745	horse
0.64007	0.8051063	frog
0.2843604	0.8015781	dog
0.158648	0.69940585	horse
0.8972928	0.6259004	ship
0.41044936	0.39732927	bird
0.70785886	0.35883752	airplane
0.67736864	0.11882672	automobile
0.9118844	0.5790873	ship
0.34741998	0.41029403	bird
0.15221436	0.43528754	deer
0.91058224	0.6253065	ship
0.09912825	0.3004233	deer
0.39523718	0.6776714	cat
0.73895913	0.3907717	airplane
0.08606856	0.5018327	deer
0.71371967	0.33824357	airplane
0.6812086	0.113524444	automobile
0.39552212	0.106967285	truck
0.5062041	0.52931273	cat
0.6316268	0.42537832	airplane
0.5168354	0.671331	cat
0.21301301	0.44111478	frog
0.42756948	0.7458792	dog
0.2898317	0.97696364	dog
0.44682094	0.43966347	bird
0.87947035	0.6161718	ship
0.5307253	0.5388938	dog
0.70810837	0.32641006	airplane
0.8161288	0.46758214	ship
0.07465568	0.59271365	horse
0.26755494	0.77457917	dog
0.37449697	0.4285643	bird
0.08694317	0.4816356	deer
0.58163935	0.5706229	cat
0.09059065	0.6088869	horse
0.72521317	0.49329558	airplane
0.37007636	0.39097235	bird
0.5667411	0.6085071	cat
0.7290589	0.088540316	automobile
0.6559701	0.33152068	airplane
0.6167842	0.43149877	airplane
0.45727333	0.14190358	bird
0.75696206	0.081553444	automobile
0.39601973	0.4591727	bird
0.64218736	0.10775749	automobile
0.068305075	0.35261825	deer
0.62045884	0.8193325	frog
0.104703724	0.6253965	horse
0.6949331	0.14785394	automobile
0.62895554	0.3787992	airplane
0.38335896	0.8939824	dog
0.36595607	0.37098622	bird
0.3945457	0.95309246	dog
0.47569227	0.09937146	truck
0.46043828	0.38252258	bird
0.32575023	0.96391714	dog
0.6722519	0.8101131	frog
0.082815975	0.6583902	horse
0.72862446	0.007124744	automobile
0.52828836	0.15028004	truck
0.4183947	0.7330314	cat
0.68139184	0.86789197	frog
0.70297414	0.15105988	automobile
0.72587186	0.34364468	airplane
0.37941486	0.33901986	bird
0.38849795	0.1006469	truck
0.060805663	0.40636516	deer
0.37354362	0.43316305	bird
0.3591592	0.071374595	truck
0.42738876	0.70633626	cat
0.7936102	0.59114164	ship
0.33129412	0.5114054	bird
0.3725837	0.10471754	truck
0.949674	0.58386606	ship
0.45071214	0.80549276	dog
0.72635794	0.07975853	automobile
0.7468257	0.3223112	airplane
0.6771976	0.15655303	automobile
0.31174967	0.9484691	dog
0.398136	0.33875394	bird
0.3640323	0.9875079	dog
0.7436815	0.8578131	frog
0.8461677	0.59377164	ship
0.71090245	0.46629444	ship
0.59194624	0.65504515	cat
0.35226145	0.5455534	dog
0.6004126	0.37669802	airplane
0.14037561	0.3533006	deer
0.684639	0.08043784	automobile
0.5137812	0.6253094	cat
0.07343508	0.6041144	horse
0.59378785	0.46719092	airplane
0.48984742	0.56836283	cat
0.50540644	0.5317239	cat
0.29515222	0.04890339	truck
0.35156518	0.481482	bird
0.53483486	0.55262506	cat
0.3559968	0.032734998	truck
0.38779265	0.14830594	truck
0.9586238	0.52902776	ship
0.23512104	0.7098332	dog
0.48417825	0.094865486	truck
0.23413195	0.63034165	horse
0.39827368	0.5483165	bird
0.46637753	0.20440456	airplane
0.32569632	0.06442811	truck
0.11789039	0.29626215	deer
0.19300997	0.694151	horse
0.6456645	0.08347741	automobile
0.36306623	0.6521314	horse
0.7285291	0.90660655	frog
0.15204981	0.423333	deer
0.15633883	0.4594835	deer
0.93805736	0.6299969	ship
0.2889115	0.05790274	truck
0.7153628	0.42777416	airplane
0.067995936	0.60016704	horse
0.69394654	0.13387181	automobile
0.41667587	0.346352	bird
0.396835	0.5620799	deer
0.56408566	0.31077787	airplane
0.5790925	0.61635333	cat
0.08164467	0.6064957	horse
0.33135542	0.99206257	dog
0.7293219	0.0590455	automobile
0.42391598	0.16635412	truck
0.5038892	0.6440544	cat
0.43772942	0.8054309	dog
0.42275223	0.39782348	bird
0.09793929	0.36045426	deer
0.6038642	0.076701984	automobile
0.7455568	0.038447414	automobile
0.3932572	0.84597117	cat
0.50751543	0.6852572	cat
0.30678475	0.048084956	truck
0.40587357	0.3173447	bird
0.30164394	0.8711616	dog
0.88023525	0.46109635	ship
0.57402277	0.41740793	airplane
0.9130414	0.49100664	ship
0.65869725	0.15198423	automobile
0.38598132	0.8586222	dog
0.6780292	0.065074906	automobile
0.35833263	0.7988008	dog
0.33847588	0.1563816	truck
0.6682319	0.39875925	airplane
0.34161115	0.032715432	truck
0.45321655	0.37412253	bird
0.23280117	0.39619544	deer
0.6374366	0.3531192	airplane
0.69469106	0.83338743	frog
0.39413252	0.1489771	truck
0.65367633	0.01741818	automobile
0.70201313	0.021345666	automobile
0.51996875	0.58763206	cat
0.51623046	0.567812	deer
0.38338786	0.11345859	truck
0.3297299	0.9423334	dog
0.58760476	0.6107211	cat
0.56746125	0.6081614	cat
0.3778255	0.54995567	cat
0.5400423	0.6173785	cat
0.0442472	0.3208514	deer
0.6899153	0.16010937	automobile
0.4409477	0.7064358	dog
0.3585755	0.10502829	truck
0.8820896	0.5781987	ship
0.09413099	0.59363896	horse
0.24477519	0.58347845	deer
0.9120306	0.56745106	ship
0.0983605	0.6943342	horse
0.56521106	0.56547606	cat
0.37608528	0.78222483	dog
0.32453394	0.39255115	bird
0.34303024	0.80364305	dog
0.8869704	0.49520496	ship
0.66576844	0.7154589	truck
0.11747753	0.57978207	horse
0.40127134	0.41060385	bird
0.6289847	0.40709072	airplane
0.7010012	0.3990768	airplane
0.025675338	0.6441411	horse
0.42637384	0.8118213	dog
0.5677294	0.57977146	cat
0.30060893	0.9248389	dog
0.12951022	0.70888615	horse
0.08643155	0.4770258	deer
0.5936014	0.7717855	frog
0.39047146	0.41758177	bird
0.75671035	0.475934	ship
0.41200596	0.35621542	bird
0.098061234	0.66024446	horse
0.084210314	0.72765404	horse
0.64337546	0.85365784	frog
0.67631197	0.067377634	automobile
0.49599022	0.7009939	cat
0.78834003	0.50193477	ship
0.64721227	0.9115854	frog
0.3744197	0.34194338	bird
0.72943854	0.39592102	airplane
0.2150978	0.3761731	deer
0.17572935	0.3177681	deer
0.90818626	0.5070217	ship
0.6013176	0.87356085	frog
0.100967154	0.36013758	deer
0.6534161	0.34775186	airplane
0.3220565	0.37623626	bird
0.3685587	0.9332926	dog
0.17219959	0.39085647	deer
0.5326734	0.12593205	automobile
0.38016623	0.44543815	bird
0.4522311	0.8028832	dog
0.13546115	0.3208448	deer
0.5938606	0.8867789	frog
0.34163466	0.13003781	truck
0.39426517	0.5446899	dog
0.7001103	0.351408	airplane
0.3791955	0.9281837	dog
0.45918804	0.35729545	bird
0.56170833	0.39816034	airplane
0.8115257	0.531172	ship
0.43749827	0.39396334	bird
0.64108527	0.7313131	frog
0.1667501	0.33448616	deer
0.18463421	0.6904863	horse
0.29942927	0.057537373	truck
0.39137128	0.90157735	dog
0.15377137	0.6788833	horse
0.32609272	0.34875858	bird
0.5728491	0.78627497	frog
0.34749347	0.4070601	bird
0.73268765	0.18902573	automobile
0.33218768	0.10700682	truck
0.32827124	0.04044719	truck
0.10419628	0.60018164	horse
0.39519817	0.3308856	bird
0.28767556	0.9045688	dog
0.6769572	0.15236484	automobile
0.7412509	0.5354067	ship
0.65885144	0.026742607	automobile
0.6233254	0.9290195	frog
0.39003143	0.6600387	cat
0.6137042	0.38741857	airplane
0.9366075	0.5169196	ship
0.8605799	0.52288747	ship
0.41884238	0.7965571	dog
0.7158068	0.9123639	frog
0.38823393	0.06378011	truck
0.4569467	0.08803348	truck
0.3276441	0.057035618	truck
0.7465399	0.87739235	frog
0.5131035	0.62249297	cat
0.73134845	0.3313095	airplane
0.9762714	0.61268765	ship
0.8582393	0.5492929	ship
0.3572064	0.9682261	dog
0.46333474	0.6757359	cat
0.4250042	0.5999215	cat
0.75026894	0.05117454	automobile
0.6911424	0.10762117	automobile
0.62943417	0.39124474	airplane
0.16171835	0.5987717	horse
0.6330222	0.40574938	airplane
0.5628221	0.8808276	frog
0.6406219	0.33341175	airplane
0.07835931	0.35045207	deer
0.36835486	0.6760527	deer
0.67622375	0.81971484	frog
0.34013006	0.8915077	dog
0.49533674	0.5618223	cat
0.41253725	0.40729085	bird
0.3389391	0.13006042	truck
0.7236324	0.760378	frog
0.65352887	0.75240624	frog
0.09498907	0.6549475	horse
0.31208602	0.043404408	truck
0.15112022	0.5951769	horse
0.07872481	0.6435736	horse
0.6334217	0.33366627	airplane
0.87053174	0.46630916	ship
0.09740214	0.48233196	deer
0.47511122	0.41525236	bird
0.11530848	0.58927965	horse
0.09555734	0.6690563	horse
0.1793229	0.566544	horse
0.13236745	0.3210098	deer
0.6853184	0.43440467	airplane
0.7667194	0.08485511	automobile
0.71470606	0.87467414	frog
0.73648626	0.360233	airplane
0.3072239	0.8801884	dog
0.5257637	0.60478204	cat
0.7592819	0.35254824	airplane
0.3414752	0.35462755	bird
0.06673353	0.3913169	deer
0.38373637	0.13783337	truck
0.26060572	0.7569567	horse
0.45172235	0.6888867	cat
0.500369	0.6212817	cat
0.4198507	0.4503475	bird
0.91933435	0.56999344	ship
0.8550973	0.5590538	ship
0.40652674	0.938617	dog
0.3735694	0.73705715	cat
0.93173003	0.5604154	ship
0.6525303	0.42632008	airplane
0.8985281	0.61200744	ship
0.52067316	0.4673561	airplane
0.70749784	0.39705473	airplane
0.68458	0.37797648	airplane
0.41656846	0.41949046	bird
0.5660432	0.38225472	bird
0.42231628	0.1454228	horse
0.74322504	0.33489755	airplane
0.15668929	0.7252191	horse
0.0981991	0.64167964	horse
0.01964337	0.6785866	horse
0.4428463	0.50164425	bird
0.37457404	0.39819568	bird
0.5952827	0.47388452	airplane
0.080831304	0.3519733	deer
0.69726276	0.3967255	airplane
0.5506754	0.16019408	cat
0.13699342	0.6722459	horse
0.98042804	0.539503	ship
0.18263888	0.37048572	deer
0.16366588	0.70066553	horse
0.4698783	0.12975429	truck
0.6663327	0.8075532	frog
0.5679902	0.16249794	automobile
0.65121144	0.14783342	automobile
0.7602233	0.8894074	frog
0.3511853	0.027754817	truck
0.5033109	0.69544125	cat
0.9309014	0.52065957	ship
0.36870366	0.1242313	truck
0.39212406	0.8483445	dog
0.8544409	0.47595763	ship
0.55972004	0.5490253	cat
0.52614677	0.1345233	truck
0.3733112	0.66222805	deer
0.44645032	0.5699151	cat
0.09533533	0.5950476	horse
0.36339492	0.7772192	dog
0.3873591	0.8884301	dog
0.36357698	0.47883117	bird
0.26533067	0.66429216	horse
0.4094396	0.8177226	dog
0.12729816	0.6211541	horse
0.432076	0.06273028	truck
0.7225142	0.8489142	frog
0.53028226	0.6878064	cat
0.59433466	0.4342073	airplane
0.964974	0.6085805	ship
0.14449255	0.4889883	deer
0.43421602	0.7759254	dog
0.61683196	0.9042949	frog
0.6397471	0.09126222	automobile
0.62977093	0.35835558	airplane
0.105003625	0.4931661	deer
0.87238646	0.6183972	ship
0.081254184	0.33329046	deer
0.09926787	0.68048334	horse
0.5735587	0.11596877	automobile
0.4939109	0.6510477	cat
0.38237974	0.4352547	bird
0.715582	0.42713287	airplane
0.36427805	0.013169686	truck
0.6845012	0.16398345	automobile
0.84634763	0.5917353	ship
0.55781007	0.20758832	ship
0.6668658	0.84951174	frog
0.9320485	0.62080866	ship
0.6935501	0.01585498	automobile
0.12628755	0.61619395	horse
0.7148626	0.13712615	automobile
0.70422703	0.3920764	airplane
0.7321032	0.22044215	truck
0.03407554	0.6787643	horse
0.6252356	0.9069003	frog
0.36226845	0.6143269	deer
0.2344251	0.7313291	dog
0.81480575	0.52923834	ship
0.46493232	0.4237334	bird
0.66700137	0.05888764	automobile
0.40100744	0.4278746	bird
0.57974637	0.8766465	dog
0.9353097	0.6377074	ship
0.6601325	0.19447173	automobile
0.7152937	0.15779994	automobile
0.86903125	0.5446714	ship
0.8652785	0.5667719	ship
0.7410175	0.4900426	airplane
0.40430033	0.04865621	truck
0.6544498	0.4783478	airplane
0.618347	0.42184478	airplane
0.13924223	0.46079636	deer
0.4644124	0.5592839	cat
0.46925825	0.67845595	cat
0.32910934	0.77779704	dog
0.72122324	0.8093307	frog
0.68606126	0.7113186	frog
0.44439566	0.68846494	cat
0.689236	0.065749206	automobile
0.25080997	0.39792585	deer
0.06522577	0.40082815	deer
0.22050835	0.7048262	horse
0.8816601	0.48841223	ship
0.74651706	0.37672794	airplane
0.6317998	0.06272591	automobile
0.14175092	0.47539094	deer
0.8546769	0.59282565	ship
0.043916613	0.38798144	deer
0.5936605	0.80483526	frog
0.40065518	0.44095922	bird
0.3963846	0.35105708	bird
0.38805014	0.3975301	bird
0.7113488	0.91845185	frog
0.61160994	0.62380385	cat
0.10323718	0.32898036	deer
0.654043	0.47184893	airplane
0.93631184	0.51326865	ship
0.71751356	0.08490714	automobile
0.56426334	0.57861674	cat
0.85476315	0.4253906	ship
0.51748425	0.7096366	cat
0.8816474	0.47681352	ship
0.3868235	0.102123976	truck
0.6788432	0.047532406	automobile
0.6321182	0.8232105	frog
0.6989457	0.16113128	automobile
0.41503277	0.17444555	truck
0.8210711	0.59874845	ship
0.3984766	0.38766247	bird
0.6310818	0.3657412	airplane
0.15515245	0.46371278	deer
0.17474896	0.7031763	horse
0.12209699	0.39768815	deer
0.5493633	0.348472	airplane
0.66542935	0.46932477	airplane
0.11528195	0.56708837	horse
0.7104832	0.8392615	frog
0.9749787	0.5754561	ship
0.3344366	0.0030348683	truck
0.8671013	0.41837892	ship
0.6596144	0.88442016	frog
0.37544015	0.34571296	bird
0.8731519	0.60230786	ship
0.5810156	0.20074256	ship
0.74324304	0.3949884	airplane
0.6540233	0.060750876	automobile
0.6947665	0.037754655	automobile
0.7148797	0.39315283	airplane
0.12891169	0.6012028	horse
0.22572544	0.7065312	horse
0.47041267	0.38169253	deer
0.15536506	0.32301125	deer
0.26186988	0.64477277	horse
0.20984969	0.6603926	horse
0.38166595	0.4459649	bird
0.7429158	0.81016546	frog
0.6491961	0.8872785	frog
0.1502838	0.69495267	horse
0.13072053	0.42550123	deer
0.375675	0.916146	dog
0.23030509	0.35077405	deer
0.6800459	0.37612665	airplane
0.31649488	0.032293893	truck
0.12994768	0.40711215	deer
0.19924554	0.68958163	horse
0.37625763	0.41818282	bird
0.27207246	0.7768587	dog
0.42119315	0.546671	cat
0.40058124	0.38810706	bird
0.39543447	0.41560084	bird
0.07766491	0.69910103	horse
0.6956359	0.876869	frog
0.40451813	0.48217008	bird
0.7437302	0.8865558	frog
0.09916538	0.32457972	deer
0.5511525	0.13425402	truck
0.65648115	0.86527693	frog
0.9044586	0.5722855	ship
0.4559782	0.7100183	cat
0.79335624	0.50926846	ship
0.30239445	0.9472786	dog
0.37102947	0.95872384	dog
0.40429953	0.35966042	bird
0.5450021	0.5738044	cat
0.14156981	0.4433199	deer
0.27668297	0.7703812	dog
0.38147897	0.59500486	bird
0.102782324	0.67323846	horse
0.40948904	0.75714165	dog
0.64940345	0.037199542	automobile
0.3207078	0.9826041	dog
0.4467559	0.60568684	cat
0.10357202	0.63447976	horse
0.88150513	0.6182883	ship
0.7909452	0.516724	ship
0.48297596	0.15327312	truck
0.32278252	0.8359163	frog
0.7020997	0.46081945	airplane
0.471548	0.17259738	truck
0.3711083	0.41911158	bird
0.680179	0.8871195	frog
0.722911	0.3950115	airplane
0.6455655	0.32455957	airplane
0.71554005	0.13104929	automobile
0.06282375	0.34650835	deer
0.75134	0.025247252	automobile
0.4629222	0.5937727	cat
0.34428224	0.96526897	dog
0.70289844	0.12357548	automobile
0.8623737	0.6187035	ship
0.31288275	0.11978559	truck
0.6268619	0.8367181	frog
0.22276866	0.3888902	bird
0.6263321	0.91022974	frog
0.509713	0.13312796	truck
0.41940624	0.71193063	dog
0.64042294	0.8063721	frog
0.34090713	0.80039996	dog
0.4244173	0.13109519	truck
0.74799156	0.09340553	automobile
0.05859874	0.34725484	deer
0.35170984	0.40298414	bird
0.8690407	0.45668983	ship
0.35588616	0.16368426	truck
0.33550823	0.98637885	dog
0.11964935	0.33768773	deer
0.18812972	0.66110915	horse
0.75997823	0.51611596	airplane
0.517487	0.61505616	cat
0.15847018	0.5992927	horse
0.61463267	0.09844505	automobile
0.7322156	0.8755053	frog
0.43696168	0.048157625	truck
0.5654159	0.1895124	automobile
0.5633525	0.18124348	automobile
0.07000862	0.3663694	deer
0.7050655	0.36264336	airplane
0.39308655	0.93340296	dog
0.7609163	0.034603212	automobile
0.66342103	0.86565894	frog
0.5786285	0.63653326	cat
0.72311014	0.45019895	airplane
0.35570842	0.3399143	bird
0.2868428	0.6625643	dog
0.32740718	0.8723197	dog
0.36347383	0.8571643	dog
0.47350693	0.3931349	bird
0.7308438	0.5443743	ship
0.48519304	0.40304255	bird
0.39969474	0.5453893	cat
0.74217355	0.10937397	automobile
0.66411346	0.8601454	frog
0.34533903	0.43068993	bird
0.16710095	0.677161	horse
0.618471	0.42188722	airplane
0.9232628	0.59457016	ship
0.31507707	0.049830507	truck
0.4346296	0.41805243	bird
0.6263008	0.7619567	frog
0.076210745	0.42619967	deer
0.14692171	0.7255376	horse
0.33453947	0.8568763	dog
0.34940252	0.9587569	dog
0.8489388	0.50222105	ship
0.8269771	0.5916891	ship
0.14644389	0.71313137	horse
0.7575976	0.50930506	ship
0.38354388	0.8961455	dog
0.081439205	0.6668259	horse
0.06193174	0.43834445	deer
0.08728923	0.36113816	deer
0.68212867	0.4000114	airplane
0.6701363	0.31123766	airplane
0.13936831	0.71325547	horse
0.7507306	0.32916376	airplane
0.077418454	0.4304492	deer
0.736283	0.32153592	airplane
0.12814793	0.3215755	deer
0.16318479	0.3934845	deer
0.39609003	0.40063614	bird
0.35825762	0.914564	dog
0.17346525	0.40921775	deer
0.72573215	0.3833083	airplane
0.1677557	0.72126645	horse
0.34102613	0.7113596	horse
0.12387661	0.6843267	horse
0.5876746	0.3855667	airplane
0.1638158	0.41496938	deer
0.57775635	0.865377	frog
0.46710643	0.41895378	bird
0.4563044	0.1369713	truck
0.6912592	0.17111905	automobile
0.6784677	0.17757283	automobile
0.5410594	0.6684429	dog
0.6593547	0.48277983	airplane
0.37351692	0.07042769	truck
0.6043701	0.10566965	automobile
0.67415535	0.40291193	airplane
0.7190587	0.773094	frog
0.3605842	0.6731227	dog
0.42163375	0.64100766	cat
0.6868889	0.37091872	airplane
0.38280448	0.06507158	truck
0.67323947	0.35661656	airplane
0.7496526	0.8844135	frog
0.34978166	0.33504054	bird
0.53577083	0.42461827	airplane
0.15576433	0.31732836	deer
0.6136767	0.09294637	automobile
0.31245387	0.73981255	frog
0.06232824	0.60828394	horse
0.7223774	0.7953392	frog
0.6739884	0.16260956	automobile
0.6585705	0.38633606	airplane
0.09415309	0.39685956	deer
0.5907011	0.86769474	frog
0.6408502	0.39054397	airplane
0.048206463	0.3665051	deer
0.1613674	0.39357075	deer
0.3467204	0.4320006	bird
0.2013335	0.70333767	horse
0.71479005	0.87497604	frog
0.3429628	0.5050074	dog
0.49630463	0.60982144	cat
0.2783332	0.9274255	dog
0.45194867	0.113723576	truck
0.18607168	0.3315189	deer
0.36907256	0.8694933	dog
0.38393113	0.36200672	bird
0.7309719	0.3404469	airplane
0.40345207	0.93660766	dog
0.25159758	0.5860986	horse
0.4725841	0.37778306	bird
0.5359473	0.6663523	cat
0.34322873	0.008034661	truck
0.123112075	0.36698842	deer
0.35049966	0.9269487	dog
0.7713355	0.49377763	ship
0.6414516	0.1860573	automobile
0.40067762	0.06342968	truck
0.4989642	0.5978323	cat
0.60949016	0.05947001	automobile
0.8784458	0.5712636	ship
0.3316581	0.79679877	dog
0.88755697	0.5643236	ship
0.75251585	0.8234896	frog
0.6411898	0.7789232	frog
0.48434415	0.61022747	cat
0.07910241	0.3080357	deer
0.6504921	0.36947176	airplane
0.40066597	0.5881197	bird
0.4235027	0.6424932	cat
0.39921808	0.40663695	bird
0.7206997	0.8326497	frog
0.69432425	0.12743917	automobile
0.9636995	0.5128588	ship
0.36527938	0.34145683	bird
0.666535	0.09232691	automobile
0.39347398	0.52899444	cat
0.58037525	0.759801	frog
0.4056231	0.44515768	bird
0.3836767	0.38581973	bird
0.3803216	0.7399859	cat
0.42914104	0.6002798	cat
0.42561227	0.807896	dog
0.6857692	0.35475102	airplane
0.38328505	0.3326753	bird
0.6144572	0.09791021	automobile
0.36439046	0.488454	bird
0.88649184	0.60189915	ship
0.6379795	0.43318468	airplane
0.8340226	0.6014701	ship
0.41766405	0.5032823	bird
0.41306672	0.4248827	bird
0.24355659	0.5998152	horse
0.48589602	0.66986054	cat
0.2821245	0.93338066	dog
0.31849405	0.05173971	truck
0.82525086	0.59717405	ship
0.20502132	0.43175986	cat
0.7142094	0.7747217	frog
0.69405067	0.16007145	automobile
0.6325357	0.45766407	airplane
0.75742584	0.47535303	ship
0.6885323	0.8576689	frog
0.18892089	0.6136967	cat
0.38254026	0.9253233	dog
0.8185245	0.54748607	ship
0.32757327	0.035659425	truck
0.15823016	0.4294163	deer
0.79895884	0.47564018	ship
0.713659	0.3530719	airplane
0.5862226	0.41914243	airplane
0.37693	0.43943655	bird
0.46303827	0.21340473	truck
0.70030844	0.15714334	automobile
0.9515921	0.61320555	ship
0.5736298	0.59857905	cat
0.17410508	0.63759685	horse
0.2603341	0.58058214	bird
0.9459176	0.52592283	ship
0.6413208	0.73138416	airplane
0.34467822	0.13432868	truck
0.36654848	0.614343	deer
0.90014565	0.534191	ship
0.46053803	0.21133895	truck
0.21692993	0.44480327	deer
0.93178546	0.62546533	ship
0.33685392	0.034911394	truck
0.41166574	0.88905716	dog
0.09679544	0.34470573	deer
0.9705662	0.60153997	ship
0.54799795	0.12775841	automobile
0.37407318	0.8652316	dog
0.4215696	0.83274144	dog
0.057947394	0.70877177	horse
0.328133	0.46496016	bird
0.4010954	0.8447715	dog
0.8716587	0.5106643	ship
0.9081874	0.52489537	ship
0.69990903	0.10325233	automobile
0.3353639	0.5395292	bird
0.5470422	0.5920806	cat
0.72135466	0.20095152	automobile
0.419991	0.8288781	dog
0.5844225	0.31433997	airplane
0.3927861	0.3371854	bird
0.38607776	0.52279496	cat
0.6141353	0.38171646	airplane
0.9819374	0.5674855	ship
0.38769665	0.39113232	bird
0.34644318	0.413509	bird
0.858649	0.50485486	ship
0.09740549	0.6540965	horse
0.56172836	0.75971055	cat
0.40042582	0.870475	dog
0.4123056	0.52581817	cat
0.34177244	0.16298144	truck
0.6161646	0.8203998	frog
0.40461165	0.51363915	cat
0.37541187	0.8501386	dog
0.74573016	0.045922786	automobile
0.72520244	0.18557249	automobile
0.1724861	0.6864551	horse
0.13988954	0.6859025	horse
0.39748836	0.61170864	cat
0.45906204	0.6750429	cat
0.9781724	0.5511132	ship
0.40186188	0.18893355	truck
0.664845	0.7499147	frog
0.7076394	0.3902094	airplane
0.9179119	0.4893321	ship
0.5932745	0.45023257	airplane
0.61954075	0.9224947	frog
0.7259686	0.9108499	frog
0.13911612	0.41477403	deer
0.69206446	0.79994243	frog
0.40066126	0.15561362	truck
0.7197735	0.096852206	automobile
0.70848984	0.10607381	automobile
0.09235489	0.6232899	horse
0.7192365	0.342239	airplane
0.6125082	0.86887044	frog
0.9213293	0.62799287	ship
0.36834505	0.17401122	truck
0.57053334	0.32168046	airplane
0.60815495	0.84273875	frog
0.45656765	0.15782101	truck
0.71132237	0.41321865	airplane
0.7382973	0.19574589	automobile
0.6782165	0.15269244	automobile
0.1028963	0.66574514	horse
0.33570775	0.38300833	bird
0.6622902	0.16697752	automobile
0.62350756	0.3224063	airplane
0.21896318	0.3838265	deer
0.35707888	0.8463014	dog
0.720801	0.41424438	airplane
0.3632244	0.66407067	cat
0.58693236	0.7666517	frog
0.4392735	0.551976	cat
0.4460473	0.7317403	cat
0.9063661	0.5045256	ship
0.764995	0.15306033	automobile
0.8980374	0.60431504	ship
0.73860484	0.175499	automobile
0.48551962	0.68403375	cat
0.70883447	0.10999308	automobile
0.3630623	0.8658398	dog
0.21851581	0.32437345	deer
0.30542266	0.8716175	dog
0.6251068	0.11028358	automobile
0.9869008	0.59408104	ship
0.47971883	0.115434825	truck
0.61151385	0.065534316	automobile
0.49846965	0.56979096	cat
0.72685784	0.14088759	automobile
0.08598928	0.6349844	horse
0.43545458	0.577837	bird
0.4428233	0.1232328	truck
0.9283672	0.57985425	ship
0.3494151	0.018376477	truck
0.22772084	0.34598047	deer
0.6403782	0.8364563	frog
0.6957201	0.48065042	airplane
0.45153546	0.15781644	truck
0.3084414	0.87003607	deer
0.64708334	0.482901	airplane
0.13708897	0.32971826	deer
0.45796353	0.7799197	frog
0.35631388	0.42695263	bird
0.75007296	0.15665153	automobile
0.61586165	0.18461455	cat
0.58453596	0.3784965	airplane
0.6783634	0.49896467	ship
0.41518962	0.7460261	dog
0.639478	0.8410071	frog
0.65299845	0.3045618	airplane
0.4636334	0.5605717	cat
0.0738276	0.44149044	deer
0.68930686	0.9362832	frog
0.29962727	0.06783659	truck
0.42801332	0.8045597	dog
0.18151379	0.6845695	horse
0.47074792	0.14675586	truck
0.68262595	0.7013841	airplane
0.5990081	0.6255355	cat
0.660931	0.84030163	frog
0.3013056	0.94381034	dog
0.21105558	0.58692646	horse
0.68753815	0.47538376	airplane
0.36849847	0.9412105	dog
0.58500427	0.16510484	automobile
0.34705004	0.39515078	bird
0.35224444	0.48780113	bird
0.45813254	0.080901675	truck
0.091739655	0.59192866	horse
0.57464105	0.31293795	airplane
0.690804	0.34985188	airplane
0.72395927	0.07452639	automobile
0.08759544	0.43234184	deer
0.064088985	0.40049997	deer
0.3905873	0.9122884	dog
0.34955716	0.95155394	dog
0.36791274	0.13530752	truck
0.64532036	0.74883515	frog
0.51618344	0.597342	cat
0.64336014	0.74725765	frog
0.4390831	0.40836948	bird
0.60557336	0.7877822	frog
0.8174791	0.46683934	truck
0.5118644	0.69083905	cat
0.3261416	0.40885177	bird
0.51290494	0.67887235	cat
0.4550304	0.14033231	bird
0.1678267	0.31238258	deer
0.5197069	0.14409222	truck
0.33359125	0.8576008	dog
0.3410542	0.33439767	bird
0.72688806	0.012665669	automobile
0.6861495	0.8113173	frog
0.69678617	0.9214703	frog
0.045451704	0.3263903	deer
0.04553527	0.6766697	horse
0.6305688	0.8455097	frog
0.3704734	0.7245575	cat
0.5302863	0.7094123	cat
0.9637289	0.6248452	ship
0.7287254	0.048005342	automobile
0.17770974	0.3881936	deer
0.5979182	0.85946167	frog
0.08039623	0.3703515	deer
0.06740263	0.31894025	deer
0.3004392	0.9811021	dog
0.7483192	0.87720525	frog
0.45283762	0.48212245	bird
0.71011275	0.38160738	airplane
0.33154806	0.90242314	dog
0.36707434	0.40068868	bird
0.2621939	0.66129017	horse
0.3251134	0.7985337	dog
0.38962543	0.35096812	bird
0.2964292	0.93952847	dog
0.46612927	0.37021384	bird
0.30863303	0.86989164	dog
0.48289204	0.14353716	truck
0.5642597	0.4749327	airplane
0.6933584	0.93241334	frog
0.08012806	0.71624357	horse
0.3211556	0.023932843	truck
0.90459704	0.60594815	ship
0.55122876	0.64467347	cat
0.36805657	0.38855085	bird
0.7690163	0.103914894	automobile
0.07377205	0.34371215	deer
0.40636253	0.54442376	cat
0.1104971	0.30151895	deer
0.35350397	0.99248904	dog
0.32802188	0.7805128	dog
0.65118456	0.72142476	frog
0.9719442	0.5391229	ship
0.71844244	0.9096878	frog
0.63297623	0.32033464	airplane
0.73159057	0.5095892	ship
0.2914603	0.057880558	truck
0.8335115	0.49606854	ship
0.55384034	0.34874493	airplane
0.043915782	0.6235842	horse
0.05867658	0.6257524	horse
0.7425348	0.83631575	frog
0.60749954	0.8699455	frog
0.21891318	0.5835285	horse
0.35521555	0.8122504	dog
0.33417708	0.055275228	truck
0.94704807	0.5564744	ship
0.3196937	0.7451803	horse
0.4037948	0.16294368	truck
0.36920094	0.9199357	dog
0.62646556	0.7115845	frog
0.6773447	0.42993477	airplane
0.061195172	0.3382628	deer
0.82077795	0.5199751	ship
0.425462	0.4781187	bird
0.5288888	0.43919703	airplane
0.36730912	0.13651845	truck
0.6779922	0.0655672	automobile
0.48923117	0.66843164	cat
0.38799456	0.17785059	truck
0.8606632	0.43173695	ship
0.5285215	0.5673012	cat
0.19380412	0.63217777	horse
0.12292966	0.3089048	deer
0.33003306	0.96348655	dog
0.7248494	0.3951946	airplane
0.36270338	0.40113312	bird
0.714931	0.0005130701	automobile
0.4687031	0.12361498	truck
0.64317393	0.054925755	automobile
0.60193586	0.43597236	airplane
0.30919844	0.9351858	dog
0.9760146	0.59288603	ship
0.16282822	0.4337764	deer
0.12337658	0.6946025	horse
0.5418439	0.6061313	cat
0.70198274	0.15481575	automobile
0.21694037	0.40079656	deer
0.4162454	0.8809587	dog
0.47883224	0.69470304	cat
0.7208618	0.037810426	automobile
0.58347213	0.31650972	airplane
0.79384	0.5822008	ship
0.8840961	0.5853707	ship
0.8402694	0.4671073	ship
0.7777409	0.55510813	bird
0.62566763	0.09439637	automobile
0.56017596	0.8794198	cat
0.10812261	0.6166668	horse
0.51935554	0.5310689	cat
0.41891918	0.16641572	automobile
0.7000369	0.9193531	frog
0.42838547	0.06850335	truck
0.7354161	0.096421815	automobile
0.64812243	0.7460363	frog
0.6092254	0.46709657	airplane
0.25741628	0.65736324	horse
0.1723319	0.6989903	horse
0.7274539	0.09067761	automobile
0.49395034	0.57105535	cat
0.5594162	0.6781755	cat
0.49856833	0.67707306	cat
0.63663125	0.048912093	automobile
0.72548926	0.38436437	airplane
0.35636163	0.5009944	bird
0.030186394	0.68748695	horse
0.59021854	0.16072488	automobile
0.32178396	0.4768768	bird
0.3693646	0.41539732	bird
0.4543327	0.08542189	truck
0.7237803	0.8806352	frog
0.27922207	0.65582603	cat
0.37755525	0.87998664	dog
0.35416642	0.0519451	truck
0.055221047	0.3875428	deer
0.84922135	0.51834863	ship
0.71897286	0.33985355	airplane
0.10432282	0.29282328	deer
0.9144005	0.5391972	ship
0.6587349	0.39511868	airplane
0.5912732	0.118456595	automobile
0.4116039	0.52894104	cat
0.18348813	0.6712105	horse
0.6851923	0.37343383	airplane
0.09163228	0.36066645	deer
0.1719222	0.5812782	horse
0.52099454	0.40020943	deer
0.94313186	0.538403	ship
0.73048306	0.8310652	frog
0.24661884	0.39931378	deer
0.53168565	0.61092645	cat
0.4165056	0.077310815	truck
0.94732904	0.62563646	ship
0.31210622	0.38206133	bird
0.39161396	0.43551078	bird
0.93629885	0.63432604	ship
0.5927927	0.6004476	cat
0.66638434	0.16459624	automobile
0.64418954	0.14589852	automobile
0.46644697	0.39867947	bird
0.86726195	0.57811475	ship
0.31941068	0.3671007	bird
0.7349341	0.8588672	frog
0.3520193	0.054398805	truck
0.4200535	0.5662524	deer
0.9291252	0.5268163	ship
0.35727242	0.6601433	deer
0.6429157	0.73233324	deer
0.7781441	0.08322105	automobile
0.40025893	0.88650155	dog
0.41809255	0.36699554	bird
0.69303495	0.79742444	frog
0.39439932	0.12564991	truck
0.5650776	0.39903498	bird
0.6630809	0.36554703	airplane
0.039760493	0.6510707	horse
0.7244178	0.12900989	automobile
0.8543016	0.5625533	ship
0.31129164	0.07542082	truck
0.5230378	0.5453203	cat
0.3521321	0.027601428	truck
0.31249347	0.103601955	truck
0.6178516	0.36209953	airplane
0.12986359	0.6686885	horse
0.06849839	0.6341956	horse
0.40961573	0.5813193	dog
0.21738355	0.40164384	deer
0.57793754	0.22746772	bird
0.6450023	0.82850355	frog
0.08846574	0.31883028	deer
0.3551291	0.971502	dog
0.105845764	0.65756977	horse
0.22971396	0.72676814	horse
0.8906515	0.55036676	ship
0.089169234	0.72509325	horse
0.33385167	0.5405805	bird
0.59178704	0.8059731	frog
0.415599	0.3510044	bird
0.4093557	0.3764206	bird
0.123819895	0.32792726	deer
0.2198994	0.39431605	deer
0.6835853	0.42477313	airplane
0.18901873	0.63407606	horse
0.6543829	0.17030106	automobile
0.3865543	0.7375853	cat
0.39761397	0.20170945	truck
0.66674066	0.8784533	frog
0.5652832	0.38661548	airplane
0.6582372	0.3238747	airplane
0.41138616	0.5077485	bird
0.44184706	0.5513727	cat
0.77603966	0.5151146	ship
0.6815836	0.7453584	bird
0.3997619	0.31970304	bird
0.04239213	0.37615168	deer
0.5148872	0.70942765	cat
0.36267057	0.84783506	dog
0.60669565	0.3689008	bird
0.4559509	0.19500235	truck
0.7533126	0.14415689	automobile
0.6653064	0.42843604	airplane
0.6241562	0.34540442	airplane
0.3513097	0.7418844	frog
0.36941278	0.850262	dog
0.284458	0.76590055	dog
0.072237276	0.7177386	horse
0.44578797	0.09391103	truck
0.40340754	0.110616766	truck
0.6906524	0.8987461	frog
0.30677482	0.5401979	dog
0.36342767	0.95344913	dog
0.7474636	0.3400999	airplane
0.34338537	0.9749689	dog
0.031633865	0.63515764	horse
0.6790005	0.18690397	automobile
0.7059663	0.84084225	frog
0.6783568	0.87295216	frog
0.13554904	0.41902366	deer
0.60610527	0.086591534	automobile
0.3176307	0.35584828	deer
0.09130223	0.30013368	deer
0.73962975	0.07681552	automobile
0.29700053	0.95770496	dog
0.6055576	0.41554064	airplane
0.69164616	0.3375833	airplane
0.17736737	0.3820909	deer
0.36753854	0.9275395	dog
0.88760823	0.48893586	ship
0.4399382	0.5554741	deer
0.89068484	0.6120209	ship
0.45435402	0.6908789	cat
0.64732015	0.41613775	airplane
0.29874837	0.8054553	dog
0.6279593	0.37791628	airplane
0.39467508	0.9467682	dog
0.47821885	0.6344436	cat
0.7122005	0.057489946	automobile
0.52288586	0.7169863	frog
0.12806593	0.602588	horse
0.64659476	0.360801	airplane
0.3598094	0.17369772	truck
0.70962197	0.12556721	automobile
0.36004326	0.9835846	dog
0.09140591	0.7073398	horse
0.673296	0.79977506	frog
0.36041465	0.93224305	dog
0.2970867	0.9099107	dog
0.36825907	0.9842848	dog
0.65419245	0.8451709	frog
0.6238983	0.3435486	airplane
0.52744263	0.4176067	airplane
0.74510837	0.07177733	automobile
0.0964149	0.67144763	horse
0.59081703	0.6338264	dog
0.6323365	0.066483155	automobile
0.48976645	0.118113816	truck
0.3512887	0.3692224	bird
0.20421888	0.42846686	deer
0.7744461	0.09056448	automobile
0.52480286	0.7019727	cat
0.1545673	0.6807668	horse
0.7939309	0.5923878	ship
0.25038898	0.5857028	bird
0.72873765	0.35169747	airplane
0.37072298	0.15931897	truck
0.65300447	0.836043	frog
0.6879955	0.7250589	frog
0.725874	0.39867532	airplane
0.59266526	0.8907269	frog
0.3022885	0.9441847	dog
0.9287005	0.5798865	ship
0.4194591	0.320324	bird
0.05706893	0.6214837	horse
0.12828371	0.4605795	deer
0.6705778	0.31114537	airplane
0.4109002	0.42695698	bird
0.15060437	0.6938291	horse
0.17111413	0.5659226	horse
0.97967964	0.5806481	ship
0.8292824	0.55015403	ship
0.023212833	0.66878337	horse
0.637646	0.40315083	airplane
0.092293866	0.4401729	deer
0.42140818	0.11652096	truck
0.6041662	0.12294561	automobile
0.14818789	0.35719478	deer
0.18451071	0.4030084	deer
0.3472758	0.76194745	cat
0.28441983	0.8005874	dog
0.049758572	0.3313071	deer
0.58032584	0.8654664	frog
0.35604703	0.37931773	bird
0.4610749	0.5935123	cat
0.7326116	0.015942287	automobile
0.6372544	0.40612975	airplane
0.5669393	0.645178	cat
0.54407	0.61456007	cat
0.55231214	0.57629484	cat
0.6507635	0.7469689	frog
0.43820566	0.74684554	cat
0.6630438	0.059783574	automobile
0.41223082	0.43039578	bird
0.7885951	0.5712749	ship
0.469424	0.20278141	truck
0.12837006	0.59378856	horse
0.28907335	0.06694699	truck
0.48475146	0.6424194	cat
0.9575761	0.5553384	ship
0.1374485	0.5782959	horse
0.51485103	0.5439761	cat
0.69828236	0.08537409	automobile
0.07282491	0.6540633	horse
0.041496597	0.63146853	horse
0.50804585	0.52999717	cat
0.3684943	0.38140586	bird
0.3590312	0.36870527	bird
0.76686287	0.49571624	ship
0.37809217	0.13017415	truck
0.3251116	0.98480225	dog
0.3469075	0.09731904	truck
0.35938296	0.36483347	bird
0.5503717	0.12258907	automobile
0.046323523	0.6512906	horse
0.057515986	0.40646014	deer
0.10718028	0.39320314	deer
0.7227961	0.42687654	airplane
0.35906962	0.88138455	dog
0.27504924	0.64404905	horse
0.7124745	0.07457075	automobile
0.41154096	0.85459065	dog
0.1198706	0.33121967	deer
0.48496217	0.39619008	airplane
0.8820432	0.55656385	ship
0.1716887	0.42144385	deer
0.43780398	0.18744227	truck
0.8496867	0.5142505	ship
0.07860651	0.6393693	horse
1.0	0.59144735	ship
0.102028325	0.32955	deer
0.39850295	0.4226757	bird
0.5274875	0.54120845	cat
0.11710215	0.32697785	deer
0.7450811	0.37561953	airplane
0.39191642	0.8752431	dog
0.17608202	0.366844	deer
0.70729774	0.14612134	automobile
0.7591785	0.50932556	ship
0.3944754	0.41027606	bird
0.36200288	0.8647946	dog
0.10093676	0.30701545	deer
0.3703558	0.83006656	dog
0.37564677	0.4365919	bird
0.4241955	0.84541154	dog
0.5708941	0.5849427	cat
0.07518109	0.671706	horse
0.37180611	0.020279946	truck
0.21379638	0.7083718	horse
0.74766177	0.024632493	automobile
0.121535055	0.3355885	deer
0.56201816	0.14461093	automobile
0.5880756	0.6438369	cat
0.69071835	0.072857305	automobile
0.03846817	0.36722067	deer
0.347244	0.8270332	dog
0.33480445	0.9282116	dog
0.57495356	0.11711654	automobile
0.17065002	0.7205968	horse
0.72945076	0.028749023	automobile
0.5812217	0.58491945	cat
0.60755223	0.4254498	airplane
0.57728624	0.18103814	automobile
0.37236062	0.34095523	bird
0.401081	0.858655	dog
0.106611915	0.604489	horse
0.5801823	0.37163168	airplane
0.75482225	0.84117436	frog
0.55336165	0.60553974	cat
0.3219168	0.9551771	dog
0.06802904	0.7162443	horse
0.40331104	0.771644	dog
0.37693405	0.8491035	dog
0.91250396	0.6078742	ship
0.41943684	0.0898416	truck
0.1728973	0.35427186	deer
0.68922883	0.936741	frog
0.59357166	0.6548487	cat
0.7251765	0.8597195	frog
0.72189397	0.77408403	frog
0.9628169	0.59776515	ship
0.40133563	0.44835302	bird
0.6975607	0.8774381	frog
0.07224366	0.4121131	deer
0.80774665	0.5725662	ship
0.08815636	0.2900018	deer
0.7020856	0.11978649	automobile
0.53448087	0.6467056	cat
0.46575078	0.16932943	automobile
0.32642284	0.504375	bird
0.48379636	0.6190223	cat
0.4065092	0.6487792	cat
0.7294161	0.40449935	airplane
0.7631353	0.13517523	automobile
0.6297882	0.8319149	frog
0.04551796	0.3353635	deer
0.37359953	0.43593836	bird
0.75846916	0.50592077	ship
0.36678275	0.34266868	bird
0.089623265	0.31104732	deer
0.4558836	0.5772237	cat
0.5660138	0.17129827	automobile
0.21892218	0.33280194	deer
0.09960102	0.3756782	deer
0.11194909	0.36533162	deer
0.08550113	0.38773227	deer
0.5781305	0.21291392	automobile
0.2942257	0.9578748	dog
0.3162387	0.9547768	dog
0.25012913	0.66287565	horse
0.6561688	0.740128	frog
0.33976594	0.8266514	dog
0.07398196	0.35420114	deer
0.42609844	0.8336887	dog
0.73844767	0.828706	frog
0.38238513	0.89342546	dog
0.7415755	0.8889227	frog
0.38184062	0.35799068	bird
0.13713618	0.43077415	deer
0.22411382	0.71493137	horse
0.23828806	0.6004023	horse
0.03767498	0.40077722	deer
0.7319053	0.86476374	frog
0.4016943	0.8367737	dog
0.6141269	0.34596717	airplane
0.4647576	0.43146366	bird
0.51949257	0.6287301	cat
0.3902186	0.07371027	truck
0.34245348	0.47325307	bird
0.5695347	0.65465456	cat
0.90300834	0.56077677	ship
0.7198854	0.35999906	airplane
0.045078676	0.6594447	horse
0.62299335	0.3336357	airplane
0.72996986	0.77236754	frog
0.9199971	0.6287669	ship
0.71771467	0.0	automobile
0.3712649	0.5181945	bird
0.8010436	0.53455347	ship
0.39372736	0.08586249	truck
0.6619171	0.09114514	automobile
0.32247463	0.8705019	dog
0.11693501	0.40120712	deer
0.4180003	0.46039176	bird
0.4147453	0.76303685	cat
0.38792983	0.87582415	dog
0.41688123	0.8156135	dog
0.43904823	0.5827389	cat
0.6634901	0.8763144	frog
0.36531723	0.8914268	dog
0.7291842	0.30957428	airplane
0.51599854	0.64329624	cat
0.35101667	0.5154005	bird
0.65745777	0.16070932	automobile
0.5681803	0.6294509	cat
0.46358815	0.6670097	cat
0.16945061	0.7072123	horse
0.15855223	0.6821747	horse
0.117067955	0.329939	deer
0.4644352	0.17481695	truck
0.036358304	0.35465327	deer
0.41189256	0.7549066	cat
0.34111938	0.062455796	truck
0.38413626	0.8420999	dog
0.763293	0.13290127	automobile
0.15066698	0.68780506	horse
0.63329136	0.82458043	frog
0.73260975	0.7744542	frog
0.17548837	0.35837033	deer
0.8755694	0.6386876	ship
0.32985166	0.9642722	dog
0.52860165	0.13063361	automobile
0.39885598	0.52139765	bird
0.87178487	0.5433792	ship
0.13693483	0.4445656	deer
0.3854258	0.5420107	dog
0.38955942	0.8006058	cat
0.42854473	0.7884536	cat
0.5601486	0.54924566	cat
0.56993353	0.3093359	airplane
0.3675494	0.48745388	deer
0.7723969	0.5171169	ship
0.1330296	0.6143326	horse
0.22251888	0.58402795	horse
0.37505117	0.06811903	truck
0.4186705	0.59832996	deer
0.9108284	0.56430155	ship
0.18521404	0.3282086	deer
0.48926055	0.67062485	dog
0.3296038	0.038956963	truck
0.659484	0.19185081	automobile
0.6379216	0.48712805	ship
0.48018456	0.57106274	cat
0.73558414	0.13349983	automobile
0.5270753	0.60828	cat
0.9833671	0.6117068	ship
0.6116993	0.35777012	airplane
0.41687235	0.5668107	cat
0.37713385	0.90120196	dog
0.04665841	0.3928453	deer
0.6942372	0.74841446	frog
0.43519557	0.11463354	truck
0.4085626	0.39761242	bird
0.152638	0.64463913	horse
0.36334616	0.35526577	bird
0.66444135	0.3988794	airplane
0.2640073	0.7694569	dog
0.35877988	0.33164465	bird
0.4649816	0.1781799	truck
0.06458826	0.658166	horse
0.33805075	0.90290874	dog
0.67252314	0.36149493	airplane
0.0121413395	0.67211896	horse
0.7369796	0.5064651	airplane
0.489768	0.65149564	cat
0.41024184	0.79140925	dog
0.32771194	0.80533046	dog
0.52614594	0.6498461	cat
0.92949975	0.5873328	ship
0.1753963	0.64670014	horse
0.17819758	0.7037904	horse
0.59112287	0.097613014	truck
0.59491	0.887098	frog
0.32329535	0.8388001	dog
0.94159967	0.6021196	ship
0.4187074	0.108123206	truck
0.5356357	0.4073484	airplane
0.6553483	0.17024453	automobile
0.60399663	0.16456662	truck
0.13219662	0.38228878	deer
0.6367952	0.46955696	airplane
0.6316767	0.35711414	airplane
0.52813625	0.12919314	automobile
0.2101128	0.61089045	horse
0.46008515	0.35758075	bird
0.39990506	0.43420795	bird
0.7937822	0.51406217	ship
0.4099378	0.80768853	dog
0.28474438	0.056163367	truck
0.8175349	0.6040761	ship
0.47201374	0.39554107	bird
0.8879556	0.61645687	ship
0.6786836	0.46445584	airplane
0.6015772	0.83125234	frog
0.6671207	0.90485203	frog
0.9583984	0.58292395	ship
0.6009934	0.8152066	frog
0.30467325	0.06150142	truck
0.57290965	0.87751836	frog
0.69332933	0.08088646	automobile
0.7115021	0.09990654	automobile
0.34556407	0.87107617	dog
0.59688103	0.6065064	cat
0.33758005	0.9452772	dog
0.5710395	0.40767542	airplane
0.120888695	0.6994596	horse
0.6392063	0.89338565	frog
0.714291	0.13618612	automobile
0.05183636	0.4066368	deer
0.16673602	0.326528	deer
0.7010837	0.123888515	automobile
0.7176385	0.10462531	automobile
0.96542794	0.59353423	ship
0.7430032	0.16539116	automobile
0.71253353	0.16301094	automobile
0.45416886	0.40387854	bird
0.48762295	0.6692672	cat
0.21975963	0.38366568	deer
0.28577852	0.7687078	truck
0.48851743	0.113297604	truck
0.4367581	0.7470814	dog
0.37552825	0.42487508	bird
0.22840375	0.62024575	horse
0.16729076	0.4305404	cat
0.55280024	0.67432976	cat
0.6078048	0.77817196	frog
0.48901626	0.11414255	truck
0.69899136	0.7809022	frog
0.35342842	0.104191065	truck
0.79044974	0.5589216	ship
0.9045527	0.5043853	ship
0.65254796	0.8258145	frog
0.19252852	0.6927785	horse
0.07309157	0.4024144	deer
0.13560879	0.62199414	horse
0.43997237	0.43634316	bird
0.27307573	0.7785911	cat
0.99739325	0.5902192	ship
0.74800587	0.36662677	airplane
0.40191433	0.12253508	truck
0.18672518	0.5611341	airplane
0.03526518	0.65597355	horse
0.88550776	0.5038715	ship
0.70147663	0.067199655	automobile
0.3320007	0.47139853	bird
0.5742055	0.5862506	cat
0.4540634	0.4152196	bird
0.21831404	0.37708366	deer
0.38220868	0.43083808	bird
0.44107985	0.12548321	truck
0.66512334	0.4609865	airplane
0.35859022	0.7171631	cat
0.9270893	0.5586107	ship
0.45281976	0.105929755	truck
0.6865785	0.79722404	frog
0.3485466	0.9267824	dog
0.31861457	0.9297007	dog
0.46529594	0.41036186	bird
0.10438152	0.4221049	deer
0.7005035	0.0002811777	automobile
0.64116937	0.33013222	airplane
0.6802432	0.8720774	frog
0.72100043	0.14432941	automobile
0.8845714	0.4523739	ship
0.16052935	0.37442806	deer
0.34478638	0.93197685	dog
0.2608393	0.7666015	dog
0.34190875	0.86754304	dog
0.6381678	0.3527057	airplane
0.7965119	0.58196205	ship
0.40143096	0.041288864	truck
0.74375814	0.33108822	airplane
0.44821543	0.72768635	dog
0.2139836	0.61250716	horse
0.38623518	0.11105286	truck
0.7111569	0.92921984	frog
0.4257598	0.7790035	cat
0.06156023	0.4105009	deer
0.7059302	0.88684213	frog
0.073347785	0.37720406	deer
0.33230242	0.07853485	truck
0.22596796	0.61675704	horse
0.6872246	0.18331374	automobile
0.54935324	0.41726562	bird
0.3002743	0.81964564	dog
0.3759623	0.3592008	bird
0.7378778	0.19686474	ship
0.6568992	0.38531065	airplane
0.26397112	0.5800708	bird
0.37259817	0.7406933	bird
0.37003154	0.098843135	truck
0.88267726	0.49735162	ship
0.69007903	0.093169115	automobile
0.38155395	0.15350227	truck
0.04321065	0.6599431	horse
0.04349234	0.70923173	horse
0.54727995	0.55475765	cat
0.67209667	0.13244075	automobile
0.18301785	0.4552315	deer
0.73483276	0.08754606	automobile
0.5892147	0.17259464	automobile
0.5482162	0.58294725	cat
0.8846724	0.6276301	ship
0.9429549	0.598551	ship
0.68888336	0.13414112	automobile
0.48558474	0.14223331	truck
0.535082	0.5998327	cat
0.8771075	0.5162224	ship
0.36160582	0.07778131	truck
0.41831312	0.8412535	dog
0.59864235	0.12512015	automobile
0.70397985	0.15958594	automobile
0.65347147	0.877208	frog
0.31008074	0.4384159	bird
0.21201879	0.662359	horse
0.32056028	0.51722056	bird
0.62657034	0.9239276	frog
0.19103464	0.37301722	bird
0.6552232	0.8927568	frog
0.35619086	0.12265485	truck
0.66798323	0.8268717	frog
0.68698645	0.30653128	airplane
0.7161912	0.07863125	automobile
0.45629996	0.6779594	cat
0.31061378	0.070977226	truck
0.51590353	0.65126896	cat
0.8056673	0.57287866	ship
0.55575585	0.18743424	ship
0.79448885	0.5161162	ship
0.40814504	0.39435372	bird
0.3628065	0.14973782	truck
0.746958	0.14666703	automobile
0.42880714	0.47839805	bird
0.5831974	0.78851324	frog
0.6677363	0.43966857	airplane
0.353335	0.94661635	dog
0.5736878	0.46445057	airplane
0.15201555	0.6622393	horse
0.096623816	0.49941832	horse
0.055522785	0.6674692	horse
0.40129572	0.12615986	truck
0.10569582	0.29182625	deer
0.38793412	0.8391032	dog
0.6525643	0.4254937	airplane
0.7566326	0.37037635	bird
0.5415545	0.65347266	cat
0.42126834	0.71253806	dog
0.3724989	0.749697	dog
0.9000499	0.5832176	ship
0.48236808	0.15357745	truck
0.7359245	0.16976815	automobile
0.35715166	0.3301876	bird
0.1718625	0.5626984	horse
0.70136595	0.1000384	automobile
0.5799696	0.75622934	cat
0.20674026	0.3677232	deer
0.62166715	0.71708786	frog
0.41925308	0.13222125	truck
0.6468802	0.1462353	automobile
0.56326497	0.4003966	airplane
0.20970571	0.6618729	horse
0.5630165	0.13699605	automobile
0.36362243	0.046884	truck
0.3325962	0.9165477	dog
0.8627392	0.43618852	ship
0.709658	0.07224071	automobile
0.37510008	0.015992226	truck
0.46337917	0.16956969	truck
0.19476016	0.7277815	horse
0.36439428	0.11273568	truck
0.79933196	0.5653759	ship
0.39714727	0.5449325	cat
0.64997303	0.3096924	airplane
0.37929848	0.424795	bird
0.7160829	0.83096945	frog
0.5674175	0.4179461	airplane
0.3599254	0.39238617	bird
0.32652596	0.41031253	bird
0.18707572	0.38006577	deer
0.66175705	0.4470003	airplane
0.8877305	0.6319886	ship
0.3616376	0.6202723	deer
0.96405435	0.5470517	ship
0.70466137	0.1515353	automobile
0.3936688	0.82945675	bird
0.08785156	0.6679949	horse
0.38871065	0.34432885	bird
0.053021897	0.6578038	horse
0.46904847	0.087110616	truck
0.3259399	0.92237616	dog
0.4530793	0.4165929	bird
0.4894241	0.4217914	bird
0.4429505	0.050805554	truck
0.25302368	0.3989123	bird
0.5605417	0.85101265	frog
0.4294246	0.7668777	dog
0.108354375	0.6239687	horse
0.34700328	0.3227699	bird
0.34594288	0.8737208	dog
0.6071654	0.8919013	frog
0.2874309	0.9331801	dog
0.5254186	0.1501696	automobile
0.8658798	0.43654075	ship
0.3570869	0.36047223	bird
0.65284294	0.91976154	frog
0.9133297	0.5522489	ship
0.60529053	0.76794285	frog
0.3955108	0.81532526	cat
0.6292016	0.414749	airplane
0.8550028	0.44088474	ship
0.68299496	0.39450622	airplane
0.5789688	0.36743972	airplane
0.5677402	0.18984193	truck
0.3372439	0.009339011	truck
0.612286	0.830832	frog
0.931907	0.5974798	ship
0.7541703	0.48727715	airplane
0.68638635	0.9068678	frog
0.7224995	0.9115887	frog
0.7081481	0.35237277	airplane
0.14586946	0.65161306	horse
0.3885206	0.07097121	truck
0.8959305	0.61277956	ship
0.64279914	0.46467814	airplane
0.41070396	0.7677027	dog
0.67413604	0.4012046	airplane
0.33606076	0.08470974	truck
0.67546517	0.83662784	frog
0.6616615	0.3859883	airplane
0.11285372	0.39629525	deer
0.18294722	0.62574583	horse
0.66080475	0.1645977	automobile
0.16322479	0.67588663	horse
0.8223834	0.48362008	ship
0.8495683	0.6234195	ship
0.39038298	0.48322806	bird
0.43577927	0.586951	cat
0.47535738	0.102320366	truck
0.67355937	0.69590896	frog
0.38639092	0.8378564	dog
0.40223107	0.89958894	dog
0.54612833	0.6534815	cat
0.68844813	0.10417917	automobile
0.2811291	0.81065524	dog
0.4885387	0.6030733	cat
0.67752683	0.40857485	airplane
0.31253228	0.3524498	bird
0.40734342	0.8612039	dog
0.39344922	0.43145007	bird
0.23679656	0.6027207	horse
0.4622707	0.5944707	cat
0.91355807	0.5374536	ship
0.04488226	0.32985777	deer
0.09795234	0.44496873	deer
0.7101062	0.8726502	frog
0.74698764	0.022967605	automobile
0.4605149	0.11032193	truck
0.42185503	0.77388555	deer
0.73213255	0.058529064	automobile
0.19451691	0.6807721	horse
0.6832073	0.38934752	airplane
0.741982	0.07397203	automobile
0.54322416	0.35249102	deer
0.41908103	0.64999765	cat
0.584693	0.41835767	airplane
0.36604515	0.38667125	bird
0.36056635	0.08492602	truck
0.14820223	0.46499804	deer
0.35587573	0.7823739	dog
0.6905546	0.3803018	airplane
0.54484004	0.6120669	cat
0.13226703	0.3659057	deer
0.14383744	0.5998903	horse
0.38882306	0.37012905	bird
0.5324113	0.57042426	cat
0.69477445	0.3701972	airplane
0.7116374	0.17821257	automobile
0.15625374	0.39328375	cat
0.13803719	0.59172064	horse
0.38904187	0.16906977	truck
0.33718774	0.16793314	truck
0.59464276	0.46461582	airplane
0.155321	0.6555207	horse
0.43961772	0.8027944	dog
0.76137525	0.83675903	frog
0.074422814	0.66881907	horse
0.724251	0.06334399	automobile
0.56570816	0.43592784	bird
0.5143092	0.7193174	bird
0.06847824	0.6314962	horse
0.25278553	0.59015566	deer
0.68619937	0.90888876	frog
0.8022349	0.5306305	ship
0.1613853	0.31376192	deer
0.3601335	0.048263688	truck
0.90281355	0.5494609	ship
0.096335106	0.49504083	deer
0.3148491	0.092544146	truck
0.3441994	0.53495777	bird
0.4520146	0.5914772	cat
0.2316098	0.3720445	deer
0.62005174	0.3958861	airplane
0.36437926	0.39530092	bird
0.39794365	0.8859495	dog
0.6127726	0.81336606	frog
0.5655126	0.36764768	airplane
0.4119472	0.7986556	dog
0.4092335	0.61021245	cat
0.36760202	0.9105011	dog
0.91499954	0.6140218	ship
0.51372904	0.6214975	cat
0.38631433	0.6132461	horse
0.13116634	0.49588874	deer
0.2934878	0.066395	truck
0.41175547	0.80548954	dog
0.7400841	0.8124632	frog
0.4665639	0.6963974	cat
0.7490767	0.51266307	ship
0.614143	0.79288155	frog
0.553541	0.13433658	truck
0.9804981	0.58314496	ship
0.32802227	0.878039	dog
0.32632408	0.91811657	dog
0.89563483	0.59815997	ship
0.6108997	0.7635035	cat
0.39380765	0.81109744	dog
0.41245496	0.08180787	truck
0.7057326	0.38593248	airplane
0.102856405	0.34530586	deer
0.34219345	0.50844723	bird
0.6562382	0.33947325	airplane
0.32025993	0.90207475	dog
0.54012764	0.117963344	truck
0.48130697	0.117284186	truck
0.5773179	0.5938246	cat
0.9770742	0.5946568	ship
0.48010084	0.22002086	airplane
0.6622306	0.8743482	frog
0.6417424	0.42436633	airplane
0.23269662	0.3897136	bird
0.5967702	0.47849515	cat
0.11110955	0.686473	horse
0.6807664	0.50221235	airplane
0.5056117	0.5232902	airplane
0.6217127	0.8450601	frog
0.37732664	0.1393604	truck
0.65756357	0.09340505	automobile
0.42872408	0.7206445	dog
0.57415676	0.42013216	bird
0.45547268	0.47451934	bird
0.09751385	0.6621498	horse
0.5763555	0.15977943	truck
0.53516287	0.5975245	cat
0.44820145	0.11401931	truck
0.49460113	0.6878616	cat
0.40296566	0.78410524	dog
0.31490755	0.34971723	bird
0.45631912	0.37684825	bird
0.35133192	0.48874924	bird
0.9175595	0.5820857	ship
0.7568437	0.50385267	ship
0.33183298	0.9917933	dog
0.6263398	0.33071053	airplane
0.7252965	0.3630291	airplane
0.079549104	0.6822487	horse
0.658902	0.40755865	airplane
0.3618473	0.62562704	cat
0.69004613	0.17359631	automobile
0.615898	0.7452397	frog
0.61745274	0.44252756	dog
0.56664515	0.43503332	airplane
0.326452	0.1258991	truck
0.41971755	0.416986	bird
0.580668	0.8816382	frog
0.100096196	0.5810465	horse
0.20340982	0.3761916	deer
0.46919185	0.36476374	bird
0.6960502	0.39011368	airplane
0.65808797	0.43954659	airplane
0.2614774	0.7760982	dog
0.26305938	0.6464592	cat
0.53980726	0.59477895	cat
0.37694287	0.788507	bird
0.7200256	0.8225856	frog
0.22888882	0.6386471	deer
0.32261226	0.47311103	bird
0.030670416	0.6909451	horse
0.8356474	0.6124753	ship
0.5690834	0.32092005	airplane
0.64749336	0.1913017	automobile
0.6292111	0.32579583	airplane
0.697564	0.05307625	automobile
0.5266089	0.6335357	cat
0.59939575	0.8850876	frog
0.1870621	0.36676562	deer
0.9613105	0.5368791	ship
0.7021954	0.3796034	airplane
0.65660214	0.8649808	frog
0.60886073	0.34046733	airplane
0.40995067	0.06450963	truck
0.712391	0.10535767	automobile
0.7248739	0.90732986	frog
0.3481262	0.79191405	bird
0.67777544	0.11544114	automobile
0.67327297	0.47687477	airplane
0.6903596	0.1631999	automobile
0.5266885	0.6084658	cat
0.6358605	0.42239034	airplane
0.57279074	0.7598566	cat
0.114630505	0.6781465	horse
0.33931214	0.025719333	truck
0.46507818	0.1718527	truck
0.52815247	0.6352199	cat
0.10187247	0.6502182	horse
0.3536799	0.87528867	dog
0.050362438	0.6740979	horse
0.7142922	0.08056309	automobile
0.6060381	0.82258445	frog
0.7311781	0.90582114	frog
0.52945715	0.13859648	automobile
0.65919185	0.012916622	automobile
0.745826	0.14635341	automobile
0.11057629	0.40554088	deer
0.20765112	0.43607002	deer
0.4570933	0.37977946	bird
0.74689925	0.05679442	automobile
0.00561689	0.6840079	horse
0.6593868	0.484948	airplane
0.7784428	0.08476843	automobile
0.40504608	0.33031473	bird
0.6811341	0.058961317	automobile
0.76005846	0.083053984	automobile
0.52701163	0.6486398	cat
0.47286156	0.45129085	bird
0.69200295	0.8035824	frog
0.40718058	0.15168917	truck
0.5466714	0.13576794	automobile
0.57771826	0.66265476	cat
0.40135282	0.4023126	bird
0.7162767	0.499717	airplane
0.7949903	0.46885833	ship
0.08525386	0.6714567	horse
0.52907723	0.5839893	cat
0.15449859	0.44167995	deer
0.62086487	0.7818044	frog
0.2631331	0.59167784	deer
0.6296886	0.8375151	frog
0.42137372	0.20070839	truck
0.10219938	0.49093106	deer
0.9663755	0.61357576	ship
0.37372452	0.093276456	truck
0.48674247	0.6739725	cat
0.7330376	0.34490237	airplane
0.32870325	0.9081388	dog
0.08394403	0.6467407	horse
0.44155225	0.3844024	bird
0.63781893	0.40838444	airplane
0.46084982	0.39089707	bird
0.61588645	0.18120533	truck
0.42636052	0.053486522	truck
0.4296065	0.5980203	cat
0.92431504	0.5889568	ship
0.16594175	0.62921625	horse
0.73013055	0.07907123	automobile
0.6745926	0.12106535	automobile
0.32682362	0.40866044	bird
0.34566823	0.34227833	bird
0.45238712	0.47367698	bird
0.31642917	0.5357049	dog
0.41052645	0.13755073	truck
0.6030982	0.12195975	automobile
0.3425135	0.38224193	bird
0.5855069	0.89971095	frog
0.67509615	0.20172492	automobile
0.37483627	0.5515873	bird
0.64020693	0.06916669	automobile
0.93446445	0.5952181	ship
0.34720707	0.17991292	truck
0.41294196	0.3974351	bird
0.76340455	0.5617957	cat
0.7088594	0.034947656	automobile
0.38673258	0.05834721	truck
0.32202	0.11005712	truck
0.4691781	0.6449908	deer
0.08897524	0.35619047	deer
0.31264752	0.8319779	dog
0.28577298	0.7730944	dog
0.653681	0.4526299	airplane
0.5013148	0.66887856	cat
0.35820198	0.7174213	cat
0.033024568	0.6959398	horse
0.7448675	0.0031095003	automobile
0.086429566	0.6298107	horse
0.1347156	0.6903546	horse
0.6429884	0.20129368	truck
0.8898964	0.57034886	ship
0.6923139	0.767585	frog
0.5321733	0.6848788	cat
0.35019448	0.90568954	dog
0.3473	0.9312464	dog
0.692133	0.16036783	automobile
0.5886033	0.79924065	frog
0.37972596	0.35223532	bird
0.23347048	0.7237464	horse
0.9285775	0.60589266	ship
0.12367247	0.39627403	deer
0.45494676	0.72260076	cat
0.4986022	0.6693679	cat
0.2825682	0.9543662	dog
0.31374446	0.05989809	truck
0.7056991	0.7813096	frog
0.8844024	0.5199906	ship
0.3198683	0.9384137	dog
0.68466735	0.04634337	automobile
0.7004663	0.33770838	airplane
0.5878662	0.787769	frog
0.18325074	0.6723662	horse
0.64671767	0.37767032	airplane
0.44619313	0.11044346	truck
0.71428907	0.891683	frog
0.47594866	0.44281667	bird
0.70236295	0.38436052	airplane
0.8713625	0.54561335	ship
0.16494197	0.67550606	horse
0.6658966	0.1254851	automobile
0.4041486	0.48170364	bird
0.7182681	0.77152663	frog
0.36054936	0.09354554	truck
0.6901811	0.057631318	automobile
0.699207	0.80896896	frog
0.15938139	0.42295963	deer
0.05770228	0.6064049	horse
0.70435923	0.1416409	automobile
0.4215315	0.14415102	truck
0.6672575	0.31292325	airplane
0.6415394	0.32528654	airplane
0.38491002	0.78237975	dog
0.34230873	0.3665542	bird
0.8562762	0.59385455	ship
0.5614005	0.62142724	cat
0.81983393	0.5335357	ship
0.37147182	0.4905112	bird
0.958932	0.5577848	ship
0.10907723	0.4190204	deer
0.60638046	0.37293255	airplane
0.9199443	0.5444975	ship
0.5627232	0.5767112	cat
0.6012305	0.78619426	frog
0.6349004	0.0928776	automobile
0.39044768	0.5890147	bird
0.5008374	0.64328325	cat
0.72042644	0.44865644	airplane
0.32827178	0.9926209	dog
0.65489525	0.34883425	airplane
0.13437103	0.38256684	deer
0.6995419	0.033798303	automobile
0.08482988	0.6531057	horse
0.533658	0.44212663	bird
0.69470686	0.42089579	airplane
0.7360015	0.18401337	automobile
0.44566044	0.7289312	cat
0.3909158	0.18805829	truck
0.6740038	0.18942064	automobile
0.6178267	0.8202652	frog
0.70959014	0.09096551	automobile
0.70774883	0.80675447	frog
0.65975314	0.17208247	automobile
0.39720747	0.3650448	bird
0.52160966	0.57868457	ship
0.1650048	0.70466924	horse
0.6120309	0.35778207	airplane
0.3056598	0.025958871	truck
0.35252446	0.93616647	dog
0.5514182	0.33329758	ship
0.72512114	0.44981402	airplane
0.6373205	0.43475643	airplane
0.64550257	0.09125973	automobile
0.08449301	0.60330933	horse
0.46100068	0.063621946	truck
0.1957672	0.6764331	horse
0.7125415	0.11855348	automobile
0.43330798	0.087882884	truck
0.3680736	0.3786607	bird
0.6663587	0.07684539	automobile
0.3545539	0.014429479	truck
0.20844446	0.61519504	deer
0.5631158	0.6056381	cat
0.6298995	0.9011027	frog
0.6924653	0.4377668	airplane
0.42263368	0.43921137	bird
0.64052445	0.39076298	airplane
0.6058653	0.39380783	airplane
0.4367295	0.04809798	truck
0.52384984	0.12313767	truck
0.8940558	0.49316975	ship
0.3085674	0.08058791	truck
0.19241202	0.39063954	deer
0.31561637	0.9175163	dog
0.36370388	0.666824	deer
0.59812284	0.58592236	cat
0.5648397	0.42532003	airplane
0.19320478	0.63227	horse
0.9549666	0.6108158	ship
0.13581768	0.686727	horse
0.56104994	0.6772704	cat
0.08256399	0.6562717	horse
0.40130085	0.7993729	dog
0.113752924	0.35880348	deer
0.6650891	0.84717774	frog
0.3265239	0.7985736	dog
0.36026913	0.15567827	truck
0.32985866	0.5481575	dog
0.32110336	0.3636385	bird
0.1590373	0.46425512	deer
0.31604597	0.4780399	bird
0.024332456	0.65292174	horse
0.3083651	0.05504972	truck
0.6483578	0.7527588	frog
0.06387546	0.62484324	horse
0.16058616	0.46400192	deer
0.071307786	0.6953059	horse
0.7108774	0.084648184	automobile
0.3596356	0.3815013	bird
0.54574025	0.59681344	cat
0.7321304	0.055000033	automobile
0.63327044	0.13156958	automobile
0.58004904	0.5852467	cat
0.75264454	0.8268204	frog
0.8823335	0.61758757	ship
0.48948708	0.63403124	cat
0.40326977	0.79878664	horse
0.19648279	0.6445188	horse
0.6438001	0.42802736	airplane
0.9045492	0.6026983	ship
0.75474316	0.07401634	automobile
0.3434955	0.94322366	dog
0.34671995	0.3235213	bird
0.41317266	0.7475702	dog
0.35947925	0.77062416	dog
0.39067173	0.5449185	cat
0.7146932	0.88642013	frog
0.51201344	0.61244315	cat
0.38901415	0.79832494	dog
0.4421158	0.08575608	truck
0.8736022	0.5536637	ship
0.13403712	0.3938038	deer
0.43736786	0.47104925	frog
0.81670094	0.4637926	ship
0.6155416	0.3595654	airplane
0.17238706	0.42001465	deer
0.582589	0.17840666	automobile
0.03293044	0.6737468	horse
0.9414299	0.558316	ship
0.18382758	0.3710778	deer
0.4323703	0.17020315	truck
0.26234826	0.64500374	horse
0.36457145	0.34720206	bird
0.63298154	0.8473937	frog
0.57646495	0.76614195	cat
0.9262278	0.59966844	ship
0.9924714	0.6016225	ship
0.6989083	0.8711004	frog
0.20684554	0.60358566	horse
0.5823353	0.6039001	cat
0.8439403	0.5671299	ship
0.57919395	0.16756512	automobile
0.72292167	0.14341925	automobile
0.29612428	0.9710828	dog
0.56832266	0.6458524	cat
0.050552495	0.6265833	horse
0.4609379	0.06421729	truck
0.529743	0.1395376	truck
0.44122043	0.08353522	truck
0.8558112	0.57091826	ship
0.32973436	0.8997206	dog
0.3848951	0.09060605	truck
0.4374257	0.14269637	truck
0.70109653	0.8354417	frog
0.9367059	0.53569883	ship
0.91998136	0.5137984	ship
0.16752161	0.4150401	deer
0.8965698	0.6183896	ship
0.7482589	0.030404456	automobile
0.63043445	0.30941343	airplane
0.6614305	0.15540315	automobile
0.9786179	0.5988213	ship
0.89104164	0.51656944	ship
0.60119605	0.8334864	frog
0.30596396	0.7942328	dog
0.3807983	0.035562463	truck
0.6678829	0.4324291	airplane
0.6773949	0.8472228	frog
0.5845962	0.11895578	automobile
0.56818	0.8755712	bird
0.7387838	0.8392174	frog
0.581779	0.75956047	frog
0.43456435	0.5505314	cat
0.33073494	0.9194463	dog
0.63880146	0.7214029	frog
0.3227027	0.84989065	dog
0.41736135	0.7741187	dog
0.5564863	0.66452825	cat
0.5896936	0.60182196	cat
0.69799846	0.81105554	frog
0.8349408	0.49304625	ship
0.5289028	0.13289703	truck
0.0836608	0.32355082	deer
0.18614623	0.38677204	deer
0.5508757	0.62714493	cat
0.8793214	0.62739486	ship
0.5703677	0.653535	cat
0.68809384	0.92097133	frog
0.6751873	0.46580923	airplane
0.967772	0.58703494	ship
0.3740498	0.92741036	dog
0.06514842	0.63441646	horse
0.8626498	0.55954456	ship
0.121181756	0.4190817	deer
0.7015052	0.8442468	frog
0.29772574	0.91010493	dog
0.4249892	0.66140467	cat
0.65062535	0.16050111	automobile
0.9182418	0.5774728	ship
0.49192926	0.574872	cat
0.72779053	0.46266904	airplane
0.3658704	0.5290256	deer
0.08332733	0.50292724	deer
0.6109559	0.61207265	cat
0.5512151	0.64544064	cat
0.38010472	0.9501459	dog
0.50912046	0.6124651	cat
0.5703536	0.5941225	cat
0.4092526	0.46486703	bird
0.213353	0.61264396	horse
0.10673448	0.6652103	horse
0.8178797	0.46658874	ship
0.34015393	0.4286553	bird
0.6587702	0.416069	airplane
0.3327845	0.92985886	dog
0.3374834	0.7673021	dog
0.6171052	0.8795063	frog
0.6827847	0.1398557	automobile
0.6712651	0.17242284	automobile
0.53334534	0.6658933	cat
0.3666067	0.13447885	truck
0.37410793	0.16317554	truck
0.40406772	0.5414059	cat
0.68529016	0.76248246	frog
0.114082724	0.6330264	horse
0.85892636	0.42985687	automobile
0.9405719	0.5859013	ship
0.582615	0.6629869	cat
0.41149548	0.19278736	truck
0.8534393	0.43642735	ship
0.07288532	0.6287026	horse
0.9038782	0.5497799	ship
0.82466733	0.6147172	ship
0.6919564	0.38495854	airplane
0.48179364	0.6321418	cat
0.3835017	0.43887854	bird
0.18400773	0.455506	deer
0.86585075	0.44766903	ship
0.11079219	0.6405676	horse
0.38270685	0.56080854	dog
0.26128873	0.766695	horse
0.6792131	0.03453582	automobile
0.92162544	0.5543485	ship
0.11005655	0.6297037	horse
0.53524107	0.55293214	cat
0.33182576	0.8489641	dog
0.106389195	0.29705662	deer
0.08928424	0.478141	deer
0.39594042	0.65307087	cat
0.9646472	0.54152983	ship
0.65942293	0.85039216	frog
0.64335173	0.20092557	automobile
0.632618	0.084475465	automobile
0.7193816	0.8968665	frog
0.5855309	0.6276484	cat
0.39940774	0.53464836	bird
0.31903452	0.35101247	bird
0.76267916	0.56450945	ship
0.39550772	0.109488435	truck
0.96948475	0.5433522	ship
0.58547884	0.6254196	cat
0.36169696	0.63137543	cat
0.89705455	0.4925915	ship
0.7282777	0.07211071	automobile
0.75019515	0.012252376	automobile
0.59748465	0.43519178	airplane
0.38804105	0.84026736	dog
0.37238678	0.41824153	bird
0.66354483	0.36516437	airplane
0.38459706	0.8189439	dog
0.5395253	0.41840506	airplane
0.32816508	0.80859673	dog
0.59494346	0.44948447	ship
0.64134073	0.87105066	frog
0.4505389	0.6915056	cat
0.4410781	0.057111055	truck
0.66542673	0.87797475	frog
0.6371919	0.85494775	frog
0.28770572	0.6558119	cat
0.46408987	0.19525197	truck
0.14384817	0.35656416	deer
0.9231543	0.54458404	ship
0.4855409	0.6462006	cat
0.15625079	0.362116	deer
0.42944586	0.7150302	cat
0.6760516	0.1549529	automobile
0.607326	0.05932004	automobile
0.47402552	0.4306759	bird
0.37068656	0.061781693	truck
0.23476295	0.7110082	horse
0.9279128	0.59563357	ship
0.37664595	0.90430164	dog
0.3043736	0.79539484	dog
0.81268543	0.54433614	ship
0.6330448	0.924886	frog
0.37560946	0.16551997	truck
0.58864725	0.3136391	airplane
0.9204732	0.543544	ship
0.5437367	0.4546268	cat
0.382912	0.5600799	dog
0.72908247	0.08610155	automobile
0.40761825	0.5432471	cat
0.51043105	0.64841014	cat
0.39637217	0.81551033	dog
0.3503423	0.9720503	dog
0.52022374	0.62680703	cat
0.768701	0.5561073	ship
0.5728571	0.14337623	automobile
0.04899232	0.4017661	deer
0.7260706	0.8688296	frog
0.057246372	0.38540876	deer
0.38451892	0.29874313	bird
0.16360177	0.3144789	deer
0.4880671	0.65064675	cat
0.8964099	0.552899	ship
0.4896729	0.12385276	truck
0.6994196	0.78059775	frog
0.41124707	0.50927913	frog
0.70253336	0.8692882	frog
0.42527258	0.8124889	dog
0.4267139	0.78077877	dog
0.3176932	0.33914867	bird
0.071427606	0.7155185	horse
0.10840604	0.69864875	horse
0.07738308	0.29493207	deer
0.11102794	0.33844095	deer
0.47511938	0.2142407	truck
0.43543115	0.7719171	cat
0.80900526	0.5461308	ship
0.34350136	0.757772	cat
0.022143232	0.67690766	horse
0.04572792	0.64259243	horse
0.8767398	0.514005	ship
0.373114	0.9015769	dog
0.47488314	0.686376	cat
0.30748844	0.040518604	truck
0.5801449	0.22820687	automobile
0.64522326	0.8433596	frog
0.22078338	0.6271846	horse
0.59372425	0.60437965	cat
0.48937395	0.6208777	cat
0.6055394	0.6056826	cat
0.9124568	0.5743538	ship
0.38402638	0.8334564	dog
0.587727	0.88167924	frog
0.5960041	0.20209125	automobile
0.5074378	0.64509296	cat
0.050854236	0.7253775	horse
0.42451814	0.14755896	truck
0.626615	0.8769517	frog
0.7297358	0.0954558	automobile
0.5930243	0.806345	frog
0.0736657	0.38994247	deer
0.4153012	0.17244263	truck
0.5507861	0.4415581	airplane
0.34308222	0.89003617	dog
0.1414912	0.59112227	horse
0.46756816	0.69081527	deer
0.36819226	0.10625795	truck
0.7053456	0.18746218	automobile
0.7401246	0.520973	airplane
0.60269266	0.35319576	airplane
0.4501786	0.46752253	bird
0.1098793	0.66558874	horse
0.85000116	0.44984525	ship
0.28694764	0.6634497	cat
0.3269972	0.52313167	bird
0.19421108	0.5749807	horse
0.72961897	0.8780752	frog
0.59199	0.09636383	automobile
0.7514717	0.8962656	frog
0.7576133	0.87169003	frog
0.08332293	0.35565963	deer
0.16472961	0.31190178	deer
0.3996282	0.45917624	bird
0.63061893	0.07160476	automobile
0.90822625	0.603909	ship
0.16134639	0.32927376	deer
0.14868316	0.32958752	deer
0.19481066	0.6068998	horse
0.98144376	0.5666616	ship
0.4235756	0.76145864	dog
0.8928002	0.5737137	ship
0.4339763	0.09665193	truck
0.15730865	0.39320952	deer
0.4512978	0.58608323	cat
0.4066505	0.35099232	bird
0.35937235	0.50357324	bird
0.52906793	0.12670192	truck
0.58325386	0.6516869	cat
0.69876873	0.42655408	airplane
0.69351107	0.040069807	automobile
0.6229507	0.15460397	automobile
0.6454171	0.08621103	automobile
0.67612034	0.14308374	automobile
0.6422522	0.8301596	frog
0.874197	0.5442182	ship
0.22616409	0.722542	horse
0.7172689	0.12032471	automobile
0.41188896	0.6992073	cat
0.6358794	0.32341477	airplane
0.2030181	0.43495673	deer
0.2873373	0.8032984	dog
0.65868276	0.38817382	airplane
0.4637043	0.7158595	cat
0.67746556	0.37226287	airplane
0.66626245	0.891515	frog
0.32630455	0.42837834	bird
0.61090106	0.43451497	airplane
0.3970366	0.10691119	truck
0.89151055	0.5733131	ship
0.24882187	0.5959625	frog
0.79356813	0.51007664	ship
0.26784396	0.77274436	dog
0.9606452	0.5813738	ship
0.39061716	0.33134875	bird
0.52800864	0.1545408	truck
0.6868639	0.8983236	frog
0.62550896	0.415544	airplane
0.71140987	0.85085523	frog
0.5887784	0.16382188	automobile
0.9573356	0.56446147	ship
0.0	0.68257326	horse
0.5140467	0.7175052	cat
0.3378439	0.48574457	bird
0.36798048	0.33132744	bird
0.6950541	0.8935298	frog
0.39301428	0.9366172	dog
0.6513663	0.75100785	frog
0.34802037	0.12754075	truck
0.34643975	0.35854504	bird
0.4078601	0.7345496	dog
0.056242924	0.35321552	deer
0.34137914	0.16083361	truck
0.8820754	0.54585254	ship
0.3860877	0.73069674	dog
0.58804816	0.61306065	cat
0.42109868	0.050368473	truck
0.5032203	0.59396875	cat
0.3418798	0.8589129	dog
0.1368571	0.63835686	horse
0.67047447	0.08501747	automobile
0.9215517	0.6131837	ship
0.41978204	0.8622522	dog
0.898781	0.59899515	ship
0.6561892	0.80872583	frog
0.2260013	0.40298167	bird
0.29530713	0.9563186	dog
0.72257435	0.17112549	automobile
0.42407396	0.65423054	cat
0.47993186	0.21964453	airplane
0.17666796	0.40235683	deer
0.55062723	0.16296414	automobile
0.5800249	0.47019088	truck
0.28044337	0.66626495	dog
0.103716046	0.30156556	deer
0.4381064	0.08436829	truck
0.33405805	0.38184327	bird
0.6656467	0.16366664	automobile
0.22199017	0.3740494	deer
0.089913726	0.44037187	bird
0.34053543	0.8842097	dog
0.36101684	0.085750766	truck
0.8771506	0.52573663	ship
0.047503386	0.711102	horse
0.4245368	0.36962613	bird
0.59860736	0.12641285	automobile
0.7564958	0.836506	frog
0.55991006	0.12607862	truck
0.037947085	0.61664164	horse
0.5416753	0.5997594	cat
0.7099388	0.8900848	frog
0.4334781	0.71681947	dog
0.84045947	0.47193795	ship
0.588025	0.42201325	airplane
0.39018297	0.4289041	bird
0.44057116	0.3849251	bird
0.085676394	0.33750933	deer
0.34780768	0.1804958	truck
0.23234013	0.3259663	airplane
0.32811904	0.97290194	dog
0.40875664	0.92713803	dog
0.086288035	0.44051716	deer
0.6845398	0.71836305	bird
0.43373904	0.555532	cat
0.6953787	0.07244444	automobile
0.7214556	0.34848845	airplane
0.5138917	0.42354995	cat
0.70529765	0.34649107	airplane
0.060023475	0.34311458	deer
0.18869251	0.35869938	deer
0.5584639	0.111042276	truck
0.6122382	0.06771187	automobile
0.479146	0.5807714	cat
0.39899677	0.50570035	cat
0.67676073	0.49612823	airplane
0.41075578	0.33993044	bird
0.7198964	0.19106989	automobile
0.7467814	0.047153562	automobile
0.6540103	0.40132642	airplane
0.09786917	0.4755262	deer
0.6448712	0.12794362	automobile
0.30872798	0.073576644	truck
0.11590611	0.32766256	deer
0.8604571	0.6171135	ship
0.73380136	0.06168297	automobile
0.74744046	0.18974715	automobile
0.76082903	0.03396552	automobile
0.36955845	0.91909385	dog
0.33068052	0.123026654	truck
0.8178164	0.54052347	ship
0.64064455	0.09027533	automobile
0.7496767	0.8552764	frog
0.06598934	0.6340953	horse
0.44226593	0.431405	bird
0.48088896	0.12699665	truck
0.3627604	0.03138277	truck
0.2563469	0.6439242	horse
0.88817424	0.580929	ship
0.8532607	0.6302829	ship
0.74757755	0.12143557	automobile
0.40698823	0.15170273	truck
0.18281342	0.6820976	horse
0.8389043	0.5322616	ship
0.85013837	0.47914383	truck
0.67503667	0.13334176	automobile
0.7224184	0.79645467	frog
0.7245002	0.7753932	frog
0.44247037	0.5946929	cat
0.5078802	0.64779156	cat
0.7564387	0.10834627	automobile
0.57338524	0.6012094	cat
0.58791304	0.4466684	airplane
0.9156691	0.58321255	ship
0.8594295	0.47478333	ship
0.44723555	0.6597587	cat
0.6136158	0.79860425	frog
0.7089378	0.82709986	frog
0.21669158	0.71903294	horse
0.5857851	0.18570589	automobile
0.74706894	0.3531699	airplane
0.18627831	0.64040405	horse
0.64018023	0.80209255	frog
0.16821441	0.37209713	deer
0.8674048	0.44419223	ship
0.4003195	0.5418773	bird
0.72255987	0.38060495	airplane
0.7208176	0.7974893	frog
0.56562936	0.7951848	frog
0.7915236	0.5123133	ship
0.6314651	0.7172188	frog
0.64125377	0.7791377	cat
0.5998436	0.08211892	automobile
0.73251593	0.15187095	automobile
0.8533641	0.50094616	ship
0.60421336	0.83382237	frog
0.006564496	0.68397003	horse
0.64334786	0.46563768	airplane
0.34682682	0.89832675	dog
0.06621265	0.34652707	deer
0.5800355	0.63160825	cat
0.32934636	0.38332328	bird
0.6149305	0.1758185	automobile
0.18380916	0.66640496	horse
0.94053984	0.5503429	ship
0.4482495	0.47845316	bird
0.56958795	0.40307128	airplane
0.75732774	0.17244756	automobile
0.1575993	0.5862393	horse
0.21963832	0.40053114	deer
0.9899143	0.578915	ship
0.20348567	0.6462756	horse
0.6153592	0.7445018	frog
0.63462424	0.92338943	frog
0.13613218	0.6506537	horse
0.70174134	0.41340396	airplane
0.67579097	0.34206435	frog
0.07642995	0.43518373	deer
0.44294697	0.063264474	truck
0.6097174	0.47267833	bird
0.5864505	0.758654	cat
0.32658017	0.52366894	bird
0.72035813	0.026353404	automobile
0.29150254	0.820093	cat
0.8581781	0.61359745	ship
0.73908764	0.90368474	frog
0.87281364	0.5122867	ship
0.7130196	0.064258225	automobile
0.36623353	0.07664956	truck
0.6717843	0.7480288	frog
0.037574347	0.6160746	horse
0.7104321	0.8428535	frog
0.38068002	0.80514777	dog
0.57324034	0.33485737	airplane
0.6096597	0.7755628	frog
0.6572208	0.33348155	airplane
0.7051928	0.17572102	automobile
0.5323721	0.61644185	cat
0.670777	0.045961764	automobile
0.6654333	0.1924515	automobile
0.3887236	0.8002296	dog
0.37046394	0.32392186	cat
0.1972365	0.36200365	deer
0.46752545	0.6889506	cat
0.5213967	0.5808639	cat
0.8066213	0.55246025	ship
0.64496464	0.072448716	automobile
0.6902803	0.7633907	frog
0.7237969	0.9222626	frog
0.62688106	0.13024439	automobile
0.8853512	0.62220836	ship
0.7822148	0.5198118	ship
0.6316044	0.82535475	frog
0.33613294	0.3970252	bird
0.06457193	0.7167609	horse
0.09950013	0.31593448	deer
0.575027	0.76524353	frog
0.8900104	0.47966748	ship
0.42514986	0.050296657	truck
0.5144412	0.6962253	cat
0.36898643	0.67501986	cat
0.43783215	0.79889673	dog
0.27744058	0.81369954	dog
0.3537308	0.5528377	cat
0.74897003	0.12324311	automobile
0.18739931	0.38302693	deer
0.73727584	0.0556678	automobile
0.40302616	0.08141416	truck
0.3578428	0.8051621	dog
0.62891746	0.125284	automobile
0.14559726	0.66811526	horse
0.037470542	0.6750297	horse
0.10829717	0.58309716	horse
0.33946884	0.86697996	dog
0.33544967	0.384985	bird
0.421594	0.5462619	cat
0.41560975	0.51048404	cat
0.754524	0.8289821	frog
0.61090076	0.85173273	frog
0.65053064	0.8865798	frog
0.08721613	0.48067886	deer
0.67542815	0.45131618	airplane
0.06975426	0.6577169	horse
0.69065577	0.061350595	automobile
0.1617534	0.6824695	horse
0.42312366	0.6436216	cat
0.67521	0.40258163	airplane
0.82647336	0.4670934	ship
0.70414186	0.17947887	automobile
0.38413	0.32124677	bird
0.10857795	0.42006978	deer
0.6730472	0.14063469	automobile
0.31932056	0.37285152	bird
0.34944963	0.49806947	bird
0.20699373	0.387588	deer
0.38964483	0.07173938	truck
0.8655244	0.43766567	ship
0.43722457	0.39629152	bird
0.8705186	0.6215898	ship
0.18701124	0.7234968	horse
0.6397074	0.8115032	frog
0.6114637	0.6240813	cat
0.15173164	0.35505673	deer
0.17057781	0.7197968	horse
0.31666225	0.35079426	bird
0.5021105	0.5831483	cat
0.7182648	0.02707488	automobile
0.39514464	0.95358783	dog
0.5457827	0.60722953	cat
0.7524937	0.47888327	airplane
0.13966936	0.46768776	deer
0.51913285	0.60389787	cat
0.10009668	0.47523463	deer
0.34658504	0.15322429	truck
0.21486491	0.43483478	deer
0.09318052	0.58612186	horse
0.38368592	0.02778283	truck
0.57282895	0.17298186	automobile
0.16174255	0.68643963	horse
0.76359487	0.5062673	ship
0.47396094	0.66573256	cat
0.73234886	0.19911796	automobile
0.8671651	0.43876624	ship
0.55015045	0.58504593	cat
0.54971355	0.41628164	bird
0.33674407	0.82038337	dog
0.15705457	0.6589281	horse
0.49482533	0.42020515	bird
0.10046086	0.69093126	horse
0.42809042	0.0761424	truck
0.7096	0.89170045	frog
0.86352104	0.6273571	ship
0.6728387	0.82137626	frog
0.76039606	0.51415414	ship
0.5728554	0.7861349	frog
0.3144184	0.81531286	dog
0.35655856	0.104464576	truck
0.6988053	0.4249998	airplane
0.060336407	0.40965214	deer
0.9344296	0.60098344	ship
0.34394214	0.8682972	dog
0.67795753	0.74399203	frog
0.37469006	0.6628964	deer
0.5138476	0.6700554	cat
0.89321584	0.5760248	ship
0.7456571	0.48779717	airplane
0.21022345	0.39020032	deer
0.8746061	0.49148753	ship
0.7040286	0.89097106	frog
0.16947104	0.7115487	horse
0.33322814	0.37742907	bird
0.27482003	0.6277034	horse
0.6489723	0.16801116	automobile
0.07104368	0.6134714	horse
0.10691209	0.40517697	deer
0.7219797	0.063194014	automobile
0.31981823	0.37521657	bird
0.11289692	0.3952751	deer
0.33000624	0.48392126	bird
0.41562828	0.3475642	bird
0.94607514	0.53740823	ship
0.09529658	0.64207757	horse
0.3335189	0.3748877	bird
0.48975158	0.41542864	bird
0.58368695	0.8844855	frog
0.26857302	0.6529222	horse
0.21547051	0.69755894	dog
0.67192465	0.73819107	frog
0.9724402	0.53420544	ship
0.3148932	0.03257864	truck
0.46895838	0.20529665	truck
0.42036334	0.74577355	frog
0.35175	0.9402306	dog
0.35152742	0.36859253	bird
0.47484604	0.107727416	truck
0.938999	0.5984568	ship
0.17677751	0.70613205	horse
0.40344605	0.31495345	bird
0.28359038	0.6532457	cat
0.5602085	0.6359207	cat
0.17710964	0.664304	horse
0.07972775	0.4398665	deer
0.4925788	0.54447305	cat
0.373254	0.44786826	bird
0.6590564	0.013080319	automobile
0.44059077	0.2091571	truck
0.8561785	0.4254074	airplane
0.64829737	0.03826038	automobile
0.29159066	0.8447845	dog
0.5846218	0.6101799	cat
0.36698562	0.39186648	bird
0.75008494	0.8687504	frog
0.3938459	0.7724315	dog
0.3772656	0.12432856	truck
0.596159	0.13649306	automobile
0.36818337	0.97002286	dog
0.07854355	0.43995965	deer
0.52829695	0.60648876	cat
0.65728354	0.89349735	frog
0.42009744	0.4514738	bird
0.59010506	0.35446334	ship
0.4213042	0.13233845	truck
0.1820325	0.71338654	horse
0.8417394	0.5776176	ship
0.6993213	0.4272008	airplane
0.9806289	0.53882474	ship
0.47678977	0.11423966	truck
0.603827	0.1055261	automobile
0.37333414	0.3145381	bird
0.37153462	0.92239076	dog
0.09445747	0.6216169	horse
0.41408163	0.317688	bird
0.71229756	0.3637098	airplane
0.751782	0.86619955	frog
0.62059784	0.84017324	frog
0.7101422	0.042835668	automobile
0.64378524	0.7309127	frog
0.24787916	0.6447205	cat
0.66865903	0.20372032	automobile
0.36972302	0.74795455	dog
0.63032275	0.3588434	airplane
0.5760745	0.44761345	cat
0.3653923	0.6658507	horse
0.07917204	0.46923587	deer
0.5903489	0.8662644	frog
0.34450066	0.78276706	dog
0.5927022	0.8840559	frog
0.12065989	0.36929813	deer
0.8756539	0.5385384	ship
0.5098692	0.64449835	cat
0.036230683	0.38226616	deer
0.42480183	0.8459997	dog
0.3127852	0.9188612	dog
0.5814323	0.39262247	airplane
0.6705417	0.8047324	frog
0.6663552	0.7968356	frog
0.16886163	0.70421207	horse
0.38795102	0.93915516	dog
0.6099321	0.37720677	airplane
0.3745087	0.08386616	truck
0.43252584	0.06086755	truck
0.60344017	0.90064806	frog
0.69353324	0.025844509	automobile
0.5884524	0.37339857	airplane
0.09849881	0.4089442	deer
0.69108564	0.8728821	frog
0.36650908	0.7503908	cat
0.5989171	0.76356757	frog
0.44520685	0.07152552	truck
0.39922655	0.54984343	cat
0.70483804	0.8805277	frog
0.5931309	0.8013245	frog
0.46210045	0.44668934	ship
0.3660208	0.3703674	bird
0.6196022	0.1727541	automobile
0.6700109	0.33297074	airplane
0.6889729	0.18588477	automobile
0.3481522	0.077173166	truck
0.48598278	0.59807837	cat
0.10460478	0.58555704	horse
0.21682803	0.42988175	deer
0.50511384	0.661174	cat
0.6312738	0.38026577	airplane
0.46133474	0.39101112	bird
0.14628808	0.6803956	horse
0.70218825	0.8280659	frog
0.11585017	0.326324	deer
0.35997692	0.557075	cat
0.68797517	0.4479672	airplane
0.9114868	0.5767792	ship
0.4052208	0.648517	bird
0.62126106	0.45052987	airplane
0.65963036	0.39306915	airplane
0.36956272	0.14294116	truck
0.68221503	0.8532239	frog
0.5982613	0.86346424	frog
0.6232571	0.8862945	frog
0.97110885	0.5806588	ship
0.04898259	0.65433943	horse
0.16135488	0.37922093	deer
0.68253636	0.17051938	automobile
0.79172564	0.5217616	ship
0.75998855	0.092688076	automobile
0.32092786	0.472991	bird
0.387691	0.32429436	bird
0.20355612	0.43346244	deer
0.8491974	0.5268022	ship
0.39030007	0.94918984	dog
0.3626585	0.38957986	bird
0.6544803	0.81685644	frog
0.41559592	0.8415064	dog
0.49581382	0.661759	cat
0.30512393	0.04985656	truck
0.58941686	0.118015215	automobile
0.58352095	0.32271805	airplane
0.09528452	0.6345019	horse
0.36375573	0.3362598	bird
0.22760358	0.34557492	deer
0.17245449	0.39543387	deer
0.6386537	0.37733024	airplane
0.5527019	0.34840035	airplane
0.574647	0.7708288	frog
0.33156908	0.35723552	bird
0.37600905	0.3902978	bird
0.10444235	0.50546974	deer
0.73592514	0.36633515	airplane
0.42510802	0.7934247	dog
0.29372314	0.06616476	truck
0.09472701	0.50228167	horse
0.75547457	0.11068312	automobile
0.91940457	0.60737807	ship
0.13942952	0.48615828	deer
0.38407946	0.8145739	dog
0.4081721	0.85087734	dog
0.31385645	0.120475486	truck
0.77287143	0.48922956	ship
0.43527958	0.79749	dog
0.14425826	0.63607883	horse
0.8070938	0.572421	ship
0.5748028	0.32165113	airplane
0.6307098	0.033254705	truck
0.87541586	0.6368949	ship
0.3833668	0.063939884	truck
0.7358148	0.06753319	automobile
0.6434053	0.8158758	frog
0.33042762	0.5471938	cat
0.78517324	0.50058335	ship
0.6189522	0.41008127	airplane
0.54107153	0.6307993	cat
0.1256826	0.46756282	deer
0.11565745	0.43164164	deer
0.94033307	0.5730382	ship
0.13094556	0.4171391	deer
0.939554	0.52661294	ship
0.41540375	0.07711724	truck
0.8188835	0.5297401	ship
0.680584	0.8569735	frog
0.6946123	0.4584363	airplane
0.6424672	0.47401056	airplane
0.88054156	0.5752555	ship
0.38412464	0.3086986	bird
0.16433835	0.5734231	horse
0.09949431	0.30837113	deer
0.36338946	0.30895486	bird
0.2200367	0.72834814	dog
0.5980984	0.8342872	frog
0.72831976	0.3903062	airplane
0.31043166	0.94822526	dog
0.9706796	0.5912735	ship
0.36547884	0.6822812	deer
0.7487264	0.13826707	automobile
0.31381482	0.12032084	truck
0.7018917	0.42134708	airplane
0.69538015	0.022087913	automobile
0.18301253	0.37148714	deer
0.24412848	0.63933283	deer
0.93140817	0.5185192	ship
0.04723045	0.33114687	deer
0.37029618	0.099227004	truck
0.69702786	0.75206244	frog
0.65281314	0.3151697	airplane
0.14992028	0.583021	horse
0.09493687	0.5053375	horse
0.6135252	0.8136246	frog
0.77611625	0.5537905	ship
0.35581264	0.16029486	truck
0.74444276	0.8280784	frog
0.40470716	0.3436704	bird
0.64087343	0.35436407	airplane
0.085455894	0.31731823	deer
0.38838923	0.14701864	truck
0.073707044	0.390236	deer
0.34960252	0.09065355	truck
0.41313696	0.51253664	cat
0.333783	0.096522726	truck
0.63669753	0.71314514	frog
0.61684895	0.7822481	frog
0.22078915	0.71504515	horse
0.68380404	0.37629244	airplane
0.41085857	0.15722485	truck
0.0661105	0.6793816	horse
0.7509943	0.01443305	automobile
0.7867509	0.56164694	ship
0.707981	0.7668035	frog
0.5492419	0.34295294	airplane
0.609858	0.77726114	frog
0.23317617	0.7244419	horse
0.062420554	0.4387182	deer
0.67798686	0.16758421	automobile
0.369643	0.18037553	truck
0.20016755	0.36763275	deer
0.6139885	0.7707123	frog
0.14996016	0.7263208	horse
0.32564983	0.05379189	truck
0.92778516	0.54454416	ship
0.42009044	0.5853277	cat
0.457297	0.19826677	truck
0.3485718	0.43258223	bird
0.7599463	0.059465483	automobile
0.38243526	0.32606825	bird
0.05846276	0.5932279	horse
0.63537705	0.7926694	frog
0.76470923	0.14726678	automobile
0.6196782	0.32693923	airplane
0.7301002	0.3513662	airplane
0.34188655	0.82408196	dog
0.7326042	0.84972256	frog
0.63917977	0.46844956	airplane
0.062217295	0.3689793	deer
0.56247354	0.6541689	cat
0.38438636	0.29857755	bird
0.8550703	0.502171	ship
0.9676253	0.5699859	ship
0.6391734	0.33921373	airplane
0.6793229	0.8953189	frog
0.46240038	0.21316676	truck
0.29764244	0.90964717	dog
0.4093522	0.42486638	bird
0.9257386	0.57229984	ship
0.18711777	0.56853664	horse
0.56901795	0.47506315	airplane
0.73958254	0.88970745	frog
0.37590387	0.850707	dog
0.36381176	0.066445336	truck
0.21610644	0.6963421	horse
0.45893055	0.38137057	bird
0.37125096	0.66811347	cat
0.6122048	0.86861837	frog
0.46553785	0.18229404	truck
0.66704303	0.9053944	frog
0.41862136	0.37788907	bird
0.38967896	0.43233952	bird
0.11602622	0.3116142	deer
0.6690746	0.14832719	automobile
0.658685	0.32382792	airplane
0.36901486	0.8324464	dog
0.58521426	0.3144263	airplane
0.91963184	0.58610934	ship
0.31428865	0.019801728	truck
0.48080912	0.63387895	cat
0.36244413	0.9375638	dog
0.34139627	0.11144476	truck
0.543228	0.5845134	cat
0.91346896	0.55437225	ship
0.7376308	0.054457244	automobile
0.55905056	0.85949403	frog
0.5370654	0.6460593	cat
0.08959664	0.67359644	horse
0.43098816	0.79485947	dog
0.7022592	0.86175895	frog
0.3120329	0.38321394	bird
0.6421621	0.3145653	airplane
0.39712152	0.32585928	bird
0.81823915	0.5885262	ship
0.3408228	0.3551453	bird
0.84068674	0.5534487	ship
0.015220229	0.6535706	horse
0.21825236	0.68698204	horse
0.97463447	0.6003563	ship
0.7211911	0.1461281	automobile
0.73582304	0.35987058	airplane
0.8855194	0.5022509	ship
0.3442679	0.10412813	truck
0.04593739	0.6533863	horse
0.5653305	0.38377526	airplane
0.5716957	0.6510883	cat
0.848222	0.54345506	ship
0.7099959	0.34401444	airplane
0.3554566	0.8170653	dog
0.4563578	0.20027085	truck
0.39988613	0.7966242	dog
0.7804393	0.52531826	ship
0.1507027	0.42087165	deer
0.4088459	0.35391694	bird
0.7102043	0.46650177	airplane
0.40051657	0.04922063	truck
0.46518153	0.3949353	bird
0.35762802	0.457658	bird
0.11495621	0.49690115	deer
0.08813907	0.47784117	deer
0.38258702	0.10109069	truck
0.39024934	0.40578502	bird
0.35323194	0.5467414	bird
0.3302424	0.56350857	bird
0.37403092	0.7371553	dog
0.6615142	0.011828875	automobile
0.46197605	0.6666344	cat
0.4077434	0.4269848	bird
0.696257	0.35387272	airplane
0.67935693	0.36427155	airplane
0.055423964	0.39044392	deer
0.7511154	0.32394078	airplane
0.612302	0.8542705	frog
0.3699599	0.8007192	dog
0.9129937	0.57570386	ship
0.58779645	0.39934328	airplane
0.39768603	0.9252171	dog
0.9116164	0.5618001	ship
0.72271085	0.92443115	frog
0.12681566	0.40129238	deer
0.8322811	0.5958755	ship
0.4121673	0.8877534	dog
0.39813802	0.32205385	bird
0.40269578	0.041752096	truck
0.119665146	0.63250184	horse
0.33860862	0.025309714	truck
0.123362616	0.62072116	horse
0.6305934	0.12346627	automobile
0.57476467	0.44644824	airplane
0.73003656	0.054663535	automobile
0.37267384	0.035319258	truck
0.37241748	0.57573056	frog
0.412253	0.0975245	truck
0.32306626	0.33174846	bird
0.19011982	0.657922	horse
0.37281525	0.17403013	truck
0.12887062	0.45983845	deer
0.15685345	0.43937284	deer
0.6542217	0.42726114	airplane
0.72737086	0.89496857	frog
0.3826775	0.43050712	bird
0.14122573	0.43161976	deer
0.7292161	0.066701524	automobile
0.33864528	0.78157157	cat
0.03619636	0.6856615	horse
0.58820355	0.7521868	bird
0.7822787	0.5197966	ship
0.41726893	0.863447	dog
0.34056938	0.019954763	truck
0.65567195	0.40067655	airplane
0.5487569	0.61675704	cat
0.39120743	0.52232856	bird
0.55995303	0.6216362	cat
0.38310707	0.32712495	bird
0.13997382	0.69852453	horse
0.6156181	0.7938368	frog
0.4589384	0.7222984	cat
0.39206824	0.33782163	bird
0.40988153	0.92437834	dog
0.44627374	0.10687787	truck
0.6435011	0.31698883	airplane
0.3474051	0.9243372	dog
0.44785124	0.092247024	truck
0.41504171	0.12373797	truck
0.9111336	0.5934656	ship
0.08932113	0.48191935	horse
0.42753246	0.60802007	horse
0.106175594	0.3980148	deer
0.7125493	0.47875023	ship
0.6648077	0.78413683	frog
0.33810905	0.487944	dog
0.38862744	0.39507872	bird
0.5696322	0.65212804	cat
0.6441708	0.11337397	automobile
0.66714346	0.43053684	airplane
0.10805303	0.31815568	deer
0.6755901	0.08126729	automobile
0.9326695	0.60537857	ship
0.94091356	0.57228863	ship
0.13619207	0.38431096	deer
0.35470784	0.049937982	truck
0.08875724	0.2890482	deer
0.04730927	0.38414812	deer
0.46691662	0.69878703	cat
0.57561356	0.65665996	cat
0.46341124	0.09575787	truck
0.39948514	0.4581444	bird
0.64303964	0.36287877	airplane
0.7325879	0.07913037	automobile
0.6474742	0.042428207	automobile
0.8440614	0.48816806	ship
0.15854223	0.41334113	deer
0.06325272	0.30968642	deer
0.88763344	0.5520179	ship
0.5605554	0.6761776	cat
0.35254025	0.74315256	bird
0.41481954	0.061933067	truck
0.34670004	0.9310716	dog
0.16458926	0.7106771	horse
0.6964498	0.8806647	frog
0.44601235	0.4601265	bird
0.3246892	0.9280185	dog
0.16454232	0.36648935	deer
0.17596254	0.71699774	horse
0.5546925	0.6362977	cat
0.43646154	0.72955394	cat
0.443851	0.20498309	truck
0.66603255	0.4091486	airplane
0.51744485	0.12575898	automobile
0.33804616	0.90203005	dog
0.5415472	0.14903603	truck
0.35870615	0.788841	cat
0.16094413	0.5719223	horse
0.7459971	0.8579616	frog
0.5948625	0.4119769	airplane
0.11911399	0.3509665	deer
0.39930627	0.37382963	bird
0.36050975	0.38012293	bird
0.33235928	0.9370335	dog
0.6657526	0.81251085	frog
0.46396288	0.70445895	cat
0.8623288	0.5149971	ship
0.42404962	0.16360977	truck
0.38688275	0.92508787	dog
0.70623523	0.91323996	frog
0.6833787	0.16592674	automobile
0.08512492	0.3419524	deer
0.39708894	0.8547238	dog
0.054490883	0.35392797	deer
0.6754554	0.9166354	frog
0.07361815	0.5986662	horse
0.47237977	0.37611187	bird
0.6537482	0.018702112	automobile
0.5633487	0.31073624	airplane
0.41458663	0.41955915	bird
0.6505037	0.390845	airplane
0.05416719	0.3646186	deer
0.5477836	0.12344942	truck
0.9441209	0.5263475	ship
0.8010819	0.5831654	ship
0.35284394	0.12246686	truck
0.6451007	0.15860392	automobile
0.7088273	0.14355429	automobile
0.32345375	0.8951767	dog
0.6717498	0.37196806	airplane
0.67497665	0.39517707	airplane
0.9723373	0.5708055	ship
0.2076235	0.7008645	horse
0.6059708	0.15210626	automobile
0.045659073	0.7105779	horse
0.03865725	0.3589524	deer
0.29855618	0.95673174	dog
0.2185061	0.32273805	deer
0.4433859	0.8072588	cat
0.5128588	0.6801589	cat
0.33469585	0.33845216	bird
0.5715778	0.37739387	airplane
0.6809612	0.8430369	frog
0.7228847	0.892381	frog
0.6761788	0.43111032	airplane
0.67687154	0.14655168	automobile
0.59419847	0.6159752	cat
0.39899504	0.06913969	truck
0.9201441	0.5714581	ship
0.5327806	0.66691	cat
0.06526675	0.6633561	horse
0.9506053	0.59407276	ship
0.47032055	0.17200485	truck
0.07868166	0.43253255	deer
0.93872887	0.62987864	ship
0.48779225	0.11212082	truck
0.66034627	0.4539113	airplane
0.5397462	0.11761088	truck
0.026809972	0.66293085	horse
0.7017625	0.060212962	automobile
0.7151849	0.930126	frog
0.34468225	0.3492579	bird
0.36166915	0.16763707	truck
0.41260377	0.78447056	dog
0.46823955	0.5767362	frog
0.45854118	0.19973163	truck
0.33706677	0.7577047	cat
0.308765	0.13706197	truck
0.9082267	0.52240276	ship
0.16661452	0.62003404	horse
0.2063431	0.608399	horse
0.54167974	0.1336464	automobile
0.6861156	0.88635355	frog
0.493634	0.6356712	dog
0.36361125	0.6345148	cat
0.43370637	0.057989087	automobile
0.52898	0.70954293	cat
0.69086003	0.027082374	automobile
0.37730512	0.58271223	bird
0.26150233	0.5928592	horse
0.7281556	0.048390776	automobile
0.87022185	0.4688091	ship
0.6430395	0.7320096	bird
0.7293836	0.31420943	airplane
0.31078395	0.061833996	truck
0.3902835	0.826473	horse
0.47025567	0.11691409	truck
0.96884465	0.5760517	ship
0.9782216	0.5702425	ship
0.7531031	0.8750203	frog
0.16163594	0.64642525	horse
0.5398023	0.6090864	cat
0.12646371	0.64736444	horse
0.6387163	0.1345878	automobile
0.50624025	0.53099984	cat
0.30119896	0.04352194	truck
0.5832158	0.313605	airplane
0.34762117	0.077231705	truck
0.38874292	0.5548218	cat
0.62587446	0.83587056	frog
0.023286471	0.6412768	horse
0.363256	0.3091566	bird
0.39464748	0.71010417	horse
0.5983224	0.5999634	cat
0.67746794	0.40175992	airplane
0.34378704	0.97490776	dog
0.43965122	0.18933754	truck
0.10987216	0.6322852	horse
0.4582552	0.6868816	dog
0.33526975	0.9049153	dog
0.60595113	0.47377107	airplane
0.64051133	0.7633319	frog
0.39162728	0.81553656	dog
0.7101432	0.12502125	automobile
0.9348056	0.5115311	ship
0.33675689	0.38202238	bird
0.11301298	0.6466639	horse
0.40618935	0.7226928	dog
0.3689881	0.122831576	truck
0.7050881	0.3922662	airplane
0.6800393	0.37766147	airplane
0.5655506	0.40778214	airplane
0.8438176	0.47986045	ship
0.78796995	0.49589935	ship
0.21383049	0.7089763	horse
0.5944379	0.6351375	cat
0.115536354	0.5957898	horse
0.9178115	0.6140126	ship
0.3545921	0.13980438	truck
0.45724437	0.5765938	cat
0.015936116	0.66300476	horse
0.3512134	0.097002	truck
0.11287301	0.63714814	horse
0.8049642	0.5819063	ship
0.078802094	0.6628215	horse
0.44311473	0.08545986	truck
0.7907205	0.59678704	ship
0.32902342	0.7795533	dog
0.111711584	0.3234476	deer
0.8361189	0.4808845	ship
0.02910496	0.6094321	cat
0.16053782	0.67410284	horse
0.24945013	0.59642476	frog
0.56751525	0.6320863	cat
0.8763907	0.45345646	ship
0.37592605	0.44652912	bird
0.64358115	0.038056854	automobile
0.34264332	0.1256023	truck
0.42561534	0.7096543	dog
0.20040727	0.71594775	horse
0.48433143	0.58808094	cat
0.4517752	0.115601346	truck
0.35704896	0.78965956	dog
0.37096235	0.81813407	dog
0.94566345	0.633715	ship
0.08575475	0.7185999	horse
0.56021315	0.59772336	cat
0.3091232	0.9972353	dog
0.5324646	0.6282539	cat
0.36788794	0.8383979	dog
0.31857938	0.09738977	truck
0.18457162	0.6033198	horse
0.6472102	0.7534933	frog
0.18722114	0.7267309	horse
0.41669774	0.73492503	cat
0.4589108	0.78280175	frog
0.10882928	0.32627967	deer
0.4799615	0.6751571	cat
0.3514125	0.08446407	truck
0.1782151	0.35927147	deer
0.36071458	0.38238257	bird
0.72271925	0.10027168	automobile
0.39504167	0.14426203	truck
0.6709283	0.73883474	frog
0.682815	0.36208424	airplane
0.38001463	0.5087414	bird
0.6639904	0.84318054	frog
0.10447572	0.57943255	horse
0.16090606	0.37563816	deer
0.20360032	0.64582133	horse
0.40209055	0.112694666	truck
0.6317104	0.40468922	airplane
0.08819723	0.6922764	horse
0.10311193	0.45609927	deer
0.41895336	0.7427594	cat
0.3140798	0.9442902	dog
0.4890242	0.5832704	cat
0.7299321	0.120276384	automobile
0.7203903	0.114672616	automobile
0.41669974	0.38722804	bird
0.7239695	0.85916454	frog
0.8505688	0.45018473	ship
0.40641746	0.5351882	bird
0.72953695	0.16911615	automobile
0.36552602	0.8155362	horse
0.9284919	0.62016475	ship
0.28352067	0.96141523	dog
0.48005268	0.12280411	truck
0.63344485	0.8966071	frog
0.5720152	0.12792513	automobile
0.6291821	0.0801939	automobile
0.31777322	0.8396175	dog
0.59028846	0.3716881	airplane
0.7052552	0.7820317	frog
0.66824585	0.34848365	airplane
0.37574273	0.017284708	truck
0.42675608	0.4264336	bird
0.70929766	0.76619464	frog
0.42475742	0.7509605	dog
0.8667953	0.43607032	ship
0.36063543	0.17507774	truck
0.4352019	0.8348694	dog
0.41696754	0.8335738	dog
0.68976575	0.74627584	frog
0.4367372	0.4694469	bird
0.33717743	0.058068447	truck
0.5830273	0.16976398	automobile
0.32602024	0.82555723	dog
0.6271282	0.16014993	ship
0.8693355	0.5608238	ship
0.0870603	0.71246976	horse
0.71601087	0.044541392	automobile
0.1281524	0.59360176	horse
0.37290615	0.7842875	cat
0.2929331	0.8114427	dog
0.079486445	0.3369853	deer
0.3490329	0.042441737	truck
0.1287705	0.6423354	horse
0.3573406	0.7840622	dog
0.4284349	0.41879606	bird
0.30141443	0.04048969	truck
0.40897116	0.055416796	truck
0.062592424	0.35578898	deer
0.19345908	0.6090019	horse
0.40390226	0.35927793	deer
0.7488995	0.13143721	automobile
0.53331286	0.5990646	cat
0.77565515	0.5141847	ship
0.13076419	0.69025403	horse
0.3114266	0.09201297	truck
0.72689354	0.31755784	airplane
0.10836034	0.44183365	deer
0.33738592	0.89817226	dog
0.14283994	0.66066515	horse
0.3206971	0.91560245	dog
0.32136708	0.5122081	bird
0.8532891	0.59242064	ship
0.07608486	0.63562894	horse
0.7211104	0.89323765	frog
0.36555496	0.016112722	truck
0.6781908	0.7313262	frog
0.47704485	0.09654302	truck
0.3730022	0.57450867	cat
0.9022084	0.5421864	ship
0.3868523	0.8947243	dog
0.6740278	0.86562896	frog
0.73105067	0.80333006	frog
0.33147568	0.032422587	truck
0.3767159	0.8623632	dog
0.057529822	0.7020804	horse
0.90662724	0.54696256	ship
0.6085378	0.468355	airplane
0.48361555	0.7100484	dog
0.5678073	0.36972442	airplane
0.16055152	0.6516604	horse
0.061373103	0.38703844	deer
0.9647989	0.5258995	ship
0.33285928	0.5409172	bird
0.286252	0.91025853	dog
0.5972721	0.1247846	automobile
0.40729657	0.73244596	cat
0.42615628	0.43956348	bird
0.36478293	0.4087507	bird
0.6638324	0.8133135	frog
0.3617818	0.51618314	bird
0.7162393	0.07474443	automobile
0.1785411	0.578958	horse
0.34810403	0.4219504	deer
0.66673845	0.7888382	frog
0.38524494	0.7378568	cat
0.71938753	0.024717836	automobile
0.28951287	0.6578721	cat
0.27861193	0.66460615	horse
0.3147418	0.53933156	bird
0.6681542	0.20213097	automobile
0.42390013	0.601112	cat
0.18833365	0.5667679	horse
0.6358131	0.38131002	airplane
0.82396626	0.5006452	ship
0.20543262	0.38759598	deer
0.1978477	0.36375177	deer
0.32141435	0.86001396	dog
0.07427764	0.60009253	horse
0.43117043	0.21493946	truck
0.2926597	0.90940434	dog
0.07506797	0.3248955	deer
0.4630313	0.7125836	cat
0.5667013	0.17068781	truck
0.6457577	0.73268217	frog
0.9260689	0.5720977	ship
0.51060253	0.4054121	bird
0.40118548	0.55820364	cat
0.5505171	0.62711513	cat
0.61114794	0.060790353	automobile
0.6665949	0.8369622	frog
0.6667591	0.07160209	automobile
0.10893817	0.63990504	horse
0.6865235	0.44100007	airplane
0.5641225	0.5993927	cat
0.026982673	0.3468417	deer
0.44546735	0.36680245	bird
0.48301512	0.12098732	truck
0.080969386	0.36892408	deer
0.14036912	0.47878107	dog
0.92421556	0.51345325	ship
0.3114781	0.43654492	bird
0.26764962	0.773492	horse
0.6207405	0.34921739	airplane
0.344986	0.087642744	truck
0.57241476	0.8800346	frog
0.9608557	0.6228853	ship
0.64036125	0.4087694	airplane
0.87261915	0.46273223	ship
0.3813438	0.38352615	bird
0.94273955	0.57571137	ship
0.33826378	0.88749593	dog
0.09648441	0.6489639	horse
0.11456504	0.6668592	horse
0.3925321	0.40743583	bird
0.33261108	0.34036615	bird
0.72761047	0.3194749	airplane
0.5725461	0.31734446	airplane
0.6401884	0.43373138	airplane
0.11554494	0.5661871	horse
0.056165818	0.36564416	deer
0.71514827	0.1452161	automobile
0.6243117	0.8668651	frog
0.7321681	0.80898464	frog
0.8339195	0.4580653	ship
0.8673722	0.5776345	ship
0.5874618	0.11821208	truck
0.69450974	0.33921576	airplane
0.3146134	0.019409558	truck
0.5502204	0.44190812	airplane
0.7082264	0.18759371	automobile
0.42972848	0.56410825	cat
0.5644161	0.57783407	cat
0.69861996	0.3376879	airplane
0.34893093	0.15383421	truck
0.6821275	0.70234483	frog
0.69788873	0.818456	frog
0.43860793	0.4833017	bird
0.67448604	0.8010433	frog
0.5442865	0.63203424	cat
0.15821685	0.5686489	deer
0.7135014	0.46690392	airplane
0.83802307	0.61287594	ship
0.092231795	0.4577694	deer
0.66622335	0.054699898	automobile
0.14533931	0.37560862	deer
0.72057545	0.44902608	airplane
0.6320997	0.78014296	frog
0.3310893	0.7962214	dog
0.69336855	0.3241599	airplane
0.34356126	0.08657685	truck
0.3844281	0.14270839	truck
0.630179	0.13230519	truck
0.3554091	0.11086113	truck
0.76049316	0.11811203	automobile
0.32960066	0.3910836	bird
0.37413156	0.7343196	cat
0.39431596	0.92020327	dog
0.121487185	0.34341422	deer
0.35644743	0.3957942	bird
0.4153772	0.055788197	truck
0.63096786	0.7216453	frog
0.5231907	0.46848893	airplane
0.4315359	0.1490109	truck
0.71489537	0.87989455	frog
0.72530746	0.868153	frog
0.8604485	0.5173772	ship
0.612626	0.3668055	airplane
0.71241325	0.8430103	frog
0.5423854	0.119403	automobile
0.16352163	0.40697336	deer
0.71127534	0.82272744	frog
0.93294585	0.6120082	ship
0.6423134	0.32679197	airplane
0.33159932	0.93968856	dog
0.17328317	0.39368325	deer
0.5362873	0.13002722	automobile
0.37320617	0.37019488	bird
0.67290443	0.4178215	airplane
0.34966207	0.16004314	truck
0.69832134	0.9267566	frog
0.12609097	0.32973015	deer
0.42817432	0.56393546	bird
0.13229616	0.4057572	deer
0.6657746	0.8449996	frog
0.41785628	0.695108	dog
0.3078067	0.050619025	truck
0.22019094	0.70659655	horse
0.09745033	0.6594983	horse
0.17467703	0.3927506	deer
0.6984581	0.92584133	frog
0.30858228	0.83606654	dog
0.6153783	0.36654	airplane
0.58895624	0.18668629	automobile
0.42639124	0.16359295	truck
0.6534466	0.38850075	airplane
0.44457042	0.6732805	cat
0.61557364	0.17155279	automobile
0.41602716	0.107565954	truck
0.6969245	0.37295583	airplane
0.32881108	0.07649481	truck
0.016960636	0.6691336	horse
0.8796675	0.58184904	ship
0.20302711	0.6289243	frog
0.081311174	0.6748008	horse
0.74700826	0.8502067	frog
0.9044969	0.5424568	ship
0.33054698	0.52731365	bird
0.08200916	0.3331437	deer
0.3536495	0.9494568	dog
0.4860557	0.70261115	cat
0.5960721	0.39632332	airplane
0.501491	0.59109324	cat
0.4381536	0.4883301	bird
0.65706474	0.12070866	automobile
0.07305913	0.63547295	horse
0.40699187	0.8455449	dog
0.34326205	0.020333707	truck
0.5500648	0.64417356	cat
0.066522844	0.342255	deer
0.4161439	0.878117	dog
0.38408938	0.72502404	horse
0.6842134	0.04375559	automobile
0.2973828	0.94725364	dog
0.7162541	0.41682464	airplane
0.6793451	0.15151452	automobile
0.6858146	0.14935873	automobile
0.5678902	0.13417615	automobile
0.46206605	0.17011914	truck
0.21886906	0.71098524	horse
0.35854095	0.90042174	dog
0.114957355	0.3731837	deer
0.38222122	0.11967799	truck
0.18678804	0.68921226	horse
0.9644338	0.5637977	ship
0.63046116	0.13430509	automobile
0.6492187	0.31020978	airplane
0.31389752	0.43274924	bird
0.8581712	0.45924202	ship
0.38548148	0.9420825	dog
0.72403854	0.9311274	frog
0.14995986	0.6310473	horse
0.5831414	0.38099325	airplane
0.60069025	0.07644412	automobile
0.10822295	0.3903962	deer
0.9295814	0.52625006	ship
0.23257795	0.37776765	deer
0.111203894	0.3088403	deer
0.6762626	0.83686316	frog
0.72330874	0.88508046	frog
0.386518	0.7849718	dog
0.76447606	0.49482146	ship
0.68965584	0.14208947	automobile
0.9476321	0.51468796	ship
0.11457198	0.4652319	deer
0.66746676	0.83531696	frog
0.41708332	0.901295	dog
0.39043933	0.13405916	truck
0.4852697	0.40842745	bird
0.5229451	0.4166015	bird
0.7789227	0.08448504	automobile
0.07043473	0.42519808	deer
0.3423359	0.07038125	truck
0.73473066	0.18071206	automobile
0.63338226	0.8987508	frog
0.20258658	0.6113816	horse
0.3919337	0.41124567	bird
0.5472373	0.4523731	airplane
0.7013745	0.102094956	automobile
0.1348339	0.4968751	horse
0.7103591	0.8843586	frog
0.34916112	0.79883844	dog
0.42202672	0.41744888	bird
0.35800996	0.43246678	bird
0.3677772	0.9656182	dog
0.6273831	0.7156572	frog
0.60194147	0.4142586	airplane
0.46367303	0.21175073	truck
0.5945593	0.43422067	airplane
0.6886166	0.15046456	automobile
0.39428964	0.827824	dog
0.5547778	0.5856232	cat
0.5360178	0.58283687	cat
0.35903764	0.8486327	dog
0.99050856	0.5786599	ship
0.08214842	0.64970773	horse
0.39884728	0.790822	dog
0.64664173	0.8614511	frog
0.41682008	0.8187528	dog
0.92240834	0.57750005	ship
0.5822089	0.459914	airplane
0.42450458	0.8679486	dog
0.37078092	0.022160936	truck
0.15847084	0.3422228	deer
0.6383228	0.8808549	frog
0.29832542	0.9326304	dog
0.73693043	0.025533056	automobile
0.69395304	0.15018494	automobile
0.7238965	0.37246314	airplane
0.441	0.75159067	cat
0.55147254	0.6133847	cat
0.38840446	0.06559637	truck
0.13694255	0.41003737	deer
0.85895425	0.519031	ship
0.6686975	0.13010862	automobile
0.053196456	0.67014164	horse
0.125869	0.680064	horse
0.3558661	0.020056553	truck
0.31798488	0.0843183	truck
0.09117151	0.45838913	deer
0.5432174	0.57115054	cat
0.64926463	0.8697613	frog
0.520977	0.53888047	cat
0.3811982	0.41041094	bird
0.83302855	0.4989875	ship
0.41665313	0.38830188	bird
0.06463443	0.68915415	horse
0.6409196	0.7147293	frog
0.08042859	0.66445357	horse
0.757323	0.37116176	airplane
0.3928757	0.44771135	bird
0.6059477	0.08845251	automobile
0.42238894	0.3669584	bird
0.44652244	0.08587275	truck
0.10329938	0.39591166	deer
0.6862687	0.72455984	frog
0.5655555	0.31080106	truck
0.5866442	0.8050935	frog
0.6763604	0.07998497	automobile
0.71530336	0.37360457	airplane
0.68284965	0.14028478	automobile
0.80396587	0.51723635	ship
0.10096906	0.67863643	horse
0.6696997	0.31115577	airplane
0.7196503	0.3843374	airplane
0.102348864	0.3974898	deer
0.09523203	0.66379714	horse
0.092733495	0.35185084	deer
0.49738082	0.6972645	bird
0.7534937	0.89570326	frog
0.2883803	0.06599951	truck
0.42029527	0.8305404	dog
0.42212534	0.15933853	truck
0.17044635	0.5628893	airplane
0.18613638	0.6907222	horse
0.09490651	0.33138236	deer
0.370514	0.8723108	dog
0.9199918	0.5196362	ship
0.72858983	0.077420644	automobile
0.12835865	0.4096339	deer
0.1122192	0.5845927	horse
0.30175433	0.045697987	truck
0.44669157	0.1727277	truck
0.96226305	0.5636056	ship
0.79909486	0.59351456	ship
0.74746937	0.8791157	frog
0.58695054	0.6116463	cat
0.13987456	0.6694733	horse
0.6864084	0.3793039	airplane
0.767033	0.50485885	ship
0.43903664	0.09297836	truck
0.7139818	0.8030953	frog
0.4224987	0.36980727	bird
0.14904451	0.33566672	deer
0.60679793	0.80738074	frog
0.3934122	0.3618182	bird
0.52895784	0.12840879	truck
0.21276386	0.65569776	horse
0.08658307	0.47738975	deer
0.6761592	0.69774026	frog
0.8125486	0.5205347	ship
0.35803694	0.9696517	dog
0.69756824	0.8445245	frog
0.68017554	0.03369596	automobile
0.47430402	0.59826416	cat
0.3339231	0.97015584	dog
0.45946166	0.19284889	truck
0.4967336	0.11477305	truck
0.5935178	0.09749407	automobile
0.5358033	0.63875014	cat
0.53995997	0.4411682	bird
0.69790155	0.36689124	airplane
0.44286907	0.5851266	cat
0.7423737	0.39493406	airplane
0.36981186	0.54946375	bird
0.6825182	0.46429628	airplane
0.10937054	0.60350347	horse
0.41716513	0.64006835	cat
0.368253	0.11876996	truck
0.5148285	0.7162445	cat
0.27295196	0.7803908	dog
0.18599153	0.60290456	horse
0.67958206	0.7312322	frog
0.33475062	0.97895	dog
0.439427	0.14498687	truck
0.39226255	0.8730278	dog
0.68073475	0.90622306	frog
0.6717215	0.045170434	automobile
0.386489	0.49214795	bird
0.059278004	0.39728084	deer
0.67136997	0.38770476	airplane
0.35411248	0.33990604	bird
0.07968557	0.7163266	horse
0.8996701	0.52682906	ship
0.37201515	0.66445684	deer
0.09408889	0.31265068	deer
0.5602406	0.4145505	airplane
0.4688682	0.1075089	truck
0.35129893	0.9039482	dog
0.35476404	0.1646119	truck
0.43204474	0.564489	bird
0.30972764	0.10649968	truck
0.5158857	0.64605117	cat
0.3548823	0.54663837	bird
0.18186413	0.45550522	deer
0.49025705	0.61994874	cat
0.39347982	0.31526914	bird
0.36816287	0.33077937	bird
0.89933604	0.5403587	ship
0.86105746	0.6035683	ship
0.691054	0.764841	frog
0.7688095	0.5398792	ship
0.70610106	0.18703073	automobile
0.6587283	0.9245742	frog
0.97539747	0.52113175	ship
0.47261912	0.14796728	truck
0.94115627	0.5555876	ship
0.29624403	0.81280166	bird
0.6367561	0.4867857	automobile
0.19087148	0.33791238	deer
0.36497295	0.09863817	truck
0.6660884	0.13820821	automobile
0.3141371	0.9579208	dog
0.18316823	0.72057515	horse
0.66690695	0.17128149	automobile
0.58674693	0.7660228	frog
0.7376188	0.32546672	airplane
0.72783816	0.10611068	automobile
0.29526106	0.83662593	dog
0.49434033	0.4022572	bird
0.8811727	0.48426357	ship
0.6713651	0.1680647	automobile
0.63012594	0.033297956	automobile
0.51592577	0.70777535	cat
0.9955532	0.5892704	ship
0.635537	0.10728306	automobile
0.83092004	0.56897235	cat
0.6671665	0.12126838	automobile
0.95574534	0.538834	ship
0.294918	0.97257596	dog
0.7295527	0.16236837	automobile
0.4977051	0.114396445	truck
0.6659373	0.3829328	airplane
0.43409932	0.7604721	cat
0.67663145	0.49774686	airplane
0.028920133	0.35069013	deer
0.66108966	0.47070763	airplane
0.36245194	0.97419924	dog
0.59002984	0.16256475	automobile
0.33230668	0.35243025	bird
0.6209897	0.400209	airplane
0.19105831	0.33798727	deer
0.46014586	0.06580483	truck
0.34035912	0.77013594	dog
0.6912463	0.015871527	automobile
0.3848992	0.35983592	bird
0.2542195	0.59085244	bird
0.12972899	0.6539675	horse
0.93000966	0.52449495	ship
0.07193053	0.6065844	horse
0.34579444	0.38850832	bird
0.14615983	0.37576234	deer
0.29298985	0.9394177	dog
0.3987238	0.6525813	cat
0.20050518	0.60078615	deer
0.7291609	0.39327356	airplane
0.17150569	0.3148239	frog
0.7084294	0.1780042	automobile
0.3301117	0.8698993	dog
0.40296003	0.15335889	truck
0.9202415	0.56132317	ship
0.74009204	0.36848554	airplane
0.36546645	0.4045783	bird
0.6118514	0.36845824	airplane
0.13636017	0.6252164	horse
0.6944745	0.84041125	frog
0.7491219	0.32379127	airplane
0.42907944	0.6427137	dog
0.35208154	0.14538865	truck
0.034588363	0.60374486	horse
0.371799	0.84957904	dog
0.5833855	0.42948103	airplane
0.107544266	0.37240282	deer
0.6999312	0.92753494	frog
0.67937684	0.33125538	airplane
0.7053497	0.9000558	frog
0.40309414	0.7979184	cat
0.61493903	0.87859946	frog
0.79267544	0.5312495	ship
0.6889794	0.1121123	automobile
0.57422453	0.18021075	automobile
0.96891725	0.51057655	ship
0.41859367	0.10957619	truck
0.13644567	0.7197492	horse
0.3988788	0.39996967	bird
0.30548033	0.08116178	truck
0.6539288	0.48084936	airplane
0.3854173	0.30871364	bird
0.39216125	0.37617195	bird
0.31140542	0.07677433	truck
0.73667324	0.32425112	airplane
0.63791215	0.71195596	frog
0.28169802	0.9127958	dog
0.21380511	0.6627297	horse
0.15038489	0.57905996	horse
0.40825564	0.07183622	truck
0.67976815	0.13267599	automobile
0.04904024	0.6098637	horse
0.52370894	0.14224523	truck
0.7816141	0.5209622	ship
0.036482155	0.33078933	deer
0.28857175	0.96387696	dog
0.68857926	0.41066104	airplane
0.96893144	0.52684367	ship
0.6573812	0.40482217	airplane
0.47493595	0.41902974	bird
0.29524195	0.81376505	dog
0.39024192	0.45397896	bird
0.59295565	0.1968718	automobile
0.06999483	0.3361487	deer
0.06787316	0.33572724	deer
0.851754	0.5412536	ship
0.34131652	0.035319157	truck
0.060549743	0.64868873	horse
0.8170646	0.5444356	ship
0.4201272	0.648183	cat
0.7033912	0.79101807	frog
0.69924915	0.7960882	frog
0.6623528	0.38494706	airplane
0.63732976	0.13608289	automobile
0.7178295	0.13333216	automobile
0.7491554	0.057737883	automobile
0.80821073	0.5140904	ship
0.74364007	0.11561241	automobile
0.08441898	0.45342213	deer
0.19782422	0.38110548	deer
0.6572699	0.3815264	airplane
0.047106545	0.6767261	horse
0.86362153	0.51645863	ship
0.42508957	0.41026348	bird
0.5872216	0.18310964	automobile
0.33587533	0.3743867	bird
0.3985794	0.20296824	dog
0.2142011	0.37463686	deer
0.7113646	0.91757745	frog
0.68691206	0.30641115	airplane
0.33181432	0.98102313	dog
0.24254008	0.59347	horse
0.23082872	0.32467782	deer
0.18338165	0.37155542	deer
0.55031455	0.5629808	cat
0.36030486	0.12575102	truck
0.33315313	0.78766596	dog
0.93223405	0.5903301	ship
0.8358423	0.48089042	ship
0.7075337	0.32612827	airplane
0.9611495	0.5422541	ship
0.09093544	0.5929436	horse
0.15113112	0.37582788	deer
0.7101393	0.072797485	automobile
0.8828387	0.47736692	ship
0.061432365	0.33896375	deer
0.30595198	0.04910742	truck
0.337796	0.8866866	dog
0.1725856	0.42059088	deer
0.6931171	0.0281232	automobile
0.106231965	0.6905899	horse
0.15069008	0.60587555	horse
0.18783502	0.6626584	horse
0.041424572	0.66091543	horse
0.60506195	0.38133994	airplane
0.5164717	0.5978913	cat
0.82701355	0.5213098	ship
0.34213313	0.5397742	cat
0.4913735	0.67251325	cat
0.7298621	0.3107901	airplane
0.3241529	0.902508	dog
0.09531342	0.48916894	horse
0.6402797	0.39875686	airplane
0.91281945	0.6144661	ship
0.6937288	0.3306666	airplane
0.5702862	0.46119818	airplane
0.41224363	0.097575694	truck
0.38942736	0.5087486	bird
0.5368786	0.44415632	bird
0.5817846	0.6010959	cat
0.10242418	0.39738578	deer
0.9709408	0.53728396	ship
0.31895965	0.48960844	bird
0.34066564	0.344108	bird
0.6292567	0.8775605	frog
0.47716895	0.6730929	cat
0.35893637	0.7692291	cat
0.6864945	0.7619417	frog
0.39538032	0.38034198	bird
0.3602404	0.15705328	truck
0.20137908	0.39333153	deer
0.6740168	0.3917184	airplane
0.66297644	0.05550385	automobile
0.03731657	0.61700505	horse
0.36016202	0.9252159	dog
0.36437938	0.8237276	dog
0.18701838	0.639858	horse
0.55255884	0.59264684	cat
0.6175186	0.33208522	airplane
0.09714998	0.49702865	deer
0.657695	0.7487732	bird
0.5715303	0.40801916	airplane
0.13313487	0.7218227	horse
0.43409008	0.9046464	dog
0.7873893	0.525273	ship
0.71173465	0.35877636	airplane
0.93959916	0.55271786	ship
0.21900995	0.38313785	bird
0.16694662	0.5871154	horse
0.62657964	0.38776216	airplane
0.5654268	0.61415815	cat
0.41460744	0.81797534	dog
0.5852927	0.63296974	cat
0.7924429	0.520168	ship
0.54975575	0.5580972	cat
0.3231247	0.9304697	dog
0.7781057	0.09638473	automobile
0.076972574	0.6695816	horse


==> cifar10hardness.dat <==
x	y	label
0.52040863	0.5853568	6
0.86362153	0.44326335	8
0.86345726	0.44508648	31
0.6598302	0.46678984	50
0.70281804	0.829593	0
0.59611815	0.8045848	20
0.60487694	0.14983897	0
0.73947954	0.8487277	37
0.5952836	0.6038166	27
0.6416652	0.11630306	27
0.69243056	0.33222362	20
0.37097514	0.09591853	1
0.42607683	0.834041	54
0.09792078	0.7081142	4
0.36943635	0.05065815	1
0.7750864	0.5001583	69
0.29025987	0.94194895	32
0.06700847	0.6007016	18
0.8869209	0.61397016	1
0.6951872	0.8329412	1
0.2092821	0.6710523	42
0.5800665	0.37113094	15
0.22322027	0.33522505	57
0.36631134	0.091526024	3
0.44435367	0.811495	50
0.36682585	0.3130416	16
0.19730431	0.42202297	36
0.60137784	0.3545775	5
0.47638357	0.10326692	13
0.6709921	0.87897635	0
0.6029457	0.7850151	54
0.3728902	0.9237311	3
0.22951072	0.35596105	37
0.30441046	0.95668685	18
0.3433862	0.09492945	0
0.39903685	0.3875644	46
0.09462888	0.44273114	31
0.61825234	0.11948852	53
0.3928466	0.17184544	3
0.32871082	0.9168895	3
0.053681407	0.37546754	21
0.7148938	0.92145693	0
0.34804755	0.8655365	19
0.7116522	0.83146346	0
0.60302734	0.34418035	1
0.37993765	0.10483266	1
0.57195175	0.63654643	23
0.54418766	0.15185493	98
0.07516202	0.6751523	8
0.65553194	0.8448239	5
0.3397132	0.0108696725	0
0.9354599	0.6387651	1
0.42497414	0.7241019	84
0.44618842	0.72777766	91
0.86326015	0.5546224	6
0.99174124	0.60061055	6
0.041054726	0.6495437	15
0.23251894	0.70649785	72
0.0913979	0.48906842	89
0.42893422	0.6320154	41
0.08491916	0.71401733	0
0.42069542	0.78481275	50
0.7651172	0.8649615	20
0.45072994	0.7046965	51
0.7325207	0.80399203	14
0.35493702	0.33540058	12
0.7519305	0.1005436	17
0.39945304	0.37064168	6
0.38785943	0.6141547	43
0.103890456	0.6066203	32
0.38492057	0.37451762	47
0.6085497	0.8210542	20
0.8274419	0.5728385	5
0.92700285	0.5279959	5
0.57384837	0.32805523	47
0.37142876	0.44736904	1
0.42817736	0.05042505	6
0.56134063	0.5966039	5
0.44113252	0.751134	51
0.79082054	0.5291091	6
0.90787625	0.58533967	6
0.74694735	0.18913746	50
0.6500656	0.14827763	0
0.15617305	0.61479753	15
0.4164972	0.44655976	26
0.28352097	0.7640468	53
0.4183916	0.46091005	47
0.2524383	0.63836604	45
0.8267406	0.5909245	14
0.38727877	0.09904301	41
0.6720873	0.4437909	3
0.519334	0.67138207	58
0.8613719	0.5548471	6
0.74146026	0.88056916	5
0.10268693	0.4566036	55
0.42771676	0.635755	97
0.69355613	0.81252503	24
0.744622	0.31910837	28
0.59588164	0.39657167	2
0.043810066	0.70815706	4
0.091703616	0.47878128	58
0.36671698	0.8912609	42
0.7608343	0.88856703	4
0.5582886	0.6300468	41
0.73621494	0.040218465	0
0.6538987	0.11028406	2
0.46353886	0.66570437	31
0.68787825	0.8581242	0
0.816704	0.58284706	6
0.1510789	0.71187013	4
0.14050806	0.37470192	20
0.6315919	0.3121599	20
0.715299	0.81218296	23
0.4016059	0.42779687	3
0.7501764	0.021172313	24
0.500885	0.62275493	4
0.7310116	0.32848266	4
0.09153287	0.46869168	41
0.4166183	0.48621786	59
0.09013965	0.7266121	20
0.79579043	0.5175482	14
0.607461	0.6102428	9
0.64540285	0.10384489	0
0.4126872	0.3800176	1
0.86228377	0.51457804	3
0.4773281	0.21605541	73
0.94264156	0.60101473	6
0.58826447	0.6260048	12
0.4232715	0.8024425	61
0.50278854	0.41671434	52
0.10186567	0.3025757	28
0.66867167	0.16929783	2
0.8696609	0.52431434	0
0.4648326	0.07962986	1
0.76266414	0.084802456	65
0.42029175	0.36824238	6
0.401029	0.12816902	1
0.19742206	0.5759313	37
0.37568593	0.38024065	34
0.4409253	0.08912322	46
0.6140416	0.79355854	20
0.32711175	0.9454456	1
0.63924265	0.8193164	1
0.5345366	0.6487243	44
0.85056376	0.5264963	14
0.22116947	0.727107	38
0.62584615	0.8816849	20
0.31165692	0.81890607	48
0.29996857	0.8622249	60
0.47661594	0.4155911	20
0.7722742	0.5065273	61
0.46968168	0.10039944	33
0.6097797	0.7779662	54
0.62540495	0.45531064	15
0.59702647	0.36503613	32
0.34099352	0.8754594	39
0.40461752	0.39565682	24
0.37289196	0.14633632	1
0.41483727	0.6409809	45
0.07856981	0.33686814	3
0.34401742	0.36636996	42
0.6652648	0.04931744	0
0.5668961	0.8762048	55
0.7433971	0.8973802	0
0.6206844	0.36293274	40
0.23380733	0.3894833	64
0.8435154	0.48887575	6
0.16026528	0.33965302	20
0.32720008	0.9176624	10
0.5774702	0.47036746	97
0.41977167	0.08896533	3
0.46281037	0.20796026	73
0.3406577	0.09661056	6
0.32878387	0.5576524	78
0.38916963	0.096382335	13
0.359934	0.048525453	1
0.48500353	0.6427544	59
0.064623326	0.6493616	2
0.3335739	0.5395467	87
0.7387069	0.36841932	19
0.59648395	0.42552856	20
0.34183404	0.88061893	1
0.32270858	0.42152599	3
0.4299606	0.45358324	29
0.4419132	0.70251614	44
0.94668573	0.6228905	0
0.73058635	0.9048453	15
0.46388242	0.5926279	5
0.3621803	0.6136488	66
0.5690665	0.21964052	46
0.31158096	0.9966009	17
0.84227353	0.5832745	16
0.40824926	0.69341004	52
0.6664413	0.102222115	40
0.023696415	0.65314734	8
0.26006988	0.57948726	12
0.9476878	0.5468546	4
0.32017002	0.80211556	19
0.0614043	0.6095911	10
0.9438471	0.5632581	14
0.3877676	0.8509916	56
0.607015	0.19405803	41
0.8348917	0.5421613	0
0.19778807	0.7173723	61
0.7666662	0.109720424	0
0.5381544	0.63003516	6
0.6179898	0.33055764	1
0.36715278	0.92657477	4
0.10285173	0.6593342	0
0.35408002	0.10861025	1
0.047410924	0.6915472	22
0.7550065	0.5211901	80
0.3643308	0.880453	3
0.41056415	0.036864653	86
0.7694874	0.5549382	48
0.5419121	0.42246246	31
0.14633578	0.6368882	4
0.44709957	0.088175304	3
0.80474555	0.57741064	30
0.32779208	0.43852112	11
0.20075318	0.70220596	14
0.39401004	0.76681644	50
0.34812835	0.041024383	1
0.358045	0.65977234	61
0.36029333	0.64446896	63
0.47233927	0.09583402	32
0.33883524	0.70899403	99
0.045827176	0.30903855	4
0.22229937	0.7052288	86
0.67507684	0.7200652	47
0.347606	0.9473977	1
0.66031706	0.17584671	0
0.33905438	0.75919455	69
0.87618005	0.4651327	10
0.93012184	0.58269686	0
0.66717505	0.39148417	0
0.11616995	0.33161044	2
0.18157342	0.5691627	75
0.41822717	0.86327535	30
0.31800961	0.9820041	8
0.6799809	0.12152858	0
0.67664325	0.09067613	15
0.85949063	0.4370578	54
0.30800155	0.13705136	0
0.6355507	0.38369313	1
0.5499817	0.55855584	48
0.73149127	0.045956984	4
0.36201826	0.03903401	25
0.443343	0.42273408	18
0.32211402	0.33124888	34
0.3789926	0.8804842	3
0.48738432	0.6128486	17
0.429159	0.10955806	1
0.49671957	0.12528792	5
0.22371848	0.3801534	40
0.59263813	0.47501028	54
0.576614	0.63259315	12
0.674155	0.35579237	12
0.6908081	0.46165982	47
0.50876397	0.13992526	55
0.8754684	0.6382093	14
0.7138671	0.054920726	2
0.33010563	0.8234364	29
0.021883104	0.6737867	18
0.7336895	0.47551793	99
0.88986653	0.6266777	23
0.37895986	0.58203214	97
0.08893419	0.3076969	1
0.14833766	0.690194	6
0.6502078	0.33399338	59
0.39015555	0.34571224	8
0.4238493	0.7443806	98
0.71927005	0.92233884	20
0.5576147	0.6015665	57
0.92072034	0.59689295	0
0.4012064	0.75523376	95
0.5643318	0.31369904	21
0.35191768	0.5566164	62
0.13034713	0.37621784	20
0.55915505	0.5731503	46
0.423118	0.115993686	2
0.6728396	0.49268118	64
0.6507865	0.8208954	17
0.66644573	0.07131523	0
0.5711405	0.31076849	99
0.34351677	0.09841654	3
0.74138105	0.019582862	3
0.7312489	0.5094674	69
0.1066367	0.6330489	2
0.45007244	0.10529918	3
0.7585428	0.0748428	0
0.4105227	0.37655756	1
0.661676	0.8326729	15
0.55952466	0.13441062	79
0.5972112	0.5930157	23
0.18622646	0.37390924	62
0.6618137	0.86945915	0
0.743054	0.3955078	0
0.69338197	0.40847826	38
0.6167447	0.81032443	0
0.64452106	0.8953195	0
0.68541634	0.8899948	1
0.35592198	0.8061625	70
0.45730937	0.41166726	42
0.6231762	0.86768997	21
0.6048668	0.19497243	15
0.74213606	0.53633934	46
0.36257583	0.4600998	63
0.60078615	0.10368838	49
0.4381663	0.48268536	70
0.86634743	0.53906155	31
0.7487503	0.84972006	0
0.7268554	0.47191674	41
0.54468757	0.4555336	77
0.09705393	0.48829025	28
0.65012014	0.36839002	22
0.107429825	0.59102374	50
0.05936098	0.7024069	38
0.36100957	0.9324386	23
0.3420283	0.96920353	3
0.48983774	0.6182166	4
0.39465183	0.90084904	22
0.3595141	0.3674165	6
0.5117963	0.71812016	46
0.32505143	0.7469818	58
0.622821	0.14405468	4
0.069634885	0.67977893	15
0.39590463	0.93758106	18
0.0532366	0.36426038	5
0.6263657	0.8979065	1
0.6762975	0.0847625	2
0.43646324	0.09269175	12
0.4280277	0.5702295	49
0.6638143	0.8889405	0
0.70264715	0.86317855	1
0.4655567	0.094863296	8
0.53207225	0.6133319	3
0.86514074	0.615452	0
0.6360456	0.42235562	38
0.17430095	0.6206947	8
0.4061943	0.53428775	35
0.6044527	0.8778905	28
0.46551687	0.3729787	52
0.41339007	0.90289366	50
0.96195227	0.53780437	11
0.41669735	0.75884145	42
0.09871622	0.38604695	50
0.6023544	0.90069366	1
0.9433885	0.52819467	6
0.36602885	0.13308933	3
0.402076	0.12345388	2
0.7038745	0.02449399	4
0.64197373	0.48210904	54
0.36784646	0.409745	6
0.3262267	0.34891757	22
0.26183602	0.6376391	63
0.47183698	0.7019971	58
0.33765143	0.47442454	44
0.84132797	0.46397913	39
0.65929604	0.4410766	2
0.3543364	0.13972099	3
0.37533537	0.91380584	20
0.85571915	0.56031644	0
0.59018856	0.17398517	9
0.4184954	0.191284	1
0.1038398	0.43687055	52
0.6592557	0.040648304	0
0.4947384	0.56791276	44
0.22630794	0.34090215	84
0.73261756	0.048064236	2
0.4776925	0.44148204	97
0.13780697	0.67241895	4
0.43248695	0.12684764	1
0.19956727	0.378272	55
0.40445358	0.31008685	0
0.037521493	0.6214311	4
0.6241804	0.31234345	22
0.10776046	0.6984914	4
0.95296127	0.57934797	44
0.7235331	0.86142683	0
0.64161366	0.7614361	0
0.4800083	0.10900066	13
0.6233714	0.39854002	15
0.55925626	0.1712186	58
0.40434012	0.9347874	13
0.8099871	0.52799016	49
0.015925115	0.65407264	0
0.34411716	0.47905642	20
0.3280274	0.46462467	28
0.3564919	0.9203316	18
0.6429683	0.12636988	0
0.45173803	0.38447428	6
0.75992775	0.8691499	0
0.34044454	0.51287425	27
0.5063665	0.13785379	14
0.71011823	0.86228126	0
0.3473315	0.50463617	22
0.46891102	0.64358425	41
0.58226496	0.38773435	19
0.49692547	0.57441205	27
0.29299486	0.042646773	0
0.87186307	0.46228117	45
0.14712538	0.5833445	14
0.9754079	0.5305204	6
0.883179	0.5923848	2
0.21282548	0.3829516	84
0.7047958	0.4219238	0
0.71240306	0.063117474	24
0.9620089	0.5311445	6
0.33479238	0.37519285	20
0.14270899	0.63522434	2
0.45358303	0.207831	67
0.37013274	0.94483125	50
0.67038757	0.8568088	0
0.6387522	0.12534484	0
0.3781894	0.10663318	2
0.56254685	0.38879615	22
0.3357245	0.74555725	89
0.3968083	0.60683084	44
0.08811521	0.67740595	9
0.123259276	0.3551447	6
0.35391328	0.8867483	16
0.7412721	0.4981508	63
0.7359633	0.4218122	20
0.39094374	0.3774209	4
0.31450114	0.0686677	6
0.5287317	0.71032774	54
0.14404735	0.39369804	23
0.5572496	0.39371866	47
0.64330435	0.81387246	5
0.3132947	0.3658702	45
0.4015214	0.88758224	19
0.45865604	0.67724395	89
0.26001757	0.6371313	36
0.584468	0.61238307	25
0.11285925	0.67877185	15
0.3278704	0.3902369	31
0.35085797	0.9155252	23
0.5159762	0.6436026	7
0.5491167	0.15642793	24
0.7268873	0.09702773	0
0.19547409	0.36381376	20
0.34837943	0.1060549	1
0.40162024	0.08223452	22
0.30159795	0.95127183	18
0.02292948	0.67175835	17
0.3098135	0.8332825	29
0.6122213	0.37749687	0
0.36486757	0.38902876	14
0.5404572	0.4126511	58
0.36783302	0.3507992	10
0.32597607	0.026960116	6
0.20520893	0.7135404	55
0.59280896	0.6202805	27
0.32640895	0.058607217	1
0.14276072	0.4514199	10
0.45929015	0.5664342	61
0.2744367	0.7775315	22
0.13881496	0.4327594	54
0.65763724	0.7357373	49
0.31392866	0.9226762	2
0.6070966	0.8784894	14
0.7314669	0.034978032	2
0.11168909	0.48913154	34
0.41518098	0.5454344	32
0.050740015	0.3009348	2
0.07405893	0.3363579	5
0.568583	0.584549	3
0.24416636	0.6006992	42
0.88088316	0.46734804	4
0.36897275	0.67547524	68
0.1894668	0.64214426	14
0.89908785	0.5366637	6
0.67484665	0.4166984	20
0.33676237	0.75878936	76
0.08498914	0.66513276	0
0.6258464	0.90661865	22
0.5786106	0.33493307	19
0.42152998	0.8709586	98
0.10866963	0.38556057	3
0.5442533	0.15185602	63
0.68494165	0.8108955	0
0.92921627	0.6201972	2
0.43278307	0.6716059	84
0.365393	0.9657366	23
0.48325136	0.15404864	55
0.37008464	0.1466725	0
0.4063844	0.072695896	1
0.3882887	0.88958806	57
0.74795383	0.32418188	0
0.69718105	0.13622603	0
0.5812664	0.38602555	49
0.9583297	0.5842859	6
0.70054543	0.063217804	0
0.7043666	0.17368017	2
0.8772951	0.5505308	6
0.6591173	0.44107142	31
0.33602837	0.46122292	46
0.42591366	0.39991575	6
0.7398788	0.32125723	15
0.1282976	0.28903073	20
0.6546822	0.8458129	21
0.34484968	0.8565416	15
0.13439746	0.41946438	48
0.44816926	0.12470597	1
0.14874025	0.35982946	4
0.0604787	0.60907394	9
0.34052697	0.03719959	3
0.49025384	0.12709236	32
0.036695197	0.3441323	2
0.33659288	0.9294681	1
0.7078829	0.8364808	0
0.66212016	0.8689271	0
0.7289936	0.09353418	4
0.39008114	0.9182375	1
0.5715053	0.58814543	12
0.94188994	0.5371977	7
0.43382433	0.1874097	5
0.2978099	0.9055942	62
0.78151846	0.5048997	25
0.4133439	0.90897757	26
0.07438267	0.636449	3
0.68548167	0.40837502	15
0.11241601	0.6684714	2
0.6918757	0.43828666	21
0.31540737	0.88112736	19
0.71887827	0.44840962	32
0.713425	0.47692448	22
0.21743378	0.3216821	5
0.6793704	0.8910277	0
0.36424106	0.0879062	2
0.61633074	0.4337555	65
0.44624448	0.12224792	20
0.33586746	0.9217588	3
0.6918526	0.8680749	0
0.6961801	0.88273716	1
0.68492705	0.8421818	1
0.41161287	0.40167442	41
0.8165513	0.4662344	31
0.64995265	0.42973727	19
0.6856614	0.06637443	15
0.19155516	0.5993924	38
0.7140909	0.77215403	11
0.11270701	0.648584	0
0.3261626	0.89459383	0
0.37823516	0.14562987	1
0.6826241	0.15053208	0
0.6037039	0.8687925	15
0.3819721	0.4158778	7
0.40341398	0.8916435	50
0.27455577	0.78471786	57
0.2638036	0.76819223	64
0.9217086	0.59313816	19
0.30996606	0.87359023	19
0.29983702	0.07214151	1
0.06649614	0.38502356	3
0.74926955	0.83550084	15
0.09729484	0.35824034	4
0.4815956	0.6817086	23
0.4046699	0.42195708	1
0.69318205	0.42202008	2
0.085962415	0.72043765	4
0.5801157	0.7572179	97
0.35085455	0.49595135	27
0.35716277	0.33746156	3
0.59721047	0.59430116	11
0.36169556	0.0628543	0
0.26271188	0.65026134	56
0.41988286	0.05378455	9
0.4308563	0.36963817	12
0.6833549	0.73304987	22
0.041323505	0.6752189	14
0.50382584	0.1139355	79
0.54977775	0.6205221	17
0.6272979	0.7552631	40
0.6591478	0.7510633	0
0.91856766	0.53930396	5
0.81755465	0.46473083	78
0.14278889	0.59241885	36
0.404295	0.8716902	32
0.13023369	0.33357283	32
0.65072685	0.37318337	15
0.79502726	0.5572956	5
0.08939878	0.2865172	9
0.64633346	0.4186787	3
0.3818953	0.018812401	6
0.55614406	0.56502813	36
0.062306724	0.3215848	20
0.910456	0.53832054	0
0.40951404	0.036970366	16
0.680521	0.87478334	1
0.3816164	0.035804566	3
0.3892305	0.38654733	0
0.66722864	0.87709993	0
0.70859116	0.088988006	0
0.08784051	0.42756593	13
0.13864458	0.61277956	2
0.5119678	0.65786564	54
0.37815386	0.6642838	98
0.47901565	0.6804807	39
0.8293906	0.51026493	14
0.4073091	0.8363586	68
0.6585216	0.34455627	2
0.38194814	0.35588282	6
0.6981077	0.0826895	0
0.7014479	0.8270521	0
0.21332763	0.41316047	43
0.39723113	0.779235	89
0.52677345	0.62817746	3
0.3689988	0.14331684	2
0.61833483	0.89596087	0
0.4429317	0.18716589	37
0.32967564	0.6881721	37
0.9033657	0.5628912	6
0.37542436	0.8815696	3
0.8391782	0.47537112	66
0.6239437	0.75108916	1
0.5682113	0.7917286	56
0.35533547	0.4383985	69
0.6796801	0.1722597	0
0.027795961	0.6659723	4
0.028282283	0.60969186	39
0.7066531	0.10280816	0
0.3338925	0.40882233	6
0.17078581	0.7098411	0
0.37322065	0.15694143	8
0.3529785	0.030689003	35
0.07544484	0.42322305	2
0.045955334	0.3236869	7
0.68560934	0.016320929	15
0.36265787	0.30825588	18
0.33197498	0.51249874	50
0.6011014	0.83219594	1
0.8910514	0.48245588	19
0.073803075	0.6775533	31
0.6906615	0.759854	47
0.8967131	0.61531	6
0.38735852	0.5218659	38
0.6224671	0.39085725	29
0.4324416	0.76614577	98
0.4140864	0.6485442	75
0.57276595	0.5747487	38
0.5774113	0.41835085	57
0.11894121	0.6683924	0
0.4281491	0.17924885	15
0.67542136	0.18535677	7
0.59565634	0.5776318	6
0.14854373	0.46488225	46
0.050790083	0.407269	1
0.2765322	0.7836543	4
0.52992576	0.6136234	4
0.48823285	0.13547556	20
0.34273437	0.9879255	13
0.7460475	0.813542	11
0.44341525	0.052868444	8
0.3437039	0.36591578	50
0.70647335	0.18928334	0
0.55987	0.1098024	49
0.13452926	0.38407764	20
0.6324221	0.15143183	1
0.3653147	0.06346171	3
0.112818785	0.46643636	30
0.047535706	0.66898936	0
0.6121159	0.899219	37
0.49633357	0.6032099	0
0.713617	0.42943606	21
0.39581826	0.07713738	2
0.72238016	0.3862144	20
0.70052433	0.18418911	2
0.519645	0.5870112	9
0.68283623	0.8892064	1
0.49007905	0.7047589	49
0.22887972	0.5828775	98
0.5072685	0.6022223	4
0.47220114	0.37577346	12
0.59181213	0.4510707	47
0.5201361	0.61141974	18
0.5685002	0.12362949	38
0.64991367	0.44918835	32
0.31359667	0.9359307	50
0.6344845	0.05134397	39
0.66606694	0.8274654	1
0.78081	0.5383019	51
0.6423627	0.31583697	45
0.34258437	0.16997188	4
0.37022293	0.48915523	93
0.36200684	0.09960263	1
0.44214198	0.49986988	54
0.5171122	0.70928794	32
0.55390424	0.39212787	54
0.56606334	0.6057908	27
0.4227191	0.42628753	2
0.46718526	0.38648412	29
0.06224101	0.6747375	8
0.90687233	0.59052444	6
0.52529895	0.6156085	3
0.7885357	0.5103137	17
0.40690464	0.4642429	43
0.054019082	0.6790512	0
0.3354513	0.81928426	39
0.10647841	0.6730182	4
0.46699217	0.39109436	51
0.10277834	0.3503472	1
0.92709553	0.5897613	14
0.21909234	0.6873448	50
0.11612714	0.400638	20
0.45180744	0.427288	12
0.36595783	0.15839519	3
0.83985525	0.4669915	44
0.83878666	0.61279774	1
0.558856	0.8616321	63
0.74785036	0.5103171	31
0.9072396	0.62632334	0
0.075647905	0.69787335	20
0.20135401	0.39261296	5
0.38523647	0.7817343	67
0.5789049	0.6579095	3
0.86197865	0.51476645	23
0.10541413	0.44707587	23
0.3855385	0.090585634	11
0.066933766	0.39993885	51
0.84492975	0.5417349	8
0.87477213	0.47187027	1
0.6808222	0.11827349	0
0.93220305	0.55412614	10
0.55759716	0.20937878	59
0.702054	0.07984214	0
0.39414084	0.58398026	75
0.61390454	0.7927726	25
0.3623365	0.9674343	18
0.14302476	0.4472612	26
0.45243853	0.40154943	52
0.10824241	0.6510839	1
0.46002245	0.12750721	40
0.5350432	0.11666037	63
0.21597807	0.44259033	99
0.58859307	0.19009525	15
0.06998175	0.3578794	5
0.7411833	0.17844534	0
0.27439332	0.78489065	32
0.323167	0.48989114	46
0.13748528	0.6501832	0
0.6860225	0.34258002	4
0.13182978	0.6209304	0
0.5050069	0.15668753	58
0.12037314	0.5824592	0
0.56669945	0.7975765	36
0.7232747	0.8483963	1
0.36206555	0.39075977	1
0.4368961	0.80786145	44
0.357169	0.1127523	1
0.49447587	0.4029918	65
0.3663443	0.029155979	3
0.71425873	0.09776527	0
0.42126507	0.43642855	1
0.40468788	0.343012	6
0.67957073	0.9064652	15
0.92013234	0.5681663	0
0.36373612	0.40146613	6
0.72364974	0.09126245	0
0.5072328	0.65083545	5
0.56079495	0.85505134	28
0.7401961	0.8060776	5
0.6453003	0.42249554	12
0.7168056	0.17380124	2
0.40336683	0.4026587	0
0.13028185	0.59399086	18
0.46584025	0.21465614	56
0.42592692	0.8767394	43
0.038690697	0.3523783	8
0.5436169	0.35193327	71
0.5888218	0.19580998	33
0.7481061	0.8434624	1
0.16117878	0.32721245	21
0.5875815	0.39488828	16
0.35273138	0.54590195	74
0.2937754	0.8197124	58
0.6864221	0.81000584	1
0.5719384	0.37558407	47
0.3067085	1.0	43
0.32726207	0.07457487	2
0.73835105	0.055375308	0
0.17918922	0.7111487	14
0.67737275	0.8969173	14
0.11547778	0.61614233	0
0.6836575	0.42460304	4
0.47902158	0.68345124	3
0.41104802	0.07311784	30
0.68721217	0.7083042	12
0.86965454	0.5886312	5
0.51073754	0.5509292	46
0.7451227	0.35629132	4
0.37019655	0.6979524	88
0.12891974	0.46996766	99
0.05814772	0.6691885	18
0.19388564	0.7069048	8
0.6160916	0.18635769	97
0.13319007	0.4125652	21
0.239252	0.61877656	18
0.42743096	0.4400217	59
0.08666324	0.6814165	0
0.7006138	0.174407	0
0.19630513	0.33754689	39
0.12308342	0.66247797	0
0.05766463	0.33641264	1
0.13199861	0.46727642	62
0.80327696	0.5292476	43
0.15848157	0.31243554	46
0.1786375	0.60559434	14
0.05728319	0.62052935	18
0.3736579	0.54369557	79
0.28319845	0.8231766	67
0.085352875	0.6855482	0
0.4084008	0.4248565	1
0.6061838	0.40903747	54
0.87705505	0.5451015	1
0.4263666	0.06381481	5
0.31260294	0.8176906	39
0.8826392	0.50115776	28
0.49461806	0.59987044	46
0.6728774	0.7318882	20
0.31327674	0.4319777	6
0.5792432	0.42340627	49
0.89807993	0.5868377	6
0.092335016	0.7038273	0
0.5813033	0.575987	6
0.03460621	0.6060329	13
0.7224588	0.8856595	0
0.29941443	0.90912294	27
0.5808109	0.5685038	27
0.6829765	0.19739747	27
0.48514053	0.58684033	70
0.4437223	0.38715407	1
0.3595985	0.5034034	62
0.4047645	0.9387772	48
0.3601663	0.67220753	52
0.5695509	0.17735761	62
0.39993954	0.45876363	20
0.42114708	0.04878159	13
0.39372778	0.42812562	1
0.13284986	0.6864102	14
0.730224	0.4621596	3
0.073061496	0.67108864	0
0.4107126	0.40403304	3
0.6370234	0.062333386	0
0.37030977	0.51817447	60
0.37493476	0.36106482	6
0.6783661	0.3648102	22
0.39699653	0.34774297	16
0.10445648	0.36554325	0
0.26783234	0.63878757	41
0.38130978	0.03245789	6
0.86704695	0.54108524	3
0.56760335	0.12411656	38
0.6740172	0.40735763	17
0.06817333	0.6203743	14
0.103686534	0.5993264	50
0.72540766	0.4678076	27
0.10647469	0.63398874	0
0.8504925	0.52475995	37
0.04232964	0.38983512	15
0.7104472	0.8633595	38
0.44114965	0.592144	45
0.41438156	0.78977686	39
0.71998423	0.382792	1
0.6608205	0.14467107	0
0.4324539	0.67210376	60
0.19813481	0.7011182	14
0.6229895	0.36161104	1
0.6004997	0.20011209	4
0.45818928	0.5991991	82
0.68495077	0.1192207	0
0.04337934	0.32325497	0
0.38533044	0.34220198	5
0.5871282	0.63140035	4
0.8787792	0.5099023	15
0.12023512	0.3385072	0
0.329343	0.51442313	55
0.5958691	0.5775317	23
0.16258092	0.6305033	20
0.9120674	0.56614417	6
0.13180144	0.286526	46
0.470436	0.39127263	56
0.636496	0.48719588	68
0.36238915	0.06140788	9
0.7129321	0.409576	35
0.72018236	0.3807315	47
0.636381	0.12776543	40
0.7591259	0.48593423	62
0.17191446	0.3156482	21
0.13073477	0.3656077	24
0.73344994	0.8954462	1
0.19775413	0.64450055	36
0.57317907	0.75741625	77
0.65743446	0.15585619	4
0.6668115	0.035523135	37
0.5468132	0.6528443	7
0.1344484	0.621428	38
0.4267927	0.60153407	62
0.3846774	0.9198121	3
0.35278264	0.4993945	63
0.74371	0.8115436	20
0.68101394	0.8284771	0
0.35629746	0.94756085	4
0.77349216	0.5528891	10
0.16555679	0.72226685	36
0.74158853	0.047444798	2
0.71349895	0.9220037	4
0.95439273	0.56885207	10
0.93150437	0.57937545	1
0.2786781	0.65522087	85
0.55003446	0.62556183	23
0.548836	0.44398263	50
0.04942334	0.33087814	5
0.5745164	0.32119423	10
0.659462	0.1739137	0
0.21633638	0.41622	71
0.87244505	0.56102437	9
0.8672094	0.4767996	1
0.68029064	0.35040945	15
0.64954114	0.8018061	17
0.34478977	0.10395344	2
0.43214694	0.17020722	40
0.44791892	0.7959781	99
0.42847753	0.7060959	93
0.46366718	0.71127	98
0.7636125	0.56599116	62
0.60532457	0.89784557	20
0.6308137	0.3227118	15
0.7042438	0.42581305	40
0.058930792	0.34005272	0
0.38084823	0.41392568	1
0.4716755	0.6133626	3
0.26227856	0.58086723	95
0.060760535	0.6563387	0
0.35644653	0.39939472	15
0.4648658	0.4124823	19
0.40946037	0.9143476	5
0.43374637	0.059429526	74
0.94479996	0.5107921	27
0.3518815	0.079989016	2
0.73760575	0.19005856	37
0.16961394	0.699893	14
0.19056964	0.31944293	99
0.7138826	0.36527354	40
0.51220787	0.53641653	44
0.57285875	0.38965726	0
0.67902565	0.08639218	0
0.39119342	0.6609785	62
0.9418414	0.5771303	1
0.5164408	0.59501004	5
0.3583776	0.074671485	1
0.6665707	0.9056045	0
0.58575565	0.19479217	47
0.121386774	0.44833678	51
0.13620755	0.61866766	0
0.58266556	0.41203365	69
0.4953712	0.6129104	23
0.14501156	0.6228526	14
0.8954132	0.49914235	0
0.3813896	0.14777079	1
0.70650464	0.039578963	0
0.7345807	0.15741874	15
0.69395965	0.8558108	0
0.6343939	0.89385265	11
0.6153713	0.74595034	54
0.53064597	0.7093205	61
0.44969693	0.17285958	3
0.710546	0.03491733	0
0.39458466	0.062402386	3
0.4244551	0.048277218	3
0.16267376	0.3303507	1
0.3438355	0.31869745	66
0.69374645	0.022901673	0
0.002715591	0.67222285	21
0.66106033	0.40268034	0
0.66780853	0.83575994	20
0.95814437	0.53768885	14
0.6195271	0.07421275	66
0.4774843	0.1196491	5
0.33118942	0.3416956	7
0.45348457	0.08092702	6
0.47372705	0.4503767	88
0.093056746	0.35865447	1
0.13369586	0.612893	0
0.8294957	0.5246287	6
0.4803793	0.63331014	8
0.6884284	0.12069239	0
0.48209244	0.4227412	23
0.7256861	0.466192	72
0.68725425	0.09117899	0
0.40433308	0.7716139	76
0.88363767	0.509541	2
0.36782554	0.665581	81
0.649074	0.7142158	56
0.50289965	0.66293675	46
0.8352231	0.45397496	1
0.5444195	0.11648413	56
0.5167976	0.6043032	5
0.90808374	0.5840479	0
0.37615657	0.8326592	29
0.7129065	0.47109574	87
0.811256	0.4675302	36
0.10010473	0.38635632	25
0.80906856	0.5281166	14
0.59030825	0.1298236	15
0.73234934	0.14254607	40
0.7867208	0.494661	30
0.51118755	0.12266388	47
0.6558255	0.9256323	20
0.67782575	0.3986905	0
0.9091432	0.56853986	6
0.75525033	0.8161719	38
0.6875556	0.17404047	0
0.53118664	0.6190292	2
0.12080188	0.3353267	5
0.7183677	0.0096548395	0
0.661384	0.847	0
0.6648304	0.37081465	1
0.4515644	0.6716489	67
0.6920702	0.029073501	2
0.760484	0.16209808	15
0.6133096	0.3994556	22
0.56303	0.316432	25
0.4982899	0.6769051	23
0.3253147	0.9419055	1
0.65528107	0.5081134	46
0.68709564	0.30627784	4
0.65788853	0.73230755	4
0.67447835	0.87233555	0
0.5463641	0.64146215	6
0.45868257	0.6631147	4
0.6774482	0.72005486	42
0.54951423	0.6106397	3
0.5671271	0.79855365	83
0.5979006	0.7624642	40
0.5100433	0.4459328	70
0.19573088	0.5757822	10
0.36558515	0.4334506	6
0.38044676	0.46009	37
0.39058322	0.59044224	98
0.30342138	0.89694786	2
0.34636346	0.48045024	99
0.36732286	0.53367245	37
0.9020099	0.53761476	6
0.30048323	0.925959	10
0.3907238	0.38768852	1
0.7325313	0.12332003	9
0.7218062	0.009793946	0
0.61306655	0.16906334	98
0.50692225	0.5229084	75
0.6816864	0.72064376	63
0.7172341	0.35374284	3
0.5354807	0.62661344	40
0.6988747	0.06385404	3
0.29318607	0.8321763	17
0.41907057	0.73216325	48
0.22503941	0.71248907	55
0.69030607	0.7112501	38
0.9648713	0.54023254	1
0.3800328	0.045801185	0
0.73846936	0.0707314	45
0.64712906	0.8694879	11
0.0858244	0.307154	4
0.39168862	0.19514546	31
0.48653862	0.57237375	46
0.44008806	0.1090732	13
0.6907071	0.35512957	0
0.33775866	0.044205245	1
0.6913427	0.7953323	0
0.5042913	0.631407	14
0.72841537	0.8847432	0
0.69658715	0.46437997	98
0.14654367	0.6182445	0
0.58761865	0.74331963	98
0.74344414	0.49716076	37
0.5769407	0.33017945	16
0.67134637	0.39317465	1
0.72893393	0.3343704	12
0.6415212	0.8348169	4
0.6395824	0.79240936	0
0.6263745	0.88547504	1
0.5143596	0.12919298	40
0.3644118	0.34093305	6
0.39647612	0.93346125	18
0.14670768	0.4348827	1
0.08895263	0.34792966	4
0.59672695	0.85263604	5
0.48491153	0.7074893	66
0.6722142	0.84328395	0
0.6942036	0.45903376	45
0.7993674	0.52132654	10
0.65106034	0.8392776	21
0.5265548	0.50867504	77
0.38693473	0.60104364	70
0.43867618	0.48278865	43
0.17670694	0.7110644	26
0.3252394	0.9160895	3
0.62430227	0.15641727	0
0.37631246	0.4238376	3
0.25355422	0.6593744	55
0.9573765	0.5572256	6
0.8790428	0.5186673	14
0.746175	0.33878958	4
0.3025253	0.08669685	31
0.097615525	0.49195462	63
0.3561099	0.07368598	1
0.18038306	0.7254933	15
0.41514328	0.40972266	6
0.563405	0.2151227	39
0.41138855	0.3719967	6
0.7683671	0.519603	16
0.545551	0.57124186	17
0.8468244	0.5602092	8
0.3102838	0.094688304	0
0.6884393	0.08317979	0
0.3478225	0.9126502	9
0.39636588	0.85215396	32
0.110679775	0.57289153	54
0.08684009	0.66169393	0
0.41968372	0.87070495	51
0.4908263	0.66967595	51
0.87030584	0.58937293	5
0.5198867	0.6118033	22
0.42205077	0.54702985	46
0.6884102	0.90768045	0
0.5380712	0.4229559	51
0.9740935	0.60215014	0
0.1418328	0.44841635	28
0.3814234	0.790405	73
0.17509365	0.5657452	56
0.48149714	0.122479156	32
0.41505644	0.3655154	29
0.06734405	0.39265168	4
0.57211834	0.17325643	50
0.63281035	0.89505935	24
0.38910764	0.06353232	32
0.5538889	0.42750323	62
0.2974463	0.8051339	61
0.89527726	0.6055747	15
0.69455385	0.8789094	0
0.70440817	0.12589915	2
0.96318007	0.5743607	6
0.67459834	0.87843275	20
0.7155967	0.09229437	4
0.19651943	0.4235348	31
0.31862825	0.3675094	12
0.6497001	0.8007081	54
0.37233746	0.42770863	2
0.21780036	0.6054231	14
0.25727257	0.631017	58
0.37920275	0.363965	12
0.7128633	0.33517843	2
0.8641232	0.62353265	14
0.7360389	0.83538526	15
0.45086926	0.18777998	21
0.5980862	0.20239948	4
0.26471233	0.65411085	33
0.6701646	0.07013995	24
0.9363249	0.59966445	6
0.9266011	0.5183892	0
0.59613764	0.46756354	20
0.06367024	0.6992144	0
0.3838243	0.8133415	57
0.79556113	0.5563733	10
0.73673296	0.41831815	47
0.47521257	0.66920173	55
0.20633505	0.42096287	57
0.59219563	0.64369035	8
0.18444401	0.6215639	4
0.1373241	0.63764775	2
0.34266827	0.112312935	3
0.23335926	0.59002584	67
0.51941264	0.62829155	27
0.65423256	0.16588646	0
0.4444375	0.06963498	1
0.7130403	0.059565965	0
0.5327083	0.12795222	77
0.6464854	0.754538	14
0.55776596	0.6797288	6
0.43654242	0.7225142	29
0.6911675	0.7065237	74
0.6873273	0.09993998	2
0.7128463	0.3761707	22
0.7187637	0.8376934	4
0.73200107	0.17734572	38
0.10826489	0.3471102	14
0.68383247	0.12964061	2
0.7159358	0.3529805	1
0.5617488	0.41412956	47
0.68570465	0.09583373	0
0.72509503	0.18537004	53
0.72746176	0.8402468	20
0.3450059	0.7701236	42
0.05931639	0.35258555	14
0.6042163	0.77877307	51
0.3399694	0.33330363	3
0.62700284	0.39594015	1
0.13428496	0.6357404	20
0.40598652	0.17890167	40
0.79332924	0.55554974	11
0.22196586	0.719956	46
0.37779745	0.33384207	6
0.7320259	0.46265242	40
0.68358946	0.90649855	20
0.7461593	0.5215711	44
0.6746101	0.029336674	0
0.22411025	0.3377623	21
0.58504647	0.6089556	6
0.059232336	0.6571057	0
0.59174377	0.46986127	20
0.7071991	0.8059418	0
0.71374035	0.07508329	14
0.8003486	0.5162606	7
0.35266718	0.9279926	3
0.078518175	0.63088816	0
0.87135	0.4485874	19
0.14281598	0.45025027	83
0.9835748	0.57653296	6
0.55349976	0.6687053	43
0.40118524	0.15048586	22
0.33847365	0.017508302	21
0.4554236	0.09053615	32
0.91290885	0.5519884	7
0.110456005	0.56927216	58
0.67017096	0.89663565	4
0.59788406	0.86285186	14
0.43228164	0.7570665	50
0.3313269	0.75846773	62
0.72476876	0.016139025	0
0.40126026	0.7843429	68
0.42037925	0.089236274	3
0.6886198	0.13632971	0
0.060680248	0.35842028	5
0.71631974	0.15879002	3
0.40943077	0.8639264	11
0.2878632	0.8173469	69
0.69555444	0.40639567	40
0.690714	0.06350818	24
0.32894078	0.95184845	19
0.38790873	0.40369618	16
0.7268635	0.4723217	29
0.8799632	0.45192826	30
0.8221039	0.5997726	15
0.32257944	0.7463717	48
0.69309556	0.8061408	11
0.16220905	0.71060014	14
0.29087904	0.8053938	52
0.5561686	0.414489	74
0.14367269	0.44113535	31
0.11087269	0.71369773	0
0.32243916	0.4452721	23
0.39793366	0.8578642	32
0.87235147	0.4531509	45
0.45084316	0.39800966	6
0.029573578	0.35192412	1
0.46472713	0.16348292	15
0.37917966	0.34950355	3
0.7384907	0.07626704	3
0.90923065	0.53658205	0
0.6483676	0.11672381	0
0.4665188	0.085818484	20
0.8111304	0.5357725	13
0.78194904	0.53620595	58
0.88087976	0.48999605	6
0.59747356	0.1073243	93
0.7122457	0.47681615	4
0.045729827	0.30168596	11
0.4904715	0.6328221	17
0.5011269	0.62402767	7
0.60672456	0.15638925	38
0.9591524	0.58456886	6
0.14027147	0.47861782	61
0.61787796	0.8968839	4
0.51810175	0.6023575	0
0.57116824	0.6249185	43
0.32454944	0.84295344	61
0.3276654	0.3339657	31
0.44322255	0.3698871	36
0.81706595	0.5841439	14
0.4501983	0.72649753	61
0.89007944	0.4828187	6
0.4198174	0.05267271	3
0.40766498	0.8270284	1
0.32284164	0.7968176	37
0.43058467	0.12884127	28
0.94792193	0.5464743	14
0.41963047	0.19170502	1
0.67830575	0.12583363	4
0.68691826	0.73837763	17
0.38882658	0.8269075	19
0.4342553	0.09151049	11
0.1766894	0.42757666	58
0.090911575	0.49536428	67
0.79788935	0.5237118	43
0.69778556	0.35574976	1
0.21655081	0.6962394	20
0.4654514	0.36503667	27
0.3961406	0.17496713	3
0.17399916	0.57822895	81
0.04152515	0.36865816	12
0.7087896	0.17183346	0
0.670017	0.7388289	20
0.18618798	0.4269474	41
0.7669459	0.4968642	96
0.33445957	0.07795595	17
0.55060387	0.13021068	62
0.33039543	0.44271624	27
0.35326675	0.99190694	19
0.6489318	0.747582	42
0.7143263	0.46210703	4
0.901059	0.53800505	31
0.72761613	0.91202474	20
0.68068624	0.13290979	0
0.30178306	0.05851976	3
0.07188513	0.36668038	6
0.3458496	0.87814564	3
0.341091	0.119017415	1
0.3062648	0.97555006	43
0.6258437	0.3240282	0
0.093644254	0.6210972	4
0.3607144	0.5436397	69
0.5750042	0.32833573	50
0.7217625	0.43212804	19
0.15811698	0.37151232	4
0.17241614	0.36623093	32
0.6664331	0.7778493	91
0.66082025	0.802029	1
0.3641665	0.8819039	32
0.38451013	0.95482486	6
0.31354928	0.35054317	20
0.9105352	0.48448408	6
0.74467236	0.10721688	0
0.197241	0.68599105	50
0.39935964	0.53789866	79
0.6437403	0.12629472	2
0.087331355	0.37925163	25
0.42589435	0.8792539	15
0.6697671	0.8450136	0
0.45112464	0.7156771	81
0.6503011	0.18193728	2
0.111248195	0.40629333	23
0.20693655	0.7063737	15
0.6409245	0.35921523	2
0.44304916	0.09963208	27
0.062036965	0.38912484	15
0.5844289	0.6564386	39
0.9214281	0.57791656	14
0.42333934	0.38177136	23
0.90558064	0.6068695	0
0.11231235	0.30215845	6
0.14573121	0.63911694	2
0.32236972	0.44390845	6
0.50175583	0.5823048	46
0.7068577	0.08204547	0
0.33483642	0.54060435	76
0.31942555	0.34172368	10
0.4790118	0.10714574	3
0.89880013	0.5451812	6
0.3745969	0.14463408	1
0.21746197	0.7020802	14
0.3665631	0.07883712	1
0.33545887	0.918044	3
0.6891174	0.16380677	3
0.19056037	0.37085205	43
0.70556444	0.34619328	49
0.8966032	0.6266358	1
0.41425088	0.43246153	1
0.43543383	0.7243997	41
0.85463053	0.502125	0
0.4548937	0.1915671	32
0.71498513	0.021635745	0
0.5845815	0.14718312	50
0.49913865	0.6800422	45
0.45247418	0.37416807	6
0.07798736	0.33486134	1
0.4283667	0.07522778	23
0.5053672	0.61166227	14
0.7161351	0.1303272	2
0.16371669	0.648848	5
0.15489104	0.3864218	20
0.6899601	0.7219381	11
0.4490164	0.38771647	11
0.8799423	0.6291385	12
0.36724496	0.17873335	5
0.42009547	0.78092486	89
0.5120316	0.59125745	9
0.37319174	0.1039243	2
0.3682806	0.97992975	33
0.34854808	0.97471803	18
0.7037689	0.822901	0
0.37252885	0.72052467	98
0.40061477	0.34058905	2
0.40673837	0.544169	83
0.5574439	0.8609844	47
0.5834534	0.56356454	7
0.7326908	0.036085542	0
0.6069478	0.35159704	0
0.44555724	0.54100007	36
0.5783998	0.3713794	95
0.40253422	0.9046216	12
0.16795632	0.3798832	20
0.13518168	0.6576595	1
0.6637683	0.7847441	47
0.7115889	0.10292647	0
0.6179742	0.11759282	2
0.37608147	0.108588696	0
0.8336811	0.50005007	6
0.6235026	0.08834063	38
0.7278167	0.31526938	22
0.7113314	0.16321193	0
0.5133803	0.5963214	3
0.75580853	0.073463894	2
0.7101429	0.16762455	0
0.65610325	0.10834089	0
0.11947195	0.67102623	20
0.5367613	0.64586234	37
0.43027788	0.13669802	6
0.76094097	0.83730733	14
0.9121642	0.6086677	0
0.05559779	0.39811274	17
0.62152106	0.92486125	0
0.7657805	0.48685068	56
0.06912284	0.38191673	9
0.32447526	0.11177474	3
0.16957417	0.412032	20
0.08759879	0.6418271	0
0.4079331	0.04884088	3
0.0584122	0.66720146	0
0.64564604	0.7234642	47
0.8365959	0.61289424	16
0.15024476	0.3112572	10
0.33346698	0.10153911	2
0.15598567	0.6820268	26
0.72866005	0.3890815	20
0.6494247	0.1821868	24
0.62937	0.83584577	1
0.6932242	0.0811697	4
0.31149513	0.839787	48
0.55443937	0.13030086	93
0.7158673	0.46030545	20
0.04907241	0.30150703	9
0.40861264	0.83635414	77
0.11495669	0.4354608	31
0.7627009	0.13932927	0
0.36197332	0.6254838	52
0.5859911	0.39435038	38
0.89768964	0.579711	0
0.05057122	0.30736452	20
0.6690052	0.88814175	0
0.39223945	0.48409805	20
0.35802	0.3526102	35
0.6476261	0.8574329	9
0.2770915	0.82045245	40
0.45158392	0.59234697	37
0.6486028	0.80974656	6
0.33560747	0.42916158	92
0.69989514	0.1173775	0
0.6919439	0.1072199	2
0.93688434	0.5879349	10
0.7347012	0.88209486	0
0.58731943	0.32836127	19
0.24310501	0.39238057	41
0.743077	0.39603627	20
0.73964864	0.0203755	15
0.36224914	0.14298584	14
0.16257016	0.71602786	0
0.76668066	0.062861495	0
0.5212901	0.65833783	27
0.2306879	0.63971335	36
0.2298409	0.7090922	58
0.7686409	0.49718416	43
0.051869806	0.6835322	38
0.079641126	0.6317182	0
0.52297133	0.6459569	17
0.3360491	0.15309456	21
0.11067997	0.6776515	0
0.21056053	0.6943061	50
0.22148097	0.7204264	15
0.41409266	0.5098921	53
0.66482157	0.09991011	40
0.3919636	0.43233594	1
0.85091984	0.450145	10
0.6808001	0.82101303	0
0.06457448	0.32782078	5
0.5683961	0.39971694	7
0.082545236	0.71303535	4
0.39372656	0.10503254	32
0.875394	0.5234193	6
0.59272283	0.8689904	45
0.9436623	0.52507323	1
0.0294597	0.33835116	32
0.7211116	0.039484117	61
0.7003979	0.060362678	4
0.18161334	0.5901647	39
0.49664798	0.41320658	93
0.39187655	0.48914653	44
0.95642793	0.596022	4
0.44974494	0.72844696	42
0.9383775	0.51843655	6
0.6970974	0.07112568	0
0.37189025	0.5448861	84
0.3730348	0.38108242	1
0.41321847	0.696112	76
0.7297768	0.03141913	2
0.44739258	0.46425176	10
0.10596355	0.5606891	87
0.37316164	0.3493252	41
0.8847475	0.50381905	14
0.6789952	0.18456742	24
0.8644257	0.5612886	2
0.65693384	0.160353	0
0.9784564	0.5871548	6
0.6712669	0.7429258	24
0.57828224	0.3362758	22
0.40631014	0.3792253	14
0.23334563	0.32706714	53
0.7240298	0.11455896	0
0.3840449	0.73302805	57
0.65247256	0.82521075	0
0.09721144	0.67053366	6
0.106873974	0.55930746	52
0.034140572	0.3549629	11
0.040190585	0.3278772	1
0.56315964	0.5970372	3
0.6001555	0.62583846	14
0.0688446	0.2974589	9
0.34369418	0.8229228	50
0.4028224	0.4234163	2
0.17816728	0.4290585	56
0.49267125	0.5991759	11
0.14651135	0.62972444	15
0.87333626	0.491664	6
0.049484313	0.3018433	11
0.047320757	0.30833745	4
0.1466383	0.35616687	29
0.47558233	0.6827358	73
0.062466763	0.30913955	20
0.48957682	0.56440645	53
0.36760747	0.4276861	1
0.9056661	0.6072124	0
0.11990764	0.33253255	11
0.42751545	0.78915447	43
0.33342245	0.9304299	3
0.05777225	0.3957947	1
0.7421979	0.17664544	28
0.122026384	0.35447985	0
0.48982036	0.41521278	58
0.42029214	0.76526	42
0.62218815	0.11080395	47
0.63143975	0.8531016	1
0.091372274	0.32920203	5
0.5405032	0.6843427	51
0.11601926	0.33479783	5
0.12788253	0.40178916	20
0.6919263	0.38522536	49
0.7700807	0.5556373	37
0.9319296	0.61250573	5
0.08656882	0.34380195	6
0.41918913	0.8173191	98
0.14600068	0.66880107	36
0.38423002	0.78160435	56
0.69938403	0.8706757	1
0.36029884	0.0888304	3
0.7230187	0.099742286	2
0.68079495	0.8534786	1
0.26085725	0.7591406	26
0.32933953	0.47482693	35
0.65683913	0.46006358	19
0.7387795	0.039437346	39
0.083369136	0.5030595	43
0.37546587	0.81067353	17
0.6157849	0.7447814	41
0.7113474	0.37841463	19
0.5986769	0.46493596	50
0.42988974	0.40675005	2
0.110325575	0.5557704	50
0.41006795	0.7420702	83
0.6713882	0.8061737	0
0.6563479	0.43340665	33
0.31112912	0.5395399	91
0.72910243	0.5480663	67
0.3030388	0.09318966	1
0.61503816	0.14592244	7
0.17819574	0.6180429	58
0.045733053	0.69980544	4
0.33688313	0.8905202	1
0.5985503	0.3769122	69
0.3847007	0.8367488	3
0.64562696	0.76612735	37
0.19698928	0.3537504	29
0.75743335	0.1723608	2
0.15596291	0.36289915	45
0.5797927	0.5854281	22
0.5128843	0.6636516	28
0.43310603	0.5664524	65
0.72624975	0.33884203	7
0.571113	0.59000194	6
0.360252	0.87202257	1
0.33813822	0.93265104	5
0.80406326	0.57604825	43
0.39119935	0.16493696	3
0.058242775	0.5942253	6
0.5740964	0.5724895	27
0.7175609	0.15694301	2
0.5083316	0.54628086	87
0.4136731	0.65097886	63
0.52306676	0.64578867	45
0.073035605	0.31247932	20
0.08535539	0.48424897	51
0.5419537	0.45833814	68
0.52554446	0.6206008	3
0.4867298	0.69397396	5
0.8186151	0.6020572	52
0.6654964	0.123601705	0
0.055726584	0.6199304	4
0.08639069	0.6209171	2
0.68955666	0.39483032	0
0.1735921	0.63459694	8
0.08397114	0.30742124	2
0.3923595	0.61498445	98
0.7147634	0.17506921	0
0.14867437	0.46519175	26
0.3920531	0.49522105	99
0.16861546	0.40205884	20
0.53762156	0.58197194	45
0.33510298	0.004305021	38
0.34631708	0.1328726	1
0.14951807	0.41913682	36
0.39117128	0.1690511	2
0.34397346	0.1778635	4
0.73144513	0.15233144	39
0.8025799	0.5409689	20
0.62420475	0.09304862	3
0.6670095	0.8588087	2
0.181254	0.64832836	1
0.4104157	0.9240582	22
0.42142448	0.87534076	11
0.054882687	0.36796978	14
0.5101265	0.13374631	13
0.23273169	0.71295214	71
0.7378439	0.86464393	0
0.3864003	0.9427324	13
0.37047556	0.0754817	1
0.41002843	0.62469965	98
0.07325102	0.31197733	6
0.6533145	0.3402786	2
0.122689925	0.5972576	0
0.86225015	0.4724139	43
0.30452433	0.81813794	43
0.36932582	0.90024406	0
0.61541915	0.34577015	49
0.7449618	0.3377211	0
0.40888414	0.083083026	27
0.50654435	0.13308246	0
0.90772665	0.5497318	1
0.53903997	0.43566358	62
0.3415722	0.9386909	1
0.12213907	0.38515496	37
0.8577799	0.55505925	1
0.54095685	0.63091797	4
0.6397557	0.83822817	1
0.59852684	0.6194535	27
0.65096617	0.8526249	17
0.6207089	0.3345437	15
0.6797523	0.82915694	0
0.75332606	0.82364553	56
0.6761733	0.8238798	1
0.43655902	0.1146745	31
0.66827244	0.8145406	1
0.75590926	0.8715692	14
0.8541831	0.5607565	1
0.68549645	0.885284	0
0.39775506	0.46050236	46
0.10118127	0.34346613	0
0.2775464	0.7805902	74
0.7778662	0.52122176	39
0.7281212	0.07741265	0
0.44277313	0.3697965	1
0.10970146	0.6844462	0
0.64945024	0.8542519	20
0.29439422	0.779823	60
0.06484448	0.6992384	18
0.80938923	0.5304076	25
0.8546235	0.43609488	83
0.6358109	0.70954746	72
0.6921208	0.46059546	49
0.77138615	0.4865484	82
0.63880956	0.8800826	20
0.4052047	0.04199103	4
0.49106312	0.4145893	18
0.9130542	0.5573061	6
0.40525255	0.09466087	13
0.23027635	0.3549364	21
0.6615669	0.39474744	15
0.3747362	0.13148136	0
0.20764503	0.36179563	31
0.32434177	0.081430234	1
0.40840793	0.8353585	15
0.12771183	0.6317082	15
0.34911248	0.9420929	15
0.29397997	0.9428297	4
0.4040156	0.050097503	6
0.31970212	0.95468104	3
0.49150777	0.70674014	27
0.76483613	0.34382573	8
0.7063686	0.11245314	0
0.40054387	0.11937358	1
0.17899466	0.6124273	36
0.38822693	0.39144027	12
0.23192118	0.37376994	42
0.6932693	0.0932221	0
0.71214277	0.4116138	1
0.75750643	0.47387028	58
0.6131558	0.44654596	63
0.40488827	0.59798574	33
0.688309	0.09625093	2
0.1392997	0.69358677	6
0.75458115	0.50467277	90
0.6343544	0.3807727	1
0.1221949	0.36827853	28
0.7260947	0.5430433	43
0.7298187	0.8284377	33
0.38058192	0.5547667	46
0.14731525	0.3387544	20
0.68148804	0.47236514	1
0.70795965	0.35664535	1
0.5723557	0.17254111	70
0.69647396	0.3610207	12
0.9655391	0.6078377	1
0.21692419	0.36845702	20
0.43593714	0.7400919	83
0.52022433	0.13186705	91
0.55836433	0.6051672	0
0.4681424	0.12976591	43
0.59961104	0.36500415	47
0.3593274	0.8456345	18
0.65842754	0.8351383	22
0.40733823	0.7882228	66
0.7266949	0.5563354	83
0.7521913	0.13222231	0
0.15890688	0.45647168	41
0.9138568	0.591482	1
0.7478635	0.14744882	0
0.7056218	0.33873144	2
0.3064057	0.89205873	3
0.22486697	0.38758382	97
0.70044935	0.00024617507	34
0.63861424	0.40944198	0
0.32696334	0.46343258	37
0.86226755	0.44882783	28
0.7200179	0.025480703	2
0.34673756	0.87257475	2
0.713773	0.84213567	20
0.052974273	0.63559043	14
0.1664355	0.68602556	4
0.37490398	0.45632446	55
0.7439964	0.8217454	20
0.41469035	0.3803509	4
0.4198027	0.70048726	57
0.58616126	0.3926995	1
0.67938095	0.119577564	0
0.13740553	0.32035124	0
0.46014	0.3874125	21
0.39701974	0.8375261	25
0.22282651	0.39452705	97
0.66593945	0.74833393	54
0.415753	0.3474554	7
0.47667015	0.41492495	51
0.7326826	0.1998942	1
0.1271565	0.6912289	2
0.38912362	0.41746604	10
0.5580871	0.2058724	98
0.33680627	0.99224097	5
0.35383862	0.93156475	3
0.56555766	0.59006417	7
0.5961373	0.39862004	18
0.09728917	0.43405688	4
0.88335025	0.48634058	6
0.4082929	0.85989636	50
0.0021560732	0.67073244	26
0.7282086	0.9043676	1
0.43531874	0.58013713	45
0.8823298	0.47775602	17
0.6166612	0.08964889	0
0.60481864	0.38471052	49
0.5866482	0.16871913	0
0.6119184	0.6138537	53
0.3811476	0.7779678	66
0.6203874	0.4229327	22
0.18915324	0.71301025	47
0.58889604	0.756434	57
0.4114912	0.13710728	1
0.32490817	0.94151646	1
0.47512254	0.6861443	42
0.74132264	0.8501552	20
0.72504056	0.4484865	46
0.67201096	0.12093602	0
0.17727697	0.42951483	20
0.061167985	0.3611572	5
0.0850008	0.39692122	9
0.08984154	0.31972426	5
0.31894338	0.3995614	10
0.46477345	0.4300548	62
0.34349164	0.71422297	97
0.82135165	0.53538424	6
0.6634825	0.084642306	0
0.35889584	0.86156964	23
0.29210794	0.050718296	3
0.90275836	0.5568139	0
0.67382675	0.15599369	2
0.6843127	0.05723844	64
0.35865322	0.75678194	47
0.39878353	0.58733886	66
0.44448665	0.091839366	27
0.3805806	0.042050723	2
0.17761599	0.66434234	26
0.6924536	0.79745096	40
0.3898124	0.84244	9
0.5818601	0.46482337	1
0.8543793	0.62313217	14
0.13636167	0.425217	11
0.25726026	0.5953222	53
0.1802084	0.5618169	84
0.34963194	0.11085258	0
0.38244963	0.43067852	1
0.82744795	0.4755807	6
0.082998626	0.3664663	0
0.08083216	0.69155806	26
0.7512249	0.06469571	7
0.42301095	0.71529055	82
0.34051773	0.022940699	6
0.6330453	0.70939535	17
0.92046326	0.6066922	1
0.3468917	0.07187492	3
0.6655092	0.48510483	49
0.10013846	0.34362522	20
0.5861596	0.10715877	98
0.59529203	0.7579171	62
0.13037229	0.6619135	0
0.9774502	0.6155734	7
0.58342385	0.16435789	72
0.051779445	0.3528075	0
0.8513183	0.54185617	1
0.32475922	0.11826559	0
0.09101313	0.4995147	63
0.41297477	0.40196753	16
0.3401038	0.80957127	10
0.5396318	0.63974875	44
0.1115811	0.6573928	1
0.5775264	0.15765557	46
0.60474837	0.38832957	39
0.4520014	0.33364832	20
0.35809684	0.10235687	1
0.3949351	0.93078834	4
0.30128142	0.93940747	1
0.965297	0.5581674	6
0.33963934	0.9354937	1
0.105675384	0.4969505	59
0.35737258	0.36295187	7
0.7452686	0.52214855	37
0.5423054	0.61053157	3
0.36118668	0.64617676	73
0.38009822	0.8792747	39
0.1507332	0.62320167	0
0.12365367	0.61005783	2
0.904272	0.5899269	0
0.61320734	0.84033513	54
0.2345854	0.5985526	92
0.9066773	0.53788215	31
0.44889498	0.4361961	6
0.47116348	0.65437824	44
0.39746943	0.9170098	32
0.69351476	0.91710335	4
0.9028656	0.5524349	7
0.68746823	0.37280056	41
0.37133116	0.32743564	12
0.5395912	0.5987609	0
0.1600163	0.7291614	4
0.68459535	0.40937227	4
0.6279959	0.10294717	0
0.35207573	0.037261046	1
0.7353049	0.09486053	2
0.4485041	0.62825406	40
0.26114738	0.7592753	99
0.3375968	0.7985268	51
0.3792817	0.5830376	71
0.3936089	0.654218	83
0.40319505	0.3162109	6
0.42334658	0.06657192	32
0.65005696	0.8885885	20
0.97934	0.5846328	0
0.5603112	0.88071084	62
0.38866958	0.02485825	13
0.557264	0.630232	3
0.57774806	0.43145064	70
0.38359404	0.12660006	2
0.739459	0.49815884	49
0.50735444	0.43722662	51
0.149834	0.66187555	8
0.88509095	0.58786637	3
0.37895998	0.8413876	1
0.6253723	0.3161202	44
0.6691504	0.3561182	2
0.68902624	0.1512401	2
0.421941	0.7922556	67
0.4063303	0.16190629	37
0.6520973	0.034161855	0
0.42427608	0.7615566	56
0.41018966	0.62442	57
0.12946713	0.45748433	51
0.15932511	0.31403005	2
0.6441563	0.46685806	1
0.46139038	0.1968139	43
0.31492597	0.057816185	1
0.33906063	0.13115074	3
0.387217	0.098237	3
0.88708603	0.5481661	7
0.364382	0.38975793	7
0.14672306	0.37604254	20
0.31481612	0.34524864	3
0.46998572	0.38961756	9
0.35712916	0.8580551	1
0.69693685	0.028594779	0
0.41232687	0.16616291	92
0.71203786	0.11905029	2
0.74381393	0.35157126	19
0.49018776	0.12598217	11
0.13857317	0.38466144	14
0.4537535	0.41552955	58
0.7037565	0.16197419	0
0.61367404	0.8505765	5
0.54971826	0.34748664	15
0.48786628	0.685566	17
0.23430634	0.56747514	70
0.39735645	0.5344801	52
0.43291968	0.67178893	27
0.5448227	0.13436577	62
0.7420042	0.49586555	51
0.3396551	0.7489672	98
0.30961275	0.93933713	9
0.0005069058	0.67136097	15
0.43866205	0.40910473	6
0.94126487	0.5875753	5
0.15141255	0.488902	45
0.0962876	0.49777347	88
0.9229583	0.6257151	5
0.508341	0.67050534	43
0.2943774	0.81317985	2
0.63803315	0.42875376	20
0.29084685	0.93017864	43
0.14650051	0.6403136	8
0.088006265	0.3192556	1
0.13110307	0.34501734	20
0.43408635	0.3608042	12
0.45683023	0.37333155	15
0.19961487	0.70339483	15
0.32678857	0.78876513	51
0.73012406	0.79895866	19
0.5898149	0.41762364	22
0.43104696	0.4192178	6
0.17573473	0.65586567	0
0.6297387	0.90282404	0
0.40360916	0.30963427	6
0.5558601	0.5825443	23
0.56285536	0.21395475	69
0.09965185	0.61583155	0
0.10409545	0.64925987	1
0.89738655	0.62807417	2
0.43483925	0.15175699	27
0.71012723	0.020947862	38
0.21285312	0.41700476	52
0.6414247	0.7471478	20
0.6026097	0.38753206	25
0.70759606	0.91405636	1
0.62244403	0.85311913	31
0.38017395	0.73632336	50
0.30245662	0.9152329	1
0.7326434	0.87324464	0
0.57270646	0.64405125	51
0.3905011	0.06461681	13
0.58135444	0.5703637	14
0.691983	0.840378	0
0.46241704	0.44521034	46
0.10857534	0.57448006	26
0.68170226	0.74513566	20
0.20883285	0.36281338	56
0.35632977	0.10403936	3
0.38253617	0.9015831	3
0.6197689	0.82460093	33
0.101375245	0.4405437	11
0.6850972	0.07754617	0
0.6267111	0.81684744	1
0.38715556	0.5372118	45
0.8458402	0.48755375	46
0.3899532	0.39340535	6
0.4681684	0.71255606	69
0.3325624	0.03882148	13
0.84255695	0.504489	28
0.34321982	0.92413944	3
0.71443415	0.055186514	3
0.3260914	0.77476084	94
0.23207606	0.39970988	68
0.35063213	0.9825713	12
0.13618371	0.64274615	26
0.34393576	0.7829548	44
0.15708251	0.6377783	0
0.85833746	0.54404336	1
0.4540409	0.20443486	6
0.7297912	0.17389871	0
0.40417463	0.51391846	70
0.37071934	0.49076468	63
0.40002736	0.9161504	2
0.6528082	0.8472364	15
0.8137394	0.5259322	10
0.07408261	0.31193265	10
0.6195534	0.8218007	0
0.3373402	0.95763475	40
0.3918108	0.5849229	82
0.47728425	0.14237745	42
0.3900019	0.08214615	1
0.77058816	0.5125151	18
0.3550872	0.811087	21
0.4358735	0.83545107	50
0.6845167	0.7406047	11
0.079010434	0.34118116	3
0.38338393	0.90431875	5
0.4308177	0.122279525	6
0.18510257	0.6305531	4
0.48178884	0.69680077	52
0.04039409	0.39817414	13
0.7381653	0.07309227	0
0.34495828	0.52396524	54
0.21397847	0.3836867	59
0.21453881	0.4371028	59
0.6523392	0.7448771	56
0.38095406	0.8138918	70
0.38234565	0.8704969	32
0.42767075	0.35966668	15
0.9182518	0.48914844	38
0.62210125	0.3808982	2
0.6568162	0.3571438	15
0.68717563	0.079318434	0
0.94525576	0.57593256	10
0.46514735	0.7024916	17
0.669546	0.027635375	0
0.3256035	0.8426259	70
0.3579365	0.9633862	19
0.97102886	0.59279394	5
0.5625253	0.6541392	39
0.8957725	0.5417062	6
0.34860945	0.9039655	5
0.91889334	0.5788086	0
0.70936584	0.8882886	0
0.55993426	0.6214451	17
0.32039914	0.89500177	3
0.32429165	0.9429321	0
0.31853858	0.9543457	12
0.75624084	0.48526964	51
0.73340803	0.21850543	67
0.4039028	0.8595541	29
0.37785423	0.7425642	98
0.056199897	0.6842665	15
0.73286694	0.122940175	0
0.9060765	0.61013764	0
0.25341824	0.58698374	99
0.24210924	0.3917815	27
0.1504986	0.5853005	62
0.5514492	0.6389196	3
0.06331912	0.42794278	14
0.40816826	0.40530008	1
0.34319296	0.07613503	1
0.6485676	0.8123474	11
0.33161804	0.360192	7
0.36606395	0.39328286	1
0.2027308	0.36725974	51
0.5862015	0.6390147	6
0.70707977	0.35275134	4
0.37746018	0.66656846	99
0.7397083	0.32216963	4
0.6769697	0.06495652	42
0.57644314	0.6439015	45
0.38364378	0.33897364	1
0.3432693	0.47764805	57
0.068553425	0.6559519	0
0.52640814	0.42557502	99
0.706321	0.024086682	15
0.7357409	0.42004725	63
0.103596546	0.5632054	37
0.15025239	0.630828	0
0.46186745	0.37674013	51
0.48341787	0.4229453	63
0.7358993	0.056133896	0
0.7004277	0.8382111	0
0.35500446	0.965858	3
0.67420095	0.3734016	32
0.3476304	0.52437353	49
0.38908985	0.33826986	6
0.6378804	0.3484865	9
0.71975684	0.10665734	0
0.37486404	0.3745203	4
0.5872593	0.8032366	30
0.6890334	0.34117097	1
0.5646414	0.16069974	62
0.7086975	0.9045028	1
0.70331186	0.92498195	0
0.42544606	0.8856937	35
0.50983214	0.5953179	0
0.35576347	0.6678497	55
0.65017617	0.34756297	1
0.723393	0.33503473	12
0.5202319	0.12786631	63
0.6910415	0.022220077	15
0.6571437	0.39926684	1
0.3188047	0.39501885	46
0.35020253	0.95523345	3
0.34969142	0.09598539	0
0.07885573	0.6479857	4
0.9681841	0.572287	5
0.747446	0.8417061	1
0.2348606	0.32696676	37
0.6597146	0.8425671	5
0.6212276	0.4215657	1
0.37739044	0.3686064	6
0.7033509	0.39418292	4
0.6209131	0.17938243	0
0.47232834	0.098720394	13
0.36596483	0.46705052	40
0.5681908	0.8016106	54
0.43133366	0.21493979	3
0.62953514	0.36853012	41
0.104556374	0.69009787	15
0.39211386	0.36115155	23
0.5582682	0.6121209	0
0.15841551	0.4058519	28
0.9680552	0.5895608	0
0.6275386	0.45780575	52
0.42816657	0.3430089	20
0.6964709	0.87776005	1
0.94459915	0.51282763	6
0.3383445	0.17074242	1
0.059889402	0.7039288	62
0.5636378	0.1830722	67
0.35116288	0.03012338	13
0.5699451	0.60526425	11
0.1144647	0.49227518	34
0.4319165	0.41534987	1
0.024382818	0.6645047	16
0.5148122	0.12627482	32
0.7414217	0.8765031	0
0.29524067	0.039862104	1
0.32971716	0.779134	88
0.09600711	0.6333848	4
0.8118908	0.53281575	39
0.37426394	0.8977143	7
0.46969792	0.17176393	52
0.8862673	0.6032954	14
0.49904463	0.6920249	49
0.30869123	0.08347281	1
0.794005	0.46891108	30
0.66614723	0.40865564	3
0.3470708	0.9858497	49
0.39277822	0.91011506	18
0.1355186	0.6575458	15
0.72252357	0.1247062	0
0.5258249	0.4175002	96
0.5311485	0.4207572	56
0.2610993	0.6680508	92
0.36969715	0.87502074	9
0.8807437	0.6096627	27
0.36789283	0.41084808	0
0.34405702	0.5226297	47
0.3349967	0.8066553	56
0.51243097	0.6934973	18
0.46090582	0.19141248	47
0.50137335	0.6833856	62
0.5667171	0.12461303	49
0.4113026	0.09939342	3
0.5036499	0.6469923	3
0.6824669	0.13925597	4
0.16393974	0.36126634	2
0.48636147	0.6310035	34
0.094437376	0.3238927	2
0.044412028	0.3451924	5
0.38867313	0.11270807	1
0.65571284	0.32600376	20
0.57517725	0.15630527	82
0.40908873	0.7716858	93
0.32421306	0.07679746	1
0.36449564	0.43084946	2
0.47864082	0.11811477	21
0.1362825	0.41687837	20
0.6227548	0.37448415	15
0.43786168	0.39328817	10
0.9546479	0.6035292	0
0.064223744	0.35036418	17
0.90126264	0.6108675	6
0.72471905	0.92473936	0
0.8264627	0.5260125	5
0.38478398	0.37305897	42
0.60642487	0.35124984	41
0.34406602	0.9026354	1
0.36315387	0.11064998	1
0.6477467	0.8018185	20
0.39432624	0.08443988	3
0.4129312	0.7826048	82
0.6277187	0.1290088	15
0.42624778	0.63830745	41
0.1396966	0.34979755	3
0.048076253	0.3489709	4
0.45814377	0.3726468	10
0.06325741	0.715849	28
0.447007	0.44154546	28
0.18384327	0.45527726	74
0.13785346	0.48753294	77
0.7395297	0.33214617	7
0.40216482	0.5158554	50
0.8967845	0.5398483	6
0.08952596	0.34511897	0
0.3182046	0.92688257	23
0.72026074	0.18459544	0
0.39238977	0.39062524	4
0.66201353	0.8929863	5
0.96722317	0.58593863	8
0.7679202	0.08274321	0
0.07060681	0.65670365	0
0.64358485	0.74660134	47
0.9449741	0.5117626	10
0.13290569	0.7037868	15
0.14045276	0.44416222	28
0.53266144	0.61988217	4
0.41855916	0.74645984	61
0.2787586	0.66473174	98
0.5253108	0.53912073	52
0.07019572	0.6354772	10
0.42441133	0.36312476	2
0.31726387	0.977677	22
0.64433706	0.7343835	75
0.7419034	0.091078036	4
0.101077855	0.65416443	22
0.4585984	0.111395374	58
0.7019591	0.38175428	20
0.36895064	0.4880743	79
0.5253123	0.64850354	29
0.45493278	0.08088575	21
0.9693937	0.5383842	32
0.3428066	0.17663242	58
0.3175331	0.8713986	11
0.7263927	0.47130555	58
0.6597962	0.38927707	12
0.20668994	0.64895386	36
0.4427906	0.48088107	82
0.528822	0.62014276	5
0.41395983	0.77881265	93
0.87254405	0.5174829	6
0.73583895	0.019910358	40
0.15987423	0.37328044	1
0.6867507	0.4499688	4
0.7184327	0.0011302427	0
0.30632138	0.90323275	1
0.13016433	0.38106853	1
0.5505441	0.61523515	27
0.29378152	0.58508456	98
0.6752352	0.83445984	0
0.675249	0.47558764	20
0.8675808	0.57737446	0
0.8216204	0.5973434	6
0.68746215	0.9393099	45
0.5311191	0.61127704	3
0.5437405	0.63806486	3
0.43711627	0.57102156	65
0.7283919	0.5527235	49
0.047261104	0.651672	7
0.30209336	0.8942081	32
0.7000572	0.19538364	0
0.6713978	0.8261068	1
0.6611123	0.45935863	45
0.39656258	0.9435159	3
0.3552419	0.12275682	1
0.34920207	0.13919635	0
0.06713869	0.38192266	5
0.33820164	0.92285293	0
0.381933	0.02746861	20
0.5601074	0.86462104	73
0.803767	0.5346103	46
0.41881308	0.64846724	45
0.41536173	0.7459585	57
0.35570392	0.37917307	10
0.31963333	0.9645659	40
0.69284177	0.0716289	3
0.35979396	0.10563947	3
0.334267	0.89701533	3
0.390425	0.8739134	6
0.61652815	0.07550538	98
0.6606269	0.1952297	49
0.9071686	0.58286947	1
0.34735882	0.07581428	3
0.06369582	0.6082898	4
0.7140566	0.39687723	47
0.5868846	0.7421859	98
0.51370937	0.53239113	58
0.3001156	0.8148779	62
0.7159087	0.31329837	4
0.46387264	0.41873813	4
0.7093488	0.89019805	0
0.4780764	0.15635735	38
0.54054284	0.6170197	14
0.32339782	0.13127665	0
0.70570207	0.11291114	0
0.5873363	0.7424952	82
0.6320161	0.7795157	28
0.10901396	0.6238039	9
0.42559883	0.40056166	23
0.71456987	0.7627111	14
0.45104513	0.6693113	52
0.42511857	0.39233866	1
0.31684804	0.84165674	23
0.3491673	0.8843603	3
0.38584957	0.42445922	0
0.09040293	0.6855067	21
0.35992187	0.89007086	42
0.47324896	0.41665673	62
0.58236146	0.4091195	49
0.89730704	0.4916132	3
0.72735643	0.32273108	20
0.27768847	0.62997603	63
0.11452022	0.6785203	0
0.7391633	0.18310526	10
0.1304414	0.6898995	0
0.11681311	0.44745126	4
0.67941666	0.3870769	2
0.36470515	0.8143647	46
0.3883431	0.3853317	3
0.6951589	0.85715944	0
0.7346755	0.02418641	2
0.31359926	0.81620324	63
0.43496212	0.11510067	1
0.15669562	0.63027084	26
0.71186364	0.9280195	20
0.3609327	0.4590498	68
0.08700854	0.6629652	4
0.72525823	0.34242973	1
0.36154464	0.92997104	9
0.6713053	0.7403123	20
0.7263176	0.32541186	4
0.7191071	0.1648209	0
0.7590633	0.07573828	0
0.86665136	0.47358453	10
0.07788688	0.36579415	20
0.39443278	0.8620958	3
0.41875494	0.70214987	99
0.7114287	0.021878902	34
0.369666	0.4409473	47
0.15835845	0.3114951	0
0.8941965	0.5902687	1
0.58122426	0.1715186	69
0.9586746	0.56516206	6
0.6387122	0.12160839	0
0.2265655	0.6877763	22
0.38161984	0.36451003	8
0.0666221	0.6743289	14
0.48706812	0.40548182	49
0.44330737	0.59462625	53
0.425181	0.47757936	83
0.6741948	0.8202153	1
0.028204586	0.6722437	6
0.39156982	0.05958563	9
0.17405476	0.36664394	2
0.7409784	0.3277775	2
0.6709843	0.15640397	0
0.6669634	0.40456507	1
0.07825876	0.38753706	4
0.32956055	0.7567402	74
0.61236465	0.4583769	2
0.9772502	0.56943774	3
0.7062445	0.40473732	22
0.19387265	0.5747973	8
0.6679721	0.8030261	28
0.6168913	0.11895252	46
0.7473262	0.50818455	87
0.8985568	0.58092946	10
0.29801527	0.965039	1
0.3504033	0.09435405	3
0.509555	0.40366223	27
0.3837912	0.8343556	32
0.084156826	0.47563475	29
0.38253233	0.6641092	95
0.37233067	0.05789077	13
0.6294344	0.44107026	19
0.6911259	0.90074605	1
0.5965682	0.104042634	0
0.36521587	0.4516164	7
0.34752557	0.8076926	37
0.58897954	0.16572261	15
0.56792164	0.7921994	57
0.23975524	0.62135	13
0.63451767	0.1390393	27
0.30883044	0.9819861	32
0.9300727	0.56867135	12
0.91100305	0.5646237	0
0.62559986	0.34603846	1
0.5206216	0.5480846	49
0.353093	0.11201702	1
0.21843451	0.32833362	53
0.17102289	0.563444	42
0.6632381	0.82565266	0
0.10614894	0.3509078	4
0.36900243	0.0891419	1
0.3672712	0.33003327	6
0.19786055	0.35964683	28
0.53903705	0.5951745	4
0.68156374	0.38783634	15
0.6232303	0.92481476	11
0.5727484	0.78686184	99
0.35490173	0.9030876	35
0.56048566	0.8649668	54
0.59055483	0.8675379	20
0.16966748	0.6804297	4
0.9111202	0.5981417	1
0.45501652	0.5755027	94
0.8443311	0.46959564	23
0.74557817	0.5080286	63
0.42731136	0.6065306	61
0.33167124	0.47977	54
0.95864683	0.6158458	6
0.6419216	0.43250558	39
0.5352858	0.41820934	60
0.3511733	0.96861905	44
0.61001354	0.8416843	0
0.8860496	0.5668186	0
0.09319412	0.6489668	4
0.93879443	0.6306152	14
0.32874152	0.025894146	32
0.45696655	0.102138735	3
0.6573214	0.37975934	19
0.6689513	0.7873852	54
0.4513834	0.48379767	80
0.8277664	0.5231473	20
0.73524505	0.10087839	15
0.7667219	0.039802913	0
0.15699601	0.7147097	26
0.17242618	0.31866604	67
0.36194634	0.6154832	99
0.33864233	0.37284642	6
0.37370434	0.5567039	72
0.6773431	0.83469266	0
0.46179	0.21356225	32
0.7164625	0.7607946	51
0.3507926	0.34116164	1
0.38129205	0.7033504	46
0.7017036	0.13914259	0
0.9406551	0.5720576	1
0.34390298	0.40661106	47
0.47904602	0.68506247	55
0.60631216	0.06397851	47
0.56092083	0.63906044	63
0.8668315	0.5492244	8
0.6709936	0.88765645	0
0.8694924	0.55767435	6
0.34848377	0.8756098	32
0.34599346	0.16807799	1
0.5864911	0.3780241	37
0.63125217	0.072507456	0
0.54926217	0.34153107	46
0.40366897	0.3633373	31
0.4035063	0.05003273	3
0.4604022	0.38138193	29
0.35592785	0.09669573	2
0.597717	0.37636024	41
0.3472149	0.10054357	3
0.06127267	0.6113011	4
0.9545143	0.5382452	5
0.34891278	0.7755003	50
0.788748	0.50260705	44
0.61428547	0.7725559	4
0.7286561	0.8000316	0
0.8982944	0.5484609	0
0.6320637	0.06208681	2
0.6886326	0.8345026	0
0.30138075	0.9743312	19
0.9645718	0.5711728	1
0.25209352	0.6395553	99
0.4952751	0.105906926	32
0.31009564	0.3738508	10
0.686495	0.07835194	0
0.69551545	0.8322811	0
0.090201534	0.49066672	63
0.36953247	0.8008047	0
0.6209108	0.81423044	20
0.36150217	0.6241553	22
0.6850154	0.4432523	22
0.31594875	0.03203434	8
0.90739757	0.47985977	6
0.48012593	0.10446865	13
0.37111527	0.6934138	66
0.87111086	0.46457353	39
0.41767615	0.5855653	99
0.4132605	0.06288005	22
0.52448857	0.63887453	12
0.45203644	0.46868795	40
0.16099466	0.3158542	62
0.11089426	0.38416123	15
0.7756684	0.49992004	22
0.9778616	0.59627444	14
0.72688	0.18460418	21
0.17408203	0.5811631	46
0.509775	0.5557603	33
0.5974333	0.36613393	68
0.7329364	0.89705056	20
0.23810256	0.57112765	64
0.09679676	0.43342042	4
0.5716138	0.19438106	68
0.37396044	0.4199735	9
0.39247856	0.4263144	1
0.35609818	0.18468553	12
0.34895492	0.44629812	22
0.34088835	0.49720773	27
0.34664544	0.058453728	3
0.11961984	0.5931187	0
0.12928596	0.43875563	28
0.59986657	0.20177664	39
0.4447839	0.15942793	57
0.6843482	0.042947717	2
0.0718742	0.3554774	6
0.5779506	0.5668377	54
0.5831807	0.19662425	47
0.35984486	0.5669909	45
0.8445524	0.5649388	6
0.31898543	0.07217564	6
0.58128035	0.64387465	18
0.38542482	0.4636729	62
0.32391548	0.47403476	12
0.5935877	0.19123915	97
0.526102	0.50769156	67
0.4011011	0.15414183	3
0.7005014	0.35661194	21
0.4100409	0.8228557	43
0.7269167	0.008652387	2
0.39323676	0.7732165	23
0.86960524	0.46526718	46
0.3362813	0.47396624	28
0.7326028	0.07712705	0
0.66169417	0.48423916	4
0.53263414	0.6849511	27
0.42740712	0.41994524	12
0.04833721	0.3118995	15
0.94226253	0.608633	1
0.20888408	0.32999247	9
0.67267543	0.41806886	22
0.65480024	0.77995217	68
0.15530092	0.310755	10
0.3711531	0.48331827	53
0.41420084	0.06163328	0
0.9158463	0.58597994	0
0.10327994	0.563077	77
0.17439602	0.5681154	46
0.67461526	0.8104575	15
0.3966465	0.3417018	7
0.063822165	0.37480506	29
0.20995733	0.6714427	14
0.13837852	0.6170665	20
0.68085	0.889772	0
0.18767509	0.34821963	31
0.35028687	0.37948346	6
0.4042984	0.31469953	1
0.4929173	0.54403675	5
0.37893328	0.40321812	10
0.16879573	0.40401557	29
0.5575167	0.12866688	71
0.6662477	0.44251603	2
0.5878759	0.48285067	68
0.48869988	0.12712261	32
0.6482695	0.75693774	14
0.3907449	0.8094061	92
0.912964	0.59232193	2
0.33691162	0.9557758	50
0.38105133	0.35311958	10
0.06874001	0.34365255	5
0.86240315	0.47842476	6
0.86642456	0.46638873	19
0.40030858	0.74203944	66
0.19561972	0.3164467	51
0.32150975	0.89364606	1
0.06961682	0.6545062	0
0.72078097	0.86590695	0
0.49552092	0.6888369	17
0.47573948	0.44988334	52
0.59139454	0.39937425	19
0.4639047	0.5603481	20
0.75281227	0.35878658	4
0.4792595	0.563884	98
0.9549413	0.62532645	4
0.22631982	0.6080727	94
0.87868136	0.4739495	1
0.6263412	0.37942278	19
0.16772486	0.40544578	14
0.38993496	0.18659838	40
0.3949989	0.5431254	79
0.5772695	0.66417354	59
0.40445316	0.65087354	59
0.983072	0.60332805	6
0.66680616	0.058922037	0
0.7289579	0.88335013	0
0.6109791	0.40881494	20
0.93176043	0.561398	5
0.13861908	0.41034883	28
0.5484977	0.6560588	48
0.75078833	0.15867896	0
0.096978724	0.32890308	15
0.4207006	0.81392384	80
0.39207926	0.4111237	0
0.20971881	0.32987478	37
0.5151692	0.5297441	4
0.71455544	0.830537	18
0.65712655	0.35220677	0
0.057739783	0.67838335	8
0.72308904	0.14001985	0
0.55190974	0.62953997	3
0.32723236	0.90083236	9
0.02868851	0.6695128	15
0.73155427	0.15571596	0
0.9590161	0.601152	6
0.58498085	0.3787735	71
0.118155815	0.28572544	8
0.85485226	0.44901007	54
0.343063	0.4238021	3
0.148144	0.6727659	21
0.10176795	0.6671524	15
0.7001994	0.34305963	15
0.6450168	0.72744143	59
0.36642215	0.323516	51
0.050590735	0.3247064	20
0.45058972	0.7153177	59
0.5728806	0.57527435	3
0.588953	0.12663615	74
0.21669452	0.44484285	65
0.68469656	0.10450106	0
0.720439	0.8332365	0
0.069561124	0.30774456	31
0.70199865	0.8396057	1
0.0895938	0.64854753	0
0.10196926	0.3060903	0
0.08747447	0.6001522	23
0.5920277	0.6054728	9
0.86189336	0.5256896	14
0.74297434	0.06121134	0
0.5336586	0.62498987	11
0.6532128	0.06117478	2
0.090623945	0.44003662	29
0.70869595	0.83559245	11
0.24274828	0.58454657	74
0.32745436	0.78055257	62
0.09140816	0.70830536	0
0.075154245	0.34613293	3
0.3241342	0.9862971	3
0.16738631	0.3614413	14
0.38756478	0.14611772	0
0.050024223	0.62753594	8
0.15770102	0.580126	8
0.38364017	0.5003249	18
0.52400535	0.7004635	46
0.530549	0.57053417	7
0.7397174	0.880805	14
0.01934036	0.65613335	14
0.20530878	0.3790073	32
0.72338307	0.039672103	0
0.6200216	0.8128652	28
0.6676899	0.027987866	0
0.7463792	0.31743065	26
0.75194633	0.8961995	10
0.41477618	0.1895037	28
0.59749264	0.8856607	20
0.6537778	0.4799364	44
0.4550399	0.43307015	51
0.59468406	0.3769539	47
0.33049047	0.5631284	66
0.21624668	0.44391638	59
0.14753279	0.6160285	2
0.7162406	0.31179622	16
0.6929917	0.44039273	20
0.70589703	0.41771996	0
0.742277	0.32692653	15
0.14285465	0.590034	12
0.34906393	0.9251491	3
0.43653473	0.7361196	51
0.37101907	0.44787762	26
0.055634852	0.69041115	13
0.87590873	0.51119745	1
0.35907128	0.8012549	62
0.41271716	0.8778507	38
0.684064	0.715256	83
0.40855226	0.4228783	0
0.77366763	0.548011	1
0.34311134	0.15211114	1
0.67157936	0.14267547	0
0.3243671	0.4283659	37
0.3280238	0.46634874	35
0.6312527	0.45557603	30
0.5577269	0.60488915	4
0.10036441	0.48174477	5
0.4722809	0.12838206	32
0.7507641	0.013271677	15
0.71393543	0.8183029	14
0.44393143	0.18772523	43
0.75600874	0.3587769	23
0.63809687	0.3502101	62
0.44091943	0.7228285	6
0.6665254	0.87666875	0
0.14635794	0.44232866	20
0.7558522	0.892379	20
0.15858966	0.658629	14
0.39534298	0.8538657	1
0.60853696	0.19396178	36
0.9032548	0.58582574	0
0.42589036	0.18705988	31
0.65860236	0.38653493	0
0.2834729	0.82168037	32
0.70822304	0.37362954	22
0.31498966	0.94885534	17
0.37386546	0.6734841	41
0.53510576	0.6387776	3
0.9583813	0.6265238	12
0.32457322	0.956537	50
0.37923265	0.4816522	57
0.70714587	0.3426326	4
0.8045344	0.5776106	10
0.41360658	0.8841705	19
0.3930756	0.17246266	22
0.38723227	0.34285566	6
0.3731136	0.66354364	83
0.66847813	0.838949	20
0.3131911	0.8773789	18
0.103548236	0.60797185	0
0.544643	0.60467774	7
0.18134058	0.7137148	20
0.40675467	0.40804037	16
0.81328875	0.46416008	8
0.8537344	0.43629974	44
0.11768461	0.29644567	20
0.3814901	0.42999938	1
0.6674999	0.18914613	0
0.6697702	0.84807	2
0.3216252	0.42918432	14
0.40642902	0.15878475	28
0.47439033	0.114565246	1
0.8721905	0.5029968	1
0.39711273	0.31268096	26
0.5098208	0.6010326	9
0.7241504	0.13611242	0
0.6621178	0.4246975	4
0.30362305	0.89787805	1
0.42549682	0.4127174	6
0.57871544	0.63532615	33
0.18786204	0.6626219	26
0.4200861	0.19201677	3
0.37072402	0.6938975	50
0.3301675	0.1512362	9
0.64652896	0.09543247	3
0.6944634	0.13430066	0
0.5864262	0.62038654	3
0.38383693	0.33629677	31
0.14753883	0.6079583	14
0.114551544	0.4601922	67
0.13053396	0.466336	43
0.66427505	0.15683752	0
0.3670564	0.023329047	4
0.16034852	0.3524498	0
0.41294622	0.7739183	97
0.37253624	0.91797084	32
0.4027715	0.3108019	20
0.31429425	0.40338817	91
0.110052854	0.7160594	6
0.7089476	0.8945908	6
0.7300125	0.03126946	4
0.4182907	0.45920163	34
0.36271262	0.63069487	57
0.07719698	0.6650092	12
0.4496532	0.71124184	68
0.059766427	0.390591	11
0.35430622	0.7834454	76
0.107160166	0.6513082	0
0.05988808	0.64175	8
0.5969026	0.4812411	89
0.5928694	0.40194377	17
0.72476566	0.19958547	4
0.24512184	0.59859943	87
0.06779893	0.30516705	4
0.52675587	0.5634679	17
0.03273877	0.62325853	9
0.3938571	0.027103145	3
0.9658784	0.5891079	0
0.06611994	0.6584971	0
0.6427057	0.36459824	1
0.48306495	0.105981454	1
0.6414563	0.34323835	32
0.54935277	0.6714477	49
0.16102737	0.71174	15
0.61349505	0.89516544	20
0.40903264	0.7736614	56
0.85572827	0.5707043	1
0.08204627	0.31693345	6
0.39964014	0.9089447	29
0.6845877	0.8209948	0
0.3775431	0.9217285	1
0.3100351	0.86825275	47
0.110356234	0.33394256	0
0.3865446	0.46413243	19
0.474771	0.14792587	43
0.38114774	0.5101906	57
0.14324164	0.4523404	45
0.18812935	0.56094515	59
0.34872165	0.39729944	28
0.63821125	0.36503983	1
0.7204982	0.17102234	0
0.63312525	0.115496814	29
0.40010494	0.6170794	6
0.17224324	0.6828233	6
0.31143773	0.09167735	2
0.3343561	0.99144435	27
0.7406147	0.091249	0
0.62350285	0.8805174	1
0.5736634	0.40144268	22
0.47153348	0.65969026	73
0.5047495	0.54080665	40
0.08244497	0.7190748	26
0.3496425	0.3304575	48
0.0372243	0.3566221	2
0.36992443	0.94370574	1
0.33015466	0.32757998	15
0.5568104	0.5499939	9
0.6728932	0.8390346	0
0.18893531	0.5585546	62
0.37526065	0.56593275	87
0.6457804	0.3949983	1
0.17417632	0.3965549	32
0.38747743	0.6142356	77
0.53920007	0.6673789	28
0.9276493	0.5268681	0
0.65629745	0.10853084	4
0.39193097	0.4229235	2
0.5195819	0.54014194	62
0.34430376	0.343897	18
0.19645865	0.7051422	15
0.5660445	0.21452743	77
0.21649635	0.43491468	74
0.3072644	0.9648785	61
0.6930416	0.75673026	8
0.78859216	0.57154435	25
0.6714406	0.73900133	20
0.5690601	0.79965025	64
0.39402232	0.8494203	25
0.03531843	0.34451976	8
0.39058992	0.48363551	12
0.38196915	0.025053278	1
0.5777223	0.18093547	53
0.46804392	0.6129798	65
0.3790155	0.3505538	2
0.67171085	0.35727662	1
0.043257102	0.392266	2
0.6834646	0.015143312	16
0.35740647	0.8989588	29
0.37072635	0.93291247	3
0.5882583	0.74296623	45
0.75226897	0.83361727	11
0.2952673	0.95758027	0
0.68441814	0.8173914	1
0.30238384	0.06437269	0
0.06626521	0.6745826	34
0.43618536	0.15455507	22
0.06740434	0.38435897	20
0.8718465	0.46029827	1
0.5074081	0.60592145	6
0.64505106	0.1939175	0
0.41573188	0.12340205	4
0.862158	0.61341226	19
0.5814591	0.15165131	25
0.40247333	0.1022927	3
0.5870019	0.41866174	34
0.5540768	0.5752422	7
0.6724393	0.44598356	12
0.121103615	0.3338973	0
0.14462973	0.71112645	6
0.11835653	0.67327374	3
0.39103597	0.4285087	1
0.51430976	0.72048587	61
0.36125124	0.923787	0
0.74974346	0.85609055	11
0.3555637	0.13422869	3
0.12995382	0.7042575	58
0.082333736	0.6188617	20
0.36716282	0.82818574	50
0.016036646	0.65753365	4
0.64685893	0.37910855	7
0.9156423	0.58626324	0
0.6963387	0.7828909	1
0.38756227	0.5983538	96
0.91817904	0.6068755	2
0.54842407	0.6542291	3
0.86407745	0.4974689	38
0.33906454	0.17292224	3
0.42691967	0.58969	37
0.44573882	0.3984795	6
0.30044803	0.070280164	13
0.31950557	0.43057722	15
0.21046996	0.6878863	28
0.08397857	0.4422829	51
0.6354305	0.15311123	0
0.31109777	0.04842663	3
0.12508991	0.681715	8
0.6165798	0.3450398	15
0.81201905	0.5679797	37
0.67968833	0.15315695	0
0.65480715	0.7194419	37
0.63401353	0.36511347	4
0.6674235	0.75061834	20
0.2929121	0.93875766	0
0.71261275	0.14124627	2
0.10664385	0.31762475	2
0.36291084	0.39722866	1
0.9577286	0.6005066	10
0.36900884	0.40332562	6
0.9722121	0.5423802	0
0.566269	0.6432512	3
0.39371553	0.7082967	61
0.69828576	0.11431944	0
0.03809294	0.3836799	19
0.38988894	0.13494857	1
0.89710903	0.6272529	8
0.7423671	0.1525863	0
0.70603794	0.18943453	0
0.34094936	0.7117492	55
0.4036455	0.19026564	3
0.36234447	0.11874077	1
0.11539869	0.33401608	8
0.64093906	0.8087153	5
0.8228632	0.47271687	23
0.34771714	0.95670253	2
0.40975365	0.7751782	74
0.31895977	0.47039557	12
0.33113495	0.36045164	6
0.54542685	0.44247228	50
0.7898369	0.47510448	20
0.34551865	0.8290813	42
0.6650262	0.0478944	49
0.38037032	0.041090164	1
0.1213491	0.66843337	2
0.33527908	0.12844333	1
0.6595291	0.16804229	0
0.5720054	0.44829243	90
0.5073782	0.6863025	51
0.6156812	0.091949455	0
0.63795626	0.4859127	12
0.48828456	0.69483536	11
0.913771	0.61010414	0
0.36895934	0.0732883	13
0.41486505	0.53079957	70
0.6859705	0.4084011	2
0.7974367	0.46849704	48
0.8036954	0.488899	65
0.16900991	0.565361	77
0.50613487	0.15826888	49
0.07692414	0.4310582	51
0.83068556	0.56783056	8
0.41723436	0.7068135	44
0.67545265	0.37183964	1
0.05432527	0.7078694	14
0.5641871	0.4278442	15
0.15396482	0.6725478	4
0.5989981	0.3870852	47
0.34361142	0.8754476	25
0.27610493	0.7982448	41
0.1362126	0.3207466	0
0.5760163	0.62255216	6
0.68913543	0.341792	20
0.48665962	0.1029883	14
0.42899016	0.0639773	33
0.60940015	0.47371826	19
0.316828	0.36808103	23
0.23893328	0.57090896	59
0.7115629	0.36133343	1
0.92023677	0.5611456	1
0.13958986	0.3680635	33
0.08961314	0.32079723	5
0.28276664	0.95659673	0
0.3445207	0.35337374	7
0.46708414	0.40231004	27
0.66766083	0.1892521	4
0.551322	0.20902364	61
0.4387019	0.8106373	56
0.32816988	0.87778693	40
0.10852525	0.34433842	17
0.55164415	0.62703425	6
0.04685556	0.346816	9
0.6252017	0.3858801	2
0.9470473	0.59168345	28
0.07928426	0.46949747	37
0.7982596	0.54069364	19
0.3467349	0.4834594	43
0.31133863	0.9744121	23
0.6699335	0.78330994	57
0.2939556	0.8368273	0
0.74564457	0.14084962	0
0.19417346	0.64594084	36
0.4478998	0.397606	29
0.11204699	0.29544935	4
0.57175016	0.40722552	18
0.37652615	0.9268225	1
0.7045262	0.8252274	0
0.82256955	0.48242953	5
0.14222154	0.6670884	0
0.74465	0.8276578	0
0.40610346	0.5994441	71
0.6891371	0.1766231	0
0.25885227	0.63771206	51
0.6838718	0.7825253	36
0.7123522	0.81784034	0
0.13275614	0.34253734	11
0.37920058	0.8451959	19
0.3846324	0.8515442	3
0.43660152	0.7356328	62
0.71202683	0.045407154	15
0.9471318	0.6136323	10
0.015095397	0.65722114	14
0.5432426	0.5835242	14
0.6311643	0.4138769	0
0.31343007	0.35046315	44
0.25965384	0.77843666	67
0.68734384	0.115167685	0
0.7126541	0.11042327	0
0.5556122	0.13203606	38
0.6921769	0.76730907	28
0.19861767	0.7195563	48
0.64448607	0.79393995	82
0.6425336	0.10709354	2
0.3572287	0.38090906	6
0.47924176	0.7061081	16
0.57450926	0.44862062	99
0.99935377	0.59071344	6
0.4487256	0.62837505	41
0.7473066	0.14849159	0
0.07064251	0.6931199	0
0.11233618	0.4382882	29
0.7995544	0.5824367	19
0.06514148	0.3426474	4
0.23391864	0.70502	61
0.35134327	0.8927977	2
0.91526794	0.5430005	5
0.6273651	0.7584218	37
0.67332846	0.4513417	21
0.3920594	0.86851263	87
0.5981435	0.39907148	20
0.8635641	0.6251211	44
0.4372503	0.490516	67
0.12525654	0.3595472	20
0.15954357	0.4541617	10
0.34819368	0.060077827	5
0.18334304	0.45543566	43
0.6406875	0.831186	0
0.66631263	0.06152541	0
0.4446557	0.57637525	75
0.04776723	0.6409628	10
0.1492831	0.6742126	36
0.31756088	0.062167525	0
0.715617	0.34926733	24
0.74808186	0.064474225	2
0.5725485	0.6113345	27
0.7771112	0.12044091	0
0.4172396	0.7357826	27
0.5442124	0.41154167	65
0.1311581	0.42286333	9
0.65217847	0.3443542	15
0.24587701	0.60675347	20
0.65445864	0.20292011	98
0.38563427	0.73001945	41
0.6739473	0.16223842	0
0.58389914	0.5635436	48
0.4444181	0.4226246	3
0.62283254	0.11322267	0
0.91998976	0.56575876	0
0.8359896	0.4532468	39
0.72976667	0.023231432	4
0.35008952	0.06938234	1
0.18974243	0.62307984	58
0.4148833	0.7114571	59
0.39825085	0.8124479	58
0.41163245	0.5269994	63
0.36549085	0.06325688	1
0.62274843	0.37267414	2
0.6088621	0.88191724	4
0.88672525	0.58539927	0
0.03562036	0.34255853	5
0.7329379	0.2191133	63
0.36245692	0.93392694	11
0.11450255	0.5676723	26
0.59668946	0.38608524	71
0.21707794	0.41744953	33
0.06932772	0.65697527	1
0.3786961	0.59201586	63
0.049546067	0.33491194	2
0.3491198	0.113160364	1
0.7435619	0.31535095	41
0.13536377	0.64945316	0
0.7135787	0.35858282	12
0.6583327	0.73379076	51
0.06916856	0.6931114	0
0.66208524	0.089106016	4
0.77312917	0.5246979	14
0.3136437	0.7393494	42
0.9925498	0.6016784	21
0.8059572	0.58115464	6
0.20377684	0.64611644	19
0.6605925	0.3441566	20
0.67276025	0.32446402	1
0.6220731	0.71704435	67
0.34183308	0.36679348	27
0.3329334	0.7637281	66
0.18454051	0.6134226	8
0.57403487	0.4174587	20
0.7176732	0.8832787	0
0.13080573	0.37992784	26
0.10486476	0.43207082	9
0.4970724	0.11551527	1
0.699006	0.18660755	4
0.8891569	0.5783793	12
0.64004046	0.85047656	0
0.53283143	0.5944768	18
0.31846294	0.06660361	3
0.055617448	0.37973827	12
0.49462083	0.10692879	3
0.5382353	0.63002604	7
0.39460725	0.75527227	45
0.0708753	0.71319014	26
0.40078974	0.88286394	3
0.37460095	0.13644627	3
0.11383631	0.6671169	0
0.27825728	0.6651156	78
0.047508765	0.34653348	1
0.41011176	0.80707175	42
0.8948787	0.6326205	6
0.39773497	0.33218497	11
0.8951078	0.559879	6
0.38139078	0.058117077	1
0.296911	0.9323693	3
0.5395136	0.62733054	12
0.7226507	0.09630416	0
0.3017903	0.062369194	3
0.3985183	0.48302448	65
0.38715667	0.35345837	4
0.74630475	0.35491976	4
0.746583	0.121935785	4
0.5829855	0.15372889	66
0.8682805	0.45195642	14
0.6920907	0.09497449	0
0.69600594	0.12582833	0
0.46102855	0.21212219	98
0.96492213	0.5665014	0
0.36430988	0.14783031	1
0.37264875	0.1398957	2
0.7406055	0.52611065	97
0.36041683	0.42414021	6
0.6405765	0.7391677	54
0.3554808	0.096900135	3
0.62502426	0.10406795	0
0.404152	0.17753032	8
0.5288179	0.42266393	64
0.62040406	0.15597348	46
0.40786028	0.11003894	13
0.32750845	0.40228853	22
0.8390828	0.44885412	59
0.37079722	0.052013144	14
0.4300908	0.13433677	6
0.5775306	0.21332565	99
0.34146607	0.024484988	12
0.5290125	0.13939507	17
0.40483806	0.4629903	21
0.6465775	0.08250732	2
0.12362054	0.6816933	14
0.57171535	0.39141062	49
0.28554386	0.9368568	8
0.6019576	0.84064865	22
0.3822784	0.77333134	99
0.5377545	0.13973819	74
0.89548355	0.49382108	1
0.5858883	0.64566797	35
0.6981693	0.41841307	4
0.32395944	0.3729069	28
0.19510737	0.59862417	55
0.108134076	0.64792496	14
0.12949064	0.45905986	20
0.9490267	0.59338367	0
0.45810264	0.6951847	53
0.68348897	0.45464122	47
0.18408021	0.42389253	43
0.36243406	0.37712407	8
0.47625938	0.6645231	38
0.3233476	0.896729	17
0.045244973	0.7016449	4
0.6855673	0.8247203	2
0.65143436	0.8353403	1
0.69549584	0.8345917	0
0.43808082	0.84021455	4
0.71034837	0.83358705	11
0.45355907	0.7265025	87
0.081318825	0.32295498	1
0.38180715	0.69310004	74
0.88159674	0.57760423	0
0.8796192	0.4789777	7
0.5732162	0.47115582	14
0.48434523	0.095988184	54
0.5268337	0.51357204	87
0.36750704	0.17895766	3
0.5300686	0.15279889	44
0.703951	0.89903814	8
0.34491616	0.058376126	1
0.33852157	0.7683296	67
0.6557135	0.1286443	4
0.14449064	0.39298502	51
0.114377566	0.6176915	0
0.47768953	0.17577556	68
0.6722383	0.46370566	20
0.35824883	0.71709603	45
0.33896738	0.90256375	3
0.10165253	0.48500752	28
0.0023640771	0.67213744	8
0.6630743	0.8698719	0
0.3190521	0.097782895	0
0.8226704	0.5281909	8
0.37368315	0.3641673	54
0.5227368	0.5423232	57
0.4990567	0.12540837	40
0.5314218	0.598207	16
0.38303864	0.82083046	53
0.2068557	0.59911233	21
0.93292046	0.60026866	1
0.5947618	0.6345146	2
0.42671844	0.810738	70
0.41300142	0.7753666	60
0.5220489	0.13507318	35
0.7120683	0.8506936	1
0.701346	0.19445549	0
0.51829624	0.4670826	43
0.11680973	0.640077	0
0.15661564	0.34023115	23
0.92438906	0.6044363	6
0.17527626	0.63539726	20
0.14165907	0.5911375	0
0.7307037	0.21226436	47
0.51014596	0.63531154	17
0.63807523	0.40883785	0
0.58304495	0.5864321	3
0.4355774	0.3597298	51
0.31887525	0.944943	35
0.1128682	0.36317393	14
0.60411704	0.14941692	83
0.387169	0.66998935	75
0.33807746	0.9877519	11
0.09525998	0.34182847	2
0.1386205	0.6727694	36
0.5781475	0.47425005	22
0.45085615	0.70420176	44
0.09398291	0.6219963	2
0.61261547	0.38448283	1
0.3945509	0.5044285	28
0.71855557	0.005892963	7
0.3235939	0.79744905	45
0.9650143	0.56900597	6
0.063293986	0.70531124	2
0.54303837	0.617629	4
0.39987257	0.91921717	1
0.10137783	0.6440322	0
0.9098583	0.54463816	6
0.33167472	0.9469133	3
0.081363976	0.6916811	0
0.9438689	0.6171777	1
0.6736912	0.099667326	4
0.3814014	0.7108313	97
0.043185715	0.35219553	2
0.1106344	0.67791086	0
0.51853025	0.40438756	97
0.7487134	0.5085054	43
0.5229505	0.5459003	46
0.4311019	0.4133701	6
0.43149465	0.16842797	25
0.16728292	0.6722661	30
0.19421697	0.42137408	20
0.74513733	0.18760948	0
0.6660613	0.8909107	0
0.28828678	0.9030338	40
0.34920406	0.08744689	3
0.9143225	0.49073732	1
0.33528194	0.86673594	0
0.36704403	0.8615935	1
0.06671471	0.29681072	26
0.6958493	0.14601493	2
0.624939	0.3979431	1
0.3127635	0.07803279	1
0.10450437	0.34736183	4
0.11544984	0.5008412	66
0.58000976	0.6143965	23
0.15733293	0.4648056	83
0.065175705	0.33304283	20
0.75923526	0.52268213	75
0.7201966	0.36130828	2
0.98145276	0.53936535	28
0.39795735	0.36707145	2
0.3590922	0.08034349	3
0.37562305	0.84281224	51
0.40390903	0.0958968	3
0.14198631	0.5929513	4
0.18457295	0.7217361	71
0.69539696	0.90691876	8
0.23130094	0.70287067	65
0.39434415	0.14355937	16
0.40020967	0.42426646	2
0.5322174	0.13373396	43
0.49088842	0.60935843	39
0.07968056	0.6925266	4
0.110549666	0.67721665	0
0.82786316	0.51327306	57
0.3679075	0.32358512	20
0.34216052	0.31926185	46
0.7129145	0.47870305	58
0.39566815	0.51072747	3
0.40169945	0.78381103	3
0.5540995	0.6407721	34
0.59318894	0.7728205	40
0.047500256	0.34074867	4
0.023413405	0.6419299	20
0.4888041	0.41944897	21
0.44903946	0.5957292	40
0.17235127	0.62786967	49
0.89815766	0.5815974	0
0.04187882	0.6616126	26
0.4054448	0.41807923	1
0.3843022	0.78087485	32
0.6016297	0.425986	68
0.5752405	0.31459668	54
0.008599013	0.68030804	9
0.5719454	0.43083382	68
0.43905517	0.14580046	52
0.7089515	0.903976	15
0.66829824	0.12916672	0
0.5807638	0.19967721	63
0.35877228	0.768807	51
0.3974816	0.046420116	27
0.10865885	0.6325508	4
0.5943945	0.4288809	41
0.38713625	0.023824615	3
0.6617417	0.16207303	0
0.4519562	0.4707637	93
0.7281989	0.49651513	37
0.7314884	0.17751954	4
0.38439703	0.40724438	29
0.58190346	0.6044809	3
0.3299171	0.68896365	84
0.34649053	0.8654401	32
0.2248392	0.4080272	47
0.62496716	0.72029305	65
0.46498677	0.11284001	13
0.3708924	0.69747424	97
0.11414641	0.33721104	5
0.10935394	0.4047314	5
0.7773268	0.09572805	2
0.3645411	0.3546091	10
0.15114632	0.4741791	45
0.3534955	0.05448601	3
0.7660901	0.55746895	43
0.20539667	0.7114604	4
0.36261034	0.15579866	3
0.38166702	0.9449214	28
0.7307173	0.072233446	0
0.32668334	0.5243924	20
0.6790773	0.15364243	0
0.39527062	0.7669126	81
0.674762	0.8650869	6
0.14818503	0.37395465	51
0.41392562	0.79772407	5
0.034203306	0.69583905	0
0.07560925	0.4293097	51
0.37047476	0.9318362	43
0.87710553	0.5859255	1
0.41254202	0.7818119	42
0.3462554	0.3553458	39
0.88238007	0.5569066	6
0.22683579	0.7143085	5
0.9473939	0.53637886	6
0.45012647	0.38678873	6
0.5130309	0.72437596	53
0.60676396	0.79089785	37
0.66019166	0.15587531	0
0.44597656	0.80722004	52
0.5134093	0.5343655	45
0.57688564	0.17063545	98
0.418231	0.85787827	52
0.76813716	0.07245568	0
0.38843778	0.10904333	0
0.5382567	0.42757833	24
0.33426142	0.058716748	4
0.33148748	0.32373634	44
0.7403843	0.33949518	15
0.69023013	0.7072744	94
0.38470662	0.32236087	12
0.19383828	0.37280056	16
0.89081305	0.59295005	0
0.34582433	0.8772104	3
0.13728225	0.679381	31
0.6794691	0.8729463	1
0.6348009	0.11673259	2
0.4528142	0.4726116	57
0.35154936	0.11666435	3
0.08071877	0.47040293	4
0.34066558	0.9583917	42
0.561899	0.39741546	22
0.47096568	0.6141342	42
0.55976886	0.54875207	17
0.22507247	0.6903429	14
0.66116416	0.4543977	97
0.0037220195	0.6689166	15
0.6747512	0.053804465	47
0.10160486	0.31448781	5
0.37141508	0.82082415	38
0.6501035	0.40849435	5
0.5250614	0.67717844	73
0.93204135	0.6185665	15
0.36083913	0.8567056	1
0.5216992	0.400262	22
0.6016742	0.4145865	38
0.62073225	0.89942306	20
0.4271279	0.42981374	20
0.58470553	0.3799035	49
0.8632503	0.45092762	7
0.03652807	0.34499195	9
0.34649283	0.93881977	3
0.12033949	0.38614458	20
0.43024194	0.8123255	25
0.6468979	0.85419685	10
0.20676231	0.41928443	38
0.10797453	0.6514965	0
0.3080003	0.043238852	1
0.19294706	0.3179037	61
0.32771555	0.34544542	15
0.7162051	0.49934983	1
0.57695276	0.8691031	38
0.22819208	0.39982668	72
0.52981126	0.43893313	39
0.7151553	0.39379066	2
0.44100183	0.6834661	92
0.056460515	0.3831294	3
0.60902685	0.8785435	19
0.68263084	0.19548085	0
0.6140785	0.09247424	4
0.31572697	0.98094046	34
0.40737885	0.66067743	62
0.4059487	0.41932923	0
0.3682605	0.40524912	6
0.6099644	0.89807236	37
0.53346425	0.63243854	12
0.08492212	0.43506947	10
0.42467135	0.87507915	43
0.56803715	0.21448547	83
0.71885675	0.15689592	0
0.23093738	0.7107386	20
0.35776138	0.4127011	42
0.46572736	0.6133253	44
0.54720867	0.13024552	98
0.695441	0.90944517	11
0.3736304	0.9190862	3
0.6110347	0.44544002	39
0.3662322	0.44196635	20
0.4488104	0.11461322	6
0.17880714	0.71600306	28
0.751708	0.12515754	0
0.26404357	0.6638184	58
0.38224506	0.39612865	6
0.39201114	0.49465874	33
0.6072135	0.37627903	46
0.8607412	0.6151099	6
0.67287236	0.8351686	0
0.06914853	0.35338417	6
0.5585558	0.59043396	23
0.40425858	0.42887667	0
0.14457978	0.7144699	46
0.056398857	0.6371738	2
0.6733564	0.39374185	1
0.16003308	0.35187313	1
0.7429121	0.17516789	12
0.6834401	0.8623961	0
0.30121636	0.9078156	3
0.74705184	0.1050087	0
0.37357885	0.72455347	78
0.7328425	0.42869297	46
0.45776853	0.6903608	59
0.37983102	0.074720666	0
0.72932756	0.40546355	15
0.20920846	0.67047566	54
0.35322347	0.5141117	20
0.2927878	0.7800718	92
0.57673705	0.21358676	62
0.094143316	0.4485541	9
0.7150145	0.37338766	3
0.73668855	0.08525759	51
0.5492549	0.13556008	98
0.84869486	0.52058476	35
0.18332422	0.35882717	11
0.32142684	0.09222568	3
0.056525007	0.39728516	20
0.31954178	0.37832773	48
0.17148082	0.39272013	0
0.604081	0.6131447	43
0.541452	0.5899049	14
0.06723922	0.31825602	32
0.71990645	0.42883533	51
0.14034641	0.34953865	20
0.49599972	0.69195014	43
0.38033763	0.712059	98
0.97952145	0.56591225	0
0.3926202	0.07471594	0
0.65514016	0.18546495	61
0.3481458	0.95941544	18
0.7995187	0.5827052	56
0.71192783	0.18640283	2
0.96448576	0.5385109	8
0.37752393	0.45774928	0
0.19810472	0.4645655	38
0.14150405	0.47438613	62
0.350515	0.34428596	23
0.08050099	0.32483628	0
0.6440003	0.10899153	2
0.7428529	0.16277155	2
0.5997966	0.80680394	54
0.6539749	0.82698065	0
0.82788926	0.52285635	51
0.37221205	0.8981287	3
0.35331205	0.33514237	1
0.46550214	0.4300931	41
0.3397437	0.9024208	3
0.64888334	0.35766652	12
0.8807385	0.5728994	39
0.35447374	0.38825464	3
0.40991685	0.60960865	49
0.6141422	0.77034485	15
0.4145618	0.40928537	2
0.3327918	0.109629475	2
0.6463882	0.87480587	1
0.7516478	0.16197695	7
0.07166925	0.3244841	1
0.3435778	0.90675765	19
0.3202856	0.07160383	3
0.66742617	0.34865728	15
0.72702396	0.15227862	0
0.62326086	0.43723825	93
0.6664412	0.45358813	12
0.87262976	0.5096596	6
0.6638047	0.07756018	15
0.69374514	0.015470154	0
0.7001105	0.91978645	11
0.621949	0.9243748	0
0.4426581	0.5016013	60
0.39753535	0.84631014	0
0.07172641	0.29303643	26
0.45697975	0.109778486	32
0.2354373	0.71469253	46
0.82927626	0.5690551	1
0.69732946	0.8780001	1
0.34868285	0.12915908	13
0.6631211	0.16373035	0
0.2120621	0.6796795	6
0.7249198	0.8960781	0
0.7186245	0.35550228	20
0.30961674	0.10690918	35
0.51612645	0.6071736	25
0.3033489	0.87222403	32
0.57641536	0.62488014	17
0.41174474	0.3712995	6
0.4284454	0.7644577	99
0.53510356	0.5979564	11
0.094610736	0.32962957	20
0.46065846	0.1067278	45
0.18581913	0.6309956	26
0.633629	0.082012124	2
0.18821983	0.32331485	23
0.07237988	0.2937672	17
0.68710685	0.8221776	2
0.70623547	0.096129246	0
0.44078374	0.7118455	53
0.9126111	0.54799724	6
0.88795215	0.5513173	10
0.5637505	0.47507718	49
0.7252596	0.8824928	1
0.085079834	0.603404	14
0.107645825	0.6576368	0
0.6778539	0.7451249	14
0.10342783	0.65402937	0
0.32667494	0.4816787	25
0.42202184	0.7136029	88
0.32253173	0.47226992	3
0.4146073	0.5692838	70
0.68536234	0.8814305	0
0.37782237	0.4296416	2
0.15269108	0.64035124	1
0.35908112	0.6554375	38
0.5562165	0.4767901	99
0.40778783	0.598522	39
0.5868937	0.80783105	28
0.3616739	0.42179236	2
0.666191	0.8108925	22
0.51372933	0.633059	14
0.3509518	0.53113043	74
0.68849427	0.3446584	39
0.40539065	0.09508855	3
0.3412627	0.8679027	19
0.6183257	0.10689502	42
0.7328433	0.19601539	34
0.3986712	0.8864	2
0.49503195	0.69904405	63
0.50656325	0.4371103	70
0.075151436	0.40267414	5
0.5488715	0.5932899	27
0.25036317	0.39823753	78
0.6972115	0.102469526	4
0.6246655	0.31832772	15
0.10901789	0.35979706	6
0.43192658	0.8977319	69
0.40766305	0.85312253	0
0.34395486	0.5043626	56
0.87384397	0.6031384	18
0.305154	0.044773836	3
0.23187742	0.36691034	53
0.5205903	0.6580642	23
0.6198081	0.17316931	5
0.9090681	0.5835487	0
0.63400537	0.47046927	49
0.7252414	0.19979118	34
0.5783395	0.60721976	4
0.5918945	0.60504884	11
0.11576834	0.5012103	67
0.18306611	0.4228646	41
0.31828338	0.39849004	58
0.32144853	0.09228069	6
0.030814463	0.68693256	1
0.74503124	0.8696247	13
0.9199249	0.51535267	6
0.633943	0.09604684	0
0.8585614	0.62531805	6
0.35945937	0.031660326	20
0.5639934	0.19171233	91
0.4642573	0.66528326	57
0.7580857	0.17092314	15
0.12734279	0.617572	0
0.5291914	0.5825381	3
0.6209686	0.4471224	1
0.639096	0.33431172	15
0.41049197	0.37577704	10
0.72656924	0.54294604	87
0.44401863	0.68406266	54
0.42430025	0.105854824	12
0.39967474	0.40204763	1
0.01938329	0.6736212	4
0.24512272	0.3771153	74
0.6833726	0.8594614	0
0.6864588	0.3924496	2
0.73941875	0.07615751	0
0.61621976	0.85044396	17
0.6674783	0.15432222	0
0.7260538	0.8825294	0
0.20083591	0.6058642	40
0.35084048	0.9587203	21
0.37258902	0.94683903	0
0.3540476	0.3234701	16
0.38142058	0.7081762	97
0.41413793	0.07698754	3
0.055959377	0.32845303	20
0.68858725	0.37674576	0
0.38530073	0.460978	43
0.55685836	0.5997094	46
0.055485085	0.34933165	4
0.4833843	0.1509465	47
0.06919514	0.41886154	41
0.7464514	0.107234105	2
0.6742279	0.43232635	21
0.5644476	0.42686066	42
0.38450593	0.368378	18
0.33533394	0.7566942	57
0.8417268	0.62298214	57
0.33317393	0.0652303	3
0.40068448	0.40448153	6
0.94552886	0.6128163	0
0.3993684	0.064462356	0
0.29224682	0.91442263	10
0.15809429	0.5847317	18
0.49661502	0.11736352	12
0.62348133	0.10108332	0
0.08413313	0.34228864	4
0.7365773	0.91256124	20
0.32431093	0.4791244	22
0.9725343	0.56717247	4
0.32752788	0.6814782	66
0.11423034	0.5098289	54
0.92109483	0.52817494	10
0.35740003	0.078531556	0
0.5513935	0.5954457	7
0.66546094	0.049049087	0
0.626519	0.11956979	47
0.70410633	0.8312554	10
0.384949	0.61380386	64
0.7883181	0.47668535	6
0.1754865	0.3600402	17
0.5878558	0.80074656	54
0.42172632	0.6733831	53
0.33616698	0.99130607	3
0.42554167	0.40478498	3
0.6925376	0.71386576	20
0.04833848	0.32284015	4
0.40717146	0.35287398	25
0.49993977	0.5908032	57
0.41899213	0.4622921	66
0.45832372	0.78128415	77
0.71921283	0.9285838	0
0.8161563	0.54226524	6
0.38916346	0.81099933	22
0.4338387	0.38519144	1
0.5350883	0.41152075	97
0.11733788	0.6475534	0
0.7198736	0.17129315	0
0.6358165	0.71816504	64
0.42186737	0.44679767	11
0.27857035	0.91858613	43
0.31644514	0.077757776	1
0.3876845	0.54552126	62
0.9218225	0.61826986	1
0.7513454	0.07685869	4
0.7125587	0.7714626	5
0.29687664	0.045598008	2
0.37680262	0.3155102	29
0.058393035	0.7111163	5
0.35299772	0.8978028	49
0.52649814	0.58232147	6
0.41808042	0.42195314	6
0.3573805	0.123856306	8
0.02769768	0.6659623	4
0.70256716	0.39353842	3
0.46301857	0.3594832	46
0.39312738	0.043873776	13
0.55097437	0.67115545	14
0.10042082	0.48003381	61
0.71347564	0.18635207	2
0.042324264	0.713404	22
0.43747178	0.09356395	13
0.34988028	0.9178305	8
0.99297464	0.57839555	5
0.4594692	0.08833845	48
0.085068785	0.631475	0
0.529318	0.5393738	51
0.4298078	0.5652153	95
0.5742739	0.32735625	4
0.52946097	0.14694984	73
0.08536588	0.63083565	2
0.15678903	0.40427226	6
0.4108762	0.53052264	92
0.101624735	0.31810758	20
0.099308945	0.643966	0
0.6107821	0.43421087	97
0.55940944	0.12585361	97
0.96118826	0.5232801	0
0.68267643	0.15885516	2
0.64983994	0.4749355	63
0.07785439	0.37501505	20
0.67069614	0.8953703	5
0.6922955	0.04059389	11
0.29738167	0.05222844	0
0.52041054	0.13273749	40
0.5174268	0.4189515	51
0.7315765	0.18795976	22
0.33901638	0.49290845	10
0.40275246	0.7453265	53
0.614334	0.9001478	20
0.42114076	0.05852122	11
0.06753524	0.6790627	0
0.16088794	0.6851159	53
0.509319	0.55716425	40
0.3697398	0.4851079	28
0.32355455	0.47242245	10
0.5492774	0.34592527	4
0.47532257	0.4432157	52
0.44373208	0.7996073	0
0.30960628	0.5392331	97
0.106886126	0.65708464	3
0.36165106	0.62471265	99
0.08521129	0.72359616	0
0.5948665	0.16230038	53
0.09275208	0.3168664	2
0.36414537	0.42443156	28
0.7586621	0.48511413	39
0.6201669	0.7423444	26
0.6898236	0.15298435	2
0.16310245	0.722553	10
0.37624425	0.9317257	3
0.697359	0.92467093	20
0.39646894	0.9003399	1
0.29530782	0.8089618	67
0.34047502	0.070711836	3
0.4521276	0.43308318	51
0.040740028	0.65522087	2
0.9175105	0.5343823	1
0.3377824	0.90147614	4
0.39616632	0.12625785	3
0.32581687	0.7840889	63
0.8178836	0.585217	4
0.32907456	0.77801484	38
0.13336712	0.30250272	30
0.5414387	0.6171396	6
0.20711695	0.72076404	36
0.4872876	0.11997069	40
0.87556297	0.54442286	6
0.7294524	0.09105603	0
0.3127614	0.43547207	56
0.38530615	0.32997802	16
0.9489568	0.59202695	19
0.3617549	0.12295378	3
0.43111387	0.8955542	43
0.5940974	0.41322544	50
0.8667857	0.43522036	65
0.09839456	0.4547731	30
0.6631638	0.42595437	12
0.40456116	0.441035	3
0.6542436	0.3394996	1
0.7550721	0.060996044	1
0.11715521	0.3752915	24
0.5745107	0.47287065	93
0.89983594	0.52648574	9
0.36905807	0.91131324	19
0.36879608	0.8323485	22
0.03448485	0.60461587	13
0.29950923	0.07634565	3
0.8236343	0.5643727	65
0.2672051	0.6533073	85
0.113580756	0.65522444	0
0.40093383	0.120908715	0
0.6677465	0.028243244	11
0.35037577	0.80739576	37
0.6652972	0.7736519	20
0.32930848	0.038975522	3
0.83309925	0.49471575	19
0.22882794	0.63944626	50
0.32745722	0.37449446	27
0.7123224	0.41010466	1
0.3990082	0.069698066	13
0.72214705	0.3584932	20
0.80227274	0.54191935	25
0.30741125	0.99759096	44
0.45869225	0.1962232	1
0.14295712	0.45255706	95
0.4426117	0.38481796	11
0.5442741	0.13976407	32
0.9084122	0.50606775	23
0.73539966	0.03761218	0
0.41349274	0.10335814	13
0.6779661	0.17772786	4
0.8193374	0.4705898	37
0.5599016	0.61307764	4
0.16126591	0.6428893	0
0.6813077	0.85395586	1
0.31067613	0.793719	61
0.31545714	0.43086815	29
0.52284634	0.6471111	18
0.12685318	0.6402144	4
0.7205214	0.34936404	0
0.3947082	0.8354248	0
0.36772075	0.9844737	17
0.9095002	0.57383573	6
0.8814665	0.575191	12
0.9620118	0.5969407	6
0.041426726	0.66196275	26
0.42629677	0.16975257	27
0.67796725	0.82559156	1
0.45204985	0.36921203	27
0.095579125	0.59493786	4
0.15888265	0.39736894	4
0.3275087	0.52521324	37
0.15034954	0.59527844	6
0.71612066	0.75683856	2
0.08787486	0.7164396	4
0.6168097	0.07888062	14
0.20467289	0.7208438	28
0.46208787	0.5929415	32
0.60882366	0.89379984	15
0.92830867	0.60442686	6
0.20343149	0.40056875	45
0.6402501	0.844303	1
0.7212422	0.8658584	0
0.26360872	0.76947516	82
0.7657129	0.109221816	37
0.34760058	0.9588151	32
0.31608212	0.06046457	9
0.111197755	0.7114739	0
0.7771784	0.12144907	22
0.18194441	0.6305972	36
0.709701	0.3341014	40
0.6689889	0.17881352	0
0.45230886	0.47240022	66
0.57778513	0.7669396	53
0.27489647	0.62931216	95
0.3938637	0.09811266	9
0.72479874	0.36685205	38
0.6312326	0.078712925	2
0.38802323	0.48380008	27
0.49406308	0.607772	46
0.45099634	0.36595714	6
0.3701623	0.41469172	6
0.37988973	0.55725104	95
0.12680997	0.4216746	23
0.36677173	0.10617752	2
0.86866695	0.5584796	25
0.20050082	0.70785517	46
0.100557745	0.32809436	20
0.11775096	0.35050097	6
0.3431113	0.07527993	1
0.06955806	0.6158281	26
0.7183363	0.8587101	1
0.06007105	0.6855864	2
0.21953385	0.7208297	46
0.6808171	0.16787532	47
0.4242608	0.47764415	46
0.47566494	0.7049674	29
0.31925753	0.8700797	58
0.75550985	0.058050543	0
0.33005974	0.09276636	1
0.5670024	0.41657218	20
0.39729574	0.58483	67
0.5719972	0.61591816	7
0.6816447	0.086050905	0
0.29401547	0.9175559	1
0.7299181	0.8115686	20
0.7214919	0.795734	20
0.34649152	0.3220835	20
0.07044025	0.42109433	5
0.67513865	0.85545355	0
0.8845536	0.5120929	0
0.97854203	0.59004444	0
0.3264438	0.025354521	6
0.6229646	0.90613884	0
0.6570376	0.74019	39
0.7042734	0.077622816	15
0.6754279	0.39990264	7
0.15483634	0.7233239	14
0.28171572	0.9173718	23
0.913682	0.6027786	10
0.47522777	0.4305451	51
0.7198555	0.038363125	15
0.37021986	0.98422027	31
0.88620794	0.5972302	0
0.67826694	0.1499109	0
0.061474513	0.3169307	2
0.5238234	0.53990966	58
0.377128	0.8363181	25
0.6511368	0.3458663	15
0.41403073	0.74753696	95
0.576701	0.3202982	4
0.42434245	0.05215622	2
0.2996912	0.9681441	22
0.4305984	0.41500834	6
0.9790312	0.61506814	1
0.09050105	0.469074	51
0.7453036	0.16747925	11
0.41785705	0.10889216	9
0.722568	0.368026	20
0.105394356	0.32911116	11
0.38310522	0.6587515	64
0.9531403	0.5961279	14
0.410372	0.3171472	6
0.4378978	0.13511759	35
0.6735452	0.40466428	1
0.18826127	0.715839	8
0.36162588	0.019472523	17
0.91653156	0.5485892	1
0.22595814	0.6154164	0
0.65845966	0.08070461	1
0.5843473	0.76587105	91
0.31491822	0.40227318	71
0.48087776	0.11690431	21
0.34737465	0.5243286	81
0.42037448	0.7660843	37
0.33264658	0.10003136	0
0.066358894	0.6469265	19
0.64818966	0.9118312	0
0.17190081	0.7036652	20
0.17710681	0.7015137	28
0.7103023	0.1640622	0
0.7526344	0.09406344	3
0.37957966	0.37129155	22
0.07596643	0.32494757	15
0.37379313	0.4262176	4
0.6775002	0.38657376	4
0.695624	0.87732875	1
0.9343832	0.54360634	0
0.35839194	0.71747184	69
0.6250679	0.7629413	40
0.41049346	0.46611476	23
0.32627276	0.40968946	27
0.3888236	0.085967824	3
0.7699349	0.5115069	61
0.39913756	0.48255703	49
0.78036386	0.5383116	43
0.5776212	0.43055323	53
0.6088476	0.42874864	57
0.3493231	0.8899224	29
0.96175915	0.531102	6
0.7333618	0.8724426	5
0.9710586	0.5783426	5
0.42344084	0.4140026	6
0.051154945	0.6482956	11
0.03672962	0.6212208	14
0.23255184	0.7142895	59
0.60944474	0.1643641	63
0.908551	0.5921334	6
0.6558463	0.14497963	0
0.3735318	0.55535007	93
0.32882372	0.82451177	44
0.38159472	0.058299284	1
0.12234303	0.69754136	26
0.76012844	0.5054227	39
0.29751718	0.042158447	3
0.59801346	0.8071295	6
0.13191506	0.44481722	66
0.9811923	0.60976744	1
0.60951567	0.056839734	15
0.36028385	0.07593902	13
0.11607866	0.3364848	0
0.6919516	0.3954053	4
0.10628323	0.43256673	20
0.6387473	0.10612951	0
0.09705679	0.31351954	2
0.46486175	0.70806336	45
0.7503522	0.896594	0
0.41189715	0.43104216	6
0.3934093	0.3500025	2
0.5675553	0.45129612	44
0.65750235	0.34362993	49
0.63864535	0.46126363	21
0.039958768	0.65468687	2
0.6918653	0.33829394	3
0.022364143	0.6739424	8
0.16180032	0.40530917	10
0.5286205	0.63085455	5
0.39629933	0.6778985	76
0.030119944	0.6918155	6
0.1594763	0.71323794	0
0.10880677	0.41946796	28
0.3390951	0.9516152	5
0.08418022	0.32762	11
0.5593394	0.6577547	6
0.41300744	0.7935047	79
0.30695593	0.99906	3
0.13093331	0.4595845	26
0.1842173	0.5630541	79
0.57780594	0.22607274	49
0.66405135	0.36352235	1
0.13556331	0.719754	5
0.23384736	0.5909505	40
0.601892	0.12006189	0
0.6510794	0.7888815	37
0.3538929	0.90790087	3
0.72044337	0.37074813	20
0.11798527	0.5928293	2
0.1097906	0.5690088	0
0.13174534	0.41843182	20
0.67745763	0.74106175	68
0.70147675	0.16848467	0
0.98795456	0.5928224	1
0.36422366	0.84175676	9
0.3882815	0.020596428	1
0.525517	0.5074314	81
0.3421396	0.86807543	16
0.7252313	0.7637479	15
0.33574814	0.46294078	48
0.38846236	0.38193184	10
0.16345794	0.62258923	36
0.41268206	0.7662027	99
0.35792023	0.80047673	29
0.9064207	0.54452133	6
0.7105786	0.13243628	0
0.73844796	0.36884663	19
0.6856836	0.7833892	6
0.94036525	0.6113253	5
0.08567769	0.650135	4
0.8051503	0.53816193	21
0.80525917	0.5277821	28
0.35088196	0.7939752	20
0.070661165	0.61943245	0
0.33486986	0.9605899	18
0.18972246	0.33684346	32
0.3041881	0.05736392	2
0.13457093	0.63492966	6
0.48134276	0.6344136	44
0.42545003	0.742391	73
0.9424585	0.55906814	10
0.807753	0.535203	44
0.28153512	0.6539897	66
0.42810994	0.07044562	6
0.11513553	0.31082016	26
0.13381939	0.6759263	0
0.4924909	0.41233936	47
0.5716551	0.37354985	47
0.77883565	0.52023154	22
0.6088686	0.46603072	15
0.0562574	0.68279666	2
0.508141	0.5360701	67
0.43997833	0.58893627	39
0.37382787	0.36763024	9
0.3567947	0.7809988	5
0.37850666	0.40324846	3
0.23070824	0.35111898	41
0.38088906	0.6923792	55
0.7294462	0.314334	3
0.11166376	0.43954787	42
0.9608984	0.5554262	6
0.4413967	0.43202385	9
0.06499767	0.3732292	3
0.73166513	0.37462866	18
0.6199547	0.8100616	20
0.08388985	0.3622966	6
0.38169342	0.80572176	57
0.61162096	0.8192359	0
0.67197734	0.41727227	0
0.89341	0.55040926	10
0.5287026	0.5016544	67
0.566997	0.41737607	69
0.6421325	0.73462236	16
0.661511	0.15944411	0
0.63037574	0.07747916	0
0.6005043	0.79581016	5
0.71857697	0.113978244	0
0.17576759	0.3777048	4
0.3101862	0.3740667	20
0.61389035	0.1015155	15
0.73637295	0.21865267	53
0.4232119	0.39620352	6
0.15925491	0.45620248	36
0.11050788	0.4321589	26
0.3604888	0.51693994	99
0.38267672	0.59838355	63
0.9538487	0.5282117	6
0.82985586	0.58550847	0
0.32073495	0.94116783	1
0.69736564	0.085076615	0
0.8977593	0.5607882	0
0.36529687	0.3542974	7
0.40017822	0.5472161	28
0.5228272	0.60159034	3
0.3692986	0.15833157	3
0.69066745	0.8696144	1
0.71812916	0.82432145	15
0.4313654	0.671758	46
0.7405186	0.3763559	3
0.10420684	0.6972064	0
0.54536873	0.6267137	3
0.5330633	0.59352595	4
0.3111637	0.37109905	12
0.14879905	0.5749441	58
0.09576033	0.31072426	0
0.36773163	0.9209402	3
0.6984384	0.88226557	0
0.6885792	0.36264077	21
0.39740098	0.48109025	38
0.6340152	0.13551253	15
0.7982233	0.47526205	93
0.72906864	0.026398063	5
0.68637216	0.4080183	6
0.37236407	0.10772852	1
0.38841003	0.8011018	63
0.5906388	0.111897826	4
0.729666	0.41458103	12
0.42726815	0.8953142	15
0.06283466	0.37265104	28
0.45036146	0.43545556	26
0.48679042	0.58332306	27
0.5283344	0.62259775	6
0.6938335	0.8557598	4
0.05856554	0.70063233	0
0.7192933	0.82110643	21
0.7060719	0.42669174	29
0.6716386	0.32288435	12
0.34643304	0.85572934	2
0.07114577	0.63761413	0
0.11027078	0.32568625	2
0.10582618	0.56043655	17
0.09327448	0.6411006	0
0.71130085	0.37641656	22
0.679793	0.8817014	1
0.66039443	0.060298607	0
0.2755645	0.6451916	66
0.3622605	0.11041364	3
0.57698965	0.32077262	39
0.45680118	0.19506942	13
0.62218153	0.39156875	0
0.4391891	0.7120807	54
0.8679916	0.5569049	31
0.04782199	0.40055892	20
0.56898683	0.32117692	23
0.9277754	0.60137415	6
0.09910798	0.3187678	15
0.66429234	0.13085705	0
0.646334	0.33192924	24
0.3898373	0.3910823	4
0.38018596	0.46119356	57
0.074525565	0.36268348	20
0.66971606	0.1507392	0
0.7442056	0.047113933	0
0.35080373	0.48756054	63
0.06275246	0.42862734	6
0.49461785	0.6495201	27
0.08568534	0.39008325	25
0.7145209	0.16150185	2
0.06073814	0.33127245	4
0.0075012473	0.68311197	0
0.7337846	0.021619199	13
0.70979756	0.34954345	15
0.5512924	0.41896227	49
0.37798336	0.1383326	1
0.6441389	0.4776135	24
0.2211344	0.32234317	39
0.46842533	0.42141598	6
0.9320849	0.61854184	0
0.809618	0.52111906	31
0.4077556	0.8474058	13
0.318225	0.98181933	8
0.6853336	0.37835625	3
0.45531175	0.57773674	58
0.6409709	0.36500415	20
0.87725526	0.624534	6
0.67341	0.72849876	44
0.35538524	0.32309353	6
0.34008074	0.87552655	1
0.3417608	0.12688325	1
0.41115913	0.43013722	1
0.3431495	0.11985648	1
0.7105111	0.1861144	0
0.7147216	0.039268315	4
0.34126505	0.8015468	52
0.049590662	0.41011152	2
0.1597412	0.5736024	0
0.3622628	0.9533624	22
0.9454736	0.55747336	6
0.6014144	0.81577396	20
0.4352686	0.49180794	89
0.64982206	0.062186234	15
0.32460478	0.97673655	3
0.26234663	0.7651863	68
0.53996664	0.6048301	32
0.16811039	0.38104582	6
0.68017334	0.07736351	15
0.7989566	0.5188711	54
0.31907505	0.05829702	2
0.5395653	0.11803136	13
0.9871395	0.5937861	1
0.47716817	0.14406738	57
0.91062784	0.62608266	0
0.726994	0.88611865	0
0.8939673	0.55099064	14
0.3519907	0.8930442	1
0.8927879	0.61500734	0
0.42750683	0.041415196	11
0.12764987	0.2895869	20
0.6400345	0.9068498	20
0.32413617	0.35881394	93
0.66108483	0.92479306	31
0.47180656	0.70312357	27
0.15788113	0.58801275	14
0.095280096	0.44459704	40
0.6782782	0.365055	20
0.5946997	0.46622962	22
0.74373734	0.08110485	2
0.13546075	0.64820737	0
0.40554228	0.8277364	29
0.76952416	0.06592065	15
0.4077422	0.6470899	56
0.61709917	0.14565955	56
0.556022	0.6811876	45
0.7195108	0.098991364	0
0.6438558	0.84386414	1
0.78096235	0.5474858	10
0.22731914	0.58880186	50
0.50942826	0.55439395	38
0.71074736	0.8642966	0
0.34612668	0.12285853	1
0.6616705	0.08794175	26
0.4866614	0.39881074	57
0.58555603	0.31099412	25
0.70683295	0.14914912	0
0.056340817	0.62463474	0
0.45910516	0.41137913	47
0.7535768	0.84022206	14
0.72371686	0.09378714	0
0.3836486	0.13132343	9
0.6547314	0.3233837	15
0.74777126	0.36884797	25
0.86622185	0.44253013	39
0.30631208	0.05852675	1
0.44008777	0.12674521	1
0.42942122	0.34218147	29
0.82911813	0.5173831	43
0.5821093	0.7881157	56
0.32699767	0.86908376	43
0.35697725	0.7697727	90
0.5819608	0.22846697	63
0.66827536	0.37075058	4
0.44542688	0.6885409	49
0.44585496	0.60223997	17
0.6703542	0.3913121	22
0.15658785	0.4589715	31
0.061598856	0.34454802	25
0.06198983	0.67216563	0
0.29243428	0.8412819	44
0.61844796	0.4487379	22
0.70873076	0.17564937	2
0.6860083	0.7070511	91
0.96429664	0.60868657	6
0.9047418	0.5634541	6
0.6548471	0.0518411	0
0.34243548	0.33328485	16
0.4508102	0.18798901	53
0.40701914	0.91137093	9
0.07399795	0.42309523	25
0.33263278	0.9119703	2
0.359264	0.085078605	2
0.7476015	0.8876266	27
0.14081554	0.5861232	0
0.701998	0.14161515	0
0.65946233	0.38757446	0
0.57524663	0.8740318	20
0.35560945	0.054231483	1
0.35722393	0.49326405	14
0.11700962	0.618155	26
0.056046363	0.70887375	10
0.25301328	0.6448908	45
0.41775197	0.16500883	15
0.33617693	0.046586882	1
0.715776	0.011280903	0
0.34341624	0.15210128	3
0.12526634	0.64230055	0
0.68141454	0.38362765	1
0.6868261	0.10115489	0
0.55456954	0.59063894	7
0.43255708	0.832307	30
0.050611172	0.41008806	28
0.63769406	0.73921245	21
0.5506035	0.6142847	6
0.7398675	0.50371236	57
0.8588241	0.43799144	25
0.7332723	0.32771546	4
0.0875739	0.3278255	0
0.9763507	0.58141994	5
0.5863426	0.6371466	44
0.670616	0.78779244	5
0.17881508	0.60596067	50
0.4201602	0.50341696	96
0.6751154	0.3775022	1
0.2032789	0.38968077	32
0.28263032	0.9561184	32
0.3626144	0.38401276	1
0.6785408	0.72036284	1
0.867109	0.49699113	1
0.14083275	0.31956127	26
0.38644218	0.0674494	1
0.4321457	0.09723822	3
0.34445804	0.064561635	12
0.44458458	0.4636685	67
0.57640475	0.43272576	33
0.11971128	0.30609155	59
0.31222075	0.43635684	24
0.9641986	0.5130832	6
0.6888353	0.11827474	0
0.6851671	0.13241078	0
0.6442287	0.46558875	64
0.70991904	0.325903	20
0.5096706	0.5452559	34
0.120606124	0.5858931	26
0.07224019	0.29121277	4
0.76599765	0.15325703	2
0.7338177	0.047188416	0
0.39542085	0.04933172	13
0.15670833	0.6143401	50
0.15386786	0.7244787	26
0.1707155	0.31426272	20
0.62574416	0.8036562	15
0.9996677	0.59146416	6
0.6829382	0.81880206	8
0.74231386	0.32493132	28
0.5337893	0.4327081	6
0.8769262	0.5188513	9
0.34179866	0.8854704	2
0.48439252	0.56691825	46
0.4214686	0.8015264	20
0.501561	0.6528411	27
0.398872	0.8533187	32
0.1071707	0.59241354	0
0.37815207	0.07386175	1
0.88072324	0.60581493	16
0.36125284	0.66694736	39
0.1400466	0.42673945	20
0.4643711	0.59448725	21
0.6540835	0.031494968	0
0.11734412	0.28648052	21
0.9341952	0.53472495	8
0.3651691	0.6522331	87
0.7615056	0.84574986	20
0.32849103	0.9751763	4
0.5175928	0.59956735	3
0.6770173	0.7007968	47
0.72882646	0.22367637	62
0.381002	0.01053765	10
0.42179838	0.74112564	97
0.11013361	0.57638013	0
0.63256407	0.8800523	0
0.41576684	0.48445684	85
0.67299926	0.3426454	2
0.19329198	0.3388753	56
0.37464014	0.097180255	1
0.387087	0.02464592	8
0.62040377	0.42230967	17
0.3694353	0.8353473	9
0.33102998	0.5126278	20
0.49492112	0.60665643	5
0.35908276	0.5559171	97
0.6545409	0.15826122	2
0.71808183	0.14515682	0
0.6728415	0.38301867	2
0.39546964	0.41625723	6
0.76982003	0.5018393	26
0.39551893	0.38050154	0
0.7237229	0.09604018	15
0.6333685	0.08854743	4
0.14092	0.68307126	15
0.30604827	0.9247195	2
0.36902416	0.39536852	6
0.59043723	0.6348939	2
0.12210768	0.44813716	26
0.7488185	0.052324846	12
0.36193058	0.34988678	33
0.43933854	0.13646087	52
0.4043622	0.378213	7
0.6463112	0.16256556	15
0.44079655	0.2181251	79
0.05403825	0.32185632	1
0.95976555	0.5974708	3
0.37091509	0.112134375	6
0.7887063	0.47486544	99
0.75864226	0.48550752	46
0.16419746	0.30734512	31
0.531572	0.13807073	81
0.66999537	0.3273829	15
0.38467616	0.49002072	6
0.34368908	0.4833023	29
0.6446434	0.47435403	41
0.73704875	0.8259397	0
0.97836894	0.61150366	1
0.0776124	0.68707174	0
0.54089314	0.6844022	48
0.44978616	0.573756	23
0.96353936	0.51382184	6
0.34450257	0.10612838	1
0.68708044	0.39174557	2
0.33213073	0.5105072	8
0.32803488	0.5224832	76
0.5530573	0.59605104	23
0.7029476	0.88944733	3
0.67655843	0.13358195	24
0.56988496	0.64342624	8
0.36086872	0.037995044	26
0.34231916	0.8955733	3
0.80370617	0.4878685	97
0.39778247	0.9158895	32
0.1730268	0.38747495	17
0.07779251	0.3118038	2
0.66845316	0.46384597	20
0.6356693	0.080984324	4
0.607582	0.16637845	67
0.56645316	0.86601007	55
0.71862614	0.06794301	2
0.10693272	0.5587879	38
0.3591063	0.1366652	1
0.4509983	0.15769969	43
0.63309795	0.9239359	11
0.44488922	0.36890814	10
0.104193196	0.35876593	1
0.19142155	0.65967596	71
0.8552597	0.42820403	45
0.43423876	0.5921602	51
0.0835389	0.35796544	2
0.09900148	0.63462937	0
0.6432476	0.45160642	50
0.3388132	0.52569896	39
0.8236451	0.4759547	30
0.18670768	0.3604188	46
0.86017275	0.6242683	31
0.46784443	0.6999115	45
0.97651714	0.5722259	7
0.8435052	0.575522	0
0.8159504	0.5434702	6
0.48889986	0.66898054	23
0.5076238	0.60633856	12
0.2958861	0.91546285	25
0.14753047	0.6648677	4
0.25258708	0.6413655	97
0.5159482	0.4178469	65
0.091151945	0.2946345	0
0.7584741	0.025622524	3
0.31559998	0.9710819	8
0.45610827	0.17120054	13
0.14299464	0.72286934	26
0.6568627	0.4674177	4
0.7099878	0.87255526	0
0.82848316	0.54285544	43
0.2346113	0.32739508	31
0.35484162	0.020172274	3
0.6742172	0.39279467	20
0.6617571	0.09434575	10
0.86909586	0.5585491	6
0.37904504	0.11061948	1
0.6144246	0.80007195	40
0.24229696	0.65061164	34
0.39098683	0.19213618	32
0.44545949	0.38702828	6
0.2204602	0.38256288	64
0.23222867	0.39570862	17
0.617129	0.45379725	21
0.4146375	0.651335	38
0.44509315	0.68435085	44
0.3727345	0.6676662	31
0.17137247	0.37070057	31
0.4101863	0.8056391	32
0.74903095	0.10105934	0
0.6463928	0.09595066	50
0.8624895	0.49862126	31
0.38883477	0.42379203	4
0.408163	0.37790588	6
0.42483154	0.18865408	32
0.4996233	0.68222314	24
0.058222238	0.59529895	5
0.82224435	0.48455605	5
0.44639584	0.07215924	14
0.34726593	0.41971764	4
0.5740207	0.6384393	27
0.74827695	0.0980907	3
0.12318444	0.6956381	0
0.36216325	0.62545115	68
0.4971344	0.41244245	57
0.35950905	0.56660575	97
0.63725924	0.3362693	45
0.72653025	0.14143635	0
0.45562404	0.20638259	76
0.37817454	0.7815691	44
0.40790647	0.87489307	56
0.37325102	0.6603099	48
0.08494955	0.46617526	32
0.38913792	0.80984163	52
0.34890527	0.5280527	58
0.63002545	0.4007075	2
0.6913113	0.36879575	15
0.43679872	0.5861554	42
0.69645894	0.13823605	0
0.5135658	0.66458946	48
0.3607254	0.64482635	66
0.15994352	0.73449063	27
0.105393305	0.31941944	2
0.43780485	0.56219786	90
0.7269961	0.49203062	6
0.08470894	0.4502249	51
0.97767866	0.5959938	4
0.32958877	0.024200693	2
0.39482036	0.092292085	2
0.10816901	0.335676	20
0.35526463	0.50068766	15
0.121873684	0.41937637	4
0.13044013	0.49595404	98
0.6683194	0.821846	0
0.14825875	0.34257236	0
0.60972136	0.7801458	17
0.11979384	0.3061274	4
0.6544575	0.83739066	37
0.71513945	0.8747224	2
0.76242995	0.56445795	73
0.77458256	0.49293238	28
0.11698075	0.6320877	4
0.06849995	0.36198857	20
0.8918099	0.51702774	22
0.6951004	0.36157554	49
0.37807506	0.8555138	3
0.3524926	0.14716151	13
0.47277611	0.7088869	83
0.50129944	0.4280147	96
0.6599322	0.41484427	2
0.16795109	0.6721748	0
0.2993343	0.93288445	10
0.725521	0.1135935	0
0.46047738	0.12772658	32
0.16137925	0.6610625	26
0.3705418	0.05421197	13
0.64203936	0.14481659	2
0.8727757	0.45116505	39
0.049259193	0.30771273	20
0.4284169	0.45311943	10
0.7202245	0.15930428	0
0.68730146	0.9139742	20
0.121083155	0.3871178	20
0.430756	0.56396514	97
0.78344256	0.5679798	51
0.66075224	0.088291705	4
0.099250756	0.44642428	32
0.8421914	0.4727557	70
0.6453773	0.91005915	15
0.68375134	0.11807624	0
0.22469825	0.60791427	45
0.59603816	0.15346566	50
0.41874325	0.730969	71
0.3236442	0.4899842	26
0.12419688	0.4505244	28
0.37599006	0.7432076	54
0.5806406	0.78761303	55
0.38922068	0.04483122	3
0.22087526	0.6876009	36
0.88200885	0.4984955	14
0.38541764	0.44887787	0
0.43379465	0.79544044	20
0.45460317	0.7217598	86
0.07942173	0.4026783	14
0.39188498	0.9114319	22
0.050174724	0.3071371	20
0.38271374	0.83295107	77
0.04874877	0.6398524	26
0.31289715	0.73834455	76
0.32298172	0.93493533	1
0.27842966	0.7932212	67
0.6836888	0.1033551	0
0.39088896	0.7049119	53
0.12240484	0.59882486	2
0.89837223	0.49273184	1
0.57665074	0.64472896	6
0.6199498	0.87878036	35
0.6051265	0.39550292	38
0.4018745	0.4277558	1
0.29670304	0.92168325	1
0.21176113	0.38384718	56
0.39216027	0.7034313	51
0.04330546	0.64225274	6
0.10252257	0.33300102	14
0.39777288	0.550496	68
0.7548785	0.11895249	2
0.7136609	0.82345885	0
0.8717551	0.55555487	9
0.59804434	0.7971305	1
0.8359226	0.5509086	35
0.4647872	0.61363864	30
0.38664556	0.42560926	10
0.2004132	0.7175886	36
0.20268936	0.7198054	31
0.37355	0.07157373	3
0.032728158	0.6736124	0
0.66994333	0.17923239	4
0.12984523	0.30444604	14
0.26111928	0.66154444	20
0.11184551	0.5073902	94
0.7134269	0.77358884	0
0.6478056	0.08181584	0
0.18375883	0.7116765	8
0.546136	0.6109964	23
0.6628969	0.44359678	20
0.7293491	0.393234	21
0.6860775	0.74001706	20
0.74256873	0.893134	44
0.97809035	0.5502257	5
0.7162061	0.8431994	1
0.7170463	0.9105812	0
0.53794307	0.4216243	69
0.56381124	0.5817708	6
0.07534502	0.39732227	4
0.17881998	0.6072724	26
0.10185782	0.36065987	1
0.33247197	0.15272422	25
0.036312293	0.39349243	31
0.38789907	0.14978488	0
0.48822895	0.1136806	35
0.45000878	0.6696397	76
0.10117932	0.32896155	14
0.6965403	0.027939435	4
0.116500854	0.41200095	3
0.69295686	0.4608737	63
0.5342706	0.5769219	6
0.088084035	0.6726066	1
0.68715876	0.13323535	0
0.41171154	0.40317172	1
0.36452883	0.33723816	22
0.89122206	0.6282551	6
0.09246767	0.34710857	7
0.18193226	0.6484213	36
0.93189555	0.55455863	10
0.44576162	0.81637883	32
0.33685604	0.9851114	17
0.64508134	0.8274596	0
0.31719482	0.819075	38
0.59836775	0.86136127	20
0.6351651	0.324298	15
0.6763835	0.8827943	5
0.20912446	0.3750738	52
0.36044484	0.03075911	0
0.6076185	0.6115362	58
0.32238153	0.36099076	1
0.19476438	0.6030437	50
0.5121126	0.6056158	3
0.74430823	0.5409923	63
0.2852273	0.81872296	52
0.34163734	0.15963681	0
0.10700707	0.3114069	32
0.7069068	0.17568427	0
0.7193771	0.7990679	0
0.49186617	0.1145444	13
0.3092108	0.037284635	3
0.36829892	0.67499346	73
0.28691643	0.66816527	69
0.31286597	0.05912275	0
0.80519444	0.50851727	64
0.56518507	0.13811691	44
0.7653274	0.8648212	20
0.37006554	0.14383867	0
0.26938194	0.78533435	42
0.5522281	0.13210852	58
0.6620216	0.3628465	1
0.3090331	0.07518845	0
0.035285622	0.68871546	0
0.34539792	0.5048997	46
0.3331227	0.5354553	56
0.12104983	0.40422064	20
0.62846804	0.7207507	80
0.6986624	0.84930414	17
0.09942026	0.29895478	14
0.740682	0.5216123	57
0.6889349	0.13227746	2
0.41108182	0.09381274	2
0.3740438	0.91254616	20
0.5902931	0.8820008	24
0.26621795	0.6418877	45
0.7669929	0.05988622	0
0.97514826	0.5970955	1
0.69469416	0.89360714	0
0.6550867	0.5087883	64
0.20231639	0.60571665	6
0.72720283	0.88326365	0
0.3096494	0.9639507	48
0.44116074	0.21781552	97
0.4390697	0.58109695	58
0.5284835	0.15732905	99
0.7367032	0.84490275	1
0.7323024	0.04318846	0
0.3833622	0.5944223	98
0.5961285	0.75694126	97
0.74984163	0.04984117	4
0.736554	0.8715003	11
0.08845298	0.37929416	20
0.45784286	0.08033572	7
0.6961705	0.40510434	1
0.43578902	0.54740834	94
0.32501683	0.13189793	1
0.7519651	0.13794534	0
0.66138554	0.46130496	2
0.29139632	0.84565943	17
0.47719598	0.6851167	39
0.72182024	0.1713996	0
0.69858456	0.91432524	6
0.32933837	0.13916115	1
0.96027935	0.5580887	4
0.47084928	0.15488876	9
0.64144635	0.37660187	14
0.741708	0.89547855	0
0.6431755	0.07698608	0
0.72978336	0.82324415	1
0.40678146	0.48389617	81
0.512353	0.54374784	53
0.37761924	0.8475545	3
0.6728443	0.81274766	20
0.5491101	0.13679533	70
0.64952236	0.4779037	22
0.023815772	0.67111534	4
0.38554412	0.42228055	2
0.15355898	0.3592782	13
0.7967587	0.53313565	14
0.5267939	0.6180359	3
0.44867098	0.66126764	83
0.91313696	0.60881215	0
0.70857024	0.9216901	8
0.37182537	0.035719723	5
0.68666035	0.021718474	0
0.43293074	0.14851286	28
0.60556835	0.42455015	60
0.7007311	0.78223056	8
0.3308407	0.3616959	36
0.4164288	0.70802045	90
0.36739308	0.098644435	3
0.3755229	0.8510871	3
0.19578648	0.38329905	38
0.70997745	0.022161238	15
0.3899674	0.069341406	0
0.2506823	0.39823374	27
0.6302689	0.3719929	9
0.031311348	0.693495	4
0.48164353	0.5804731	53
0.34987375	0.8331247	5
0.6971411	0.05199172	15
0.90815103	0.61102337	0
0.43911645	0.7474989	51
0.6624913	0.44647607	1
0.41336292	0.9057419	3
0.44430155	0.37205544	18
0.7680849	0.511509	34
0.82099	0.53566855	6
0.5239399	0.56070036	33
0.36202368	0.032795295	40
0.66331	0.8111526	27
0.6833329	0.3233692	2
0.52207696	0.65844375	34
0.3310108	0.93388456	3
0.45437148	0.5963144	45
0.17259435	0.3643997	48
0.7466852	0.105450734	0
0.38134345	0.8796671	31
0.69764215	0.38039422	1
0.087304465	0.61206317	38
0.48682994	0.6689739	37
0.3917953	0.14874214	1
0.19507472	0.3726639	20
0.39925763	0.93512726	22
0.43222904	0.7602439	81
0.7608157	0.073605336	0
0.16759878	0.33299923	15
0.3861534	0.46148923	65
0.06754878	0.37363413	20
0.445038	0.17349195	13
0.56247646	0.20676902	43
0.10358327	0.58466786	0
0.6874217	0.17907058	2
0.13730937	0.651818	14
0.6342119	0.46994713	2
0.71698797	0.17317025	0
0.39820844	0.5033	42
0.31167337	0.8407858	47
0.38330638	0.8787097	26
0.59736425	0.58676594	1
0.8337779	0.5008484	5
0.062581226	0.3232206	5
0.6857591	0.13073558	2
0.28823352	0.9029504	61
0.6568931	0.092852935	34
0.36456951	0.018419728	1
0.4106052	0.13768224	31
0.04387148	0.62441045	2
0.6219039	0.39728934	1
0.62883353	0.08524738	0
0.104053944	0.6771598	0
0.70511764	0.85241383	0
0.47738478	0.4104895	39
0.66994375	0.8215323	17
0.37610522	0.9015673	1
0.56227183	0.2150603	93
0.53652203	0.43935636	99
0.75993395	0.07764756	0
0.42013517	0.70156926	55
0.8176586	0.4614379	55
0.38626376	0.15363725	1
0.38366058	0.08651424	13
0.5715047	0.46288353	40
0.88672084	0.59830487	6
0.821976	0.47039598	58
0.37684324	0.81131274	77
0.34979707	0.043636203	3
0.37756923	0.36798218	12
0.36335889	0.029106744	12
0.7432127	0.042497206	2
0.5662314	0.5704486	9
0.66888696	0.8338592	1
0.14249896	0.6292198	15
0.68709785	0.8515074	0
0.64144576	0.43489513	49
0.87527096	0.54466593	6
0.73315537	0.8352656	0
0.3885975	0.33416107	20
0.109841354	0.38492602	26
0.42429423	0.5601096	50
0.5304542	0.60633737	0
0.3899652	0.8737965	34
0.34355143	0.9635663	18
0.10016237	0.48290333	51
0.66942734	0.1184571	0
0.7226522	0.8723581	0
0.2610493	0.6669179	54
0.7323896	0.13325189	0
0.7194652	0.7578587	35
0.75412875	0.11405147	49
0.0013657168	0.6819716	9
0.76814675	0.06281075	39
0.6638565	0.8651838	0
0.44042397	0.36420208	39
0.5945312	0.6052223	3
0.7161259	0.44597515	19
0.14004625	0.37466043	14
0.41705796	0.34080526	57
0.48872793	0.10370802	0
0.108051464	0.64654565	0
0.4256356	0.5991097	90
0.33982903	0.75888413	51
0.58504575	0.8683606	51
0.72450227	0.35028455	20
0.45624226	0.19694602	52
0.8830769	0.47765183	6
0.70133984	0.11713007	0
0.76304096	0.13223393	4
0.55647796	0.58478075	0
0.32656062	0.94919753	1
0.6011968	0.89486843	20
0.34324014	0.76642275	64
0.54225045	0.5903054	3
0.9608151	0.52007484	6
0.08914784	0.6485903	2
0.57178515	0.44828212	91
0.6547135	0.46126336	19
0.20525505	0.7012167	0
0.16919823	0.6894883	26
0.41145867	0.90127814	32
0.34263173	0.7129049	58
0.7419931	0.117559604	15
0.43220392	0.11970884	13
0.33889538	0.011140138	6
0.7652854	0.14708427	0
0.5683989	0.18559799	77
0.4696947	0.117394775	5
0.5880911	0.6323645	40
0.37292376	0.9119002	3
0.42241433	0.87437177	75
0.5019085	0.5818158	9
0.7437346	0.3508068	1
0.42716315	0.6570902	60
0.63811445	0.3227835	49
0.6768184	0.8016621	1
0.6368728	0.84317046	0
0.64861846	0.37538916	68
0.60763174	0.7650234	54
0.9202799	0.59362143	0
0.43276352	0.086911686	13
0.63734084	0.73155	56
0.2898559	0.97597283	31
0.7163749	0.13163476	2
0.7281277	0.08998945	0
0.4231071	0.38287207	2
0.24391234	0.60021394	47
0.43324125	0.11107296	13
0.6574375	0.40059692	1
0.6736584	0.2021627	15
0.5355369	0.42455068	37
0.4029756	0.86289454	18
0.14199261	0.31877768	2
0.14449291	0.32040903	55
0.14765403	0.57411957	4
0.07205971	0.32514638	4
0.9274414	0.5942749	0
0.5519427	0.15751947	64
0.4450665	0.7440217	47
0.0997416	0.49012202	60
0.048190475	0.4174761	27
0.33779818	0.939926	68
0.17934334	0.57363856	46
0.6695929	0.3321748	2
0.73226917	0.041722123	0
0.4048915	0.5408728	58
0.38149625	0.099751845	1
0.8447176	0.5302409	28
0.5821716	0.14691788	41
0.26290953	0.77116126	45
0.47758535	0.68459195	3
0.37166038	0.92542166	10
0.30345687	0.0529208	0
0.75315803	0.045711968	0
0.43592	0.116398156	3
0.65346014	0.13568397	0
0.60804534	0.059246063	25
0.45531029	0.5806775	23
0.62474805	0.7293244	35
0.28876922	0.660278	18
0.10461312	0.4558467	22
0.811301	0.46689275	81
0.46473917	0.5946277	3
0.42540857	0.8435043	58
0.6755005	0.83004457	1
0.27782843	0.77877116	55
0.6953826	0.35856143	27
0.69726115	0.13957804	0
0.18155947	0.56637293	70
0.038855966	0.684127	0
0.4188697	0.64502245	67
0.4310142	0.7722679	73
0.40842938	0.6441611	76
0.3128828	0.81718314	94
0.65054667	0.07181183	38
0.14140755	0.59275526	0
0.6707781	0.81591254	0
0.850839	0.50210744	6
0.33917558	0.43037218	26
0.06875106	0.36778888	9
0.38110647	0.87783694	20
0.23307145	0.61384344	60
0.40197527	0.5979278	23
0.07610063	0.41907185	4
0.16453637	0.6744072	34
0.09852792	0.6163147	0
0.59179544	0.655261	27
0.60038066	0.78114265	20
0.6399559	0.3408444	63
0.115162596	0.6179034	18
0.39414686	0.39433652	6
0.5833345	0.88393736	15
0.17624854	0.5712756	7
0.17454822	0.3799959	9
0.66439784	0.061060466	0
0.92694	0.58626336	0
0.63174456	0.37592587	1
0.43150288	0.4065516	6
0.67380875	0.7335688	64
0.71782166	0.16638349	3
0.29450214	0.80773413	2
0.120641746	0.3641267	14
0.5920153	0.3863602	4
0.3510761	0.06617251	3
0.4907827	0.68700063	23
0.6487778	0.4858894	63
0.18457341	0.3622263	39
0.3419776	0.38327163	6
0.50144583	0.6213457	27
0.7839125	0.5200809	52
0.42081302	0.8194033	33
0.64180523	0.37731954	1
0.6984764	0.3323975	4
0.14820704	0.40477085	5
0.71342283	0.80764055	0
0.48160788	0.61095977	33
0.42593807	0.057979934	13
0.3245469	0.49223414	52
0.62074673	0.4523567	29
0.31323838	0.9836741	6
0.14473982	0.5867438	1
0.405451	0.77160317	50
0.40453702	0.8973258	1
0.7071607	0.08242861	15
0.07598196	0.67401636	2
0.54386157	0.654248	17
0.6507098	0.043568157	10
0.62422687	0.9009108	14
0.3344036	0.74429786	47
0.3357924	0.09484705	0
0.6394939	0.4232481	0
0.7389193	0.13230152	45
0.31555334	0.43075746	6
0.65396297	0.18104234	2
0.1574366	0.36255008	17
0.74802417	0.81704885	15
0.6655992	0.101456866	15
0.34276918	0.987576	3
0.29809463	0.051009133	3
0.37821087	0.861652	2
0.65139717	0.4767629	12
0.11254472	0.372634	5
0.48024017	0.10474259	18
0.14376791	0.43051988	43
0.35874057	0.039972946	20
0.21191877	0.7163401	28
0.58804786	0.110954896	49
0.6854991	0.78505987	24
0.9753053	0.5314184	28
0.727743	0.49729213	68
0.69133264	0.79217637	20
0.33431226	0.91392875	1
0.55415404	0.41129807	59
0.89721006	0.58326083	0
0.64728373	0.076460965	2
0.14914858	0.6831288	12
0.31884798	0.9277966	3
0.59133023	0.888844	38
0.32809195	0.061031852	1
0.47883865	0.63359463	89
0.4162739	0.39798456	16
0.5560498	0.5611008	49
0.32849073	0.030817144	6
0.8578477	0.4600417	46
0.7216795	0.82593334	4
0.6613784	0.040681247	0
0.6241514	0.386037	14
0.39349693	0.0067964434	0
0.57647043	0.21573947	77
0.34424877	0.060315203	3
0.93974555	0.6136209	1
0.15238726	0.59584993	26
0.047854654	0.68758285	15
0.3761762	0.44795918	68
0.39836073	0.5366998	58
0.5567485	0.6068149	7
0.40310067	0.86880344	52
0.3595504	0.7675193	76
0.091248766	0.5042467	71
0.8343266	0.49467242	23
0.1422421	0.6126889	14
0.56865466	0.8643441	54
0.37703896	0.08436655	3
0.6250111	0.100959636	0
0.33836463	0.13399953	9
0.90698135	0.56912005	6
0.6470287	0.8616445	0
0.27950606	0.7684829	34
0.6198717	0.82672584	15
0.0763891	0.6421589	1
0.34040692	0.7567583	50
0.5976581	0.89878637	28
0.17925486	0.6184188	22
0.44377604	0.37968367	10
0.40787715	0.6935169	59
0.40074384	0.13003625	0
0.6845468	0.8832576	1
0.6238055	0.89936924	20
0.22841397	0.6168525	14
0.6362775	0.38159373	1
0.7083143	0.092188634	3
0.72136545	0.41278434	21
0.7249759	0.07148886	4
0.583315	0.6515193	17
0.43635353	0.45136285	87
0.33390853	0.5394564	98
0.73119426	0.8498841	17
0.6389849	0.095293306	4
0.37420684	0.41621175	1
0.4483809	0.79796284	76
0.6660898	0.15222724	0
0.31677672	0.09950909	3
0.3533346	0.08598862	2
0.8846116	0.5264906	6
0.6130256	0.8781084	20
0.90504485	0.5965503	3
0.42323148	0.5862071	85
0.954132	0.55160993	3
0.3277383	0.07812015	0
0.7122069	0.32398412	21
0.10239673	0.33482638	17
0.6108264	0.3998745	62
0.5404013	0.6766937	5
0.54675525	0.6671867	63
0.67298824	0.844011	0
0.040053673	0.33271375	11
0.21552654	0.42791235	96
0.40276912	0.15532592	7
0.06443102	0.62994957	4
0.42052415	0.5024437	54
0.41029382	0.73116267	66
0.37306982	0.8960205	40
0.6948615	0.79874116	2
0.29579315	0.77940583	80
0.68150455	0.8033808	32
0.66357124	0.40260732	2
0.5353721	0.6242432	6
0.5218764	0.46805227	51
0.3920527	0.9013339	9
0.71247053	0.41007945	1
0.31775323	0.39371458	19
0.39823565	0.20290641	67
0.32234958	0.4888025	20
0.10445327	0.6254652	8
0.3992968	0.37343222	2
0.32412127	0.13053595	0
0.37217715	0.31415594	6
0.43824968	0.79437506	43
0.75746685	0.35603327	42
0.68836963	0.79788166	15
0.60253376	0.8959201	0
0.39114863	0.19419073	67
0.36138538	0.62263745	57
0.34118378	0.8562259	12
0.42165053	0.8236691	37
0.18971281	0.5646616	58
0.67555165	0.18168491	0
0.598013	0.101520985	39
0.36952418	0.6736879	45
0.15172118	0.44280905	45
0.44968405	0.5862783	42
0.3095724	0.9408705	2
0.20400843	0.42668998	26
0.92712665	0.54443604	10
0.7129609	0.35031727	17
0.6681375	0.4326385	4
0.4074856	0.65842474	53
0.53580356	0.13676739	33
0.3618348	0.61134475	74
0.21043123	0.5873344	14
0.10088584	0.4750045	52
0.4508009	0.43033338	6
0.82477707	0.61439735	43
0.49555555	0.562418	46
0.64094204	0.80078346	16
0.51239157	0.6969659	76
0.7002149	0.05553146	15
0.3168377	0.08538842	3
0.44825694	0.60896343	99
0.57615155	0.5928725	3
0.7710174	0.5067401	61
0.4329435	0.9022233	83
0.8446662	0.44864058	68
0.08107955	0.39406356	11
0.10552901	0.65081596	0
0.314527	0.9582081	17
0.10639296	0.4875552	91
0.3028928	0.9747401	32
0.42706528	0.5902133	68
0.6178707	0.11570024	2
0.4181569	0.31929514	10
0.7138985	0.80217123	40
0.7077075	0.028026339	0
0.35928366	0.76823837	56
0.42949185	0.355757	6
0.6795086	0.3315559	4
0.104151905	0.6981156	0
0.30110455	0.92888975	10
0.7069627	0.4035371	20
0.54619706	0.45052418	78
0.6497929	0.34313136	12
0.70568544	0.08683972	0
0.17442368	0.32186374	57
0.46190536	0.70635474	4
0.466774	0.70430994	78
0.8452173	0.46966687	19
0.16381927	0.39365226	20
0.4965236	0.6636561	61
0.66669583	0.09161565	29
0.100012265	0.68852454	62
0.6440376	0.19713598	80
0.7131813	0.33502504	2
0.10418835	0.44139096	26
0.35966635	0.45940924	58
0.23030314	0.35378549	58
0.592119	0.17384616	39
0.17269124	0.3406324	47
0.71064264	0.3776107	20
0.6533233	0.15793402	0
0.40141043	0.3955134	3
0.663138	0.16615054	2
0.17159964	0.6836209	8
0.205292	0.60240144	4
0.34374127	0.028927958	3
0.79378825	0.5171069	5
0.21493329	0.7169729	26
0.4221435	0.8301969	1
0.17462246	0.38931668	25
0.6789025	0.35910237	0
0.37916517	0.015385011	6
0.7295653	0.33980858	4
0.74463314	0.33056635	12
0.93208313	0.5570524	6
0.35880342	0.34997338	18
0.7249017	0.39975387	3
0.74131495	0.37569603	0
0.3157427	0.4307184	16
0.047643863	0.34730735	3
0.8778333	0.6234245	1
0.7099903	0.88894904	1
0.36341864	0.4790271	10
0.228833	0.35873866	63
0.65769696	0.7956746	0
0.5874923	0.6268041	8
0.34422234	0.9874453	10
0.66624475	0.072020836	0
0.4111427	0.7736519	50
0.50115615	0.5684164	51
0.2604179	0.6593635	41
0.38220972	0.48748723	26
0.4351891	0.3606166	18
0.37284902	0.025065046	0
0.740172	0.49901912	27
0.637735	0.35188976	12
0.5808748	0.31451783	63
0.4150199	0.689786	69
0.55072564	0.55564326	24
0.078471355	0.35680327	2
0.08216956	0.44707537	34
0.6808618	0.8377166	1
0.76731896	0.042595126	2
0.68702507	0.7907633	0
0.25343493	0.6595843	59
0.12358023	0.35569555	4
0.06437767	0.42581722	26
0.3908868	0.5986239	55
0.35154715	0.027222335	2
0.12767474	0.47045758	68
0.6511964	0.3102543	12
0.8022945	0.52694255	10
0.6892848	0.35062298	3
0.038855184	0.36677113	4
0.610142	0.88642544	20
0.28695455	0.9456855	38
0.12070177	0.64984095	2
0.4081824	0.11631171	3
0.17857723	0.6936725	4
0.6061511	0.360883	24
0.34186256	0.95645183	3
0.05413624	0.6092722	26
0.04214066	0.70867074	38
0.5462986	0.6229101	14
0.693372	0.17994444	0
0.29832572	0.09167282	1
0.25918272	0.6556995	52
0.5508624	0.42533442	47
0.5215926	0.14635962	52
0.33344442	0.89758635	3
0.53222954	0.57058936	3
0.1410767	0.6064752	18
0.33388415	0.12175617	1
0.097949974	0.37615183	4
0.06539764	0.4005512	11
0.7505202	0.01232032	45
0.06782846	0.6479499	0
0.17602493	0.63508123	36
0.66645724	0.05345469	18
0.04557639	0.40509722	1
0.6883583	0.12870756	0
0.725712	0.5414409	55
0.891524	0.57268244	6
0.00883479	0.6724648	14
0.58781195	0.48250794	62
0.6409918	0.31091017	12
0.14291507	0.4081835	5
0.19410609	0.6316801	15
0.4115768	0.4242007	1
0.37572837	0.0860452	0
0.1676815	0.61734337	4
0.6257133	0.8445561	15
0.37223098	0.1824834	46
0.5425448	0.63763785	3
0.3596841	0.9019319	17
0.76335955	0.52825415	28
0.66747946	0.39115036	20
0.36026537	0.6435514	76
0.6804134	0.85934186	20
0.8216491	0.48361394	41
0.5638893	0.6069388	17
0.34971538	0.388375	37
0.13372853	0.30209273	2
0.048904452	0.63884735	8
0.7093708	0.043624282	0
0.69866884	0.054656696	15
0.56508243	0.6306838	3
0.47019646	0.11674868	13
0.06694134	0.6017942	6
0.24396554	0.6040124	62
0.76517665	0.039368547	0
0.65733474	0.49156743	49
0.858549	0.55563974	6
0.059613723	0.68024164	0
0.69999194	0.37261733	4
0.73577183	0.06690897	4
0.73971385	0.8451302	18
0.33851367	0.1364457	0
0.52847195	0.56314045	42
0.3664637	0.31418255	10
0.071553566	0.6800776	0
0.1440871	0.61310214	13
0.8628873	0.45965886	7
0.7447989	0.002484784	49
0.61452293	0.43542674	47
0.54205006	0.63636523	23
0.3165647	0.5358747	58
0.5969071	0.7820007	51
0.20114775	0.7139973	5
0.32817698	0.80000526	63
0.4076931	0.3096325	5
0.6611732	0.4647266	24
0.62362206	0.07290551	0
0.30336565	0.94801104	1
0.33398142	0.8145471	31
0.61935794	0.13666329	2
0.14473806	0.35689744	5
0.7080095	0.14387232	14
0.5620918	0.5972477	2
0.70185715	0.36570987	0
0.82486445	0.5967277	10
0.7228299	0.8478203	0
0.34555107	0.36014622	51
0.7340621	0.18360755	0
0.42906672	0.5682128	78
0.61651814	0.73724437	64
0.12438432	0.38749343	51
0.6929971	0.08155211	0
0.43525022	0.09167913	6
0.63297695	0.4278096	39
0.21562822	0.37573487	53
0.6724757	0.1551745	2
0.619176	0.40896812	21
0.6434045	0.16495019	14
0.32428333	0.11292663	4
0.75352013	0.5015817	73
0.6248915	0.8035215	13
0.33030224	0.023297464	3
0.47889742	0.38132218	54
0.046627168	0.3255602	2
0.11394102	0.6348082	4
0.34634405	0.3418335	11
0.33116198	0.3253381	24
0.14400758	0.5979857	0
0.09550664	0.4950927	51
0.3097178	0.05843547	3
0.7353331	0.16827853	17
0.39635524	0.9453623	44
0.3667106	0.36538392	47
0.6603914	0.82824266	0
0.45864856	0.70476663	39
0.19634011	0.35957363	46
0.048126467	0.41502535	1
0.5809695	0.15326475	15
0.25832254	0.63693994	60
0.97470945	0.6072796	1
0.3483117	0.34072065	35
0.65339524	0.9203323	1
0.64309305	0.84521246	4
0.70211023	0.13496616	0
0.70558006	0.8796757	0
0.47377542	0.70399296	27
0.62006676	0.8474268	20
0.48609102	0.70649946	57
0.94299144	0.6082949	5
0.20896696	0.3669533	9
0.6993023	0.9021127	0
0.050987035	0.6988149	2
0.7621203	0.13073872	4
0.41382855	0.1925138	1
0.41463608	0.6513826	86
0.69925463	0.9160971	0
0.16059819	0.57157594	35
0.620884	0.8112533	20
0.6520323	0.37130883	1
0.1297196	0.58879524	9
0.7045166	0.04381921	0
0.33278894	0.043326408	3
0.35533598	0.744558	70
0.35952157	0.41178015	6
0.6669629	0.7855427	46
0.17440392	0.58053577	36
0.18399258	0.71511924	8
0.6445721	0.79958814	36
0.41117644	0.90400964	3
0.3865414	0.066209726	1
0.6831813	0.16473448	0
0.42500257	0.7913385	84
0.660697	0.86928874	0
0.65090966	0.40521052	1
0.44371954	0.39950556	7
0.49187186	0.41496432	54
0.5742368	0.17621611	38
0.6023349	0.074579425	46
0.982379	0.5863789	0
0.39711633	0.60658467	99
0.29844052	0.9665648	23
0.5906638	0.4714343	93
0.5471439	0.44773358	44
0.73092645	0.31359735	7
0.3614477	0.98344314	19
0.19383706	0.682637	36
0.11535622	0.6333277	2
0.86158496	0.52581537	41
0.2832125	0.7770539	65
0.45234758	0.67163175	65
0.42923817	0.89153856	29
0.6743758	0.08320574	0
0.664256	0.87847775	15
0.64515644	0.071243845	29
0.38010925	0.9122852	3
0.70750296	0.097631566	0
0.67945147	0.33510038	1
0.643226	0.82890177	0
0.38029224	0.48203743	59
0.532095	0.6062209	3
0.3986481	0.4498816	22
0.6490442	0.06326347	15
0.1951557	0.59986	50
0.2902305	0.9202646	39
0.6195564	0.10771917	6
0.36488944	0.10158898	1
0.8297571	0.54615813	7
0.4287054	0.6051886	5
0.5656302	0.4779232	77
0.50077224	0.13548657	4
0.24251968	0.60753703	26
0.6009713	0.62881607	23
0.6401559	0.3323052	15
0.43464735	0.3600416	6
0.5034326	0.60025865	83
0.34463105	0.120601036	2
0.14925379	0.31172204	5
0.14903235	0.4401507	59
0.49557975	0.61362153	46
0.5096216	0.13476174	17
0.675297	0.9168231	2
0.88094807	0.48429322	19
0.6950318	0.9064564	20
0.67084235	0.8863632	0
0.8707726	0.54607654	10
0.37656105	0.7878704	29
0.109511726	0.34372562	0
0.5833989	0.6536782	44
0.5901786	0.81051403	5
0.06425978	0.7195773	55
0.2525201	0.66188484	26
0.16863988	0.40832466	4
0.6136368	0.76283437	28
0.37038913	0.054012064	5
0.61191404	0.811112	1
0.34221518	0.37415063	6
0.0818856	0.39881012	2
0.73636353	0.36500925	12
0.75325817	0.045061	7
0.46917096	0.6777761	97
0.5971202	0.88793993	1
0.13143763	0.41301918	36
0.42232358	0.15894938	13
0.39773536	0.54062355	53
0.678562	0.830507	1
0.6203525	0.363106	4
0.44192186	0.5725901	30
0.83116454	0.59814316	1
0.087867185	0.6361321	4
0.33028358	0.90327126	3
0.49509284	0.5713356	27
0.32370684	0.7743576	69
0.7333758	0.51073426	28
0.4062834	0.6505688	43
0.4661733	0.3940336	27
0.44836295	0.62829566	60
0.59005004	0.6306758	7
0.65122986	0.7889185	2
0.33992368	0.8547683	64
0.06888303	0.64482564	6
0.13276877	0.30234194	31
0.29719007	0.9558516	17
0.14863148	0.61365134	0
0.3538152	0.11053049	1
0.6145612	0.38441783	1
0.6603545	0.45263386	20
0.65002996	0.85448444	6
0.10520327	0.66102695	2
0.45209807	0.33374304	61
0.7355207	0.4220714	34
0.39518243	0.7261357	56
0.3576179	0.94824773	18
0.20953968	0.6597548	20
0.36587343	0.8916644	18
0.39658868	0.91676056	1
0.42640033	0.17641151	11
0.13991499	0.3500459	31
0.6928875	0.7684084	6
0.1138477	0.40008208	14
0.25630328	0.64964753	42
0.40842822	0.54556435	57
0.46587595	0.7065143	91
0.7302329	0.8113928	1
0.09929782	0.47881114	60
0.6028323	0.07608924	49
0.65977013	0.9252351	1
0.39789563	0.6135661	13
0.6520289	0.086069815	2
0.66762	0.83384126	17
0.08484897	0.67329144	0
0.6822088	0.45710078	40
0.30358022	0.9462615	1
0.602749	0.34499547	12
0.72117954	0.024211857	10
0.40377071	0.1635098	21
0.11342405	0.66268396	0
0.5674814	0.63490534	2
0.35402247	0.9318654	10
0.36449212	0.4573221	22
0.40059155	0.85333097	76
0.44055355	0.21019717	31
0.368224	0.6758569	99
0.6655708	0.7757898	50
0.26446548	0.5789968	97
0.6528875	0.38992023	2
0.6420897	0.34149292	0
0.7649243	0.34396535	8
0.7791918	0.51983786	37
0.6625277	0.37347156	1
0.5150438	0.6135314	33
0.38916326	0.41448566	1
0.09997567	0.2991155	20
0.3064412	0.89283663	22
0.5309906	0.5792571	17
0.05866705	0.6686613	0
0.31216612	0.080092944	2
0.72245055	0.7565996	3
0.33323976	0.093146905	0
0.51601	0.5682439	46
0.7476523	0.06855435	19
0.372857	0.38956183	3
0.6424987	0.7115629	56
0.013925803	0.66748786	14
0.088641256	0.3171451	3
0.14225294	0.47806647	80
0.6997637	0.1183363	0
0.48773846	0.61073744	6
0.04522429	0.6541943	2
0.6917646	0.4888397	94
0.40352422	0.11864044	3
0.38659897	0.74211276	91
0.80430883	0.5520326	82
0.3356529	0.74646556	91
0.9158612	0.5419736	0
0.36043692	0.95944875	11
0.8812009	0.6071201	14
0.37737867	0.849372	32
0.6527482	0.8847599	2
0.39670846	0.9276004	37
0.61203384	0.41047874	39
0.8635086	0.5150642	1
0.36083218	0.56425023	46
0.8497438	0.47773194	24
0.64265716	0.18493515	1
0.8291644	0.5125999	6
0.63190275	0.096967325	0
0.38516054	0.9095259	50
0.7152189	0.31249875	15
0.37771732	0.13869192	4
0.81823826	0.46296647	68
0.6306715	0.8370108	54
0.57572526	0.6394811	20
0.6350142	0.8071283	37
0.40903956	0.77803385	59
0.07465996	0.3114708	14
0.52016795	0.40244174	56
0.14287788	0.7173118	15
0.06374173	0.42447725	14
0.09349989	0.59612864	14
0.10241536	0.3750823	56
0.4549566	0.5905593	17
0.393345	0.49976915	28
0.063192725	0.40438473	0
0.15482287	0.3866386	45
0.40059054	0.9315383	3
0.03651477	0.6488447	6
0.3443559	0.8039714	50
0.22398622	0.33296838	83
0.40610477	0.896421	33
0.9638567	0.6253787	6
0.5625284	0.3158019	33
0.34425274	0.9631293	18
0.16501285	0.38378653	2
0.62190694	0.35016218	20
0.39536458	0.81296027	1
0.17234892	0.3520684	46
0.5980142	0.59843343	45
0.41433248	0.6089677	58
0.40507722	0.3261393	14
0.1446585	0.39366582	20
0.3541063	0.54752374	98
0.38404474	0.08670962	3
0.046982154	0.3310094	20
0.85308796	0.48747194	39
0.96442026	0.6040218	4
0.6902203	0.8490008	1
0.54198873	0.41415083	97
0.6876589	0.888209	20
0.75748235	0.025680609	15
0.10343008	0.67378026	0
0.6492236	0.43013173	36
0.15009864	0.3254879	8
0.5510207	0.5636765	29
0.913593	0.539862	0
0.3595191	0.89145976	0
0.43985093	0.09238447	22
0.12033353	0.642021	4
0.57348996	0.76960754	54
0.2307053	0.7245203	57
0.61258286	0.16559704	62
0.5512427	0.33394885	24
0.49134824	0.420188	26
0.565108	0.56535804	6
0.47406664	0.66424114	92
0.7458955	0.86934006	5
0.05281575	0.6844976	10
0.70826	0.11151154	0
0.6983478	0.8231721	1
0.48906484	0.4170683	6
0.88454497	0.51393795	6
0.55699533	0.66538143	3
0.23356882	0.72920364	79
0.40830937	0.31661457	1
0.4079269	0.9207895	20
0.12847157	0.6536838	8
0.4090694	0.85081017	30
0.05243138	0.67403084	0
0.14605165	0.6487534	36
0.6354451	0.12814377	2
0.22400004	0.5889873	4
0.11565703	0.3739938	0
0.4241474	0.7614503	73
0.50689363	0.55087095	46
0.08483523	0.3166616	2
0.69410753	0.32602942	19
0.0618981	0.32255778	2
0.36990783	0.42470548	14
0.104719296	0.5857246	0
0.7055385	0.36816448	1
0.24361368	0.58426553	72
0.43398094	0.44598618	85
0.63648146	0.79837894	1
0.71588445	0.91157985	4
0.32374734	0.3588992	3
0.2875993	0.94491833	29
0.67408067	0.7015665	90
0.6442681	0.7605721	45
0.62146306	0.3861896	69
0.5931189	0.77271557	41
0.73309064	0.21726073	35
0.31113213	0.54104364	81
0.3257566	0.08198162	3
0.6065873	0.36941633	15
0.65769464	0.35711884	49
0.74868125	0.041617665	0
0.3576576	0.7754273	47
0.38372087	0.9250793	5
0.6039893	0.12453521	0
0.70286256	0.79063624	37
0.09262093	0.67762715	0
0.85417914	0.47026438	49
0.44373	0.15849902	58
0.631669	0.843969	15
0.5552196	0.6676119	66
0.44304392	0.71212465	63
0.6160862	0.73605174	99
0.64619905	0.41614518	1
0.53088695	0.12482617	57
0.42478225	0.15951347	3
0.35715348	0.42570713	16
0.36014265	0.40128842	16
0.62914157	0.83984417	46
0.743464	0.106206454	7
0.18265991	0.32679597	31
0.6114979	0.8242628	20
0.36759824	0.3890004	6
0.4266583	0.8416462	42
0.078434445	0.7158005	14
0.7546878	0.36040425	59
0.97463185	0.52115154	5
0.46003115	0.7147991	82
0.72034925	0.89137226	6
0.20674947	0.42835033	31
0.49677628	0.55742764	76
0.40612215	0.41866142	4
0.5742014	0.60160697	14
0.10704609	0.50641495	58
0.093235046	0.34706643	5
0.084270336	0.3604074	2
0.9622001	0.6229289	1
0.46534827	0.09607297	8
0.36367184	0.3135358	1
0.7406892	0.8429818	1
0.6773017	0.46401328	17
0.41616765	0.19116047	43
0.096278094	0.658063	4
0.402175	0.045940742	32
0.8087802	0.5208015	43
0.12517081	0.6181414	4
0.05376937	0.60987717	4
0.5194149	0.5906993	9
0.9876829	0.5804873	0
0.33179352	0.32570112	46
0.37002763	0.105476834	1
0.4730543	0.5975892	44
0.41955	0.7021107	73
0.15209293	0.7117568	15
0.35184127	0.9207696	3
0.9030537	0.62702036	0
0.09988132	0.6414287	0
0.51568234	0.5690726	13
0.121986486	0.67764944	0
0.6364606	0.32575497	12
0.06450705	0.7154953	14
0.5690888	0.18176648	15
0.69355655	0.8905641	1
0.39106885	0.4298617	1
0.12207572	0.4196323	51
0.5975937	0.47053573	12
0.62450945	0.3717026	2
0.43699294	0.4205579	10
0.3549987	0.015051933	9
0.9110815	0.4851069	30
0.34881604	0.4145264	7
0.93694067	0.6028207	6
0.17861249	0.57574505	58
0.20598978	0.7008859	62
0.28146654	0.81501347	15
0.30210862	0.81778324	11
0.715719	0.36872366	2
0.60620135	0.1572949	57
0.35140315	0.36923248	7
0.44007847	0.12598331	13
0.6885633	0.72795457	47
0.70241576	0.07878017	15
0.55851686	0.34602445	21
0.6689251	0.033649288	0
0.6594185	0.48331422	50
0.66760606	0.8901873	0
0.49695104	0.6865407	98
0.7423129	0.5221665	98
0.36511686	0.8666366	3
0.08130362	0.62034696	4
0.13568603	0.41840374	6
0.073968	0.39488387	0
0.74581283	0.50512356	27
0.39834934	0.7703527	53
0.43798006	0.77168983	62
0.5389633	0.6421528	27
0.095550835	0.6733138	4
0.37517467	0.539558	27
0.42463157	0.79298145	69
0.85388213	0.5716889	31
0.56004506	0.5846472	9
0.37728608	0.86175644	3
0.07570692	0.6984274	14
0.411224	0.6481139	59
0.26799577	0.77526736	26
0.69703954	0.38182127	40
0.38517475	0.85084957	1
0.13599959	0.32542023	0
0.36420336	0.98652995	99
0.7175399	0.89519936	20
0.41551155	0.19360532	27
0.5066928	0.5501776	35
0.29439154	0.8137294	33
0.42954698	0.7159574	62
0.94004536	0.5724707	4
0.35569957	0.3186262	39
0.16770023	0.4162938	20
0.68273085	0.7282145	37
0.3548344	0.42725405	95
0.67270356	0.8116867	20
0.17410122	0.64463603	20
0.60099936	0.85078394	11
0.7232152	0.45259032	54
0.34338385	0.9394925	1
0.3277682	0.97615254	1
0.9709368	0.5970968	1
0.15321776	0.4892305	57
0.38721672	0.59791553	85
0.618165	0.76687807	15
0.6822266	0.08448854	0
0.5512619	0.56860274	3
0.3184128	0.9153701	1
0.09625159	0.36860427	6
0.19533646	0.67861384	14
0.4221702	0.74278927	79
0.707671	0.42195693	18
0.089045845	0.67620206	0
0.4071149	0.31381446	53
0.6430464	0.4648548	45
0.6576966	0.07608738	29
0.39475355	0.50248545	47
0.090400904	0.34676516	3
0.58237684	0.12044584	78
0.638912	0.8196	20
0.102369	0.33647773	0
0.3100485	0.8874724	3
0.4196448	0.2029347	37
0.051264863	0.7258679	28
0.23515238	0.6011199	42
0.65012103	0.7157213	52
0.19099694	0.6177327	18
0.16566508	0.43089527	31
0.57148457	0.6316411	17
0.7391188	0.05700142	2
0.6386112	0.8777568	1
0.3500416	0.09308203	1
0.1548229	0.43076527	51
0.94240004	0.5766131	3
0.71566826	0.4148447	3
0.38235122	0.84255064	76
0.59337336	0.13459992	93
0.5808284	0.75931525	68
0.053413503	0.33551756	9
0.077015474	0.42199367	0
0.3589002	0.4847968	52
0.659313	0.027533084	0
0.103330575	0.40718818	20
0.45491785	0.47491822	91
0.38397896	0.7228297	78
0.7309026	0.328341	15
0.9020133	0.5304418	28
0.4617464	0.19464847	53
0.18225397	0.70482516	26
0.65584135	0.87450564	1
0.8903371	0.4945142	42
0.21029972	0.396077	52
0.93481416	0.63848513	5
0.7468249	0.028266931	0
0.23604625	0.56800455	67
0.36263642	0.9671784	19
0.32851866	0.056774758	0
0.16039705	0.45463008	26
0.05588217	0.6903289	4
0.73396546	0.10052394	15
0.12941928	0.3350608	31
0.3268849	0.9631657	13
0.16039674	0.42329767	51
0.6533178	0.14000161	26
0.33266598	0.5118054	41
0.74303955	0.8495362	0
0.11556594	0.3772438	6
0.099715	0.6494758	0
0.61508286	0.089476936	4
0.38369232	0.8826536	54
0.34949422	0.15993662	1
0.3364903	0.3898267	64
0.67856705	0.12584813	0
0.070136115	0.36451873	20
0.95661527	0.5273741	6
0.06629914	0.6853488	13
0.12562646	0.6775287	26
0.65848374	0.41650918	48
0.4810523	0.4372416	97
0.48648354	0.6487171	27
0.04052953	0.35032314	6
0.648933	0.71422976	73
0.03401618	0.60583454	4
0.21487752	0.7204359	36
0.34058753	0.5146059	74
0.19940878	0.3686196	43
0.1433576	0.44160226	31
0.12378117	0.38375658	14
0.6005641	0.624719	6
0.67102903	0.88908273	0
0.59932446	0.83376616	1
0.75930476	0.1262776	4
0.393142	0.0074531953	13
0.30513495	0.033064503	13
0.27908298	0.6543643	57
0.4663118	0.16687053	64
0.061739188	0.39492872	0
0.42515984	0.5986863	45
0.38175803	0.3435143	20
0.42512587	0.20158055	4
0.8753563	0.4550107	19
0.36572835	0.8784039	1
0.7268437	0.39051393	4
0.60737735	0.82134885	0
0.34293845	0.17023216	9
0.69450444	0.40075332	17
0.39642516	0.08957521	4
0.019757101	0.67708147	6
0.8760035	0.4711161	3
0.34397566	0.83817947	51
0.2093749	0.36786187	39
0.108819135	0.35494927	29
0.34507546	0.14482911	2
0.2223886	0.33421966	55
0.41146097	0.4829721	62
0.7292016	0.8224529	22
0.6239135	0.88738215	6
0.44210345	0.14374982	31
0.33410853	0.14473791	3
0.120573044	0.65680695	0
0.32512742	0.0821201	0
0.36675587	0.1161596	1
0.70210654	0.33610767	15
0.2947301	0.9493377	32
0.6901297	0.13641503	0
0.75474805	0.052825596	4
0.6760636	0.46327794	53
0.6686017	0.7763262	17
0.4579961	0.07557096	1
0.3307952	0.14061889	0
0.39700913	0.900568	29
0.69768494	0.7527981	0
0.41098583	0.7570653	56
0.32332665	0.9319905	32
0.39280003	0.026355818	0
0.23340237	0.72553736	52
0.42415327	0.19962217	37
0.0917919	0.31038442	8
0.29630375	0.9249777	15
0.18747823	0.36854026	30
0.5325723	0.65756416	25
0.20209892	0.5752396	86
0.29924858	0.053690705	3
0.8298894	0.5382882	0
0.8069985	0.5187732	44
0.41749597	0.6529576	71
0.0945348	0.449581	51
0.96775657	0.60187787	1
0.216834	0.41725856	51
0.71417546	0.4611033	1
0.19233121	0.3389915	55
0.6608775	0.3665099	12
0.156165	0.7136001	0
0.43070146	0.44208398	12
0.9698152	0.51068765	37
0.5676594	0.21275188	72
0.34348655	0.3447071	10
0.6807059	0.4717379	15
0.14916086	0.69733655	1
0.055852395	0.38249594	6
0.74725246	0.34003222	4
0.64207315	0.81237274	0
0.36896777	0.5495426	88
0.51512647	0.63244426	7
0.76922387	0.042534675	33
0.040707562	0.7086364	6
0.35994065	0.65471154	52
0.72334915	0.9301374	1
0.48374522	0.6809046	99
0.7470786	0.32510075	41
0.3709514	0.64008355	31
0.4655232	0.11245264	25
0.35306442	0.9470555	3
0.6637305	0.8593426	1
0.6739239	0.8583469	5
0.41390684	0.69606674	35
0.58188796	0.4123592	20
0.42440492	0.7778034	85
0.42441443	0.38119668	50
0.64114064	0.77849126	54
0.55589926	0.6666512	20
0.4547391	0.5777989	3
0.7350168	0.5059562	93
0.62100774	0.39591038	41
0.7889756	0.5592039	29
0.38242358	0.85595715	43
0.099752404	0.40834627	0
0.40879843	0.37720087	6
0.3403643	0.06975254	1
0.43282625	0.8301168	56
0.6605828	0.46131822	12
0.33693218	0.9458873	5
0.16837083	0.40793082	28
0.8426936	0.50432205	31
0.31215408	0.5405323	94
0.17556387	0.6223745	31
0.64007	0.8051063	15
0.2843604	0.8015781	62
0.158648	0.69940585	18
0.8972928	0.6259004	0
0.41044936	0.39732927	6
0.70785886	0.35883752	2
0.67736864	0.11882672	0
0.9118844	0.5790873	0
0.34741998	0.41029403	27
0.15221436	0.43528754	14
0.91058224	0.6253065	0
0.09912825	0.3004233	29
0.39523718	0.6776714	63
0.73895913	0.3907717	15
0.08606856	0.5018327	6
0.71371967	0.33824357	4
0.6812086	0.113524444	0
0.39552212	0.106967285	3
0.5062041	0.52931273	38
0.6316268	0.42537832	47
0.5168354	0.671331	28
0.21301301	0.44111478	44
0.42756948	0.7458792	95
0.2898317	0.97696364	48
0.44682094	0.43966347	10
0.87947035	0.6161718	5
0.5307253	0.5388938	57
0.70810837	0.32641006	3
0.8161288	0.46758214	98
0.07465568	0.59271365	38
0.26755494	0.77457917	54
0.37449697	0.4285643	1
0.08694317	0.4816356	43
0.58163935	0.5706229	17
0.09059065	0.6088869	26
0.72521317	0.49329558	99
0.37007636	0.39097235	6
0.5667411	0.6085071	17
0.7290589	0.088540316	0
0.6559701	0.33152068	20
0.6167842	0.43149877	50
0.45727333	0.14190358	97
0.75696206	0.081553444	0
0.39601973	0.4591727	29
0.64218736	0.10775749	2
0.068305075	0.35261825	6
0.62045884	0.8193325	0
0.104703724	0.6253965	18
0.6949331	0.14785394	0
0.62895554	0.3787992	3
0.38335896	0.8939824	22
0.36595607	0.37098622	44
0.3945457	0.95309246	25
0.47569227	0.09937146	45
0.46043828	0.38252258	66
0.32575023	0.96391714	37
0.6722519	0.8101131	20
0.082815975	0.6583902	4
0.72862446	0.007124744	4
0.52828836	0.15028004	63
0.4183947	0.7330314	75
0.68139184	0.86789197	1
0.70297414	0.15105988	0
0.72587186	0.34364468	1
0.37941486	0.33901986	6
0.38849795	0.1006469	2
0.060805663	0.40636516	5
0.37354362	0.43316305	6
0.3591592	0.071374595	1
0.42738876	0.70633626	59
0.7936102	0.59114164	44
0.33129412	0.5114054	20
0.3725837	0.10471754	3
0.949674	0.58386606	6
0.45071214	0.80549276	99
0.72635794	0.07975853	0
0.7468257	0.3223112	25
0.6771976	0.15655303	0
0.31174967	0.9484691	1
0.398136	0.33875394	10
0.3640323	0.9875079	50
0.7436815	0.8578131	1
0.8461677	0.59377164	12
0.71090245	0.46629444	33
0.59194624	0.65504515	16
0.35226145	0.5455534	83
0.6004126	0.37669802	1
0.14037561	0.3533006	5
0.684639	0.08043784	2
0.5137812	0.6253094	7
0.07343508	0.6041144	0
0.59378785	0.46719092	54
0.48984742	0.56836283	40
0.50540644	0.5317239	81
0.29515222	0.04890339	7
0.35156518	0.481482	36
0.53483486	0.55262506	23
0.3559968	0.032734998	4
0.38779265	0.14830594	1
0.9586238	0.52902776	6
0.23512104	0.7098332	56
0.48417825	0.094865486	20
0.23413195	0.63034165	52
0.39827368	0.5483165	85
0.46637753	0.20440456	66
0.32569632	0.06442811	1
0.11789039	0.29626215	10
0.19300997	0.694151	14
0.6456645	0.08347741	0
0.36306623	0.6521314	91
0.7285291	0.90660655	0
0.15204981	0.423333	51
0.15633883	0.4594835	6
0.93805736	0.6299969	5
0.2889115	0.05790274	1
0.7153628	0.42777416	16
0.067995936	0.60016704	15
0.69394654	0.13387181	0
0.41667587	0.346352	46
0.396835	0.5620799	70
0.56408566	0.31077787	34
0.5790925	0.61635333	32
0.08164467	0.6064957	15
0.33135542	0.99206257	18
0.7293219	0.0590455	0
0.42391598	0.16635412	13
0.5038892	0.6440544	25
0.43772942	0.8054309	58
0.42275223	0.39782348	16
0.09793929	0.36045426	1
0.6038642	0.076701984	51
0.7455568	0.038447414	0
0.3932572	0.84597117	83
0.50751543	0.6852572	3
0.30678475	0.048084956	0
0.40587357	0.3173447	7
0.30164394	0.8711616	66
0.88023525	0.46109635	14
0.57402277	0.41740793	29
0.9130414	0.49100664	5
0.65869725	0.15198423	0
0.38598132	0.8586222	56
0.6780292	0.065074906	2
0.35833263	0.7988008	67
0.33847588	0.1563816	0
0.6682319	0.39875925	39
0.34161115	0.032715432	5
0.45321655	0.37412253	42
0.23280117	0.39619544	64
0.6374366	0.3531192	20
0.69469106	0.83338743	0
0.39413252	0.1489771	3
0.65367633	0.01741818	6
0.70201313	0.021345666	32
0.51996875	0.58763206	5
0.51623046	0.567812	37
0.38338786	0.11345859	0
0.3297299	0.9423334	1
0.58760476	0.6107211	27
0.56746125	0.6081614	17
0.3778255	0.54995567	46
0.5400423	0.6173785	5
0.0442472	0.3208514	20
0.6899153	0.16010937	0
0.4409477	0.7064358	95
0.3585755	0.10502829	1
0.8820896	0.5781987	1
0.09413099	0.59363896	26
0.24477519	0.58347845	66
0.9120306	0.56745106	0
0.0983605	0.6943342	17
0.56521106	0.56547606	51
0.37608528	0.78222483	13
0.32453394	0.39255115	12
0.34303024	0.80364305	19
0.8869704	0.49520496	4
0.66576844	0.7154589	52
0.11747753	0.57978207	17
0.40127134	0.41060385	6
0.6289847	0.40709072	4
0.7010012	0.3990768	0
0.025675338	0.6441411	0
0.42637384	0.8118213	50
0.5677294	0.57977146	16
0.30060893	0.9248389	1
0.12951022	0.70888615	8
0.08643155	0.4770258	64
0.5936014	0.7717855	26
0.39047146	0.41758177	1
0.75671035	0.475934	22
0.41200596	0.35621542	26
0.098061234	0.66024446	0
0.084210314	0.72765404	6
0.64337546	0.85365784	14
0.67631197	0.067377634	2
0.49599022	0.7009939	44
0.78834003	0.50193477	8
0.64721227	0.9115854	4
0.3744197	0.34194338	10
0.72943854	0.39592102	5
0.2150978	0.3761731	28
0.17572935	0.3177681	56
0.90818626	0.5070217	6
0.6013176	0.87356085	37
0.100967154	0.36013758	1
0.6534161	0.34775186	4
0.3220565	0.37623626	26
0.3685587	0.9332926	32
0.17219959	0.39085647	20
0.5326734	0.12593205	91
0.38016623	0.44543815	12
0.4522311	0.8028832	76
0.13546115	0.3208448	26
0.5938606	0.8867789	20
0.34163466	0.13003781	27
0.39426517	0.5446899	82
0.7001103	0.351408	21
0.3791955	0.9281837	19
0.45918804	0.35729545	3
0.56170833	0.39816034	24
0.8115257	0.531172	36
0.43749827	0.39396334	19
0.64108527	0.7313131	50
0.1667501	0.33448616	1
0.18463421	0.6904863	14
0.29942927	0.057537373	3
0.39137128	0.90157735	5
0.15377137	0.6788833	3
0.32609272	0.34875858	18
0.5728491	0.78627497	98
0.34749347	0.4070601	22
0.73268765	0.18902573	15
0.33218768	0.10700682	1
0.32827124	0.04044719	2
0.10419628	0.60018164	2
0.39519817	0.3308856	35
0.28767556	0.9045688	12
0.6769572	0.15236484	0
0.7412509	0.5354067	41
0.65885144	0.026742607	0
0.6233254	0.9290195	15
0.39003143	0.6600387	48
0.6137042	0.38741857	20
0.9366075	0.5169196	7
0.8605799	0.52288747	10
0.41884238	0.7965571	19
0.7158068	0.9123639	43
0.38823393	0.06378011	3
0.4569467	0.08803348	6
0.3276441	0.057035618	3
0.7465399	0.87739235	2
0.5131035	0.62249297	4
0.73134845	0.3313095	21
0.9762714	0.61268765	6
0.8582393	0.5492929	5
0.3572064	0.9682261	0
0.46333474	0.6757359	38
0.4250042	0.5999215	43
0.75026894	0.05117454	4
0.6911424	0.10762117	3
0.62943417	0.39124474	2
0.16171835	0.5987717	15
0.6330222	0.40574938	1
0.5628221	0.8808276	59
0.6406219	0.33341175	2
0.07835931	0.35045207	4
0.36835486	0.6760527	31
0.67622375	0.81971484	1
0.34013006	0.8915077	1
0.49533674	0.5618223	43
0.41253725	0.40729085	2
0.3389391	0.13006042	0
0.7236324	0.760378	0
0.65352887	0.75240624	45
0.09498907	0.6549475	2
0.31208602	0.043404408	13
0.15112022	0.5951769	8
0.07872481	0.6435736	4
0.6334217	0.33366627	33
0.87053174	0.46630916	6
0.09740214	0.48233196	51
0.47511122	0.41525236	1
0.11530848	0.58927965	0
0.09555734	0.6690563	0
0.1793229	0.566544	38
0.13236745	0.3210098	0
0.6853184	0.43440467	1
0.7667194	0.08485511	32
0.71470606	0.87467414	1
0.73648626	0.360233	1
0.3072239	0.8801884	25
0.5257637	0.60478204	3
0.7592819	0.35254824	20
0.3414752	0.35462755	3
0.06673353	0.3913169	9
0.38373637	0.13783337	1
0.26060572	0.7569567	15
0.45172235	0.6888867	46
0.500369	0.6212817	6
0.4198507	0.4503475	23
0.91933435	0.56999344	6
0.8550973	0.5590538	5
0.40652674	0.938617	40
0.3735694	0.73705715	51
0.93173003	0.5604154	0
0.6525303	0.42632008	12
0.8985281	0.61200744	1
0.52067316	0.4673561	97
0.70749784	0.39705473	1
0.68458	0.37797648	4
0.41656846	0.41949046	2
0.5660432	0.38225472	55
0.42231628	0.1454228	89
0.74322504	0.33489755	16
0.15668929	0.7252191	6
0.0981991	0.64167964	15
0.01964337	0.6785866	4
0.4428463	0.50164425	62
0.37457404	0.39819568	6
0.5952827	0.47388452	44
0.080831304	0.3519733	4
0.69726276	0.3967255	1
0.5506754	0.16019408	66
0.13699342	0.6722459	4
0.98042804	0.539503	11
0.18263888	0.37048572	41
0.16366588	0.70066553	0
0.4698783	0.12975429	46
0.6663327	0.8075532	20
0.5679902	0.16249794	64
0.65121144	0.14783342	0
0.7602233	0.8894074	6
0.3511853	0.027754817	1
0.5033109	0.69544125	46
0.9309014	0.52065957	6
0.36870366	0.1242313	1
0.39212406	0.8483445	25
0.8544409	0.47595763	19
0.55972004	0.5490253	7
0.52614677	0.1345233	75
0.3733112	0.66222805	73
0.44645032	0.5699151	41
0.09533533	0.5950476	29
0.36339492	0.7772192	32
0.3873591	0.8884301	49
0.36357698	0.47883117	27
0.26533067	0.66429216	58
0.4094396	0.8177226	17
0.12729816	0.6211541	0
0.432076	0.06273028	13
0.7225142	0.8489142	11
0.53028226	0.6878064	53
0.59433466	0.4342073	50
0.964974	0.6085805	6
0.14449255	0.4889883	37
0.43421602	0.7759254	50
0.61683196	0.9042949	20
0.6397471	0.09126222	4
0.62977093	0.35835558	47
0.105003625	0.4931661	66
0.87238646	0.6183972	14
0.081254184	0.33329046	4
0.09926787	0.68048334	4
0.5735587	0.11596877	77
0.4939109	0.6510477	44
0.38237974	0.4352547	3
0.715582	0.42713287	4
0.36427805	0.013169686	13
0.6845012	0.16398345	0
0.84634763	0.5917353	19
0.55781007	0.20758832	43
0.6668658	0.84951174	5
0.9320485	0.62080866	4
0.6935501	0.01585498	15
0.12628755	0.61619395	0
0.7148626	0.13712615	0
0.70422703	0.3920764	2
0.7321032	0.22044215	98
0.03407554	0.6787643	4
0.6252356	0.9069003	15
0.36226845	0.6143269	48
0.2344251	0.7313291	79
0.81480575	0.52923834	9
0.46493232	0.4237334	32
0.66700137	0.05888764	0
0.40100744	0.4278746	6
0.57974637	0.8766465	63
0.9353097	0.6377074	16
0.6601325	0.19447173	0
0.7152937	0.15779994	4
0.86903125	0.5446714	14
0.8652785	0.5667719	23
0.7410175	0.4900426	67
0.40430033	0.04865621	2
0.6544498	0.4783478	59
0.618347	0.42184478	25
0.13924223	0.46079636	58
0.4644124	0.5592839	48
0.46925825	0.67845595	22
0.32910934	0.77779704	64
0.72122324	0.8093307	20
0.68606126	0.7113186	78
0.44439566	0.68846494	66
0.689236	0.065749206	2
0.25080997	0.39792585	42
0.06522577	0.40082815	3
0.22050835	0.7048262	24
0.8816601	0.48841223	10
0.74651706	0.37672794	0
0.6317998	0.06272591	0
0.14175092	0.47539094	51
0.8546769	0.59282565	10
0.043916613	0.38798144	29
0.5936605	0.80483526	37
0.40065518	0.44095922	6
0.3963846	0.35105708	8
0.38805014	0.3975301	4
0.7113488	0.91845185	0
0.61160994	0.62380385	3
0.10323718	0.32898036	8
0.654043	0.47184893	21
0.93631184	0.51326865	10
0.71751356	0.08490714	18
0.56426334	0.57861674	14
0.85476315	0.4253906	64
0.51748425	0.7096366	35
0.8816474	0.47681352	1
0.3868235	0.102123976	40
0.6788432	0.047532406	1
0.6321182	0.8232105	20
0.6989457	0.16113128	3
0.41503277	0.17444555	63
0.8210711	0.59874845	12
0.3984766	0.38766247	20
0.6310818	0.3657412	1
0.15515245	0.46371278	4
0.17474896	0.7031763	4
0.12209699	0.39768815	1
0.5493633	0.348472	54
0.66542935	0.46932477	70
0.11528195	0.56708837	71
0.7104832	0.8392615	11
0.9749787	0.5754561	10
0.3344366	0.0030348683	4
0.8671013	0.41837892	56
0.6596144	0.88442016	0
0.37544015	0.34571296	18
0.8731519	0.60230786	1
0.5810156	0.20074256	43
0.74324304	0.3949884	34
0.6540233	0.060750876	39
0.6947665	0.037754655	9
0.7148797	0.39315283	4
0.12891169	0.6012028	4
0.22572544	0.7065312	56
0.47041267	0.38169253	66
0.15536506	0.32301125	51
0.26186988	0.64477277	36
0.20984969	0.6603926	15
0.38166595	0.4459649	46
0.7429158	0.81016546	11
0.6491961	0.8872785	14
0.1502838	0.69495267	27
0.13072053	0.42550123	1
0.375675	0.916146	32
0.23030509	0.35077405	46
0.6800459	0.37612665	2
0.31649488	0.032293893	3
0.12994768	0.40711215	38
0.19924554	0.68958163	0
0.37625763	0.41818282	6
0.27207246	0.7768587	60
0.42119315	0.546671	54
0.40058124	0.38810706	23
0.39543447	0.41560084	20
0.07766491	0.69910103	35
0.6956359	0.876869	14
0.40451813	0.48217008	7
0.7437302	0.8865558	1
0.09916538	0.32457972	0
0.5511525	0.13425402	84
0.65648115	0.86527693	32
0.9044586	0.5722855	6
0.4559782	0.7100183	38
0.79335624	0.50926846	6
0.30239445	0.9472786	0
0.37102947	0.95872384	3
0.40429953	0.35966042	17
0.5450021	0.5738044	23
0.14156981	0.4433199	26
0.27668297	0.7703812	90
0.38147897	0.59500486	90
0.102782324	0.67323846	0
0.40948904	0.75714165	86
0.64940345	0.037199542	4
0.3207078	0.9826041	2
0.4467559	0.60568684	34
0.10357202	0.63447976	4
0.88150513	0.6182883	1
0.7909452	0.516724	43
0.48297596	0.15327312	32
0.32278252	0.8359163	94
0.7020997	0.46081945	42
0.471548	0.17259738	96
0.3711083	0.41911158	6
0.680179	0.8871195	1
0.722911	0.3950115	4
0.6455655	0.32455957	59
0.71554005	0.13104929	0
0.06282375	0.34650835	14
0.75134	0.025247252	0
0.4629222	0.5937727	17
0.34428224	0.96526897	1
0.70289844	0.12357548	0
0.8623737	0.6187035	47
0.31288275	0.11978559	3
0.6268619	0.8367181	22
0.22276866	0.3888902	84
0.6263321	0.91022974	14
0.509713	0.13312796	8
0.41940624	0.71193063	51
0.64042294	0.8063721	17
0.34090713	0.80039996	37
0.4244173	0.13109519	0
0.74799156	0.09340553	10
0.05859874	0.34725484	2
0.35170984	0.40298414	22
0.8690407	0.45668983	68
0.35588616	0.16368426	3
0.33550823	0.98637885	3
0.11964935	0.33768773	4
0.18812972	0.66110915	12
0.75997823	0.51611596	60
0.517487	0.61505616	6
0.15847018	0.5992927	27
0.61463267	0.09844505	4
0.7322156	0.8755053	20
0.43696168	0.048157625	1
0.5654159	0.1895124	97
0.5633525	0.18124348	34
0.07000862	0.3663694	1
0.7050655	0.36264336	4
0.39308655	0.93340296	32
0.7609163	0.034603212	0
0.66342103	0.86565894	0
0.5786285	0.63653326	5
0.72311014	0.45019895	87
0.35570842	0.3399143	10
0.2868428	0.6625643	62
0.32740718	0.8723197	35
0.36347383	0.8571643	3
0.47350693	0.3931349	24
0.7308438	0.5443743	85
0.48519304	0.40304255	51
0.39969474	0.5453893	56
0.74217355	0.10937397	10
0.66411346	0.8601454	5
0.34533903	0.43068993	24
0.16710095	0.677161	36
0.618471	0.42188722	22
0.9232628	0.59457016	10
0.31507707	0.049830507	3
0.4346296	0.41805243	20
0.6263008	0.7619567	41
0.076210745	0.42619967	18
0.14692171	0.7255376	33
0.33453947	0.8568763	19
0.34940252	0.9587569	3
0.8489388	0.50222105	6
0.8269771	0.5916891	2
0.14644389	0.71313137	10
0.7575976	0.50930506	14
0.38354388	0.8961455	15
0.081439205	0.6668259	0
0.06193174	0.43834445	41
0.08728923	0.36113816	1
0.68212867	0.4000114	0
0.6701363	0.31123766	39
0.13936831	0.71325547	16
0.7507306	0.32916376	2
0.077418454	0.4304492	0
0.736283	0.32153592	4
0.12814793	0.3215755	3
0.16318479	0.3934845	20
0.39609003	0.40063614	1
0.35825762	0.914564	52
0.17346525	0.40921775	15
0.72573215	0.3833083	50
0.1677557	0.72126645	19
0.34102613	0.7113596	83
0.12387661	0.6843267	2
0.5876746	0.3855667	1
0.1638158	0.41496938	20
0.57775635	0.865377	37
0.46710643	0.41895378	43
0.4563044	0.1369713	72
0.6912592	0.17111905	0
0.6784677	0.17757283	4
0.5410594	0.6684429	78
0.6593547	0.48277983	44
0.37351692	0.07042769	20
0.6043701	0.10566965	15
0.67415535	0.40291193	1
0.7190587	0.773094	1
0.3605842	0.6731227	99
0.42163375	0.64100766	89
0.6868889	0.37091872	3
0.38280448	0.06507158	3
0.67323947	0.35661656	2
0.7496526	0.8844135	0
0.34978166	0.33504054	8
0.53577083	0.42461827	93
0.15576433	0.31732836	23
0.6136767	0.09294637	58
0.31245387	0.73981255	98
0.06232824	0.60828394	4
0.7223774	0.7953392	5
0.6739884	0.16260956	19
0.6585705	0.38633606	20
0.09415309	0.39685956	53
0.5907011	0.86769474	20
0.6408502	0.39054397	21
0.048206463	0.3665051	5
0.1613674	0.39357075	5
0.3467204	0.4320006	60
0.2013335	0.70333767	28
0.71479005	0.87497604	1
0.3429628	0.5050074	79
0.49630463	0.60982144	43
0.2783332	0.9274255	38
0.45194867	0.113723576	3
0.18607168	0.3315189	37
0.36907256	0.8694933	3
0.38393113	0.36200672	36
0.7309719	0.3404469	4
0.40345207	0.93660766	23
0.25159758	0.5860986	50
0.4725841	0.37778306	23
0.5359473	0.6663523	38
0.34322873	0.008034661	0
0.123112075	0.36698842	20
0.35049966	0.9269487	3
0.7713355	0.49377763	28
0.6414516	0.1860573	1
0.40067762	0.06342968	6
0.4989642	0.5978323	28
0.60949016	0.05947001	38
0.8784458	0.5712636	0
0.3316581	0.79679877	16
0.88755697	0.5643236	3
0.75251585	0.8234896	0
0.6411898	0.7789232	20
0.48434415	0.61022747	5
0.07910241	0.3080357	9
0.6504921	0.36947176	15
0.40066597	0.5881197	67
0.4235027	0.6424932	27
0.39921808	0.40663695	0
0.7206997	0.8326497	20
0.69432425	0.12743917	0
0.9636995	0.5128588	23
0.36527938	0.34145683	17
0.666535	0.09232691	10
0.39347398	0.52899444	55
0.58037525	0.759801	82
0.4056231	0.44515768	36
0.3836767	0.38581973	6
0.3803216	0.7399859	69
0.42914104	0.6002798	12
0.42561227	0.807896	19
0.6857692	0.35475102	12
0.38328505	0.3326753	34
0.6144572	0.09791021	0
0.36439046	0.488454	62
0.88649184	0.60189915	25
0.6379795	0.43318468	4
0.8340226	0.6014701	7
0.41766405	0.5032823	36
0.41306672	0.4248827	6
0.24355659	0.5998152	59
0.48589602	0.66986054	15
0.2821245	0.93338066	47
0.31849405	0.05173971	2
0.82525086	0.59717405	1
0.20502132	0.43175986	53
0.7142094	0.7747217	37
0.69405067	0.16007145	0
0.6325357	0.45766407	45
0.75742584	0.47535303	33
0.6885323	0.8576689	0
0.18892089	0.6136967	74
0.38254026	0.9253233	4
0.8185245	0.54748607	6
0.32757327	0.035659425	2
0.15823016	0.4294163	4
0.79895884	0.47564018	19
0.713659	0.3530719	17
0.5862226	0.41914243	5
0.37693	0.43943655	4
0.46303827	0.21340473	67
0.70030844	0.15714334	0
0.9515921	0.61320555	0
0.5736298	0.59857905	2
0.17410508	0.63759685	16
0.2603341	0.58058214	34
0.9459176	0.52592283	6
0.6413208	0.73138416	71
0.34467822	0.13432868	1
0.36654848	0.614343	38
0.90014565	0.534191	1
0.46053803	0.21133895	13
0.21692993	0.44480327	69
0.93178546	0.62546533	14
0.33685392	0.034911394	5
0.41166574	0.88905716	32
0.09679544	0.34470573	0
0.9705662	0.60153997	1
0.54799795	0.12775841	67
0.37407318	0.8652316	0
0.4215696	0.83274144	7
0.057947394	0.70877177	9
0.328133	0.46496016	6
0.4010954	0.8447715	50
0.8716587	0.5106643	19
0.9081874	0.52489537	14
0.69990903	0.10325233	0
0.3353639	0.5395292	22
0.5470422	0.5920806	23
0.72135466	0.20095152	0
0.419991	0.8288781	58
0.5844225	0.31433997	39
0.3927861	0.3371854	3
0.38607776	0.52279496	68
0.6141353	0.38171646	1
0.9819374	0.5674855	10
0.38769665	0.39113232	12
0.34644318	0.413509	60
0.858649	0.50485486	32
0.09740549	0.6540965	0
0.56172836	0.75971055	99
0.40042582	0.870475	13
0.4123056	0.52581817	95
0.34177244	0.16298144	13
0.6161646	0.8203998	1
0.40461165	0.51363915	62
0.37541187	0.8501386	0
0.74573016	0.045922786	0
0.72520244	0.18557249	0
0.1724861	0.6864551	28
0.13988954	0.6859025	14
0.39748836	0.61170864	63
0.45906204	0.6750429	65
0.9781724	0.5511132	1
0.40186188	0.18893355	47
0.664845	0.7499147	11
0.7076394	0.3902094	1
0.9179119	0.4893321	4
0.5932745	0.45023257	50
0.61954075	0.9224947	35
0.7259686	0.9108499	0
0.13911612	0.41477403	25
0.69206446	0.79994243	0
0.40066126	0.15561362	14
0.7197735	0.096852206	0
0.70848984	0.10607381	0
0.09235489	0.6232899	0
0.7192365	0.342239	21
0.6125082	0.86887044	37
0.9213293	0.62799287	8
0.36834505	0.17401122	43
0.57053334	0.32168046	50
0.60815495	0.84273875	11
0.45656765	0.15782101	19
0.71132237	0.41321865	1
0.7382973	0.19574589	0
0.6782165	0.15269244	0
0.1028963	0.66574514	1
0.33570775	0.38300833	18
0.6622902	0.16697752	0
0.62350756	0.3224063	44
0.21896318	0.3838265	43
0.35707888	0.8463014	9
0.720801	0.41424438	63
0.3632244	0.66407067	74
0.58693236	0.7666517	65
0.4392735	0.551976	45
0.4460473	0.7317403	39
0.9063661	0.5045256	14
0.764995	0.15306033	4
0.8980374	0.60431504	0
0.73860484	0.175499	15
0.48551962	0.68403375	99
0.70883447	0.10999308	0
0.3630623	0.8658398	10
0.21851581	0.32437345	5
0.30542266	0.8716175	51
0.6251068	0.11028358	15
0.9869008	0.59408104	30
0.47971883	0.115434825	8
0.61151385	0.065534316	69
0.49846965	0.56979096	43
0.72685784	0.14088759	0
0.08598928	0.6349844	1
0.43545458	0.577837	49
0.4428233	0.1232328	6
0.9283672	0.57985425	6
0.3494151	0.018376477	43
0.22772084	0.34598047	54
0.6403782	0.8364563	4
0.6957201	0.48065042	51
0.45153546	0.15781644	38
0.3084414	0.87003607	37
0.64708334	0.482901	47
0.13708897	0.32971826	20
0.45796353	0.7799197	54
0.35631388	0.42695263	27
0.75007296	0.15665153	3
0.61586165	0.18461455	98
0.58453596	0.3784965	49
0.6783634	0.49896467	99
0.41518962	0.7460261	96
0.639478	0.8410071	4
0.65299845	0.3045618	7
0.4636334	0.5605717	38
0.0738276	0.44149044	51
0.68930686	0.9362832	0
0.29962727	0.06783659	3
0.42801332	0.8045597	66
0.18151379	0.6845695	20
0.47074792	0.14675586	43
0.68262595	0.7013841	64
0.5990081	0.6255355	12
0.660931	0.84030163	2
0.3013056	0.94381034	4
0.21105558	0.58692646	21
0.68753815	0.47538376	50
0.36849847	0.9412105	3
0.58500427	0.16510484	40
0.34705004	0.39515078	13
0.35224444	0.48780113	26
0.45813254	0.080901675	1
0.091739655	0.59192866	14
0.57464105	0.31293795	54
0.690804	0.34985188	32
0.72395927	0.07452639	1
0.08759544	0.43234184	28
0.064088985	0.40049997	14
0.3905873	0.9122884	3
0.34955716	0.95155394	18
0.36791274	0.13530752	0
0.64532036	0.74883515	15
0.51618344	0.597342	5
0.64336014	0.74725765	38
0.4390831	0.40836948	1
0.60557336	0.7877822	20
0.8174791	0.46683934	75
0.5118644	0.69083905	27
0.3261416	0.40885177	29
0.51290494	0.67887235	51
0.4550304	0.14033231	56
0.1678267	0.31238258	55
0.5197069	0.14409222	43
0.33359125	0.8576008	37
0.3410542	0.33439767	6
0.72688806	0.012665669	0
0.6861495	0.8113173	0
0.69678617	0.9214703	15
0.045451704	0.3263903	5
0.04553527	0.6766697	0
0.6305688	0.8455097	0
0.3704734	0.7245575	78
0.5302863	0.7094123	53
0.9637289	0.6248452	15
0.7287254	0.048005342	0
0.17770974	0.3881936	47
0.5979182	0.85946167	51
0.08039623	0.3703515	1
0.06740263	0.31894025	5
0.3004392	0.9811021	31
0.7483192	0.87720525	0
0.45283762	0.48212245	64
0.71011275	0.38160738	2
0.33154806	0.90242314	19
0.36707434	0.40068868	2
0.2621939	0.66129017	27
0.3251134	0.7985337	16
0.38962543	0.35096812	20
0.2964292	0.93952847	2
0.46612927	0.37021384	31
0.30863303	0.86989164	50
0.48289204	0.14353716	5
0.5642597	0.4749327	19
0.6933584	0.93241334	20
0.08012806	0.71624357	47
0.3211556	0.023932843	3
0.90459704	0.60594815	6
0.55122876	0.64467347	15
0.36805657	0.38855085	1
0.7690163	0.103914894	0
0.07377205	0.34371215	25
0.40636253	0.54442376	97
0.1104971	0.30151895	2
0.35350397	0.99248904	4
0.32802188	0.7805128	19
0.65118456	0.72142476	4
0.9719442	0.5391229	1
0.71844244	0.9096878	32
0.63297623	0.32033464	15
0.73159057	0.5095892	73
0.2914603	0.057880558	3
0.8335115	0.49606854	43
0.55384034	0.34874493	19
0.043915782	0.6235842	71
0.05867658	0.6257524	0
0.7425348	0.83631575	0
0.60749954	0.8699455	17
0.21891318	0.5835285	29
0.35521555	0.8122504	19
0.33417708	0.055275228	3
0.94704807	0.5564744	6
0.3196937	0.7451803	52
0.4037948	0.16294368	35
0.36920094	0.9199357	23
0.62646556	0.7115845	96
0.6773447	0.42993477	50
0.061195172	0.3382628	4
0.82077795	0.5199751	44
0.425462	0.4781187	83
0.5288888	0.43919703	67
0.36730912	0.13651845	0
0.6779922	0.0655672	2
0.48923117	0.66843164	33
0.38799456	0.17785059	32
0.8606632	0.43173695	68
0.5285215	0.5673012	27
0.19380412	0.63217777	0
0.12292966	0.3089048	4
0.33003306	0.96348655	59
0.7248494	0.3951946	89
0.36270338	0.40113312	3
0.714931	0.0005130701	4
0.4687031	0.12361498	19
0.64317393	0.054925755	0
0.60193586	0.43597236	60
0.30919844	0.9351858	62
0.9760146	0.59288603	6
0.16282822	0.4337764	43
0.12337658	0.6946025	4
0.5418439	0.6061313	27
0.70198274	0.15481575	2
0.21694037	0.40079656	14
0.4162454	0.8809587	77
0.47883224	0.69470304	55
0.7208618	0.037810426	15
0.58347213	0.31650972	15
0.79384	0.5822008	78
0.8840961	0.5853707	6
0.8402694	0.4671073	26
0.7777409	0.55510813	47
0.62566763	0.09439637	0
0.56017596	0.8794198	84
0.10812261	0.6166668	8
0.51935554	0.5310689	53
0.41891918	0.16641572	70
0.7000369	0.9193531	15
0.42838547	0.06850335	32
0.7354161	0.096421815	0
0.64812243	0.7460363	62
0.6092254	0.46709657	15
0.25741628	0.65736324	36
0.1723319	0.6989903	0
0.7274539	0.09067761	0
0.49395034	0.57105535	9
0.5594162	0.6781755	14
0.49856833	0.67707306	44
0.63663125	0.048912093	10
0.72548926	0.38436437	2
0.35636163	0.5009944	64
0.030186394	0.68748695	4
0.59021854	0.16072488	97
0.32178396	0.4768768	15
0.3693646	0.41539732	7
0.4543327	0.08542189	3
0.7237803	0.8806352	0
0.27922207	0.65582603	45
0.37755525	0.87998664	3
0.35416642	0.0519451	3
0.055221047	0.3875428	11
0.84922135	0.51834863	12
0.71897286	0.33985355	47
0.10432282	0.29282328	14
0.9144005	0.5391972	19
0.6587349	0.39511868	40
0.5912732	0.118456595	71
0.4116039	0.52894104	42
0.18348813	0.6712105	26
0.6851923	0.37343383	4
0.09163228	0.36066645	4
0.1719222	0.5812782	65
0.52099454	0.40020943	67
0.94313186	0.538403	6
0.73048306	0.8310652	0
0.24661884	0.39931378	20
0.53168565	0.61092645	3
0.4165056	0.077310815	32
0.94732904	0.62563646	1
0.31210622	0.38206133	10
0.39161396	0.43551078	6
0.93629885	0.63432604	1
0.5927927	0.6004476	4
0.66638434	0.16459624	2
0.64418954	0.14589852	2
0.46644697	0.39867947	47
0.86726195	0.57811475	39
0.31941068	0.3671007	1
0.7349341	0.8588672	0
0.3520193	0.054398805	2
0.4200535	0.5662524	95
0.9291252	0.5268163	5
0.35727242	0.6601433	89
0.6429157	0.73233324	84
0.7781441	0.08322105	3
0.40025893	0.88650155	1
0.41809255	0.36699554	14
0.69303495	0.79742444	11
0.39439932	0.12564991	3
0.5650776	0.39903498	20
0.6630809	0.36554703	1
0.039760493	0.6510707	4
0.7244178	0.12900989	0
0.8543016	0.5625533	6
0.31129164	0.07542082	3
0.5230378	0.5453203	74
0.3521321	0.027601428	8
0.31249347	0.103601955	3
0.6178516	0.36209953	3
0.12986359	0.6686885	4
0.06849839	0.6341956	0
0.40961573	0.5813193	58
0.21738355	0.40164384	20
0.57793754	0.22746772	99
0.6450023	0.82850355	20
0.08846574	0.31883028	20
0.3551291	0.971502	17
0.105845764	0.65756977	0
0.22971396	0.72676814	66
0.8906515	0.55036676	7
0.089169234	0.72509325	9
0.33385167	0.5405805	75
0.59178704	0.8059731	1
0.415599	0.3510044	12
0.4093557	0.3764206	7
0.123819895	0.32792726	0
0.2198994	0.39431605	34
0.6835853	0.42477313	1
0.18901873	0.63407606	49
0.6543829	0.17030106	0
0.3865543	0.7375853	40
0.39761397	0.20170945	43
0.66674066	0.8784533	1
0.5652832	0.38661548	47
0.6582372	0.3238747	29
0.41138616	0.5077485	29
0.44184706	0.5513727	9
0.77603966	0.5151146	82
0.6815836	0.7453584	56
0.3997619	0.31970304	6
0.04239213	0.37615168	37
0.5148872	0.70942765	41
0.36267057	0.84783506	10
0.60669565	0.3689008	97
0.4559509	0.19500235	13
0.7533126	0.14415689	0
0.6653064	0.42843604	1
0.6241562	0.34540442	15
0.3513097	0.7418844	63
0.36941278	0.850262	0
0.284458	0.76590055	99
0.072237276	0.7177386	55
0.44578797	0.09391103	3
0.40340754	0.110616766	13
0.6906524	0.8987461	1
0.30677482	0.5401979	50
0.36342767	0.95344913	62
0.7474636	0.3400999	20
0.34338537	0.9749689	37
0.031633865	0.63515764	28
0.6790005	0.18690397	4
0.7059663	0.84084225	0
0.6783568	0.87295216	0
0.13554904	0.41902366	14
0.60610527	0.086591534	29
0.3176307	0.35584828	66
0.09130223	0.30013368	0
0.73962975	0.07681552	0
0.29700053	0.95770496	17
0.6055576	0.41554064	19
0.69164616	0.3375833	29
0.17736737	0.3820909	20
0.36753854	0.9275395	22
0.88760823	0.48893586	37
0.4399382	0.5554741	73
0.89068484	0.6120209	5
0.45435402	0.6908789	39
0.64732015	0.41613775	19
0.29874837	0.8054553	56
0.6279593	0.37791628	1
0.39467508	0.9467682	41
0.47821885	0.6344436	58
0.7122005	0.057489946	2
0.52288586	0.7169863	37
0.12806593	0.602588	1
0.64659476	0.360801	41
0.3598094	0.17369772	0
0.70962197	0.12556721	0
0.36004326	0.9835846	19
0.09140591	0.7073398	0
0.673296	0.79977506	28
0.36041465	0.93224305	3
0.2970867	0.9099107	12
0.36825907	0.9842848	21
0.65419245	0.8451709	1
0.6238983	0.3435486	2
0.52744263	0.4176067	49
0.74510837	0.07177733	0
0.0964149	0.67144763	0
0.59081703	0.6338264	63
0.6323365	0.066483155	2
0.48976645	0.118113816	13
0.3512887	0.3692224	10
0.20421888	0.42846686	42
0.7744461	0.09056448	31
0.52480286	0.7019727	46
0.1545673	0.6807668	4
0.7939309	0.5923878	36
0.25038898	0.5857028	64
0.72873765	0.35169747	7
0.37072298	0.15931897	8
0.65300447	0.836043	0
0.6879955	0.7250589	35
0.725874	0.39867532	24
0.59266526	0.8907269	46
0.3022885	0.9441847	50
0.9287005	0.5798865	11
0.4194591	0.320324	18
0.05706893	0.6214837	2
0.12828371	0.4605795	51
0.6705778	0.31114537	19
0.4109002	0.42695698	1
0.15060437	0.6938291	4
0.17111413	0.5659226	42
0.97967964	0.5806481	4
0.8292824	0.55015403	15
0.023212833	0.66878337	5
0.637646	0.40315083	0
0.092293866	0.4401729	37
0.42140818	0.11652096	3
0.6041662	0.12294561	11
0.14818789	0.35719478	33
0.18451071	0.4030084	46
0.3472758	0.76194745	43
0.28441983	0.8005874	62
0.049758572	0.3313071	4
0.58032584	0.8654664	4
0.35604703	0.37931773	10
0.4610749	0.5935123	3
0.7326116	0.015942287	0
0.6372544	0.40612975	0
0.5669393	0.645178	3
0.54407	0.61456007	6
0.55231214	0.57629484	5
0.6507635	0.7469689	25
0.43820566	0.74684554	82
0.6630438	0.059783574	0
0.41223082	0.43039578	1
0.7885951	0.5712749	49
0.469424	0.20278141	57
0.12837006	0.59378856	13
0.28907335	0.06694699	0
0.48475146	0.6424194	23
0.9575761	0.5553384	5
0.1374485	0.5782959	36
0.51485103	0.5439761	27
0.69828236	0.08537409	2
0.07282491	0.6540633	4
0.041496597	0.63146853	13
0.50804585	0.52999717	61
0.3684943	0.38140586	6
0.3590312	0.36870527	10
0.76686287	0.49571624	96
0.37809217	0.13017415	1
0.3251116	0.98480225	18
0.3469075	0.09731904	1
0.35938296	0.36483347	34
0.5503717	0.12258907	65
0.046323523	0.6512906	7
0.057515986	0.40646014	4
0.10718028	0.39320314	1
0.7227961	0.42687654	12
0.35906962	0.88138455	6
0.27504924	0.64404905	98
0.7124745	0.07457075	15
0.41154096	0.85459065	19
0.1198706	0.33121967	2
0.48496217	0.39619008	31
0.8820432	0.55656385	3
0.1716887	0.42144385	15
0.43780398	0.18744227	23
0.8496867	0.5142505	6
0.07860651	0.6393693	6
1.0	0.59144735	15
0.102028325	0.32955	9
0.39850295	0.4226757	2
0.5274875	0.54120845	45
0.11710215	0.32697785	2
0.7450811	0.37561953	25
0.39191642	0.8752431	35
0.17608202	0.366844	5
0.70729774	0.14612134	2
0.7591785	0.50932556	28
0.3944754	0.41027606	13
0.36200288	0.8647946	15
0.10093676	0.30701545	4
0.3703558	0.83006656	40
0.37564677	0.4365919	22
0.4241955	0.84541154	44
0.5708941	0.5849427	1
0.07518109	0.671706	4
0.37180611	0.020279946	13
0.21379638	0.7083718	65
0.74766177	0.024632493	0
0.121535055	0.3355885	1
0.56201816	0.14461093	73
0.5880756	0.6438369	27
0.69071835	0.072857305	1
0.03846817	0.36722067	9
0.347244	0.8270332	5
0.33480445	0.9282116	5
0.57495356	0.11711654	72
0.17065002	0.7205968	15
0.72945076	0.028749023	0
0.5812217	0.58491945	49
0.60755223	0.4254498	83
0.57728624	0.18103814	63
0.37236062	0.34095523	6
0.401081	0.858655	40
0.106611915	0.604489	0
0.5801823	0.37163168	20
0.75482225	0.84117436	6
0.55336165	0.60553974	3
0.3219168	0.9551771	19
0.06802904	0.7162443	0
0.40331104	0.771644	41
0.37693405	0.8491035	3
0.91250396	0.6078742	0
0.41943684	0.0898416	11
0.1728973	0.35427186	20
0.68922883	0.936741	20
0.59357166	0.6548487	35
0.7251765	0.8597195	1
0.72189397	0.77408403	1
0.9628169	0.59776515	2
0.40133563	0.44835302	7
0.6975607	0.8774381	1
0.07224366	0.4121131	43
0.80774665	0.5725662	1
0.08815636	0.2900018	4
0.7020856	0.11978649	0
0.53448087	0.6467056	5
0.46575078	0.16932943	64
0.32642284	0.504375	28
0.48379636	0.6190223	2
0.4065092	0.6487792	44
0.7294161	0.40449935	12
0.7631353	0.13517523	29
0.6297882	0.8319149	11
0.04551796	0.3353635	9
0.37359953	0.43593836	6
0.75846916	0.50592077	30
0.36678275	0.34266868	10
0.089623265	0.31104732	1
0.4558836	0.5772237	74
0.5660138	0.17129827	47
0.21892218	0.33280194	2
0.09960102	0.3756782	6
0.11194909	0.36533162	2
0.08550113	0.38773227	5
0.5781305	0.21291392	58
0.2942257	0.9578748	17
0.3162387	0.9547768	1
0.25012913	0.66287565	31
0.6561688	0.740128	54
0.33976594	0.8266514	31
0.07398196	0.35420114	3
0.42609844	0.8336887	4
0.73844767	0.828706	1
0.38238513	0.89342546	11
0.7415755	0.8889227	8
0.38184062	0.35799068	6
0.13713618	0.43077415	31
0.22411382	0.71493137	20
0.23828806	0.6004023	99
0.03767498	0.40077722	29
0.7319053	0.86476374	2
0.4016943	0.8367737	11
0.6141269	0.34596717	38
0.4647576	0.43146366	46
0.51949257	0.6287301	14
0.3902186	0.07371027	13
0.34245348	0.47325307	18
0.5695347	0.65465456	41
0.90300834	0.56077677	6
0.7198854	0.35999906	4
0.045078676	0.6594447	0
0.62299335	0.3336357	49
0.72996986	0.77236754	15
0.9199971	0.6287669	14
0.71771467	0.0	0
0.3712649	0.5181945	20
0.8010436	0.53455347	14
0.39372736	0.08586249	1
0.6619171	0.09114514	4
0.32247463	0.8705019	10
0.11693501	0.40120712	28
0.4180003	0.46039176	10
0.4147453	0.76303685	84
0.38792983	0.87582415	29
0.41688123	0.8156135	3
0.43904823	0.5827389	46
0.6634901	0.8763144	0
0.36531723	0.8914268	3
0.7291842	0.30957428	21
0.51599854	0.64329624	62
0.35101667	0.5154005	51
0.65745777	0.16070932	0
0.5681803	0.6294509	23
0.46358815	0.6670097	57
0.16945061	0.7072123	0
0.15855223	0.6821747	0
0.117067955	0.329939	2
0.4644352	0.17481695	40
0.036358304	0.35465327	5
0.41189256	0.7549066	53
0.34111938	0.062455796	0
0.38413626	0.8420999	42
0.763293	0.13290127	27
0.15066698	0.68780506	12
0.63329136	0.82458043	4
0.73260975	0.7744542	11
0.17548837	0.35837033	20
0.8755694	0.6386876	6
0.32985166	0.9642722	40
0.52860165	0.13063361	47
0.39885598	0.52139765	62
0.87178487	0.5433792	10
0.13693483	0.4445656	28
0.3854258	0.5420107	58
0.38955942	0.8006058	56
0.42854473	0.7884536	68
0.5601486	0.54924566	23
0.56993353	0.3093359	77
0.3675494	0.48745388	34
0.7723969	0.5171169	43
0.1330296	0.6143326	0
0.22251888	0.58402795	75
0.37505117	0.06811903	20
0.4186705	0.59832996	51
0.9108284	0.56430155	3
0.18521404	0.3282086	48
0.48926055	0.67062485	96
0.3296038	0.038956963	5
0.659484	0.19185081	9
0.6379216	0.48712805	63
0.48018456	0.57106274	23
0.73558414	0.13349983	56
0.5270753	0.60828	23
0.9833671	0.6117068	16
0.6116993	0.35777012	15
0.41687235	0.5668107	80
0.37713385	0.90120196	3
0.04665841	0.3928453	29
0.6942372	0.74841446	33
0.43519557	0.11463354	3
0.4085626	0.39761242	22
0.152638	0.64463913	0
0.36334616	0.35526577	20
0.66444135	0.3988794	1
0.2640073	0.7694569	99
0.35877988	0.33164465	26
0.4649816	0.1781799	32
0.06458826	0.658166	0
0.33805075	0.90290874	3
0.67252314	0.36149493	1
0.0121413395	0.67211896	5
0.7369796	0.5064651	92
0.489768	0.65149564	7
0.41024184	0.79140925	19
0.32771194	0.80533046	47
0.52614594	0.6498461	43
0.92949975	0.5873328	6
0.1753963	0.64670014	7
0.17819758	0.7037904	23
0.59112287	0.097613014	99
0.59491	0.887098	20
0.32329535	0.8388001	50
0.94159967	0.6021196	6
0.4187074	0.108123206	8
0.5356357	0.4073484	85
0.6553483	0.17024453	0
0.60399663	0.16456662	54
0.13219662	0.38228878	26
0.6367952	0.46955696	54
0.6316767	0.35711414	0
0.52813625	0.12919314	68
0.2101128	0.61089045	18
0.46008515	0.35758075	12
0.39990506	0.43420795	20
0.7937822	0.51406217	1
0.4099378	0.80768853	31
0.28474438	0.056163367	0
0.8175349	0.6040761	14
0.47201374	0.39554107	6
0.8879556	0.61645687	0
0.6786836	0.46445584	51
0.6015772	0.83125234	0
0.6671207	0.90485203	0
0.9583984	0.58292395	0
0.6009934	0.8152066	40
0.30467325	0.06150142	3
0.57290965	0.87751836	60
0.69332933	0.08088646	4
0.7115021	0.09990654	4
0.34556407	0.87107617	2
0.59688103	0.6065064	9
0.33758005	0.9452772	29
0.5710395	0.40767542	20
0.120888695	0.6994596	4
0.6392063	0.89338565	1
0.714291	0.13618612	2
0.05183636	0.4066368	4
0.16673602	0.326528	37
0.7010837	0.123888515	0
0.7176385	0.10462531	0
0.96542794	0.59353423	6
0.7430032	0.16539116	6
0.71253353	0.16301094	0
0.45416886	0.40387854	19
0.48762295	0.6692672	32
0.21975963	0.38366568	54
0.28577852	0.7687078	91
0.48851743	0.113297604	29
0.4367581	0.7470814	64
0.37552825	0.42487508	6
0.22840375	0.62024575	6
0.16729076	0.4305404	20
0.55280024	0.67432976	55
0.6078048	0.77817196	42
0.48901626	0.11414255	33
0.69899136	0.7809022	5
0.35342842	0.104191065	1
0.79044974	0.5589216	28
0.9045527	0.5043853	1
0.65254796	0.8258145	12
0.19252852	0.6927785	26
0.07309157	0.4024144	2
0.13560879	0.62199414	26
0.43997237	0.43634316	60
0.27307573	0.7785911	69
0.99739325	0.5902192	10
0.74800587	0.36662677	25
0.40191433	0.12253508	2
0.18672518	0.5611341	56
0.03526518	0.65597355	0
0.88550776	0.5038715	19
0.70147663	0.067199655	0
0.3320007	0.47139853	47
0.5742055	0.5862506	16
0.4540634	0.4152196	42
0.21831404	0.37708366	33
0.38220868	0.43083808	0
0.44107985	0.12548321	0
0.66512334	0.4609865	3
0.35859022	0.7171631	61
0.9270893	0.5586107	0
0.45281976	0.105929755	20
0.6865785	0.79722404	20
0.3485466	0.9267824	2
0.31861457	0.9297007	12
0.46529594	0.41036186	42
0.10438152	0.4221049	46
0.7005035	0.0002811777	0
0.64116937	0.33013222	27
0.6802432	0.8720774	0
0.72100043	0.14432941	0
0.8845714	0.4523739	19
0.16052935	0.37442806	20
0.34478638	0.93197685	1
0.2608393	0.7666015	42
0.34190875	0.86754304	0
0.6381678	0.3527057	15
0.7965119	0.58196205	15
0.40143096	0.041288864	21
0.74375814	0.33108822	1
0.44821543	0.72768635	73
0.2139836	0.61250716	14
0.38623518	0.11105286	0
0.7111569	0.92921984	11
0.4257598	0.7790035	76
0.06156023	0.4105009	1
0.7059302	0.88684213	17
0.073347785	0.37720406	5
0.33230242	0.07853485	4
0.22596796	0.61675704	26
0.6872246	0.18331374	0
0.54935324	0.41726562	91
0.3002743	0.81964564	43
0.3759623	0.3592008	11
0.7378778	0.19686474	31
0.6568992	0.38531065	15
0.26397112	0.5800708	68
0.37259817	0.7406933	91
0.37003154	0.098843135	1
0.88267726	0.49735162	6
0.69007903	0.093169115	0
0.38155395	0.15350227	1
0.04321065	0.6599431	4
0.04349234	0.70923173	6
0.54727995	0.55475765	34
0.67209667	0.13244075	0
0.18301785	0.4552315	46
0.73483276	0.08754606	4
0.5892147	0.17259464	53
0.5482162	0.58294725	6
0.8846724	0.6276301	0
0.9429549	0.598551	0
0.68888336	0.13414112	4
0.48558474	0.14223331	57
0.535082	0.5998327	14
0.8771075	0.5162224	9
0.36160582	0.07778131	3
0.41831312	0.8412535	46
0.59864235	0.12512015	38
0.70397985	0.15958594	0
0.65347147	0.877208	20
0.31008074	0.4384159	22
0.21201879	0.662359	15
0.32056028	0.51722056	57
0.62657034	0.9239276	14
0.19103464	0.37301722	61
0.6552232	0.8927568	14
0.35619086	0.12265485	2
0.66798323	0.8268717	1
0.68698645	0.30653128	2
0.7161912	0.07863125	0
0.45629996	0.6779594	56
0.31061378	0.070977226	1
0.51590353	0.65126896	46
0.8056673	0.57287866	37
0.55575585	0.18743424	68
0.79448885	0.5161162	26
0.40814504	0.39435372	10
0.3628065	0.14973782	3
0.746958	0.14666703	0
0.42880714	0.47839805	86
0.5831974	0.78851324	0
0.6677363	0.43966857	0
0.353335	0.94661635	35
0.5736878	0.46445057	54
0.15201555	0.6622393	26
0.096623816	0.49941832	93
0.055522785	0.6674692	15
0.40129572	0.12615986	1
0.10569582	0.29182625	2
0.38793412	0.8391032	12
0.6525643	0.4254937	1
0.7566326	0.37037635	42
0.5415545	0.65347266	0
0.42126834	0.71253806	82
0.3724989	0.749697	98
0.9000499	0.5832176	5
0.48236808	0.15357745	3
0.7359245	0.16976815	72
0.35715166	0.3301876	6
0.1718625	0.5626984	99
0.70136595	0.1000384	15
0.5799696	0.75622934	23
0.20674026	0.3677232	37
0.62166715	0.71708786	20
0.41925308	0.13222125	1
0.6468802	0.1462353	2
0.56326497	0.4003966	22
0.20970571	0.6618729	42
0.5630165	0.13699605	15
0.36362243	0.046884	3
0.3325962	0.9165477	2
0.8627392	0.43618852	28
0.709658	0.07224071	26
0.37510008	0.015992226	2
0.46337917	0.16956969	52
0.19476016	0.7277815	17
0.36439428	0.11273568	0
0.79933196	0.5653759	19
0.39714727	0.5449325	51
0.64997303	0.3096924	33
0.37929848	0.424795	6
0.7160829	0.83096945	17
0.5674175	0.4179461	68
0.3599254	0.39238617	4
0.32652596	0.41031253	22
0.18707572	0.38006577	32
0.66175705	0.4470003	1
0.8877305	0.6319886	1
0.3616376	0.6202723	20
0.96405435	0.5470517	31
0.70466137	0.1515353	0
0.3936688	0.82945675	56
0.08785156	0.6679949	8
0.38871065	0.34432885	6
0.053021897	0.6578038	4
0.46904847	0.087110616	6
0.3259399	0.92237616	21
0.4530793	0.4165929	6
0.4894241	0.4217914	15
0.4429505	0.050805554	1
0.25302368	0.3989123	27
0.5605417	0.85101265	28
0.4294246	0.7668777	50
0.108354375	0.6239687	44
0.34700328	0.3227699	74
0.34594288	0.8737208	3
0.6071654	0.8919013	0
0.2874309	0.9331801	37
0.5254186	0.1501696	62
0.8658798	0.43654075	25
0.3570869	0.36047223	3
0.65284294	0.91976154	6
0.9133297	0.5522489	0
0.60529053	0.76794285	17
0.3955108	0.81532526	43
0.6292016	0.414749	2
0.8550028	0.44088474	18
0.68299496	0.39450622	1
0.5789688	0.36743972	18
0.5677402	0.18984193	86
0.3372439	0.009339011	27
0.612286	0.830832	35
0.931907	0.5974798	10
0.7541703	0.48727715	99
0.68638635	0.9068678	8
0.7224995	0.9115887	0
0.7081481	0.35237277	3
0.14586946	0.65161306	14
0.3885206	0.07097121	1
0.8959305	0.61277956	0
0.64279914	0.46467814	3
0.41070396	0.7677027	49
0.67413604	0.4012046	2
0.33606076	0.08470974	3
0.67546517	0.83662784	0
0.6616615	0.3859883	1
0.11285372	0.39629525	5
0.18294722	0.62574583	1
0.66080475	0.1645977	2
0.16322479	0.67588663	26
0.8223834	0.48362008	14
0.8495683	0.6234195	14
0.39038298	0.48322806	45
0.43577927	0.586951	27
0.47535738	0.102320366	3
0.67355937	0.69590896	96
0.38639092	0.8378564	16
0.40223107	0.89958894	17
0.54612833	0.6534815	6
0.68844813	0.10417917	0
0.2811291	0.81065524	1
0.4885387	0.6030733	61
0.67752683	0.40857485	2
0.31253228	0.3524498	20
0.40734342	0.8612039	11
0.39344922	0.43145007	4
0.23679656	0.6027207	8
0.4622707	0.5944707	17
0.91355807	0.5374536	5
0.04488226	0.32985777	4
0.09795234	0.44496873	34
0.7101062	0.8726502	1
0.74698764	0.022967605	3
0.4605149	0.11032193	20
0.42185503	0.77388555	45
0.73213255	0.058529064	0
0.19451691	0.6807721	0
0.6832073	0.38934752	0
0.741982	0.07397203	15
0.54322416	0.35249102	74
0.41908103	0.64999765	82
0.584693	0.41835767	3
0.36604515	0.38667125	0
0.36056635	0.08492602	3
0.14820223	0.46499804	28
0.35587573	0.7823739	62
0.6905546	0.3803018	4
0.54484004	0.6120669	1
0.13226703	0.3659057	18
0.14383744	0.5998903	15
0.38882306	0.37012905	6
0.5324113	0.57042426	7
0.69477445	0.3701972	1
0.7116374	0.17821257	4
0.15625374	0.39328375	54
0.13803719	0.59172064	1
0.38904187	0.16906977	1
0.33718774	0.16793314	3
0.59464276	0.46461582	50
0.155321	0.6555207	0
0.43961772	0.8027944	33
0.76137525	0.83675903	15
0.074422814	0.66881907	0
0.724251	0.06334399	0
0.56570816	0.43592784	97
0.5143092	0.7193174	59
0.06847824	0.6314962	0
0.25278553	0.59015566	65
0.68619937	0.90888876	4
0.8022349	0.5306305	5
0.1613853	0.31376192	34
0.3601335	0.048263688	0
0.90281355	0.5494609	6
0.096335106	0.49504083	61
0.3148491	0.092544146	3
0.3441994	0.53495777	15
0.4520146	0.5914772	5
0.2316098	0.3720445	13
0.62005174	0.3958861	1
0.36437926	0.39530092	2
0.39794365	0.8859495	25
0.6127726	0.81336606	0
0.5655126	0.36764768	57
0.4119472	0.7986556	49
0.4092335	0.61021245	48
0.36760202	0.9105011	50
0.91499954	0.6140218	0
0.51372904	0.6214975	27
0.38631433	0.6132461	64
0.13116634	0.49588874	65
0.2934878	0.066395	1
0.41175547	0.80548954	56
0.7400841	0.8124632	32
0.4665639	0.6963974	32
0.7490767	0.51266307	65
0.614143	0.79288155	33
0.553541	0.13433658	70
0.9804981	0.58314496	0
0.32802227	0.878039	19
0.32632408	0.91811657	19
0.89563483	0.59815997	0
0.6108997	0.7635035	70
0.39380765	0.81109744	66
0.41245496	0.08180787	1
0.7057326	0.38593248	40
0.102856405	0.34530586	5
0.34219345	0.50844723	96
0.6562382	0.33947325	15
0.32025993	0.90207475	1
0.54012764	0.117963344	46
0.48130697	0.117284186	70
0.5773179	0.5938246	23
0.9770742	0.5946568	1
0.48010084	0.22002086	22
0.6622306	0.8743482	0
0.6417424	0.42436633	1
0.23269662	0.3897136	44
0.5967702	0.47849515	66
0.11110955	0.686473	4
0.6807664	0.50221235	96
0.5056117	0.5232902	65
0.6217127	0.8450601	4
0.37732664	0.1393604	3
0.65756357	0.09340505	4
0.42872408	0.7206445	50
0.57415676	0.42013216	55
0.45547268	0.47451934	60
0.09751385	0.6621498	10
0.5763555	0.15977943	69
0.53516287	0.5975245	3
0.44820145	0.11401931	32
0.49460113	0.6878616	44
0.40296566	0.78410524	51
0.31490755	0.34971723	33
0.45631912	0.37684825	10
0.35133192	0.48874924	43
0.9175595	0.5820857	6
0.7568437	0.50385267	75
0.33183298	0.9917933	3
0.6263398	0.33071053	2
0.7252965	0.3630291	1
0.079549104	0.6822487	0
0.658902	0.40755865	2
0.3618473	0.62562704	68
0.69004613	0.17359631	0
0.615898	0.7452397	64
0.61745274	0.44252756	81
0.56664515	0.43503332	47
0.326452	0.1258991	1
0.41971755	0.416986	1
0.580668	0.8816382	56
0.100096196	0.5810465	49
0.20340982	0.3761916	21
0.46919185	0.36476374	29
0.6960502	0.39011368	4
0.65808797	0.43954659	20
0.2614774	0.7760982	67
0.26305938	0.6464592	67
0.53980726	0.59477895	4
0.37694287	0.788507	46
0.7200256	0.8225856	22
0.22888882	0.6386471	43
0.32261226	0.47311103	7
0.030670416	0.6909451	6
0.8356474	0.6124753	5
0.5690834	0.32092005	68
0.64749336	0.1913017	0
0.6292111	0.32579583	47
0.697564	0.05307625	0
0.5266089	0.6335357	16
0.59939575	0.8850876	1
0.1870621	0.36676562	8
0.9613105	0.5368791	0
0.7021954	0.3796034	3
0.65660214	0.8649808	1
0.60886073	0.34046733	4
0.40995067	0.06450963	1
0.712391	0.10535767	15
0.7248739	0.90732986	4
0.3481262	0.79191405	76
0.67777544	0.11544114	0
0.67327297	0.47687477	22
0.6903596	0.1631999	2
0.5266885	0.6084658	7
0.6358605	0.42239034	2
0.57279074	0.7598566	63
0.114630505	0.6781465	4
0.33931214	0.025719333	0
0.46507818	0.1718527	27
0.52815247	0.6352199	12
0.10187247	0.6502182	0
0.3536799	0.87528867	32
0.050362438	0.6740979	0
0.7142922	0.08056309	15
0.6060381	0.82258445	43
0.7311781	0.90582114	0
0.52945715	0.13859648	52
0.65919185	0.012916622	53
0.745826	0.14635341	4
0.11057629	0.40554088	4
0.20765112	0.43607002	59
0.4570933	0.37977946	8
0.74689925	0.05679442	0
0.00561689	0.6840079	26
0.6593868	0.484948	55
0.7784428	0.08476843	2
0.40504608	0.33031473	2
0.6811341	0.058961317	15
0.76005846	0.083053984	26
0.52701163	0.6486398	3
0.47286156	0.45129085	85
0.69200295	0.8035824	6
0.40718058	0.15168917	18
0.5466714	0.13576794	79
0.57771826	0.66265476	6
0.40135282	0.4023126	2
0.7162767	0.499717	20
0.7949903	0.46885833	99
0.08525386	0.6714567	15
0.52907723	0.5839893	23
0.15449859	0.44167995	62
0.62086487	0.7818044	27
0.2631331	0.59167784	72
0.6296886	0.8375151	1
0.42137372	0.20070839	3
0.10219938	0.49093106	51
0.9663755	0.61357576	5
0.37372452	0.093276456	3
0.48674247	0.6739725	55
0.7330376	0.34490237	30
0.32870325	0.9081388	10
0.08394403	0.6467407	15
0.44155225	0.3844024	1
0.63781893	0.40838444	41
0.46084982	0.39089707	52
0.61588645	0.18120533	98
0.42636052	0.053486522	22
0.4296065	0.5980203	84
0.92431504	0.5889568	6
0.16594175	0.62921625	20
0.73013055	0.07907123	0
0.6745926	0.12106535	0
0.32682362	0.40866044	20
0.34566823	0.34227833	10
0.45238712	0.47367698	83
0.31642917	0.5357049	76
0.41052645	0.13755073	32
0.6030982	0.12195975	11
0.3425135	0.38224193	6
0.5855069	0.89971095	20
0.67509615	0.20172492	0
0.37483627	0.5515873	52
0.64020693	0.06916669	0
0.93446445	0.5952181	1
0.34720707	0.17991292	13
0.41294196	0.3974351	0
0.76340455	0.5617957	63
0.7088594	0.034947656	2
0.38673258	0.05834721	13
0.32202	0.11005712	0
0.4691781	0.6449908	80
0.08897524	0.35619047	2
0.31264752	0.8319779	60
0.28577298	0.7730944	55
0.653681	0.4526299	20
0.5013148	0.66887856	18
0.35820198	0.7174213	81
0.033024568	0.6959398	4
0.7448675	0.0031095003	2
0.086429566	0.6298107	0
0.1347156	0.6903546	6
0.6429884	0.20129368	54
0.8898964	0.57034886	2
0.6923139	0.767585	26
0.5321733	0.6848788	59
0.35019448	0.90568954	3
0.3473	0.9312464	8
0.692133	0.16036783	0
0.5886033	0.79924065	64
0.37972596	0.35223532	2
0.23347048	0.7237464	58
0.9285775	0.60589266	11
0.12367247	0.39627403	20
0.45494676	0.72260076	46
0.4986022	0.6693679	5
0.2825682	0.9543662	37
0.31374446	0.05989809	3
0.7056991	0.7813096	56
0.8844024	0.5199906	5
0.3198683	0.9384137	11
0.68466735	0.04634337	0
0.7004663	0.33770838	20
0.5878662	0.787769	17
0.18325074	0.6723662	18
0.64671767	0.37767032	37
0.44619313	0.11044346	3
0.71428907	0.891683	0
0.47594866	0.44281667	58
0.70236295	0.38436052	15
0.8713625	0.54561335	0
0.16494197	0.67550606	0
0.6658966	0.1254851	0
0.4041486	0.48170364	18
0.7182681	0.77152663	27
0.36054936	0.09354554	1
0.6901811	0.057631318	9
0.699207	0.80896896	0
0.15938139	0.42295963	28
0.05770228	0.6064049	5
0.70435923	0.1416409	0
0.4215315	0.14415102	34
0.6672575	0.31292325	19
0.6415394	0.32528654	12
0.38491002	0.78237975	61
0.34230873	0.3665542	1
0.8562762	0.59385455	35
0.5614005	0.62142724	23
0.81983393	0.5335357	28
0.37147182	0.4905112	70
0.958932	0.5577848	10
0.10907723	0.4190204	42
0.60638046	0.37293255	0
0.9199443	0.5444975	6
0.5627232	0.5767112	18
0.6012305	0.78619426	76
0.6349004	0.0928776	0
0.39044768	0.5890147	52
0.5008374	0.64328325	33
0.72042644	0.44865644	2
0.32827178	0.9926209	10
0.65489525	0.34883425	3
0.13437103	0.38256684	10
0.6995419	0.033798303	3
0.08482988	0.6531057	4
0.533658	0.44212663	46
0.69470686	0.42089579	12
0.7360015	0.18401337	38
0.44566044	0.7289312	77
0.3909158	0.18805829	2
0.6740038	0.18942064	29
0.6178267	0.8202652	45
0.70959014	0.09096551	2
0.70774883	0.80675447	0
0.65975314	0.17208247	0
0.39720747	0.3650448	0
0.52160966	0.57868457	99
0.1650048	0.70466924	14
0.6120309	0.35778207	20
0.3056598	0.025958871	4
0.35252446	0.93616647	9
0.5514182	0.33329758	53
0.72512114	0.44981402	71
0.6373205	0.43475643	71
0.64550257	0.09125973	0
0.08449301	0.60330933	46
0.46100068	0.063621946	25
0.1957672	0.6764331	26
0.7125415	0.11855348	0
0.43330798	0.087882884	13
0.3680736	0.3786607	2
0.6663587	0.07684539	24
0.3545539	0.014429479	20
0.20844446	0.61519504	89
0.5631158	0.6056381	0
0.6298995	0.9011027	1
0.6924653	0.4377668	15
0.42263368	0.43921137	4
0.64052445	0.39076298	4
0.6058653	0.39380783	2
0.4367295	0.04809798	0
0.52384984	0.12313767	49
0.8940558	0.49316975	1
0.3085674	0.08058791	4
0.19241202	0.39063954	56
0.31561637	0.9175163	1
0.36370388	0.666824	27
0.59812284	0.58592236	27
0.5648397	0.42532003	40
0.19320478	0.63227	20
0.9549666	0.6108158	6
0.13581768	0.686727	0
0.56104994	0.6772704	38
0.08256399	0.6562717	18
0.40130085	0.7993729	36
0.113752924	0.35880348	29
0.6650891	0.84717774	0
0.3265239	0.7985736	3
0.36026913	0.15567827	3
0.32985866	0.5481575	68
0.32110336	0.3636385	28
0.1590373	0.46425512	41
0.31604597	0.4780399	53
0.024332456	0.65292174	4
0.3083651	0.05504972	3
0.6483578	0.7527588	11
0.06387546	0.62484324	27
0.16058616	0.46400192	37
0.071307786	0.6953059	6
0.7108774	0.084648184	0
0.3596356	0.3815013	6
0.54574025	0.59681344	14
0.7321304	0.055000033	0
0.63327044	0.13156958	7
0.58004904	0.5852467	27
0.75264454	0.8268204	14
0.8823335	0.61758757	14
0.48948708	0.63403124	65
0.40326977	0.79878664	89
0.19648279	0.6445188	14
0.6438001	0.42802736	3
0.9045492	0.6026983	1
0.75474316	0.07401634	0
0.3434955	0.94322366	3
0.34671995	0.3235213	41
0.41317266	0.7475702	56
0.35947925	0.77062416	93
0.39067173	0.5449185	99
0.7146932	0.88642013	0
0.51201344	0.61244315	63
0.38901415	0.79832494	57
0.4421158	0.08575608	3
0.8736022	0.5536637	0
0.13403712	0.3938038	5
0.43736786	0.47104925	56
0.81670094	0.4637926	5
0.6155416	0.3595654	1
0.17238706	0.42001465	42
0.582589	0.17840666	29
0.03293044	0.6737468	0
0.9414299	0.558316	19
0.18382758	0.3710778	14
0.4323703	0.17020315	29
0.26234826	0.64500374	99
0.36457145	0.34720206	6
0.63298154	0.8473937	20
0.57646495	0.76614195	55
0.9262278	0.59966844	0
0.9924714	0.6016225	10
0.6989083	0.8711004	5
0.20684554	0.60358566	35
0.5823353	0.6039001	17
0.8439403	0.5671299	19
0.57919395	0.16756512	46
0.72292167	0.14341925	2
0.29612428	0.9710828	41
0.56832266	0.6458524	34
0.050552495	0.6265833	15
0.4609379	0.06421729	14
0.529743	0.1395376	52
0.44122043	0.08353522	6
0.8558112	0.57091826	1
0.32973436	0.8997206	10
0.3848951	0.09060605	6
0.4374257	0.14269637	3
0.70109653	0.8354417	0
0.9367059	0.53569883	5
0.91998136	0.5137984	1
0.16752161	0.4150401	37
0.8965698	0.6183896	16
0.7482589	0.030404456	0
0.63043445	0.30941343	30
0.6614305	0.15540315	0
0.9786179	0.5988213	1
0.89104164	0.51656944	1
0.60119605	0.8334864	20
0.30596396	0.7942328	19
0.3807983	0.035562463	8
0.6678829	0.4324291	1
0.6773949	0.8472228	0
0.5845962	0.11895578	71
0.56818	0.8755712	53
0.7387838	0.8392174	1
0.581779	0.75956047	42
0.43456435	0.5505314	75
0.33073494	0.9194463	3
0.63880146	0.7214029	14
0.3227027	0.84989065	50
0.41736135	0.7741187	66
0.5564863	0.66452825	43
0.5896936	0.60182196	12
0.69799846	0.81105554	33
0.8349408	0.49304625	63
0.5289028	0.13289703	73
0.0836608	0.32355082	1
0.18614623	0.38677204	59
0.5508757	0.62714493	27
0.8793214	0.62739486	14
0.5703677	0.653535	45
0.68809384	0.92097133	15
0.6751873	0.46580923	50
0.967772	0.58703494	0
0.3740498	0.92741036	3
0.06514842	0.63441646	4
0.8626498	0.55954456	10
0.121181756	0.4190817	20
0.7015052	0.8442468	11
0.29772574	0.91010493	3
0.4249892	0.66140467	46
0.65062535	0.16050111	2
0.9182418	0.5774728	0
0.49192926	0.574872	46
0.72779053	0.46266904	71
0.3658704	0.5290256	94
0.08332733	0.50292724	57
0.6109559	0.61207265	53
0.5512151	0.64544064	14
0.38010472	0.9501459	17
0.50912046	0.6124651	3
0.5703536	0.5941225	3
0.4092526	0.46486703	6
0.213353	0.61264396	4
0.10673448	0.6652103	0
0.8178797	0.46658874	78
0.34015393	0.4286553	52
0.6587702	0.416069	0
0.3327845	0.92985886	1
0.3374834	0.7673021	63
0.6171052	0.8795063	0
0.6827847	0.1398557	2
0.6712651	0.17242284	0
0.53334534	0.6658933	0
0.3666067	0.13447885	3
0.37410793	0.16317554	13
0.40406772	0.5414059	46
0.68529016	0.76248246	42
0.114082724	0.6330264	1
0.85892636	0.42985687	40
0.9405719	0.5859013	6
0.582615	0.6629869	11
0.41149548	0.19278736	23
0.8534393	0.43642735	51
0.07288532	0.6287026	6
0.9038782	0.5497799	0
0.82466733	0.6147172	38
0.6919564	0.38495854	15
0.48179364	0.6321418	32
0.3835017	0.43887854	7
0.18400773	0.455506	20
0.86585075	0.44766903	19
0.11079219	0.6405676	0
0.38270685	0.56080854	54
0.26128873	0.766695	46
0.6792131	0.03453582	3
0.92162544	0.5543485	6
0.11005655	0.6297037	0
0.53524107	0.55293214	34
0.33182576	0.8489641	32
0.106389195	0.29705662	15
0.08928424	0.478141	25
0.39594042	0.65307087	49
0.9646472	0.54152983	8
0.65942293	0.85039216	0
0.64335173	0.20092557	15
0.632618	0.084475465	2
0.7193816	0.8968665	11
0.5855309	0.6276484	6
0.39940774	0.53464836	36
0.31903452	0.35101247	5
0.76267916	0.56450945	43
0.39550772	0.109488435	2
0.96948475	0.5433522	6
0.58547884	0.6254196	6
0.36169696	0.63137543	44
0.89705455	0.4925915	5
0.7282777	0.07211071	0
0.75019515	0.012252376	40
0.59748465	0.43519178	49
0.38804105	0.84026736	3
0.37238678	0.41824153	1
0.66354483	0.36516437	2
0.38459706	0.8189439	64
0.5395253	0.41840506	79
0.32816508	0.80859673	71
0.59494346	0.44948447	50
0.64134073	0.87105066	1
0.4505389	0.6915056	78
0.4410781	0.057111055	13
0.66542673	0.87797475	1
0.6371919	0.85494775	10
0.28770572	0.6558119	51
0.46408987	0.19525197	44
0.14384817	0.35656416	5
0.9231543	0.54458404	2
0.4855409	0.6462006	0
0.15625079	0.362116	41
0.42944586	0.7150302	76
0.6760516	0.1549529	2
0.607326	0.05932004	31
0.47402552	0.4306759	3
0.37068656	0.061781693	3
0.23476295	0.7110082	63
0.9279128	0.59563357	6
0.37664595	0.90430164	1
0.3043736	0.79539484	46
0.81268543	0.54433614	32
0.6330448	0.924886	41
0.37560946	0.16551997	52
0.58864725	0.3136391	12
0.9204732	0.543544	1
0.5437367	0.4546268	99
0.382912	0.5600799	68
0.72908247	0.08610155	0
0.40761825	0.5432471	49
0.51043105	0.64841014	3
0.39637217	0.81551033	48
0.3503423	0.9720503	18
0.52022374	0.62680703	17
0.768701	0.5561073	18
0.5728571	0.14337623	87
0.04899232	0.4017661	14
0.7260706	0.8688296	15
0.057246372	0.38540876	1
0.38451892	0.29874313	20
0.16360177	0.3144789	11
0.4880671	0.65064675	36
0.8964099	0.552899	0
0.4896729	0.12385276	21
0.6994196	0.78059775	3
0.41124707	0.50927913	83
0.70253336	0.8692882	27
0.42527258	0.8124889	92
0.4267139	0.78077877	35
0.3176932	0.33914867	34
0.071427606	0.7155185	4
0.10840604	0.69864875	6
0.07738308	0.29493207	20
0.11102794	0.33844095	6
0.47511938	0.2142407	35
0.43543115	0.7719171	96
0.80900526	0.5461308	55
0.34350136	0.757772	46
0.022143232	0.67690766	6
0.04572792	0.64259243	0
0.8767398	0.514005	19
0.373114	0.9015769	0
0.47488314	0.686376	23
0.30748844	0.040518604	1
0.5801449	0.22820687	47
0.64522326	0.8433596	0
0.22078338	0.6271846	46
0.59372425	0.60437965	39
0.48937395	0.6208777	45
0.6055394	0.6056826	28
0.9124568	0.5743538	6
0.38402638	0.8334564	56
0.587727	0.88167924	20
0.5960041	0.20209125	36
0.5074378	0.64509296	4
0.050854236	0.7253775	0
0.42451814	0.14755896	47
0.626615	0.8769517	24
0.7297358	0.0954558	0
0.5930243	0.806345	19
0.0736657	0.38994247	15
0.4153012	0.17244263	40
0.5507861	0.4415581	38
0.34308222	0.89003617	3
0.1414912	0.59112227	0
0.46756816	0.69081527	99
0.36819226	0.10625795	1
0.7053456	0.18746218	0
0.7401246	0.520973	50
0.60269266	0.35319576	47
0.4501786	0.46752253	10
0.1098793	0.66558874	1
0.85000116	0.44984525	43
0.28694764	0.6634497	56
0.3269972	0.52313167	97
0.19421108	0.5749807	66
0.72961897	0.8780752	1
0.59199	0.09636383	0
0.7514717	0.8962656	4
0.7576133	0.87169003	0
0.08332293	0.35565963	14
0.16472961	0.31190178	38
0.3996282	0.45917624	10
0.63061893	0.07160476	7
0.90822625	0.603909	0
0.16134639	0.32927376	6
0.14868316	0.32958752	3
0.19481066	0.6068998	50
0.98144376	0.5666616	6
0.4235756	0.76145864	50
0.8928002	0.5737137	0
0.4339763	0.09665193	2
0.15730865	0.39320952	41
0.4512978	0.58608323	1
0.4066505	0.35099232	6
0.35937235	0.50357324	42
0.52906793	0.12670192	58
0.58325386	0.6516869	27
0.69876873	0.42655408	50
0.69351107	0.040069807	4
0.6229507	0.15460397	0
0.6454171	0.08621103	0
0.67612034	0.14308374	2
0.6422522	0.8301596	1
0.874197	0.5442182	7
0.22616409	0.722542	42
0.7172689	0.12032471	0
0.41188896	0.6992073	75
0.6358794	0.32341477	22
0.2030181	0.43495673	52
0.2873373	0.8032984	52
0.65868276	0.38817382	19
0.4637043	0.7158595	36
0.67746556	0.37226287	3
0.66626245	0.891515	15
0.32630455	0.42837834	15
0.61090106	0.43451497	55
0.3970366	0.10691119	6
0.89151055	0.5733131	6
0.24882187	0.5959625	54
0.79356813	0.51007664	16
0.26784396	0.77274436	58
0.9606452	0.5813738	0
0.39061716	0.33134875	6
0.52800864	0.1545408	74
0.6868639	0.8983236	2
0.62550896	0.415544	1
0.71140987	0.85085523	5
0.5887784	0.16382188	38
0.9573356	0.56446147	6
0.0	0.68257326	23
0.5140467	0.7175052	57
0.3378439	0.48574457	6
0.36798048	0.33132744	6
0.6950541	0.8935298	0
0.39301428	0.9366172	18
0.6513663	0.75100785	29
0.34802037	0.12754075	1
0.34643975	0.35854504	6
0.4078601	0.7345496	64
0.056242924	0.35321552	20
0.34137914	0.16083361	13
0.8820754	0.54585254	44
0.3860877	0.73069674	57
0.58804816	0.61306065	23
0.42109868	0.050368473	6
0.5032203	0.59396875	17
0.3418798	0.8589129	19
0.1368571	0.63835686	9
0.67047447	0.08501747	15
0.9215517	0.6131837	6
0.41978204	0.8622522	38
0.898781	0.59899515	0
0.6561892	0.80872583	6
0.2260013	0.40298167	49
0.29530713	0.9563186	43
0.72257435	0.17112549	3
0.42407396	0.65423054	48
0.47993186	0.21964453	38
0.17666796	0.40235683	39
0.55062723	0.16296414	71
0.5800249	0.47019088	55
0.28044337	0.66626495	51
0.103716046	0.30156556	20
0.4381064	0.08436829	2
0.33405805	0.38184327	20
0.6656467	0.16366664	0
0.22199017	0.3740494	28
0.089913726	0.44037187	55
0.34053543	0.8842097	3
0.36101684	0.085750766	1
0.8771506	0.52573663	0
0.047503386	0.711102	8
0.4245368	0.36962613	21
0.59860736	0.12641285	10
0.7564958	0.836506	0
0.55991006	0.12607862	75
0.037947085	0.61664164	3
0.5416753	0.5997594	6
0.7099388	0.8900848	0
0.4334781	0.71681947	74
0.84045947	0.47193795	19
0.588025	0.42201325	64
0.39018297	0.4289041	1
0.44057116	0.3849251	28
0.085676394	0.33750933	2
0.34780768	0.1804958	45
0.23234013	0.3259663	70
0.32811904	0.97290194	29
0.40875664	0.92713803	19
0.086288035	0.44051716	14
0.6845398	0.71836305	64
0.43373904	0.555532	40
0.6953787	0.07244444	2
0.7214556	0.34848845	25
0.5138917	0.42354995	97
0.70529765	0.34649107	12
0.060023475	0.34311458	4
0.18869251	0.35869938	28
0.5584639	0.111042276	60
0.6122382	0.06771187	27
0.479146	0.5807714	63
0.39899677	0.50570035	99
0.67676073	0.49612823	57
0.41075578	0.33993044	47
0.7198964	0.19106989	29
0.7467814	0.047153562	0
0.6540103	0.40132642	12
0.09786917	0.4755262	37
0.6448712	0.12794362	1
0.30872798	0.073576644	1
0.11590611	0.32766256	0
0.8604571	0.6171135	10
0.73380136	0.06168297	2
0.74744046	0.18974715	4
0.76082903	0.03396552	53
0.36955845	0.91909385	4
0.33068052	0.123026654	1
0.8178164	0.54052347	82
0.64064455	0.09027533	15
0.7496767	0.8552764	6
0.06598934	0.6340953	0
0.44226593	0.431405	19
0.48088896	0.12699665	5
0.3627604	0.03138277	32
0.2563469	0.6439242	22
0.88817424	0.580929	2
0.8532607	0.6302829	55
0.74757755	0.12143557	4
0.40698823	0.15170273	46
0.18281342	0.6820976	8
0.8389043	0.5322616	14
0.85013837	0.47914383	67
0.67503667	0.13334176	0
0.7224184	0.79645467	0
0.7245002	0.7753932	19
0.44247037	0.5946929	34
0.5078802	0.64779156	46
0.7564387	0.10834627	12
0.57338524	0.6012094	4
0.58791304	0.4466684	65
0.9156691	0.58321255	6
0.8594295	0.47478333	0
0.44723555	0.6597587	53
0.6136158	0.79860425	54
0.7089378	0.82709986	0
0.21669158	0.71903294	74
0.5857851	0.18570589	63
0.74706894	0.3531699	2
0.18627831	0.64040405	40
0.64018023	0.80209255	14
0.16821441	0.37209713	8
0.8674048	0.44419223	46
0.4003195	0.5418773	63
0.72255987	0.38060495	0
0.7208176	0.7974893	0
0.56562936	0.7951848	89
0.7915236	0.5123133	10
0.6314651	0.7172188	42
0.64125377	0.7791377	55
0.5998436	0.08211892	62
0.73251593	0.15187095	0
0.8533641	0.50094616	11
0.60421336	0.83382237	20
0.006564496	0.68397003	22
0.64334786	0.46563768	2
0.34682682	0.89832675	3
0.06621265	0.34652707	4
0.5800355	0.63160825	27
0.32934636	0.38332328	27
0.6149305	0.1758185	50
0.18380916	0.66640496	6
0.94053984	0.5503429	0
0.4482495	0.47845316	43
0.56958795	0.40307128	37
0.75732774	0.17244756	2
0.1575993	0.5862393	0
0.21963832	0.40053114	43
0.9899143	0.578915	1
0.20348567	0.6462756	8
0.6153592	0.7445018	20
0.63462424	0.92338943	20
0.13613218	0.6506537	0
0.70174134	0.41340396	47
0.67579097	0.34206435	49
0.07642995	0.43518373	9
0.44294697	0.063264474	2
0.6097174	0.47267833	46
0.5864505	0.758654	79
0.32658017	0.52366894	71
0.72035813	0.026353404	0
0.29150254	0.820093	44
0.8581781	0.61359745	16
0.73908764	0.90368474	3
0.87281364	0.5122867	1
0.7130196	0.064258225	2
0.36623353	0.07664956	3
0.6717843	0.7480288	37
0.037574347	0.6160746	4
0.7104321	0.8428535	0
0.38068002	0.80514777	87
0.57324034	0.33485737	12
0.6096597	0.7755628	0
0.6572208	0.33348155	1
0.7051928	0.17572102	2
0.5323721	0.61644185	3
0.670777	0.045961764	0
0.6654333	0.1924515	48
0.3887236	0.8002296	51
0.37046394	0.32392186	53
0.1972365	0.36200365	36
0.46752545	0.6889506	29
0.5213967	0.5808639	23
0.8066213	0.55246025	10
0.64496464	0.072448716	2
0.6902803	0.7633907	51
0.7237969	0.9222626	1
0.62688106	0.13024439	4
0.8853512	0.62220836	0
0.7822148	0.5198118	19
0.6316044	0.82535475	0
0.33613294	0.3970252	20
0.06457193	0.7167609	58
0.09950013	0.31593448	3
0.575027	0.76524353	54
0.8900104	0.47966748	30
0.42514986	0.050296657	1
0.5144412	0.6962253	72
0.36898643	0.67501986	65
0.43783215	0.79889673	99
0.27744058	0.81369954	25
0.3537308	0.5528377	94
0.74897003	0.12324311	0
0.18739931	0.38302693	20
0.73727584	0.0556678	0
0.40302616	0.08141416	47
0.3578428	0.8051621	35
0.62891746	0.125284	15
0.14559726	0.66811526	0
0.037470542	0.6750297	9
0.10829717	0.58309716	48
0.33946884	0.86697996	30
0.33544967	0.384985	20
0.421594	0.5462619	96
0.41560975	0.51048404	58
0.754524	0.8289821	15
0.61090076	0.85173273	20
0.65053064	0.8865798	15
0.08721613	0.48067886	61
0.67542815	0.45131618	2
0.06975426	0.6577169	46
0.69065577	0.061350595	0
0.1617534	0.6824695	28
0.42312366	0.6436216	67
0.67521	0.40258163	3
0.82647336	0.4670934	63
0.70414186	0.17947887	4
0.38413	0.32124677	51
0.10857795	0.42006978	25
0.6730472	0.14063469	0
0.31932056	0.37285152	1
0.34944963	0.49806947	61
0.20699373	0.387588	20
0.38964483	0.07173938	3
0.8655244	0.43766567	27
0.43722457	0.39629152	27
0.8705186	0.6215898	6
0.18701124	0.7234968	42
0.6397074	0.8115032	36
0.6114637	0.6240813	6
0.15173164	0.35505673	20
0.17057781	0.7197968	22
0.31666225	0.35079426	46
0.5021105	0.5831483	6
0.7182648	0.02707488	0
0.39514464	0.95358783	20
0.5457827	0.60722953	3
0.7524937	0.47888327	57
0.13966936	0.46768776	43
0.51913285	0.60389787	7
0.10009668	0.47523463	5
0.34658504	0.15322429	3
0.21486491	0.43483478	61
0.09318052	0.58612186	30
0.38368592	0.02778283	4
0.57282895	0.17298186	25
0.16174255	0.68643963	26
0.76359487	0.5062673	9
0.47396094	0.66573256	75
0.73234886	0.19911796	2
0.8671651	0.43876624	22
0.55015045	0.58504593	11
0.54971355	0.41628164	99
0.33674407	0.82038337	10
0.15705457	0.6589281	0
0.49482533	0.42020515	23
0.10046086	0.69093126	4
0.42809042	0.0761424	6
0.7096	0.89170045	23
0.86352104	0.6273571	10
0.6728387	0.82137626	1
0.76039606	0.51415414	46
0.5728554	0.7861349	53
0.3144184	0.81531286	44
0.35655856	0.104464576	1
0.6988053	0.4249998	46
0.060336407	0.40965214	0
0.9344296	0.60098344	12
0.34394214	0.8682972	2
0.67795753	0.74399203	20
0.37469006	0.6628964	95
0.5138476	0.6700554	59
0.89321584	0.5760248	1
0.7456571	0.48779717	74
0.21022345	0.39020032	65
0.8746061	0.49148753	37
0.7040286	0.89097106	0
0.16947104	0.7115487	0
0.33322814	0.37742907	6
0.27482003	0.6277034	99
0.6489723	0.16801116	4
0.07104368	0.6134714	18
0.10691209	0.40517697	20
0.7219797	0.063194014	0
0.31981823	0.37521657	18
0.11289692	0.3952751	23
0.33000624	0.48392126	46
0.41562828	0.3475642	15
0.94607514	0.53740823	2
0.09529658	0.64207757	0
0.3335189	0.3748877	27
0.48975158	0.41542864	51
0.58368695	0.8844855	20
0.26857302	0.6529222	85
0.21547051	0.69755894	80
0.67192465	0.73819107	11
0.9724402	0.53420544	28
0.3148932	0.03257864	0
0.46895838	0.20529665	67
0.42036334	0.74577355	53
0.35175	0.9402306	17
0.35152742	0.36859253	16
0.47484604	0.107727416	74
0.938999	0.5984568	11
0.17677751	0.70613205	4
0.40344605	0.31495345	12
0.28359038	0.6532457	65
0.5602085	0.6359207	4
0.17710964	0.664304	50
0.07972775	0.4398665	2
0.4925788	0.54447305	5
0.373254	0.44786826	20
0.6590564	0.013080319	15
0.44059077	0.2091571	41
0.8561785	0.4254074	62
0.64829737	0.03826038	0
0.29159066	0.8447845	15
0.5846218	0.6101799	17
0.36698562	0.39186648	6
0.75008494	0.8687504	0
0.3938459	0.7724315	56
0.3772656	0.12432856	1
0.596159	0.13649306	29
0.36818337	0.97002286	56
0.07854355	0.43995965	51
0.52829695	0.60648876	3
0.65728354	0.89349735	14
0.42009744	0.4514738	12
0.59010506	0.35446334	68
0.4213042	0.13233845	3
0.1820325	0.71338654	36
0.8417394	0.5776176	14
0.6993213	0.4272008	12
0.9806289	0.53882474	6
0.47678977	0.11423966	1
0.603827	0.1055261	36
0.37333414	0.3145381	22
0.37153462	0.92239076	9
0.09445747	0.6216169	20
0.41408163	0.317688	9
0.71229756	0.3637098	1
0.751782	0.86619955	11
0.62059784	0.84017324	5
0.7101422	0.042835668	0
0.64378524	0.7309127	62
0.24787916	0.6447205	99
0.66865903	0.20372032	63
0.36972302	0.74795455	41
0.63032275	0.3588434	40
0.5760745	0.44761345	56
0.3653923	0.6658507	73
0.07917204	0.46923587	20
0.5903489	0.8662644	0
0.34450066	0.78276706	32
0.5927022	0.8840559	54
0.12065989	0.36929813	17
0.8756539	0.5385384	26
0.5098692	0.64449835	15
0.036230683	0.38226616	20
0.42480183	0.8459997	9
0.3127852	0.9188612	1
0.5814323	0.39262247	45
0.6705417	0.8047324	1
0.6663552	0.7968356	17
0.16886163	0.70421207	4
0.38795102	0.93915516	25
0.6099321	0.37720677	0
0.3745087	0.08386616	32
0.43252584	0.06086755	3
0.60344017	0.90064806	20
0.69353324	0.025844509	0
0.5884524	0.37339857	1
0.09849881	0.4089442	7
0.69108564	0.8728821	4
0.36650908	0.7503908	50
0.5989171	0.76356757	53
0.44520685	0.07152552	1
0.39922655	0.54984343	99
0.70483804	0.8805277	15
0.5931309	0.8013245	20
0.46210045	0.44668934	76
0.3660208	0.3703674	10
0.6196022	0.1727541	37
0.6700109	0.33297074	12
0.6889729	0.18588477	4
0.3481522	0.077173166	1
0.48598278	0.59807837	40
0.10460478	0.58555704	24
0.21682803	0.42988175	26
0.50511384	0.661174	46
0.6312738	0.38026577	2
0.46133474	0.39101112	6
0.14628808	0.6803956	20
0.70218825	0.8280659	4
0.11585017	0.326324	3
0.35997692	0.557075	91
0.68797517	0.4479672	45
0.9114868	0.5767792	0
0.4052208	0.648517	55
0.62126106	0.45052987	50
0.65963036	0.39306915	2
0.36956272	0.14294116	0
0.68221503	0.8532239	5
0.5982613	0.86346424	11
0.6232571	0.8862945	4
0.97110885	0.5806588	10
0.04898259	0.65433943	12
0.16135488	0.37922093	29
0.68253636	0.17051938	0
0.79172564	0.5217616	44
0.75998855	0.092688076	0
0.32092786	0.472991	41
0.387691	0.32429436	10
0.20355612	0.43346244	23
0.8491974	0.5268022	28
0.39030007	0.94918984	21
0.3626585	0.38957986	4
0.6544803	0.81685644	0
0.41559592	0.8415064	5
0.49581382	0.661759	45
0.30512393	0.04985656	3
0.58941686	0.118015215	49
0.58352095	0.32271805	4
0.09528452	0.6345019	4
0.36375573	0.3362598	12
0.22760358	0.34557492	73
0.17245449	0.39543387	20
0.6386537	0.37733024	15
0.5527019	0.34840035	16
0.574647	0.7708288	99
0.33156908	0.35723552	18
0.37600905	0.3902978	6
0.10444235	0.50546974	64
0.73592514	0.36633515	18
0.42510802	0.7934247	42
0.29372314	0.06616476	1
0.09472701	0.50228167	81
0.75547457	0.11068312	15
0.91940457	0.60737807	0
0.13942952	0.48615828	61
0.38407946	0.8145739	32
0.4081721	0.85087734	22
0.31385645	0.120475486	3
0.77287143	0.48922956	52
0.43527958	0.79749	57
0.14425826	0.63607883	23
0.8070938	0.572421	6
0.5748028	0.32165113	39
0.6307098	0.033254705	42
0.87541586	0.6368949	12
0.3833668	0.063939884	11
0.7358148	0.06753319	0
0.6434053	0.8158758	5
0.33042762	0.5471938	66
0.78517324	0.50058335	14
0.6189522	0.41008127	12
0.54107153	0.6307993	25
0.1256826	0.46756282	36
0.11565745	0.43164164	15
0.94033307	0.5730382	6
0.13094556	0.4171391	46
0.939554	0.52661294	0
0.41540375	0.07711724	3
0.8188835	0.5297401	6
0.680584	0.8569735	1
0.6946123	0.4584363	4
0.6424672	0.47401056	13
0.88054156	0.5752555	6
0.38412464	0.3086986	3
0.16433835	0.5734231	60
0.09949431	0.30837113	14
0.36338946	0.30895486	13
0.2200367	0.72834814	59
0.5980984	0.8342872	15
0.72831976	0.3903062	15
0.31043166	0.94822526	3
0.9706796	0.5912735	1
0.36547884	0.6822812	28
0.7487264	0.13826707	0
0.31381482	0.12032084	0
0.7018917	0.42134708	3
0.69538015	0.022087913	0
0.18301253	0.37148714	26
0.24412848	0.63933283	43
0.93140817	0.5185192	6
0.04723045	0.33114687	0
0.37029618	0.099227004	6
0.69702786	0.75206244	43
0.65281314	0.3151697	19
0.14992028	0.583021	26
0.09493687	0.5053375	71
0.6135252	0.8136246	1
0.77611625	0.5537905	7
0.35581264	0.16029486	12
0.74444276	0.8280784	20
0.40470716	0.3436704	0
0.64087343	0.35436407	20
0.085455894	0.31731823	1
0.38838923	0.14701864	1
0.073707044	0.390236	38
0.34960252	0.09065355	6
0.41313696	0.51253664	79
0.333783	0.096522726	0
0.63669753	0.71314514	74
0.61684895	0.7822481	37
0.22078915	0.71504515	31
0.68380404	0.37629244	3
0.41085857	0.15722485	4
0.0661105	0.6793816	10
0.7509943	0.01443305	33
0.7867509	0.56164694	35
0.707981	0.7668035	38
0.5492419	0.34295294	44
0.609858	0.77726114	14
0.23317617	0.7244419	98
0.062420554	0.4387182	28
0.67798686	0.16758421	0
0.369643	0.18037553	3
0.20016755	0.36763275	30
0.6139885	0.7707123	11
0.14996016	0.7263208	15
0.32564983	0.05379189	2
0.92778516	0.54454416	0
0.42009044	0.5853277	92
0.457297	0.19826677	26
0.3485718	0.43258223	7
0.7599463	0.059465483	12
0.38243526	0.32606825	8
0.05846276	0.5932279	14
0.63537705	0.7926694	39
0.76470923	0.14726678	1
0.6196782	0.32693923	49
0.7301002	0.3513662	4
0.34188655	0.82408196	35
0.7326042	0.84972256	1
0.63917977	0.46844956	12
0.062217295	0.3689793	20
0.56247354	0.6541689	44
0.38438636	0.29857755	49
0.8550703	0.502171	57
0.9676253	0.5699859	0
0.6391734	0.33921373	39
0.6793229	0.8953189	1
0.46240038	0.21316676	43
0.29764244	0.90964717	45
0.4093522	0.42486638	4
0.9257386	0.57229984	1
0.18711777	0.56853664	46
0.56901795	0.47506315	95
0.73958254	0.88970745	1
0.37590387	0.850707	3
0.36381176	0.066445336	3
0.21610644	0.6963421	88
0.45893055	0.38137057	7
0.37125096	0.66811347	34
0.6122048	0.86861837	0
0.46553785	0.18229404	60
0.66704303	0.9053944	15
0.41862136	0.37788907	2
0.38967896	0.43233952	2
0.11602622	0.3116142	4
0.6690746	0.14832719	0
0.658685	0.32382792	35
0.36901486	0.8324464	29
0.58521426	0.3144263	62
0.91963184	0.58610934	1
0.31428865	0.019801728	3
0.48080912	0.63387895	27
0.36244413	0.9375638	32
0.34139627	0.11144476	3
0.543228	0.5845134	12
0.91346896	0.55437225	6
0.7376308	0.054457244	15
0.55905056	0.85949403	62
0.5370654	0.6460593	22
0.08959664	0.67359644	0
0.43098816	0.79485947	62
0.7022592	0.86175895	0
0.3120329	0.38321394	20
0.6421621	0.3145653	20
0.39712152	0.32585928	23
0.81823915	0.5885262	33
0.3408228	0.3551453	9
0.84068674	0.5534487	37
0.015220229	0.6535706	18
0.21825236	0.68698204	26
0.97463447	0.6003563	4
0.7211911	0.1461281	0
0.73582304	0.35987058	1
0.8855194	0.5022509	11
0.3442679	0.10412813	1
0.04593739	0.6533863	2
0.5653305	0.38377526	4
0.5716957	0.6510883	10
0.848222	0.54345506	19
0.7099959	0.34401444	30
0.3554566	0.8170653	13
0.4563578	0.20027085	27
0.39988613	0.7966242	32
0.7804393	0.52531826	10
0.1507027	0.42087165	36
0.4088459	0.35391694	6
0.7102043	0.46650177	47
0.40051657	0.04922063	3
0.46518153	0.3949353	16
0.35762802	0.457658	98
0.11495621	0.49690115	34
0.08813907	0.47784117	65
0.38258702	0.10109069	1
0.39024934	0.40578502	4
0.35323194	0.5467414	96
0.3302424	0.56350857	71
0.37403092	0.7371553	60
0.6615142	0.011828875	0
0.46197605	0.6666344	27
0.4077434	0.4269848	3
0.696257	0.35387272	2
0.67935693	0.36427155	4
0.055423964	0.39044392	4
0.7511154	0.32394078	19
0.612302	0.8542705	5
0.3699599	0.8007192	59
0.9129937	0.57570386	6
0.58779645	0.39934328	15
0.39768603	0.9252171	17
0.9116164	0.5618001	2
0.72271085	0.92443115	0
0.12681566	0.40129238	36
0.8322811	0.5958755	19
0.4121673	0.8877534	56
0.39813802	0.32205385	25
0.40269578	0.041752096	11
0.119665146	0.63250184	10
0.33860862	0.025309714	13
0.123362616	0.62072116	0
0.6305934	0.12346627	4
0.57476467	0.44644824	98
0.73003656	0.054663535	14
0.37267384	0.035319258	21
0.37241748	0.57573056	54
0.412253	0.0975245	4
0.32306626	0.33174846	10
0.19011982	0.657922	26
0.37281525	0.17403013	2
0.12887062	0.45983845	51
0.15685345	0.43937284	20
0.6542217	0.42726114	0
0.72737086	0.89496857	1
0.3826775	0.43050712	10
0.14122573	0.43161976	2
0.7292161	0.066701524	0
0.33864528	0.78157157	98
0.03619636	0.6856615	4
0.58820355	0.7521868	98
0.7822787	0.5197966	46
0.41726893	0.863447	29
0.34056938	0.019954763	41
0.65567195	0.40067655	1
0.5487569	0.61675704	7
0.39120743	0.52232856	52
0.55995303	0.6216362	0
0.38310707	0.32712495	63
0.13997382	0.69852453	0
0.6156181	0.7938368	8
0.4589384	0.7222984	22
0.39206824	0.33782163	3
0.40988153	0.92437834	37
0.44627374	0.10687787	1
0.6435011	0.31698883	15
0.3474051	0.9243372	9
0.44785124	0.092247024	74
0.41504171	0.12373797	13
0.9111336	0.5934656	0
0.08932113	0.48191935	71
0.42753246	0.60802007	46
0.106175594	0.3980148	6
0.7125493	0.47875023	93
0.6648077	0.78413683	54
0.33810905	0.487944	41
0.38862744	0.39507872	0
0.5696322	0.65212804	11
0.6441708	0.11337397	0
0.66714346	0.43053684	0
0.10805303	0.31815568	3
0.6755901	0.08126729	4
0.9326695	0.60537857	19
0.94091356	0.57228863	0
0.13619207	0.38431096	15
0.35470784	0.049937982	1
0.08875724	0.2890482	14
0.04730927	0.38414812	14
0.46691662	0.69878703	66
0.57561356	0.65665996	16
0.46341124	0.09575787	37
0.39948514	0.4581444	14
0.64303964	0.36287877	1
0.7325879	0.07913037	4
0.6474742	0.042428207	5
0.8440614	0.48816806	19
0.15854223	0.41334113	20
0.06325272	0.30968642	41
0.88763344	0.5520179	4
0.5605554	0.6761776	27
0.35254025	0.74315256	67
0.41481954	0.061933067	32
0.34670004	0.9310716	2
0.16458926	0.7106771	31
0.6964498	0.8806647	4
0.44601235	0.4601265	53
0.3246892	0.9280185	1
0.16454232	0.36648935	20
0.17596254	0.71699774	28
0.5546925	0.6362977	7
0.43646154	0.72955394	46
0.443851	0.20498309	46
0.66603255	0.4091486	19
0.51744485	0.12575898	97
0.33804616	0.90203005	0
0.5415472	0.14903603	31
0.35870615	0.788841	97
0.16094413	0.5719223	13
0.7459971	0.8579616	11
0.5948625	0.4119769	2
0.11911399	0.3509665	3
0.39930627	0.37382963	6
0.36050975	0.38012293	1
0.33235928	0.9370335	3
0.6657526	0.81251085	15
0.46396288	0.70445895	39
0.8623288	0.5149971	39
0.42404962	0.16360977	1
0.38688275	0.92508787	40
0.70623523	0.91323996	0
0.6833787	0.16592674	3
0.08512492	0.3419524	0
0.39708894	0.8547238	1
0.054490883	0.35392797	6
0.6754554	0.9166354	20
0.07361815	0.5986662	4
0.47237977	0.37611187	6
0.6537482	0.018702112	24
0.5633487	0.31073624	87
0.41458663	0.41955915	1
0.6505037	0.390845	1
0.05416719	0.3646186	3
0.5477836	0.12344942	44
0.9441209	0.5263475	7
0.8010819	0.5831654	35
0.35284394	0.12246686	6
0.6451007	0.15860392	7
0.7088273	0.14355429	0
0.32345375	0.8951767	0
0.6717498	0.37196806	1
0.67497665	0.39517707	0
0.9723373	0.5708055	1
0.2076235	0.7008645	93
0.6059708	0.15210626	2
0.045659073	0.7105779	30
0.03865725	0.3589524	11
0.29855618	0.95673174	23
0.2185061	0.32273805	6
0.4433859	0.8072588	87
0.5128588	0.6801589	23
0.33469585	0.33845216	12
0.5715778	0.37739387	49
0.6809612	0.8430369	1
0.7228847	0.892381	1
0.6761788	0.43111032	3
0.67687154	0.14655168	0
0.59419847	0.6159752	3
0.39899504	0.06913969	2
0.9201441	0.5714581	8
0.5327806	0.66691	27
0.06526675	0.6633561	0
0.9506053	0.59407276	14
0.47032055	0.17200485	52
0.07868166	0.43253255	20
0.93872887	0.62987864	6
0.48779225	0.11212082	20
0.66034627	0.4539113	50
0.5397462	0.11761088	54
0.026809972	0.66293085	4
0.7017625	0.060212962	0
0.7151849	0.930126	0
0.34468225	0.3492579	10
0.36166915	0.16763707	16
0.41260377	0.78447056	13
0.46823955	0.5767362	65
0.45854118	0.19973163	32
0.33706677	0.7577047	99
0.308765	0.13706197	14
0.9082267	0.52240276	14
0.16661452	0.62003404	26
0.2063431	0.608399	15
0.54167974	0.1336464	64
0.6861156	0.88635355	15
0.493634	0.6356712	54
0.36361125	0.6345148	39
0.43370637	0.057989087	13
0.52898	0.70954293	0
0.69086003	0.027082374	4
0.37730512	0.58271223	62
0.26150233	0.5928592	64
0.7281556	0.048390776	0
0.87022185	0.4688091	10
0.6430395	0.7320096	65
0.7293836	0.31420943	22
0.31078395	0.061833996	0
0.3902835	0.826473	99
0.47025567	0.11691409	21
0.96884465	0.5760517	0
0.9782216	0.5702425	2
0.7531031	0.8750203	14
0.16163594	0.64642525	4
0.5398023	0.6090864	7
0.12646371	0.64736444	0
0.6387163	0.1345878	0
0.50624025	0.53099984	54
0.30119896	0.04352194	1
0.5832158	0.313605	45
0.34762117	0.077231705	1
0.38874292	0.5548218	40
0.62587446	0.83587056	6
0.023286471	0.6412768	18
0.363256	0.3091566	10
0.39464748	0.71010417	76
0.5983224	0.5999634	57
0.67746794	0.40175992	0
0.34378704	0.97490776	6
0.43965122	0.18933754	1
0.10987216	0.6322852	0
0.4582552	0.6868816	75
0.33526975	0.9049153	3
0.60595113	0.47377107	37
0.64051133	0.7633319	0
0.39162728	0.81553656	56
0.7101432	0.12502125	0
0.9348056	0.5115311	10
0.33675689	0.38202238	10
0.11301298	0.6466639	14
0.40618935	0.7226928	84
0.3689881	0.122831576	1
0.7050881	0.3922662	12
0.6800393	0.37766147	0
0.5655506	0.40778214	20
0.8438176	0.47986045	56
0.78796995	0.49589935	19
0.21383049	0.7089763	13
0.5944379	0.6351375	33
0.115536354	0.5957898	15
0.9178115	0.6140126	4
0.3545921	0.13980438	6
0.45724437	0.5765938	39
0.015936116	0.66300476	9
0.3512134	0.097002	1
0.11287301	0.63714814	0
0.8049642	0.5819063	14
0.078802094	0.6628215	24
0.44311473	0.08545986	32
0.7907205	0.59678704	52
0.32902342	0.7795533	97
0.111711584	0.3234476	2
0.8361189	0.4808845	63
0.02910496	0.6094321	38
0.16053782	0.67410284	1
0.24945013	0.59642476	76
0.56751525	0.6320863	4
0.8763907	0.45345646	14
0.37592605	0.44652912	3
0.64358115	0.038056854	0
0.34264332	0.1256023	1
0.42561534	0.7096543	82
0.20040727	0.71594775	46
0.48433143	0.58808094	54
0.4517752	0.115601346	6
0.35704896	0.78965956	43
0.37096235	0.81813407	51
0.94566345	0.633715	5
0.08575475	0.7185999	0
0.56021315	0.59772336	3
0.3091232	0.9972353	43
0.5324646	0.6282539	22
0.36788794	0.8383979	3
0.31857938	0.09738977	3
0.18457162	0.6033198	4
0.6472102	0.7534933	47
0.18722114	0.7267309	40
0.41669774	0.73492503	53
0.4589108	0.78280175	47
0.10882928	0.32627967	2
0.4799615	0.6751571	20
0.3514125	0.08446407	1
0.1782151	0.35927147	20
0.36071458	0.38238257	6
0.72271925	0.10027168	0
0.39504167	0.14426203	58
0.6709283	0.73883474	63
0.682815	0.36208424	1
0.38001463	0.5087414	41
0.6639904	0.84318054	4
0.10447572	0.57943255	15
0.16090606	0.37563816	36
0.20360032	0.64582133	1
0.40209055	0.112694666	3
0.6317104	0.40468922	41
0.08819723	0.6922764	8
0.10311193	0.45609927	5
0.41895336	0.7427594	71
0.3140798	0.9442902	32
0.4890242	0.5832704	9
0.7299321	0.120276384	2
0.7203903	0.114672616	0
0.41669974	0.38722804	23
0.7239695	0.85916454	1
0.8505688	0.45018473	1
0.40641746	0.5351882	65
0.72953695	0.16911615	15
0.36552602	0.8155362	99
0.9284919	0.62016475	0
0.28352067	0.96141523	23
0.48005268	0.12280411	67
0.63344485	0.8966071	1
0.5720152	0.12792513	38
0.6291821	0.0801939	97
0.31777322	0.8396175	48
0.59028846	0.3716881	41
0.7052552	0.7820317	3
0.66824585	0.34848365	12
0.37574273	0.017284708	6
0.42675608	0.4264336	6
0.70929766	0.76619464	32
0.42475742	0.7509605	67
0.8667953	0.43607032	22
0.36063543	0.17507774	0
0.4352019	0.8348694	54
0.41696754	0.8335738	3
0.68976575	0.74627584	0
0.4367372	0.4694469	34
0.33717743	0.058068447	13
0.5830273	0.16976398	4
0.32602024	0.82555723	69
0.6271282	0.16014993	53
0.8693355	0.5608238	6
0.0870603	0.71246976	4
0.71601087	0.044541392	15
0.1281524	0.59360176	1
0.37290615	0.7842875	76
0.2929331	0.8114427	42
0.079486445	0.3369853	20
0.3490329	0.042441737	4
0.1287705	0.6423354	0
0.3573406	0.7840622	60
0.4284349	0.41879606	6
0.30141443	0.04048969	0
0.40897116	0.055416796	0
0.062592424	0.35578898	14
0.19345908	0.6090019	47
0.40390226	0.35927793	10
0.7488995	0.13143721	0
0.53331286	0.5990646	4
0.77565515	0.5141847	37
0.13076419	0.69025403	0
0.3114266	0.09201297	0
0.72689354	0.31755784	20
0.10836034	0.44183365	50
0.33738592	0.89817226	29
0.14283994	0.66066515	4
0.3206971	0.91560245	3
0.32136708	0.5122081	22
0.8532891	0.59242064	6
0.07608486	0.63562894	0
0.7211104	0.89323765	0
0.36555496	0.016112722	22
0.6781908	0.7313262	47
0.47704485	0.09654302	8
0.3730022	0.57450867	51
0.9022084	0.5421864	1
0.3868523	0.8947243	5
0.6740278	0.86562896	1
0.73105067	0.80333006	1
0.33147568	0.032422587	1
0.3767159	0.8623632	1
0.057529822	0.7020804	4
0.90662724	0.54696256	0
0.6085378	0.468355	20
0.48361555	0.7100484	61
0.5678073	0.36972442	47
0.16055152	0.6516604	4
0.061373103	0.38703844	41
0.9647989	0.5258995	28
0.33285928	0.5409172	99
0.286252	0.91025853	3
0.5972721	0.1247846	51
0.40729657	0.73244596	61
0.42615628	0.43956348	45
0.36478293	0.4087507	2
0.6638324	0.8133135	0
0.3617818	0.51618314	27
0.7162393	0.07474443	0
0.1785411	0.578958	32
0.34810403	0.4219504	97
0.66673845	0.7888382	45
0.38524494	0.7378568	92
0.71938753	0.024717836	18
0.28951287	0.6578721	43
0.27861193	0.66460615	98
0.3147418	0.53933156	47
0.6681542	0.20213097	44
0.42390013	0.601112	62
0.18833365	0.5667679	36
0.6358131	0.38131002	18
0.82396626	0.5006452	6
0.20543262	0.38759598	37
0.1978477	0.36375177	20
0.32141435	0.86001396	50
0.07427764	0.60009253	4
0.43117043	0.21493946	38
0.2926597	0.90940434	12
0.07506797	0.3248955	2
0.4630313	0.7125836	45
0.5667013	0.17068781	73
0.6457577	0.73268217	55
0.9260689	0.5720977	10
0.51060253	0.4054121	62
0.40118548	0.55820364	27
0.5505171	0.62711513	23
0.61114794	0.060790353	0
0.6665949	0.8369622	1
0.6667591	0.07160209	44
0.10893817	0.63990504	0
0.6865235	0.44100007	26
0.5641225	0.5993927	17
0.026982673	0.3468417	8
0.44546735	0.36680245	36
0.48301512	0.12098732	17
0.080969386	0.36892408	2
0.14036912	0.47878107	87
0.92421556	0.51345325	5
0.3114781	0.43654492	77
0.26764962	0.773492	88
0.6207405	0.34921739	2
0.344986	0.087642744	1
0.57241476	0.8800346	45
0.9608557	0.6228853	6
0.64036125	0.4087694	1
0.87261915	0.46273223	6
0.3813438	0.38352615	4
0.94273955	0.57571137	5
0.33826378	0.88749593	1
0.09648441	0.6489639	0
0.11456504	0.6668592	2
0.3925321	0.40743583	0
0.33261108	0.34036615	22
0.72761047	0.3194749	1
0.5725461	0.31734446	45
0.6401884	0.43373138	19
0.11554494	0.5661871	87
0.056165818	0.36564416	3
0.71514827	0.1452161	0
0.6243117	0.8668651	20
0.7321681	0.80898464	0
0.8339195	0.4580653	57
0.8673722	0.5776345	10
0.5874618	0.11821208	67
0.69450974	0.33921576	21
0.3146134	0.019409558	13
0.5502204	0.44190812	47
0.7082264	0.18759371	0
0.42972848	0.56410825	99
0.5644161	0.57783407	44
0.69861996	0.3376879	1
0.34893093	0.15383421	4
0.6821275	0.70234483	62
0.69788873	0.818456	43
0.43860793	0.4833017	93
0.67448604	0.8010433	0
0.5442865	0.63203424	27
0.15821685	0.5686489	26
0.7135014	0.46690392	74
0.83802307	0.61287594	14
0.092231795	0.4577694	8
0.66622335	0.054699898	0
0.14533931	0.37560862	0
0.72057545	0.44902608	27
0.6320997	0.78014296	55
0.3310893	0.7962214	51
0.69336855	0.3241599	10
0.34356126	0.08657685	0
0.3844281	0.14270839	10
0.630179	0.13230519	16
0.3554091	0.11086113	1
0.76049316	0.11811203	4
0.32960066	0.3910836	35
0.37413156	0.7343196	55
0.39431596	0.92020327	9
0.121487185	0.34341422	4
0.35644743	0.3957942	1
0.4153772	0.055788197	3
0.63096786	0.7216453	47
0.5231907	0.46848893	82
0.4315359	0.1490109	35
0.71489537	0.87989455	0
0.72530746	0.868153	11
0.8604485	0.5173772	1
0.612626	0.3668055	1
0.71241325	0.8430103	2
0.5423854	0.119403	98
0.16352163	0.40697336	49
0.71127534	0.82272744	1
0.93294585	0.6120082	6
0.6423134	0.32679197	2
0.33159932	0.93968856	0
0.17328317	0.39368325	28
0.5362873	0.13002722	70
0.37320617	0.37019488	6
0.67290443	0.4178215	47
0.34966207	0.16004314	0
0.69832134	0.9267566	1
0.12609097	0.32973015	2
0.42817432	0.56393546	6
0.13229616	0.4057572	20
0.6657746	0.8449996	0
0.41785628	0.695108	74
0.3078067	0.050619025	3
0.22019094	0.70659655	26
0.09745033	0.6594983	0
0.17467703	0.3927506	71
0.6984581	0.92584133	10
0.30858228	0.83606654	54
0.6153783	0.36654	3
0.58895624	0.18668629	34
0.42639124	0.16359295	44
0.6534466	0.38850075	2
0.44457042	0.6732805	54
0.61557364	0.17155279	55
0.41602716	0.107565954	1
0.6969245	0.37295583	1
0.32881108	0.07649481	2
0.016960636	0.6691336	6
0.8796675	0.58184904	6
0.20302711	0.6289243	54
0.081311174	0.6748008	0
0.74700826	0.8502067	20
0.9044969	0.5424568	0
0.33054698	0.52731365	65
0.08200916	0.3331437	1
0.3536495	0.9494568	37
0.4860557	0.70261115	65
0.5960721	0.39632332	1
0.501491	0.59109324	46
0.4381536	0.4883301	69
0.65706474	0.12070866	2
0.07305913	0.63547295	0
0.40699187	0.8455449	32
0.34326205	0.020333707	13
0.5500648	0.64417356	16
0.066522844	0.342255	1
0.4161439	0.878117	44
0.38408938	0.72502404	68
0.6842134	0.04375559	0
0.2973828	0.94725364	25
0.7162541	0.41682464	40
0.6793451	0.15151452	2
0.6858146	0.14935873	0
0.5678902	0.13417615	65
0.46206605	0.17011914	38
0.21886906	0.71098524	36
0.35854095	0.90042174	7
0.114957355	0.3731837	1
0.38222122	0.11967799	1
0.18678804	0.68921226	2
0.9644338	0.5637977	6
0.63046116	0.13430509	23
0.6492187	0.31020978	5
0.31389752	0.43274924	37
0.8581712	0.45924202	19
0.38548148	0.9420825	34
0.72403854	0.9311274	28
0.14995986	0.6310473	10
0.5831414	0.38099325	78
0.60069025	0.07644412	97
0.10822295	0.3903962	2
0.9295814	0.52625006	6
0.23257795	0.37776765	16
0.111203894	0.3088403	31
0.6762626	0.83686316	0
0.72330874	0.88508046	0
0.386518	0.7849718	36
0.76447606	0.49482146	6
0.68965584	0.14208947	0
0.9476321	0.51468796	0
0.11457198	0.4652319	14
0.66746676	0.83531696	1
0.41708332	0.901295	12
0.39043933	0.13405916	1
0.4852697	0.40842745	54
0.5229451	0.4166015	58
0.7789227	0.08448504	16
0.07043473	0.42519808	20
0.3423359	0.07038125	3
0.73473066	0.18071206	15
0.63338226	0.8987508	4
0.20258658	0.6113816	8
0.3919337	0.41124567	1
0.5472373	0.4523731	78
0.7013745	0.102094956	0
0.1348339	0.4968751	97
0.7103591	0.8843586	0
0.34916112	0.79883844	13
0.42202672	0.41744888	6
0.35800996	0.43246678	1
0.3677772	0.9656182	13
0.6273831	0.7156572	64
0.60194147	0.4142586	1
0.46367303	0.21175073	98
0.5945593	0.43422067	50
0.6886166	0.15046456	0
0.39428964	0.827824	41
0.5547778	0.5856232	4
0.5360178	0.58283687	42
0.35903764	0.8486327	3
0.99050856	0.5786599	6
0.08214842	0.64970773	0
0.39884728	0.790822	37
0.64664173	0.8614511	6
0.41682008	0.8187528	84
0.92240834	0.57750005	6
0.5822089	0.459914	50
0.42450458	0.8679486	40
0.37078092	0.022160936	4
0.15847084	0.3422228	36
0.6383228	0.8808549	1
0.29832542	0.9326304	3
0.73693043	0.025533056	0
0.69395304	0.15018494	0
0.7238965	0.37246314	15
0.441	0.75159067	69
0.55147254	0.6133847	27
0.38840446	0.06559637	1
0.13694255	0.41003737	5
0.85895425	0.519031	37
0.6686975	0.13010862	0
0.053196456	0.67014164	0
0.125869	0.680064	14
0.3558661	0.020056553	5
0.31798488	0.0843183	1
0.09117151	0.45838913	43
0.5432174	0.57115054	44
0.64926463	0.8697613	4
0.520977	0.53888047	36
0.3811982	0.41041094	25
0.83302855	0.4989875	19
0.41665313	0.38830188	12
0.06463443	0.68915415	1
0.6409196	0.7147293	27
0.08042859	0.66445357	4
0.757323	0.37116176	9
0.3928757	0.44771135	61
0.6059477	0.08845251	45
0.42238894	0.3669584	1
0.44652244	0.08587275	13
0.10329938	0.39591166	11
0.6862687	0.72455984	28
0.5655555	0.31080106	92
0.5866442	0.8050935	55
0.6763604	0.07998497	47
0.71530336	0.37360457	1
0.68284965	0.14028478	15
0.80396587	0.51723635	28
0.10096906	0.67863643	1
0.6696997	0.31115577	39
0.7196503	0.3843374	15
0.102348864	0.3974898	31
0.09523203	0.66379714	0
0.092733495	0.35185084	4
0.49738082	0.6972645	63
0.7534937	0.89570326	37
0.2883803	0.06599951	3
0.42029527	0.8305404	29
0.42212534	0.15933853	20
0.17044635	0.5628893	63
0.18613638	0.6907222	15
0.09490651	0.33138236	5
0.370514	0.8723108	2
0.9199918	0.5196362	0
0.72858983	0.077420644	0
0.12835865	0.4096339	23
0.1122192	0.5845927	27
0.30175433	0.045697987	3
0.44669157	0.1727277	45
0.96226305	0.5636056	5
0.79909486	0.59351456	3
0.74746937	0.8791157	20
0.58695054	0.6116463	6
0.13987456	0.6694733	26
0.6864084	0.3793039	0
0.767033	0.50485885	19
0.43903664	0.09297836	31
0.7139818	0.8030953	20
0.4224987	0.36980727	2
0.14904451	0.33566672	56
0.60679793	0.80738074	57
0.3934122	0.3618182	12
0.52895784	0.12840879	52
0.21276386	0.65569776	4
0.08658307	0.47738975	98
0.6761592	0.69774026	47
0.8125486	0.5205347	39
0.35803694	0.9696517	18
0.69756824	0.8445245	11
0.68017554	0.03369596	0
0.47430402	0.59826416	39
0.3339231	0.97015584	31
0.45946166	0.19284889	31
0.4967336	0.11477305	44
0.5935178	0.09749407	38
0.5358033	0.63875014	3
0.53995997	0.4411682	67
0.69790155	0.36689124	4
0.44286907	0.5851266	2
0.7423737	0.39493406	12
0.36981186	0.54946375	49
0.6825182	0.46429628	42
0.10937054	0.60350347	46
0.41716513	0.64006835	73
0.368253	0.11876996	1
0.5148285	0.7162445	57
0.27295196	0.7803908	23
0.18599153	0.60290456	4
0.67958206	0.7312322	20
0.33475062	0.97895	3
0.439427	0.14498687	14
0.39226255	0.8730278	32
0.68073475	0.90622306	18
0.6717215	0.045170434	2
0.386489	0.49214795	36
0.059278004	0.39728084	0
0.67136997	0.38770476	7
0.35411248	0.33990604	7
0.07968557	0.7163266	0
0.8996701	0.52682906	6
0.37201515	0.66445684	37
0.09408889	0.31265068	14
0.5602406	0.4145505	93
0.4688682	0.1075089	25
0.35129893	0.9039482	52
0.35476404	0.1646119	1
0.43204474	0.564489	74
0.30972764	0.10649968	9
0.5158857	0.64605117	16
0.3548823	0.54663837	27
0.18186413	0.45550522	55
0.49025705	0.61994874	14
0.39347982	0.31526914	6
0.36816287	0.33077937	16
0.89933604	0.5403587	8
0.86105746	0.6035683	10
0.691054	0.764841	43
0.7688095	0.5398792	82
0.70610106	0.18703073	0
0.6587283	0.9245742	14
0.97539747	0.52113175	14
0.47261912	0.14796728	47
0.94115627	0.5555876	14
0.29624403	0.81280166	54
0.6367561	0.4867857	71
0.19087148	0.33791238	20
0.36497295	0.09863817	2
0.6660884	0.13820821	0
0.3141371	0.9579208	3
0.18316823	0.72057515	9
0.66690695	0.17128149	0
0.58674693	0.7660228	49
0.7376188	0.32546672	1
0.72783816	0.10611068	0
0.29526106	0.83662593	53
0.49434033	0.4022572	42
0.8811727	0.48426357	0
0.6713651	0.1680647	0
0.63012594	0.033297956	27
0.51592577	0.70777535	17
0.9955532	0.5892704	19
0.635537	0.10728306	4
0.83092004	0.56897235	35
0.6671665	0.12126838	0
0.95574534	0.538834	6
0.294918	0.97257596	39
0.7295527	0.16236837	3
0.4977051	0.114396445	40
0.6659373	0.3829328	20
0.43409932	0.7604721	56
0.67663145	0.49774686	57
0.028920133	0.35069013	9
0.66108966	0.47070763	18
0.36245194	0.97419924	35
0.59002984	0.16256475	38
0.33230668	0.35243025	63
0.6209897	0.400209	1
0.19105831	0.33798727	9
0.46014586	0.06580483	6
0.34035912	0.77013594	3
0.6912463	0.015871527	24
0.3848992	0.35983592	6
0.2542195	0.59085244	60
0.12972899	0.6539675	15
0.93000966	0.52449495	7
0.07193053	0.6065844	4
0.34579444	0.38850832	18
0.14615983	0.37576234	15
0.29298985	0.9394177	5
0.3987238	0.6525813	51
0.20050518	0.60078615	32
0.7291609	0.39327356	40
0.17150569	0.3148239	99
0.7084294	0.1780042	2
0.3301117	0.8698993	11
0.40296003	0.15335889	36
0.9202415	0.56132317	6
0.74009204	0.36848554	12
0.36546645	0.4045783	6
0.6118514	0.36845824	32
0.13636017	0.6252164	54
0.6944745	0.84041125	11
0.7491219	0.32379127	12
0.42907944	0.6427137	71
0.35208154	0.14538865	13
0.034588363	0.60374486	38
0.371799	0.84957904	8
0.5833855	0.42948103	62
0.107544266	0.37240282	20
0.6999312	0.92753494	15
0.67937684	0.33125538	25
0.7053497	0.9000558	15
0.40309414	0.7979184	81
0.61493903	0.87859946	0
0.79267544	0.5312495	10
0.6889794	0.1121123	2
0.57422453	0.18021075	61
0.96891725	0.51057655	28
0.41859367	0.10957619	6
0.13644567	0.7197492	26
0.3988788	0.39996967	6
0.30548033	0.08116178	6
0.6539288	0.48084936	54
0.3854173	0.30871364	16
0.39216125	0.37617195	46
0.31140542	0.07677433	3
0.73667324	0.32425112	2
0.63791215	0.71195596	93
0.28169802	0.9127958	63
0.21380511	0.6627297	31
0.15038489	0.57905996	15
0.40825564	0.07183622	5
0.67976815	0.13267599	0
0.04904024	0.6098637	15
0.52370894	0.14224523	58
0.7816141	0.5209622	25
0.036482155	0.33078933	5
0.28857175	0.96387696	1
0.68857926	0.41066104	32
0.96893144	0.52684367	0
0.6573812	0.40482217	1
0.47493595	0.41902974	22
0.29524195	0.81376505	38
0.39024192	0.45397896	46
0.59295565	0.1968718	98
0.06999483	0.3361487	3
0.06787316	0.33572724	9
0.851754	0.5412536	0
0.34131652	0.035319157	3
0.060549743	0.64868873	14
0.8170646	0.5444356	6
0.4201272	0.648183	42
0.7033912	0.79101807	20
0.69924915	0.7960882	3
0.6623528	0.38494706	1
0.63732976	0.13608289	0
0.7178295	0.13333216	2
0.7491554	0.057737883	0
0.80821073	0.5140904	10
0.74364007	0.11561241	0
0.08441898	0.45342213	70
0.19782422	0.38110548	29
0.6572699	0.3815264	19
0.047106545	0.6767261	8
0.86362153	0.51645863	0
0.42508957	0.41026348	12
0.5872216	0.18310964	0
0.33587533	0.3743867	7
0.3985794	0.20296824	99
0.2142011	0.37463686	50
0.7113646	0.91757745	7
0.68691206	0.30641115	15
0.33181432	0.98102313	23
0.24254008	0.59347	64
0.23082872	0.32467782	22
0.18338165	0.37155542	20
0.55031455	0.5629808	40
0.36030486	0.12575102	6
0.33315313	0.78766596	45
0.93223405	0.5903301	6
0.8358423	0.48089042	31
0.7075337	0.32612827	1
0.9611495	0.5422541	55
0.09093544	0.5929436	40
0.15113112	0.37582788	5
0.7101393	0.072797485	3
0.8828387	0.47736692	1
0.061432365	0.33896375	4
0.30595198	0.04910742	1
0.337796	0.8866866	1
0.1725856	0.42059088	51
0.6931171	0.0281232	2
0.106231965	0.6905899	9
0.15069008	0.60587555	9
0.18783502	0.6626584	4
0.041424572	0.66091543	35
0.60506195	0.38133994	41
0.5164717	0.5978913	17
0.82701355	0.5213098	10
0.34213313	0.5397742	76
0.4913735	0.67251325	39
0.7298621	0.3107901	1
0.3241529	0.902508	3
0.09531342	0.48916894	65
0.6402797	0.39875686	3
0.91281945	0.6144661	0
0.6937288	0.3306666	4
0.5702862	0.46119818	21
0.41224363	0.097575694	8
0.38942736	0.5087486	65
0.5368786	0.44415632	64
0.5817846	0.6010959	11
0.10242418	0.39738578	20
0.9709408	0.53728396	19
0.31895965	0.48960844	18
0.34066564	0.344108	53
0.6292567	0.8775605	2
0.47716895	0.6730929	60
0.35893637	0.7692291	93
0.6864945	0.7619417	43
0.39538032	0.38034198	4
0.3602404	0.15705328	0
0.20137908	0.39333153	20
0.6740168	0.3917184	4
0.66297644	0.05550385	15
0.03731657	0.61700505	4
0.36016202	0.9252159	3
0.36437938	0.8237276	31
0.18701838	0.639858	18
0.55255884	0.59264684	7
0.6175186	0.33208522	1
0.09714998	0.49702865	51
0.657695	0.7487732	44
0.5715303	0.40801916	41
0.13313487	0.7218227	8
0.43409008	0.9046464	35
0.7873893	0.525273	43
0.71173465	0.35877636	3
0.93959916	0.55271786	0
0.21900995	0.38313785	55
0.16694662	0.5871154	40
0.62657964	0.38776216	5
0.5654268	0.61415815	0
0.41460744	0.81797534	74
0.5852927	0.63296974	6
0.7924429	0.520168	82
0.54975575	0.5580972	36
0.3231247	0.9304697	1
0.7781057	0.09638473	4
0.076972574	0.6695816	0


==> denmobcifar10.dat <==
x y label
0.0 511.0 a
1.0 722.0 a
2.0 2356.0 a
3.0 1346.0 a
4.0 330.0 a
5.0 320.0 a
6.0 95.0 a
7.0 3887.0 a
8.0 3273.0 a
9.0 328.0 a
10.0 329.0 a
11.0 92.0 a
12.0 91.0 a
13.0 1862.0 a
14.0 724.0 a
15.0 792.0 a
16.0 1648.0 a
17.0 312.0 a
18.0 791.0 a
19.0 3033.0 a
20.0 89.0 a
21.0 1383.0 a
22.0 2396.0 a
23.0 1880.0 a
24.0 1575.0 a
25.0 1919.0 a
26.0 546.0 a
27.0 646.0 a
28.0 754.0 a
29.0 310.0 a
30.0 1260.0 a
31.0 647.0 a
32.0 2189.0 a
33.0 311.0 a
34.0 794.0 a
35.0 793.0 a
36.0 2673.0 a
37.0 1337.0 a
38.0 721.0 a
39.0 1339.0 a
40.0 717.0 a
41.0 334.0 a
42.0 1340.0 a
43.0 2266.0 a
44.0 499.0 a
45.0 322.0 a
46.0 1428.0 a
47.0 323.0 a
48.0 59.0 a
49.0 1679.0 a
50.0 307.0 a
51.0 716.0 a
52.0 504.0 a
53.0 288.0 a
54.0 714.0 a
55.0 502.0 a
56.0 16.0 a
57.0 2078.0 a
58.0 289.0 a
59.0 58.0 a
60.0 1259.0 a
61.0 501.0 a
62.0 500.0 a
63.0 2688.0 a
64.0 725.0 a
65.0 97.0 a
66.0 1138.0 a
67.0 518.0 a
68.0 516.0 a
69.0 515.0 a
70.0 3373.0 a
71.0 1255.0 a
72.0 514.0 a
73.0 327.0 a
74.0 509.0 a
75.0 496.0 a
76.0 324.0 a
77.0 325.0 a
78.0 719.0 a
79.0 495.0 a
80.0 2066.0 a
81.0 2610.0 a
82.0 2894.0 a
83.0 2986.0 a
84.0 1147.0 a
85.0 247.0 a
86.0 1851.0 a
87.0 800.0 a
88.0 799.0 a
89.0 2452.0 a
90.0 229.0 a
91.0 3226.0 a
92.0 3298.0 a
93.0 2282.0 a
94.0 245.0 a
95.0 804.0 a
96.0 1945.0 a
97.0 810.0 a
98.0 803.0 a
99.0 1079.0 a
100.0 802.0 a
101.0 1219.0 a
102.0 1366.0 a
103.0 1140.0 a
104.0 2777.0 a
105.0 711.0 a
106.0 223.0 a
107.0 764.0 a
108.0 231.0 a
109.0 1534.0 a
110.0 106.0 a
111.0 232.0 a
112.0 707.0 a
113.0 236.0 a
114.0 765.0 a
115.0 107.0 a
116.0 225.0 a
117.0 226.0 a
118.0 783.0 a
119.0 3599.0 a
120.0 1535.0 a
121.0 769.0 a
122.0 768.0 a
123.0 767.0 a
124.0 228.0 a
125.0 505.0 a
126.0 244.0 a
127.0 315.0 a
128.0 316.0 a
129.0 1324.0 a
130.0 705.0 a
131.0 98.0 a
132.0 1630.0 a
133.0 1494.0 a
134.0 2127.0 a
135.0 700.0 a
136.0 314.0 a
137.0 93.0 a
138.0 319.0 a
139.0 726.0 a
140.0 1483.0 a
141.0 712.0 a
142.0 786.0 a
143.0 789.0 a
144.0 787.0 a
145.0 1335.0 a
146.0 1501.0 a
147.0 313.0 a
148.0 1694.0 a
149.0 701.0 a
150.0 2598.0 a
151.0 809.0 a
152.0 1512.0 a
153.0 807.0 a
154.0 2191.0 a
155.0 242.0 a
156.0 806.0 a
157.0 704.0 a
158.0 1326.0 a
159.0 2328.0 a
160.0 100.0 a
161.0 1923.0 a
162.0 785.0 a
163.0 1978.0 a
164.0 784.0 a
165.0 796.0 a
166.0 276.0 a
167.0 99.0 a
168.0 797.0 a
169.0 239.0 a
170.0 2228.0 a
171.0 702.0 a
172.0 240.0 a
173.0 1225.0 a
174.0 506.0 a
175.0 931.0 a
176.0 462.0 a
177.0 939.0 a
178.0 920.0 a
179.0 919.0 a
180.0 2477.0 a
181.0 1374.0 a
182.0 6.0 a
183.0 1579.0 a
184.0 461.0 a
185.0 979.0 a
186.0 1057.0 a
187.0 8.0 a
188.0 1109.0 a
189.0 2047.0 a
190.0 465.0 a
191.0 933.0 a
192.0 3663.0 a
193.0 464.0 a
194.0 2374.0 a
195.0 2888.0 a
196.0 15.0 a
197.0 1735.0 a
198.0 1378.0 a
199.0 1328.0 a
200.0 136.0 a
201.0 1111.0 a
202.0 1329.0 a
203.0 493.0 a
204.0 520.0 a
205.0 1443.0 a
206.0 881.0 a
207.0 137.0 a
208.0 494.0 a
209.0 2507.0 a
210.0 1398.0 a
211.0 23.0 a
212.0 453.0 a
213.0 454.0 a
214.0 455.0 a
215.0 460.0 a
216.0 1385.0 a
217.0 459.0 a
218.0 458.0 a
219.0 1368.0 a
220.0 5.0 a
221.0 4.0 a
222.0 3.0 a
223.0 457.0 a
224.0 894.0 a
225.0 1160.0 a
226.0 2465.0 a
227.0 158.0 a
228.0 972.0 a
229.0 1134.0 a
230.0 159.0 a
231.0 3218.0 a
232.0 923.0 a
233.0 1098.0 a
234.0 1471.0 a
235.0 1066.0 a
236.0 1330.0 a
237.0 1047.0 a
238.0 13.0 a
239.0 156.0 a
240.0 14.0 a
241.0 1377.0 a
242.0 2110.0 a
243.0 1367.0 a
244.0 1032.0 a
245.0 908.0 a
246.0 2033.0 a
247.0 446.0 a
248.0 2167.0 a
249.0 452.0 a
250.0 2345.0 a
251.0 3228.0 a
252.0 10.0 a
253.0 1386.0 a
254.0 1387.0 a
255.0 1119.0 a
256.0 445.0 a
257.0 11.0 a
258.0 447.0 a
259.0 4279.0 a
260.0 1000.0 a
261.0 442.0 a
262.0 441.0 a
263.0 1940.0 a
264.0 1229.0 a
265.0 305.0 a
266.0 147.0 a
267.0 2401.0 a
268.0 293.0 a
269.0 539.0 a
270.0 2514.0 a
271.0 21.0 a
272.0 1314.0 a
273.0 291.0 a
274.0 538.0 a
275.0 2192.0 a
276.0 533.0 a
277.0 1714.0 a
278.0 22.0 a
279.0 1151.0 a
280.0 2105.0 a
281.0 303.0 a
282.0 144.0 a
283.0 304.0 a
284.0 1263.0 a
285.0 544.0 a
286.0 542.0 a
287.0 146.0 a
288.0 1447.0 a
289.0 1439.0 a
290.0 1831.0 a
291.0 286.0 a
292.0 1555.0 a
293.0 287.0 a
294.0 519.0 a
295.0 2741.0 a
296.0 17.0 a
297.0 507.0 a
298.0 1546.0 a
299.0 18.0 a
300.0 536.0 a
301.0 277.0 a
302.0 1799.0 a
303.0 278.0 a
304.0 279.0 a
305.0 1317.0 a
306.0 20.0 a
307.0 282.0 a
308.0 19.0 a
309.0 283.0 a
310.0 1293.0 a
311.0 535.0 a
312.0 281.0 a
313.0 1118.0 a
314.0 1017.0 a
315.0 1038.0 a
316.0 1275.0 a
317.0 530.0 a
318.0 990.0 a
319.0 978.0 a
320.0 140.0 a
321.0 1247.0 a
322.0 529.0 a
323.0 1015.0 a
324.0 2997.0 a
325.0 1033.0 a
326.0 921.0 a
327.0 139.0 a
328.0 1814.0 a
329.0 1300.0 a
330.0 1298.0 a
331.0 3352.0 a
332.0 28.0 a
333.0 27.0 a
334.0 296.0 a
335.0 143.0 a
336.0 297.0 a
337.0 298.0 a
338.0 299.0 a
339.0 1336.0 a
340.0 300.0 a
341.0 3140.0 a
342.0 1321.0 a
343.0 142.0 a
344.0 532.0 a
345.0 528.0 a
346.0 26.0 a
347.0 527.0 a
348.0 526.0 a
349.0 1242.0 a
350.0 1001.0 a
351.0 525.0 a
352.0 1879.0 a
353.0 294.0 a
354.0 2463.0 a
355.0 1078.0 a
356.0 3469.0 a
357.0 699.0 a
358.0 3003.0 a
359.0 683.0 a
360.0 1089.0 a
361.0 682.0 a
362.0 1283.0 a
363.0 2614.0 a
364.0 163.0 a
365.0 4043.0 a
366.0 1104.0 a
367.0 72.0 a
368.0 71.0 a
369.0 1172.0 a
370.0 3698.0 a
371.0 755.0 a
372.0 1170.0 a
373.0 420.0 a
374.0 1658.0 a
375.0 1068.0 a
376.0 3073.0 a
377.0 811.0 a
378.0 421.0 a
379.0 2188.0 a
380.0 2058.0 a
381.0 352.0 a
382.0 353.0 a
383.0 684.0 a
384.0 679.0 a
385.0 678.0 a
386.0 2232.0 a
387.0 677.0 a
388.0 354.0 a
389.0 375.0 a
390.0 1691.0 a
391.0 738.0 a
392.0 422.0 a
393.0 2365.0 a
394.0 736.0 a
395.0 412.0 a
396.0 2154.0 a
397.0 1200.0 a
398.0 424.0 a
399.0 2405.0 a
400.0 419.0 a
401.0 1419.0 a
402.0 2765.0 a
403.0 834.0 a
404.0 3102.0 a
405.0 432.0 a
406.0 1194.0 a
407.0 1161.0 a
408.0 1973.0 a
409.0 833.0 a
410.0 1192.0 a
411.0 835.0 a
412.0 836.0 a
413.0 430.0 a
414.0 825.0 a
415.0 2321.0 a
416.0 426.0 a
417.0 2849.0 a
418.0 2407.0 a
419.0 1182.0 a
420.0 832.0 a
421.0 731.0 a
422.0 839.0 a
423.0 838.0 a
424.0 3472.0 a
425.0 1640.0 a
426.0 2485.0 a
427.0 429.0 a
428.0 837.0 a
429.0 840.0 a
430.0 355.0 a
431.0 735.0 a
432.0 435.0 a
433.0 425.0 a
434.0 2400.0 a
435.0 1167.0 a
436.0 74.0 a
437.0 415.0 a
438.0 416.0 a
439.0 418.0 a
440.0 73.0 a
441.0 1112.0 a
442.0 1781.0 a
443.0 1703.0 a
444.0 831.0 a
445.0 76.0 a
446.0 75.0 a
447.0 1905.0 a
448.0 1406.0 a
449.0 3679.0 a
450.0 356.0 a
451.0 374.0 a
452.0 659.0 a
453.0 657.0 a
454.0 1837.0 a
455.0 390.0 a
456.0 656.0 a
457.0 378.0 a
458.0 2472.0 a
459.0 4211.0 a
460.0 667.0 a
461.0 3678.0 a
462.0 346.0 a
463.0 347.0 a
464.0 1944.0 a
465.0 348.0 a
466.0 698.0 a
467.0 1191.0 a
468.0 654.0 a
469.0 1822.0 a
470.0 349.0 a
471.0 1132.0 a
472.0 1265.0 a
473.0 1231.0 a
474.0 669.0 a
475.0 1890.0 a
476.0 661.0 a
477.0 662.0 a
478.0 1235.0 a
479.0 671.0 a
480.0 385.0 a
481.0 382.0 a
482.0 383.0 a
483.0 1606.0 a
484.0 648.0 a
485.0 1238.0 a
486.0 1448.0 a
487.0 380.0 a
488.0 2020.0 a
489.0 651.0 a
490.0 3181.0 a
491.0 1258.0 a
492.0 388.0 a
493.0 1253.0 a
494.0 1886.0 a
495.0 414.0 a
496.0 365.0 a
497.0 1203.0 a
498.0 2594.0 a
499.0 362.0 a
500.0 685.0 a
501.0 371.0 a
502.0 357.0 a
503.0 373.0 a
504.0 1628.0 a
505.0 359.0 a
506.0 360.0 a
507.0 361.0 a
508.0 674.0 a
509.0 1391.0 a
510.0 345.0 a
511.0 1397.0 a
512.0 692.0 a
513.0 691.0 a
514.0 1322.0 a
515.0 369.0 a
516.0 2163.0 a
517.0 350.0 a
518.0 688.0 a
519.0 687.0 a
520.0 368.0 a
521.0 339.0 a
522.0 338.0 a
523.0 337.0 a
524.0 336.0 a
525.0 1206.0 a
526.0 664.0 a
527.0 1626.0 a
528.0 695.0 a
529.0 694.0 a
530.0 1611.0 a
531.0 665.0 a
532.0 86.0 a
533.0 857.0 a
534.0 259.0 a
535.0 258.0 a
536.0 855.0 a
537.0 250.0 a
538.0 251.0 a
539.0 252.0 a
540.0 854.0 a
541.0 253.0 a
542.0 87.0 a
543.0 753.0 a
544.0 102.0 a
545.0 101.0 a
546.0 270.0 a
547.0 69.0 a
548.0 742.0 a
549.0 1635.0 a
550.0 271.0 a
551.0 272.0 a
552.0 812.0 a
553.0 103.0 a
554.0 1600.0 a
555.0 845.0 a
556.0 844.0 a
557.0 3061.0 a
558.0 66.0 a
559.0 3894.0 a
560.0 2492.0 a
561.0 2491.0 a
562.0 1204.0 a
563.0 853.0 a
564.0 743.0 a
565.0 859.0 a
566.0 254.0 a
567.0 2975.0 a
568.0 68.0 a
569.0 848.0 a
570.0 744.0 a
571.0 846.0 a
572.0 67.0 a
573.0 850.0 a
574.0 1176.0 a
575.0 757.0 a
576.0 260.0 a
577.0 1539.0 a
578.0 1223.0 a
579.0 262.0 a
580.0 263.0 a
581.0 264.0 a
582.0 770.0 a
583.0 771.0 a
584.0 1148.0 a
585.0 758.0 a
586.0 1947.0 a
587.0 234.0 a
588.0 235.0 a
589.0 1149.0 a
590.0 248.0 a
591.0 1090.0 a
592.0 760.0 a
593.0 1540.0 a
594.0 1075.0 a
595.0 2461.0 a
596.0 774.0 a
597.0 773.0 a
598.0 267.0 a
599.0 1959.0 a
600.0 2088.0 a
601.0 772.0 a
602.0 268.0 a
603.0 1525.0 a
604.0 2239.0 a
605.0 775.0 a
606.0 781.0 a
607.0 709.0 a
608.0 4375.0 a
609.0 1743.0 a
610.0 779.0 a
611.0 778.0 a
612.0 2119.0 a
613.0 710.0 a
614.0 1065.0 a
615.0 1964.0 a
616.0 105.0 a
617.0 776.0 a
618.0 1745.0 a
619.0 2103.0 a
620.0 255.0 a
621.0 1620.0 a
622.0 2303.0 a
623.0 392.0 a
624.0 1718.0 a
625.0 1144.0 a
626.0 393.0 a
627.0 1771.0 a
628.0 1638.0 a
629.0 1614.0 a
630.0 822.0 a
631.0 823.0 a
632.0 2619.0 a
633.0 83.0 a
634.0 410.0 a
635.0 734.0 a
636.0 874.0 a
637.0 1158.0 a
638.0 398.0 a
639.0 2180.0 a
640.0 2447.0 a
641.0 2793.0 a
642.0 842.0 a
643.0 2427.0 a
644.0 815.0 a
645.0 1414.0 a
646.0 3030.0 a
647.0 2253.0 a
648.0 814.0 a
649.0 730.0 a
650.0 1178.0 a
651.0 816.0 a
652.0 1116.0 a
653.0 395.0 a
654.0 824.0 a
655.0 1136.0 a
656.0 394.0 a
657.0 728.0 a
658.0 2181.0 a
659.0 1411.0 a
660.0 1678.0 a
661.0 3323.0 a
662.0 818.0 a
663.0 409.0 a
664.0 62.0 a
665.0 871.0 a
666.0 750.0 a
667.0 870.0 a
668.0 1685.0 a
669.0 2048.0 a
670.0 61.0 a
671.0 1859.0 a
672.0 2141.0 a
673.0 257.0 a
674.0 748.0 a
675.0 65.0 a
676.0 1399.0 a
677.0 851.0 a
678.0 747.0 a
679.0 400.0 a
680.0 256.0 a
681.0 2843.0 a
682.0 1732.0 a
683.0 860.0 a
684.0 866.0 a
685.0 1071.0 a
686.0 741.0 a
687.0 740.0 a
688.0 1849.0 a
689.0 862.0 a
690.0 1421.0 a
691.0 1150.0 a
692.0 1903.0 a
693.0 739.0 a
694.0 85.0 a
695.0 402.0 a
696.0 751.0 a
697.0 1062.0 a
698.0 865.0 a
699.0 864.0 a
700.0 2185.0 a
701.0 407.0 a
702.0 752.0 a
703.0 2200.0 a
704.0 36.0 a
705.0 1819.0 a
706.0 2602.0 a
707.0 167.0 a
708.0 619.0 a
709.0 3037.0 a
710.0 1970.0 a
711.0 1211.0 a
712.0 918.0 a
713.0 198.0 a
714.0 1310.0 a
715.0 1081.0 a
716.0 617.0 a
717.0 2824.0 a
718.0 556.0 a
719.0 927.0 a
720.0 910.0 a
721.0 132.0 a
722.0 35.0 a
723.0 904.0 a
724.0 946.0 a
725.0 557.0 a
726.0 131.0 a
727.0 202.0 a
728.0 572.0 a
729.0 618.0 a
730.0 1306.0 a
731.0 1202.0 a
732.0 967.0 a
733.0 568.0 a
734.0 1315.0 a
735.0 4402.0 a
736.0 1773.0 a
737.0 1724.0 a
738.0 39.0 a
739.0 1316.0 a
740.0 40.0 a
741.0 1003.0 a
742.0 562.0 a
743.0 41.0 a
744.0 996.0 a
745.0 598.0 a
746.0 1497.0 a
747.0 1312.0 a
748.0 567.0 a
749.0 2354.0 a
750.0 566.0 a
751.0 38.0 a
752.0 1209.0 a
753.0 1365.0 a
754.0 166.0 a
755.0 2887.0 a
756.0 3296.0 a
757.0 564.0 a
758.0 1313.0 a
759.0 552.0 a
760.0 168.0 a
761.0 1082.0 a
762.0 1009.0 a
763.0 877.0 a
764.0 1673.0 a
765.0 171.0 a
766.0 607.0 a
767.0 1030.0 a
768.0 1737.0 a
769.0 1277.0 a
770.0 1671.0 a
771.0 1074.0 a
772.0 608.0 a
773.0 551.0 a
774.0 30.0 a
775.0 555.0 a
776.0 1276.0 a
777.0 1436.0 a
778.0 553.0 a
779.0 992.0 a
780.0 116.0 a
781.0 2584.0 a
782.0 3247.0 a
783.0 2493.0 a
784.0 492.0 a
785.0 114.0 a
786.0 3728.0 a
787.0 1719.0 a
788.0 613.0 a
789.0 890.0 a
790.0 548.0 a
791.0 1004.0 a
792.0 1568.0 a
793.0 986.0 a
794.0 169.0 a
795.0 1016.0 a
796.0 2464.0 a
797.0 2100.0 a
798.0 1013.0 a
799.0 935.0 a
800.0 937.0 a
801.0 33.0 a
802.0 928.0 a
803.0 3016.0 a
804.0 32.0 a
805.0 550.0 a
806.0 3165.0 a
807.0 882.0 a
808.0 611.0 a
809.0 891.0 a
810.0 549.0 a
811.0 948.0 a
812.0 947.0 a
813.0 1481.0 a
814.0 1427.0 a
815.0 2718.0 a
816.0 1338.0 a
817.0 2797.0 a
818.0 926.0 a
819.0 1157.0 a
820.0 599.0 a
821.0 1830.0 a
822.0 1169.0 a
823.0 1106.0 a
824.0 188.0 a
825.0 900.0 a
826.0 1325.0 a
827.0 622.0 a
828.0 916.0 a
829.0 1224.0 a
830.0 181.0 a
831.0 187.0 a
832.0 126.0 a
833.0 638.0 a
834.0 1052.0 a
835.0 636.0 a
836.0 1027.0 a
837.0 1361.0 a
838.0 1037.0 a
839.0 1766.0 a
840.0 165.0 a
841.0 1353.0 a
842.0 1028.0 a
843.0 112.0 a
844.0 631.0 a
845.0 1179.0 a
846.0 189.0 a
847.0 623.0 a
848.0 3799.0 a
849.0 635.0 a
850.0 179.0 a
851.0 1110.0 a
852.0 639.0 a
853.0 633.0 a
854.0 943.0 a
855.0 1165.0 a
856.0 1205.0 a
857.0 1301.0 a
858.0 969.0 a
859.0 184.0 a
860.0 3801.0 a
861.0 964.0 a
862.0 925.0 a
863.0 977.0 a
864.0 125.0 a
865.0 1603.0 a
866.0 1222.0 a
867.0 887.0 a
868.0 621.0 a
869.0 641.0 a
870.0 182.0 a
871.0 929.0 a
872.0 2979.0 a
873.0 886.0 a
874.0 632.0 a
875.0 892.0 a
876.0 915.0 a
877.0 959.0 a
878.0 128.0 a
879.0 1699.0 a
880.0 1045.0 a
881.0 559.0 a
882.0 2801.0 a
883.0 199.0 a
884.0 44.0 a
885.0 1002.0 a
886.0 2471.0 a
887.0 1010.0 a
888.0 1373.0 a
889.0 1956.0 a
890.0 200.0 a
891.0 597.0 a
892.0 1008.0 a
893.0 1234.0 a
894.0 43.0 a
895.0 602.0 a
896.0 2381.0 a
897.0 194.0 a
898.0 600.0 a
899.0 1007.0 a
900.0 601.0 a
901.0 193.0 a
902.0 560.0 a
903.0 1585.0 a
904.0 2351.0 a
905.0 1584.0 a
906.0 1532.0 a
907.0 1533.0 a
908.0 130.0 a
909.0 991.0 a
910.0 42.0 a
911.0 1233.0 a
912.0 1303.0 a
913.0 1740.0 a
914.0 191.0 a
915.0 2991.0 a
916.0 1044.0 a
917.0 620.0 a
918.0 2395.0 a
919.0 941.0 a
920.0 2183.0 a
921.0 1058.0 a
922.0 1785.0 a
923.0 2483.0 a
924.0 628.0 a
925.0 1054.0 a
926.0 1972.0 a
927.0 627.0 a
928.0 1051.0 a
929.0 1595.0 a
930.0 1708.0 a
931.0 901.0 a
932.0 3195.0 a
933.0 914.0 a
934.0 1232.0 a
935.0 110.0 a
936.0 192.0 a
937.0 1153.0 a
938.0 3197.0 a
939.0 2006.0 a
940.0 2749.0 a
941.0 985.0 a
942.0 1570.0 a
943.0 201.0 a
944.0 111.0 a
945.0 1764.0 a
946.0 604.0 a
947.0 1567.0 a
948.0 2705.0 a
949.0 1005.0 a
950.0 889.0 a
951.0 1412.0 a
952.0 1474.0 a
953.0 1400.0 a
954.0 879.0 a
955.0 594.0 a
956.0 1583.0 a
957.0 1664.0 a
958.0 1125.0 a
959.0 952.0 a
960.0 1422.0 a
961.0 2985.0 a
962.0 1220.0 a
963.0 122.0 a
964.0 2059.0 a
965.0 1665.0 a
966.0 485.0 a
967.0 2098.0 a
968.0 4877.0 a
969.0 913.0 a
970.0 210.0 a
971.0 595.0 a
972.0 1228.0 a
973.0 577.0 a
974.0 1705.0 a
975.0 483.0 a
976.0 944.0 a
977.0 590.0 a
978.0 176.0 a
979.0 133.0 a
980.0 204.0 a
981.0 3627.0 a
982.0 1478.0 a
983.0 1266.0 a
984.0 2474.0 a
985.0 1433.0 a
986.0 3932.0 a
987.0 1796.0 a
988.0 593.0 a
989.0 592.0 a
990.0 954.0 a
991.0 217.0 a
992.0 591.0 a
993.0 2397.0 a
994.0 988.0 a
995.0 953.0 a
996.0 955.0 a
997.0 471.0 a
998.0 2284.0 a
999.0 995.0 a
1000.0 219.0 a
1001.0 216.0 a
1002.0 576.0 a
1003.0 1020.0 a
1004.0 1019.0 a
1005.0 489.0 a
1006.0 162.0 a
1007.0 581.0 a
1008.0 582.0 a
1009.0 50.0 a
1010.0 490.0 a
1011.0 1572.0 a
1012.0 1700.0 a
1013.0 1196.0 a
1014.0 1285.0 a
1015.0 2703.0 a
1016.0 982.0 a
1017.0 1410.0 a
1018.0 1012.0 a
1019.0 1556.0 a
1020.0 1455.0 a
1021.0 989.0 a
1022.0 488.0 a
1023.0 51.0 a
1024.0 2424.0 a
1025.0 1024.0 a
1026.0 1046.0 a
1027.0 1305.0 a
1028.0 3942.0 a
1029.0 481.0 a
1030.0 209.0 a
1031.0 2917.0 a
1032.0 2460.0 a
1033.0 1048.0 a
1034.0 2386.0 a
1035.0 1042.0 a
1036.0 215.0 a
1037.0 1670.0 a
1038.0 1573.0 a
1039.0 1193.0 a
1040.0 1021.0 a
1041.0 1096.0 a
1042.0 1029.0 a
1043.0 2881.0 a
1044.0 2076.0 a
1045.0 487.0 a
1046.0 208.0 a
1047.0 206.0 a
1048.0 205.0 a
1049.0 973.0 a
1050.0 134.0 a
1051.0 1060.0 a
1052.0 172.0 a
1053.0 1939.0 a
1054.0 1244.0 a
1055.0 154.0 a
1056.0 475.0 a
1057.0 196.0 a
1058.0 2459.0 a
1059.0 934.0 a
1060.0 1392.0 a
1061.0 1359.0 a
1062.0 1344.0 a
1063.0 124.0 a
1064.0 1248.0 a
1065.0 56.0 a
1066.0 152.0 a
1067.0 480.0 a
1068.0 45.0 a
1069.0 1693.0 a
1070.0 212.0 a
1071.0 3249.0 a
1072.0 1129.0 a
1073.0 491.0 a
1074.0 911.0 a
1075.0 596.0 a
1076.0 120.0 a
1077.0 1390.0 a
1078.0 1284.0 a
1079.0 2650.0 a
1080.0 1835.0 a
1081.0 467.0 a
1082.0 1011.0 a
1083.0 884.0 a
1084.0 1938.0 a
1085.0 2252.0 a
1086.0 1023.0 a
1087.0 958.0 a
1088.0 57.0 a
1089.0 2574.0 a
1090.0 584.0 a
1091.0 880.0 a
1092.0 1581.0 a
1093.0 3701.0 a
1094.0 2237.0 a
1095.0 476.0 a
1096.0 2429.0 a
1097.0 2524.0 a
1098.0 1946.0 a
1099.0 1466.0 a
1100.0 580.0 a
1101.0 1381.0 a
1102.0 174.0 a
1103.0 197.0 a
1104.0 1267.0 a
1105.0 1272.0 a
1106.0 195.0 a
1107.0 151.0 a
1108.0 1102.0 a
1109.0 1569.0 a
1110.0 589.0 a
1111.0 478.0 a
1112.0 963.0 a
1113.0 175.0 a
1114.0 942.0 a
1115.0 1278.0 a
1116.0 1389.0 a
1117.0 1262.0 a
1118.0 586.0 a
1119.0 2111.0 a
1120.0 472.0 a
1121.0 2338.0 a
1122.0 173.0 a
1123.0 993.0 a
1124.0 1281.0 a
1125.0 211.0 a
1126.0 1022.0 a
1127.0 588.0 a
1128.0 587.0 a
1129.0 117.0 a
1130.0 2131.0 a
1131.0 971.0 a
1132.0 46.0 a
1133.0 55.0 a
1134.0 2646.0 a
1135.0 1177.0 a
1136.0 1213.0 a
1137.0 2063.0 a
1138.0 1881.0 a
1139.0 780.0 a
1140.0 1282.0 a
1141.0 1517.0 a
1142.0 364.0 a
1143.0 1180.0 a
1144.0 1299.0 a
1145.0 1462.0 a
1146.0 1725.0 a
1147.0 2505.0 a
1148.0 1779.0 a
1149.0 1294.0 a
1150.0 1296.0 a
1151.0 2061.0 a
1152.0 1459.0 a
1153.0 1629.0 a
1154.0 1912.0 a
1155.0 981.0 a
1156.0 214.0 a
1157.0 2455.0 a
1158.0 645.0 a
1159.0 1515.0 a
1160.0 3173.0 a
1161.0 386.0 a
1162.0 1095.0 a
1163.0 104.0 a
1164.0 1097.0 a
1165.0 1558.0 a
1166.0 649.0 a
1167.0 2308.0 a
1168.0 1463.0 a
1169.0 650.0 a
1170.0 1240.0 a
1171.0 1101.0 a
1172.0 1891.0 a
1173.0 1184.0 a
1174.0 1594.0 a
1175.0 2021.0 a
1176.0 1564.0 a
1177.0 1507.0 a
1178.0 1056.0 a
1179.0 3531.0 a
1180.0 1597.0 a
1181.0 3045.0 a
1182.0 1084.0 a
1183.0 1608.0 a
1184.0 1476.0 a
1185.0 1307.0 a
1186.0 1774.0 a
1187.0 221.0 a
1188.0 3078.0 a
1189.0 1996.0 a
1190.0 4880.0 a
1191.0 1770.0 a
1192.0 2178.0 a
1193.0 1609.0 a
1194.0 1757.0 a
1195.0 3712.0 a
1196.0 1457.0 a
1197.0 1802.0 a
1198.0 1767.0 a
1199.0 2276.0 a
1200.0 1164.0 a
1201.0 177.0 a
1202.0 437.0 a
1203.0 1409.0 a
1204.0 428.0 a
1205.0 1273.0 a
1206.0 1166.0 a
1207.0 1505.0 a
1208.0 1977.0 a
1209.0 1401.0 a
1210.0 1270.0 a
1211.0 1631.0 a
1212.0 1683.0 a
1213.0 1566.0 a
1214.0 1636.0 a
1215.0 1135.0 a
1216.0 1544.0 a
1217.0 63.0 a
1218.0 1522.0 a
1219.0 1709.0 a
1220.0 2049.0 a
1221.0 561.0 a
1222.0 1092.0 a
1223.0 3621.0 a
1224.0 690.0 a
1225.0 1861.0 a
1226.0 898.0 a
1227.0 1624.0 a
1228.0 341.0 a
1229.0 1777.0 a
1230.0 1018.0 a
1231.0 3656.0 a
1232.0 2198.0 a
1233.0 1076.0 a
1234.0 1960.0 a
1235.0 1706.0 a
1236.0 1274.0 a
1237.0 84.0 a
1238.0 569.0 a
1239.0 1650.0 a
1240.0 1061.0 a
1241.0 570.0 a
1242.0 1155.0 a
1243.0 571.0 a
1244.0 1420.0 a
1245.0 1528.0 a
1246.0 1107.0 a
1247.0 1639.0 a
1248.0 1187.0 a
1249.0 218.0 a
1250.0 3645.0 a
1251.0 25.0 a
1252.0 1491.0 a
1253.0 1827.0 a
1254.0 1586.0 a
1255.0 1557.0 a
1256.0 1482.0 a
1257.0 1327.0 a
1258.0 1464.0 a
1259.0 524.0 a
1260.0 1490.0 a
1261.0 1025.0 a
1262.0 3775.0 a
1263.0 90.0 a
1264.0 1955.0 a
1265.0 1838.0 a
1266.0 2747.0 a
1267.0 2222.0 a
1268.0 1241.0 a
1269.0 2052.0 a
1270.0 912.0 a
1271.0 1332.0 a
1272.0 2277.0 a
1273.0 1350.0 a
1274.0 1899.0 a
1275.0 3027.0 a
1276.0 808.0 a
1277.0 3091.0 a
1278.0 2283.0 a
1279.0 1440.0 a
1280.0 2219.0 a
1281.0 1437.0 a
1282.0 1968.0 a
1283.0 1477.0 a
1284.0 1500.0 a
1285.0 249.0 a
1286.0 1250.0 a
1287.0 1472.0 a
1288.0 1208.0 a
1289.0 1948.0 a
1290.0 1469.0 a
1291.0 1067.0 a
1292.0 1860.0 a
1293.0 1925.0 a
1294.0 720.0 a
1295.0 2162.0 a
1296.0 1848.0 a
1297.0 1591.0 a
1298.0 1360.0 a
1299.0 1215.0 a
1300.0 2347.0 a
1301.0 1489.0 a
1302.0 1438.0 a
1303.0 961.0 a
1304.0 1510.0 a
1305.0 2871.0 a
1306.0 309.0 a
1307.0 1254.0 a
1308.0 1509.0 a
1309.0 503.0 a
1310.0 606.0 a
1311.0 1137.0 a
1312.0 1641.0 a
1313.0 902.0 a
1314.0 1318.0 a
1315.0 2086.0 a
1316.0 2043.0 a
1317.0 1186.0 a
1318.0 1874.0 a
1319.0 1363.0 a
1320.0 1212.0 a
1321.0 2564.0 a
1322.0 1870.0 a
1323.0 1502.0 a
1324.0 723.0 a
1325.0 2656.0 a
1326.0 537.0 a
1327.0 3745.0 a
1328.0 1264.0 a
1329.0 284.0 a
1330.0 1143.0 a
1331.0 292.0 a
1332.0 888.0 a
1333.0 1592.0 a
1334.0 1426.0 a
1335.0 3081.0 a
1336.0 1141.0 a
1337.0 1552.0 a
1338.0 161.0 a
1339.0 1120.0 a
1340.0 2151.0 a
1341.0 1853.0 a
1342.0 1901.0 a
1343.0 1760.0 a
1344.0 1577.0 a
1345.0 1551.0 a
1346.0 230.0 a
1347.0 1841.0 a
1348.0 180.0 a
1349.0 1930.0 a
1350.0 634.0 a
1351.0 127.0 a
1352.0 1692.0 a
1353.0 1805.0 a
1354.0 1043.0 a
1355.0 1243.0 a
1356.0 3727.0 a
1357.0 957.0 a
1358.0 899.0 a
1359.0 12.0 a
1360.0 895.0 a
1361.0 968.0 a
1362.0 759.0 a
1363.0 1536.0 a
1364.0 999.0 a
1365.0 1801.0 a
1366.0 1612.0 a
1367.0 3527.0 a
1368.0 761.0 a
1369.0 1461.0 a
1370.0 1154.0 a
1371.0 2121.0 a
1372.0 2636.0 a
1373.0 640.0 a
1374.0 1529.0 a
1375.0 1460.0 a
1376.0 183.0 a
1377.0 1237.0 a
1378.0 1475.0 a
1379.0 1576.0 a
1380.0 1252.0 a
1381.0 1371.0 a
1382.0 1720.0 a
1383.0 109.0 a
1384.0 1445.0 a
1385.0 1957.0 a
1386.0 1376.0 a
1387.0 1815.0 a
1388.0 2114.0 a
1389.0 936.0 a
1390.0 118.0 a
1391.0 1823.0 a
1392.0 1674.0 a
1393.0 1261.0 a
1394.0 1354.0 a
1395.0 983.0 a
1396.0 1072.0 a
1397.0 280.0 a
1398.0 1163.0 a
1399.0 1645.0 a
1400.0 1850.0 a
1401.0 3704.0 a
1402.0 655.0 a
1403.0 389.0 a
1404.0 3164.0 a
1405.0 828.0 a
1406.0 4123.0 a
1407.0 150.0 a
1408.0 1103.0 a
1409.0 1121.0 a
1410.0 2950.0 a
1411.0 1794.0 a
1412.0 1080.0 a
1413.0 1035.0 a
1414.0 2469.0 a
1415.0 1343.0 a
1416.0 449.0 a
1417.0 1863.0 a
1418.0 1099.0 a
1419.0 1423.0 a
1420.0 1236.0 a
1421.0 3644.0 a
1422.0 534.0 a
1423.0 3684.0 a
1424.0 1256.0 a
1425.0 2042.0 a
1426.0 668.0 a
1427.0 1320.0 a
1428.0 1783.0 a
1429.0 1873.0 a
1430.0 2403.0 a
1431.0 1615.0 a
1432.0 1883.0 a
1433.0 3838.0 a
1434.0 2135.0 a
1435.0 78.0 a
1436.0 2522.0 a
1437.0 1898.0 a
1438.0 3533.0 a
1439.0 3808.0 a
1440.0 1623.0 a
1441.0 1382.0 a
1442.0 1218.0 a
1443.0 2002.0 a
1444.0 966.0 a
1445.0 1593.0 a
1446.0 1637.0 a
1447.0 693.0 a
1448.0 1818.0 a
1449.0 1797.0 a
1450.0 1875.0 a
1451.0 1756.0 a
1452.0 1295.0 a
1453.0 1618.0 a
1454.0 1995.0 a
1455.0 2055.0 a
1456.0 1654.0 a
1457.0 141.0 a
1458.0 950.0 a
1459.0 2762.0 a
1460.0 295.0 a
1461.0 1661.0 a
1462.0 2001.0 a
1463.0 470.0 a
1464.0 2980.0 a
1465.0 1651.0 a
1466.0 1798.0 a
1467.0 469.0 a
1468.0 574.0 a
1469.0 2954.0 a
1470.0 680.0 a
1471.0 3975.0 a
1472.0 302.0 a
1473.0 1656.0 a
1474.0 3536.0 a
1475.0 1897.0 a
1476.0 340.0 a
1477.0 1839.0 a
1478.0 138.0 a
1479.0 1503.0 a
1480.0 543.0 a
1481.0 1882.0 a
1482.0 2444.0 a
1483.0 1807.0 a
1484.0 2325.0 a
1485.0 1574.0 a
1486.0 1647.0 a
1487.0 2041.0 a
1488.0 3167.0 a
1489.0 1073.0 a
1490.0 1811.0 a
1491.0 2506.0 a
1492.0 2768.0 a
1493.0 1657.0 a
1494.0 1926.0 a
1495.0 1852.0 a
1496.0 1210.0 a
1497.0 1713.0 a
1498.0 565.0 a
1499.0 1840.0 a
1500.0 1677.0 a
1501.0 1496.0 a
1502.0 1114.0 a
1503.0 1994.0 a
1504.0 2080.0 a
1505.0 863.0 a
1506.0 629.0 a
1507.0 333.0 a
1508.0 706.0 a
1509.0 1904.0 a
1510.0 1487.0 a
1511.0 856.0 a
1512.0 1514.0 a
1513.0 406.0 a
1514.0 2382.0 a
1515.0 335.0 a
1516.0 3115.0 a
1517.0 1776.0 a
1518.0 1086.0 a
1519.0 2018.0 a
1520.0 1847.0 a
1521.0 1975.0 a
1522.0 2775.0 a
1523.0 1538.0 a
1524.0 1508.0 a
1525.0 3528.0 a
1526.0 1333.0 a
1527.0 3060.0 a
1528.0 1364.0 a
1529.0 1730.0 a
1530.0 2084.0 a
1531.0 2579.0 a
1532.0 60.0 a
1533.0 2905.0 a
1534.0 974.0 a
1535.0 3335.0 a
1536.0 1239.0 a
1537.0 1744.0 a
1538.0 1825.0 a
1539.0 185.0 a
1540.0 1738.0 a
1541.0 1885.0 a
1542.0 1442.0 a
1543.0 1686.0 a
1544.0 1547.0 a
1545.0 1289.0 a
1546.0 616.0 a
1547.0 4066.0 a
1548.0 2024.0 a
1549.0 1347.0 a
1550.0 1999.0 a
1551.0 4151.0 a
1552.0 1520.0 a
1553.0 1867.0 a
1554.0 922.0 a
1555.0 2271.0 a
1556.0 413.0 a
1557.0 1993.0 a
1558.0 612.0 a
1559.0 1761.0 a
1560.0 1297.0 a
1561.0 1173.0 a
1562.0 820.0 a
1563.0 1768.0 a
1564.0 2428.0 a
1565.0 821.0 a
1566.0 1511.0 a
1567.0 227.0 a
1568.0 1100.0 a
1569.0 1643.0 a
1570.0 331.0 a
1571.0 1936.0 a
1572.0 1962.0 a
1573.0 1407.0 a
1574.0 3139.0 a
1575.0 1519.0 a
1576.0 377.0 a
1577.0 843.0 a
1578.0 3002.0 a
1579.0 1216.0 a
1580.0 448.0 a
1581.0 486.0 a
1582.0 1871.0 a
1583.0 155.0 a
1584.0 558.0 a
1585.0 2387.0 a
1586.0 1775.0 a
1587.0 1954.0 a
1588.0 1467.0 a
1589.0 945.0 a
1590.0 3756.0 a
1591.0 238.0 a
1592.0 1545.0 a
1593.0 1498.0 a
1594.0 1762.0 a
1595.0 1384.0 a
1596.0 1599.0 a
1597.0 893.0 a
1598.0 801.0 a
1599.0 451.0 a
1600.0 849.0 a
1601.0 897.0 a
1602.0 3216.0 a
1603.0 3348.0 a
1604.0 1987.0 a
1605.0 1524.0 a
1606.0 108.0 a
1607.0 2004.0 a
1608.0 2072.0 a
1609.0 2369.0 a
1610.0 1230.0 a
1611.0 1632.0 a
1612.0 1395.0 a
1613.0 1093.0 a
1614.0 1702.0 a
1615.0 2389.0 a
1616.0 2643.0 a
1617.0 1168.0 a
1618.0 1195.0 a
1619.0 1190.0 a
1620.0 1291.0 a
1621.0 2215.0 a
1622.0 4167.0 a
1623.0 1734.0 a
1624.0 2310.0 a
1625.0 1014.0 a
1626.0 1492.0 a
1627.0 301.0 a
1628.0 1607.0 a
1629.0 2240.0 a
1630.0 408.0 a
1631.0 3585.0 a
1632.0 3194.0 a
1633.0 2046.0 a
1634.0 24.0 a
1635.0 1271.0 a
1636.0 1662.0 a
1637.0 434.0 a
1638.0 3620.0 a
1639.0 521.0 a
1640.0 1369.0 a
1641.0 3526.0 a
1642.0 1589.0 a
1643.0 2542.0 a
1644.0 1345.0 a
1645.0 2109.0 a
1646.0 3044.0 a
1647.0 951.0 a
1648.0 1506.0 a
1649.0 94.0 a
1650.0 1290.0 a
1651.0 119.0 a
1652.0 1642.0 a
1653.0 2634.0 a
1654.0 1174.0 a
1655.0 3842.0 a
1656.0 2038.0 a
1657.0 2344.0 a
1658.0 1342.0 a
1659.0 1352.0 a
1660.0 1199.0 a
1661.0 3468.0 a
1662.0 1358.0 a
1663.0 1582.0 a
1664.0 1226.0 a
1665.0 1331.0 a
1666.0 363.0 a
1667.0 54.0 a
1668.0 1495.0 a
1669.0 399.0 a
1670.0 427.0 a
1671.0 2380.0 a
1672.0 1070.0 a
1673.0 1855.0 a
1674.0 1217.0 a
1675.0 2279.0 a
1676.0 1634.0 a
1677.0 1894.0 a
1678.0 2422.0 a
1679.0 1856.0 a
1680.0 1813.0 a
1681.0 1424.0 a
1682.0 1646.0 a
1683.0 2254.0 a
1684.0 178.0 a
1685.0 2339.0 a
1686.0 2941.0 a
1687.0 1207.0 a
1688.0 1896.0 a
1689.0 2677.0 a
1690.0 2226.0 a
1691.0 1394.0 a
1692.0 1602.0 a
1693.0 4444.0 a
1694.0 732.0 a
1695.0 1185.0 a
1696.0 1816.0 a
1697.0 2926.0 a
1698.0 431.0 a
1699.0 2102.0 a
1700.0 2982.0 a
1701.0 2412.0 a
1702.0 2611.0 a
1703.0 34.0 a
1704.0 1152.0 a
1705.0 1559.0 a
1706.0 2956.0 a
1707.0 984.0 a
1708.0 1128.0 a
1709.0 1434.0 a
1710.0 522.0 a
1711.0 2625.0 a
1712.0 123.0 a
1713.0 2669.0 a
1714.0 2502.0 a
1715.0 241.0 a
1716.0 1396.0 a
1717.0 2756.0 a
1718.0 2651.0 a
1719.0 2572.0 a
1720.0 1279.0 a
1721.0 1893.0 a
1722.0 1201.0 a
1723.0 358.0 a
1724.0 2616.0 a
1725.0 1571.0 a
1726.0 2745.0 a
1727.0 909.0 a
1728.0 1393.0 a
1729.0 1976.0 a
1730.0 1458.0 a
1731.0 1039.0 a
1732.0 2040.0 a
1733.0 2157.0 a
1734.0 417.0 a
1735.0 1479.0 a
1736.0 1105.0 a
1737.0 1680.0 a
1738.0 1710.0 a
1739.0 1763.0 a
1740.0 1601.0 a
1741.0 4073.0 a
1742.0 224.0 a
1743.0 2550.0 a
1744.0 2798.0 a
1745.0 1292.0 a
1746.0 2064.0 a
1747.0 2508.0 a
1748.0 2976.0 a
1749.0 1866.0 a
1750.0 3393.0 a
1751.0 3504.0 a
1752.0 3816.0 a
1753.0 1747.0 a
1754.0 2664.0 a
1755.0 1444.0 a
1756.0 1728.0 a
1757.0 1470.0 a
1758.0 49.0 a
1759.0 115.0 a
1760.0 2582.0 a
1761.0 1468.0 a
1762.0 2874.0 a
1763.0 1981.0 a
1764.0 1753.0 a
1765.0 2212.0 a
1766.0 2159.0 a
1767.0 266.0 a
1768.0 1452.0 a
1769.0 2822.0 a
1770.0 2700.0 a
1771.0 2234.0 a
1772.0 275.0 a
1773.0 573.0 a
1774.0 2087.0 a
1775.0 343.0 a
1776.0 689.0 a
1777.0 1531.0 a
1778.0 686.0 a
1779.0 1681.0 a
1780.0 960.0 a
1781.0 1844.0 a
1782.0 1913.0 a
1783.0 1928.0 a
1784.0 3266.0 a
1785.0 2335.0 a
1786.0 975.0 a
1787.0 1726.0 a
1788.0 1613.0 a
1789.0 1652.0 a
1790.0 1616.0 a
1791.0 1833.0 a
1792.0 290.0 a
1793.0 1806.0 a
1794.0 1113.0 a
1795.0 3554.0 a
1796.0 1934.0 a
1797.0 1846.0 a
1798.0 3009.0 a
1799.0 2143.0 a
1800.0 512.0 a
1801.0 2060.0 a
1802.0 2484.0 a
1803.0 2182.0 a
1804.0 1094.0 a
1805.0 643.0 a
1806.0 2618.0 a
1807.0 2701.0 a
1808.0 423.0 a
1809.0 1931.0 a
1810.0 2435.0 a
1811.0 387.0 a
1812.0 2487.0 a
1813.0 2804.0 a
1814.0 317.0 a
1815.0 3068.0 a
1816.0 2171.0 a
1817.0 1432.0 a
1818.0 2420.0 a
1819.0 2394.0 a
1820.0 1829.0 a
1821.0 2512.0 a
1822.0 817.0 a
1823.0 2241.0 a
1824.0 1627.0 a
1825.0 384.0 a
1826.0 79.0 a
1827.0 1935.0 a
1828.0 3089.0 a
1829.0 1858.0 a
1830.0 2242.0 a
1831.0 2839.0 a
1832.0 2081.0 a
1833.0 2187.0 a
1834.0 2675.0 a
1835.0 1622.0 a
1836.0 1453.0 a
1837.0 2653.0 a
1838.0 2866.0 a
1839.0 3121.0 a
1840.0 2902.0 a
1841.0 4065.0 a
1842.0 2437.0 a
1843.0 1356.0 a
1844.0 3673.0 a
1845.0 1563.0 a
1846.0 1561.0 a
1847.0 3885.0 a
1848.0 366.0 a
1849.0 875.0 a
1850.0 2399.0 a
1851.0 1415.0 a
1852.0 1565.0 a
1853.0 1430.0 a
1854.0 3062.0 a
1855.0 3901.0 a
1856.0 3525.0 a
1857.0 2355.0 a
1858.0 1604.0 a
1859.0 1727.0 a
1860.0 2177.0 a
1861.0 2647.0 a
1862.0 2199.0 a
1863.0 2676.0 a
1864.0 233.0 a
1865.0 1175.0 a
1866.0 1907.0 a
1867.0 3857.0 a
1868.0 541.0 a
1869.0 3922.0 a
1870.0 1746.0 a
1871.0 2289.0 a
1872.0 1676.0 a
1873.0 2146.0 a
1874.0 3724.0 a
1875.0 3184.0 a
1876.0 1403.0 a
1877.0 3412.0 a
1878.0 2853.0 a
1879.0 2173.0 a
1880.0 1857.0 a
1881.0 994.0 a
1882.0 858.0 a
1883.0 450.0 a
1884.0 1159.0 a
1885.0 497.0 a
1886.0 2217.0 a
1887.0 2255.0 a
1888.0 3053.0 a
1889.0 2225.0 a
1890.0 4519.0 a
1891.0 997.0 a
1892.0 1578.0 a
1893.0 745.0 a
1894.0 1872.0 a
1895.0 1053.0 a
1896.0 1800.0 a
1897.0 2856.0 a
1898.0 1778.0 a
1899.0 1769.0 a
1900.0 1742.0 a
1901.0 1323.0 a
1902.0 2764.0 a
1903.0 2406.0 a
1904.0 868.0 a
1905.0 4163.0 a
1906.0 149.0 a
1907.0 3357.0 a
1908.0 2908.0 a
1909.0 2604.0 a
1910.0 1949.0 a
1911.0 1895.0 a
1912.0 2939.0 a
1913.0 3653.0 a
1914.0 554.0 a
1915.0 2166.0 a
1916.0 676.0 a
1917.0 1812.0 a
1918.0 1309.0 a
1919.0 637.0 a
1920.0 4345.0 a
1921.0 4004.0 a
1922.0 2925.0 a
1923.0 3686.0 a
1924.0 1715.0 a
1925.0 2164.0 a
1926.0 1751.0 a
1927.0 1690.0 a
1928.0 578.0 a
1929.0 3147.0 a
1930.0 207.0 a
1931.0 2857.0 a
1932.0 1997.0 a
1933.0 3878.0 a
1934.0 3176.0 a
1935.0 3913.0 a
1936.0 727.0 a
1937.0 4310.0 a
1938.0 2027.0 a
1939.0 2771.0 a
1940.0 1049.0 a
1941.0 1961.0 a
1942.0 1731.0 a
1943.0 1982.0 a
1944.0 444.0 a
1945.0 1810.0 a
1946.0 2630.0 a
1947.0 1704.0 a
1948.0 1526.0 a
1949.0 718.0 a
1950.0 2466.0 a
1951.0 2684.0 a
1952.0 1915.0 a
1953.0 2844.0 a
1954.0 2015.0 a
1955.0 2057.0 a
1956.0 2595.0 a
1957.0 4021.0 a
1958.0 531.0 a
1959.0 269.0 a
1960.0 2044.0 a
1961.0 1441.0 a
1962.0 4453.0 a
1963.0 3057.0 a
1964.0 2750.0 a
1965.0 763.0 a
1966.0 1937.0 a
1967.0 135.0 a
1968.0 3126.0 a
1969.0 2368.0 a
1970.0 1357.0 a
1971.0 1974.0 a
1972.0 1473.0 a
1973.0 1985.0 a
1974.0 642.0 a
1975.0 1792.0 a
1976.0 2174.0 a
1977.0 798.0 a
1978.0 3005.0 a
1979.0 666.0 a
1980.0 2195.0 a
1981.0 696.0 a
1982.0 1869.0 a
1983.0 1721.0 a
1984.0 2733.0 a
1985.0 2280.0 a
1986.0 306.0 a
1987.0 1449.0 a
1988.0 2674.0 a
1989.0 3364.0 a
1990.0 3401.0 a
1991.0 2535.0 a
1992.0 672.0 a
1993.0 3309.0 a
1994.0 1493.0 a
1995.0 2628.0 a
1996.0 788.0 a
1997.0 1145.0 a
1998.0 2668.0 a
1999.0 2712.0 a
2000.0 3428.0 a
2001.0 2132.0 a
2002.0 332.0 a
2003.0 2414.0 a
2004.0 658.0 a
2005.0 1920.0 a
2006.0 1958.0 a
2007.0 397.0 a
2008.0 819.0 a
2009.0 3276.0 a
2010.0 510.0 a
2011.0 1667.0 a
2012.0 2026.0 a
2013.0 3473.0 a
2014.0 3814.0 a
2015.0 3042.0 a
2016.0 1828.0 a
2017.0 1036.0 a
2018.0 2050.0 a
2019.0 2592.0 a
2020.0 2097.0 a
2021.0 675.0 a
2022.0 1596.0 a
2023.0 1416.0 a
2024.0 826.0 a
2025.0 1888.0 a
2026.0 3318.0 a
2027.0 443.0 a
2028.0 1842.0 a
2029.0 1951.0 a
2030.0 64.0 a
2031.0 2160.0 a
2032.0 907.0 a
2033.0 2850.0 a
2034.0 2095.0 a
2035.0 3367.0 a
2036.0 869.0 a
2037.0 827.0 a
2038.0 2123.0 a
2039.0 3481.0 a
2040.0 1716.0 a
2041.0 1598.0 a
2042.0 2740.0 a
2043.0 697.0 a
2044.0 3563.0 a
2045.0 473.0 a
2046.0 29.0 a
2047.0 1560.0 a
2048.0 2037.0 a
2049.0 3221.0 a
2050.0 1741.0 a
2051.0 2138.0 a
2052.0 1865.0 a
2053.0 932.0 a
2054.0 2544.0 a
2055.0 2833.0 a
2056.0 603.0 a
2057.0 3493.0 a
2058.0 980.0 a
2059.0 479.0 a
2060.0 1787.0 a
2061.0 2113.0 a
2062.0 3211.0 a
2063.0 2128.0 a
2064.0 498.0 a
2065.0 2820.0 a
2066.0 976.0 a
2067.0 3854.0 a
2068.0 3852.0 a
2069.0 2732.0 a
2070.0 2079.0 a
2071.0 563.0 a
2072.0 1055.0 a
2073.0 1918.0 a
2074.0 1280.0 a
2075.0 2878.0 a
2076.0 746.0 a
2077.0 1518.0 a
2078.0 1288.0 a
2079.0 2962.0 a
2080.0 2482.0 a
2081.0 766.0 a
2082.0 1131.0 a
2083.0 2077.0 a
2084.0 220.0 a
2085.0 1197.0 a
2086.0 2813.0 a
2087.0 2494.0 a
2088.0 3236.0 a
2089.0 2919.0 a
2090.0 3361.0 a
2091.0 2150.0 a
2092.0 2863.0 a
2093.0 1380.0 a
2094.0 2133.0 a
2095.0 1504.0 a
2096.0 1541.0 a
2097.0 2711.0 a
2098.0 468.0 a
2099.0 2221.0 a
2100.0 47.0 a
2101.0 3596.0 a
2102.0 342.0 a
2103.0 2438.0 a
2104.0 4333.0 a
2105.0 2837.0 a
2106.0 2248.0 a
2107.0 2233.0 a
2108.0 3113.0 a
2109.0 285.0 a
2110.0 3480.0 a
2111.0 1375.0 a
2112.0 2194.0 a
2113.0 3283.0 a
2114.0 962.0 a
2115.0 3586.0 a
2116.0 237.0 a
2117.0 1425.0 a
2118.0 1621.0 a
2119.0 2179.0 a
2120.0 3466.0 a
2121.0 1388.0 a
2122.0 703.0 a
2123.0 2774.0 a
2124.0 3744.0 a
2125.0 3026.0 a
2126.0 3347.0 a
2127.0 1820.0 a
2128.0 113.0 a
2129.0 3687.0 a
2130.0 1789.0 a
2131.0 4352.0 a
2132.0 1156.0 a
2133.0 2906.0 a
2134.0 2658.0 a
2135.0 2710.0 a
2136.0 2172.0 a
2137.0 273.0 a
2138.0 2904.0 a
2139.0 2211.0 a
2140.0 1308.0 a
2141.0 729.0 a
2142.0 31.0 a
2143.0 80.0 a
2144.0 2343.0 a
2145.0 3111.0 a
2146.0 2746.0 a
2147.0 1707.0 a
2148.0 3021.0 a
2149.0 190.0 a
2150.0 3671.0 a
2151.0 2035.0 a
2152.0 878.0 a
2153.0 2204.0 a
2154.0 2443.0 a
2155.0 1663.0 a
2156.0 2509.0 a
2157.0 2327.0 a
2158.0 1456.0 a
2159.0 477.0 a
2160.0 3386.0 a
2161.0 1108.0 a
2162.0 2203.0 a
2163.0 3700.0 a
2164.0 1966.0 a
2165.0 2101.0 a
2166.0 3403.0 a
2167.0 1379.0 a
2168.0 861.0 a
2169.0 2312.0 a
2170.0 2357.0 a
2171.0 4380.0 a
2172.0 2285.0 a
2173.0 575.0 a
2174.0 367.0 a
2175.0 2268.0 a
2176.0 2362.0 a
2177.0 805.0 a
2178.0 274.0 a
2179.0 2563.0 a
2180.0 2010.0 a
2181.0 96.0 a
2182.0 1625.0 a
2183.0 2341.0 a
2184.0 321.0 a
2185.0 2206.0 a
2186.0 2005.0 a
2187.0 3558.0 a
2188.0 3257.0 a
2189.0 1711.0 a
2190.0 2885.0 a
2191.0 2019.0 a
2192.0 2495.0 a
2193.0 2408.0 a
2194.0 3611.0 a
2195.0 2104.0 a
2196.0 2067.0 a
2197.0 440.0 a
2198.0 2559.0 a
2199.0 624.0 a
2200.0 1063.0 a
2201.0 2468.0 a
2202.0 1892.0 a
2203.0 2153.0 a
2204.0 2089.0 a
2205.0 2503.0 a
2206.0 4026.0 a
2207.0 4406.0 a
2208.0 2973.0 a
2209.0 484.0 a
2210.0 3022.0 a
2211.0 2631.0 a
2212.0 3609.0 a
2213.0 2633.0 a
2214.0 3131.0 a
2215.0 2918.0 a
2216.0 2305.0 a
2217.0 1031.0 a
2218.0 917.0 a
2219.0 1817.0 a
2220.0 3485.0 a
2221.0 1902.0 a
2222.0 1269.0 a
2223.0 1929.0 a
2224.0 3355.0 a
2225.0 4320.0 a
2226.0 2370.0 a
2227.0 3101.0 a
2228.0 1372.0 a
2229.0 1587.0 a
2230.0 370.0 a
2231.0 2467.0 a
2232.0 852.0 a
2233.0 2235.0 a
2234.0 2383.0 a
2235.0 2196.0 a
2236.0 1712.0 a
2237.0 2723.0 a
2238.0 508.0 a
2239.0 2432.0 a
2240.0 2336.0 a
2241.0 3314.0 a
2242.0 1914.0 a
2243.0 2968.0 a
2244.0 737.0 a
2245.0 2144.0 a
2246.0 3807.0 a
2247.0 2766.0 a
2248.0 2573.0 a
2249.0 4565.0 a
2250.0 2903.0 a
2251.0 2056.0 a
2252.0 1026.0 a
2253.0 1672.0 a
2254.0 2959.0 a
2255.0 2149.0 a
2256.0 1791.0 a
2257.0 2108.0 a
2258.0 1.0 a
2259.0 4017.0 a
2260.0 2642.0 a
2261.0 4596.0 a
2262.0 2840.0 a
2263.0 160.0 a
2264.0 1435.0 a
2265.0 2378.0 a
2266.0 2051.0 a
2267.0 3020.0 a
2268.0 906.0 a
2269.0 3256.0 a
2270.0 2722.0 a
2271.0 2236.0 a
2272.0 372.0 a
2273.0 2330.0 a
2274.0 2784.0 a
2275.0 1091.0 a
2276.0 3066.0 a
2277.0 2755.0 a
2278.0 2292.0 a
2279.0 2965.0 a
2280.0 88.0 a
2281.0 2263.0 a
2282.0 2558.0 a
2283.0 938.0 a
2284.0 2958.0 a
2285.0 3523.0 a
2286.0 396.0 a
2287.0 3141.0 a
2288.0 2298.0 a
2289.0 1088.0 a
2290.0 2342.0 a
2291.0 1543.0 a
2292.0 2456.0 a
2293.0 2649.0 a
2294.0 3149.0 a
2295.0 1348.0 a
2296.0 3079.0 a
2297.0 3851.0 a
2298.0 670.0 a
2299.0 2118.0 a
2300.0 1287.0 a
2301.0 1687.0 a
2302.0 2243.0 a
2303.0 2702.0 a
2304.0 2096.0 a
2305.0 2909.0 a
2306.0 2392.0 a
2307.0 2708.0 a
2308.0 2977.0 a
2309.0 644.0 a
2310.0 873.0 a
2311.0 2596.0 a
2312.0 3893.0 a
2313.0 2367.0 a
2314.0 2142.0 a
2315.0 1069.0 a
2316.0 2780.0 a
2317.0 2393.0 a
2318.0 1523.0 a
2319.0 1864.0 a
2320.0 3225.0 a
2321.0 930.0 a
2322.0 2398.0 a
2323.0 1986.0 a
2324.0 2785.0 a
2325.0 1431.0 a
2326.0 1854.0 a
2327.0 2693.0 a
2328.0 2937.0 a
2329.0 2504.0 a
2330.0 3017.0 a
2331.0 1988.0 a
2332.0 1943.0 a
2333.0 243.0 a
2334.0 1750.0 a
2335.0 1878.0 a
2336.0 1689.0 a
2337.0 2890.0 a
2338.0 2070.0 a
2339.0 1910.0 a
2340.0 3572.0 a
2341.0 1198.0 a
2342.0 2439.0 a
2343.0 3647.0 a
2344.0 3025.0 a
2345.0 3316.0 a
2346.0 2016.0 a
2347.0 625.0 a
2348.0 433.0 a
2349.0 4147.0 a
2350.0 2032.0 a
2351.0 829.0 a
2352.0 203.0 a
2353.0 1418.0 a
2354.0 3674.0 a
2355.0 3327.0 a
2356.0 3039.0 a
2357.0 2165.0 a
2358.0 2272.0 a
2359.0 1139.0 a
2360.0 2390.0 a
2361.0 1922.0 a
2362.0 4047.0 a
2363.0 2229.0 a
2364.0 2685.0 a
2365.0 1666.0 a
2366.0 2304.0 a
2367.0 2083.0 a
2368.0 2802.0 a
2369.0 924.0 a
2370.0 2137.0 a
2371.0 2350.0 a
2372.0 3058.0 a
2373.0 2069.0 a
2374.0 3210.0 a
2375.0 2796.0 a
2376.0 3028.0 a
2377.0 872.0 a
2378.0 749.0 a
2379.0 1122.0 a
2380.0 2000.0 a
2381.0 940.0 a
2382.0 2417.0 a
2383.0 614.0 a
2384.0 2251.0 a
2385.0 2259.0 a
2386.0 1257.0 a
2387.0 2730.0 a
2388.0 1983.0 a
2389.0 1485.0 a
2390.0 3107.0 a
2391.0 547.0 a
2392.0 2989.0 a
2393.0 2545.0 a
2394.0 2297.0 a
2395.0 3786.0 a
2396.0 3291.0 a
2397.0 3343.0 a
2398.0 2569.0 a
2399.0 2302.0 a
2400.0 579.0 a
2401.0 1660.0 a
2402.0 2214.0 a
2403.0 2809.0 a
2404.0 2776.0 a
2405.0 2576.0 a
2406.0 3669.0 a
2407.0 883.0 a
2408.0 3769.0 a
2409.0 2606.0 a
2410.0 3725.0 a
2411.0 1754.0 a
2412.0 2186.0 a
2413.0 1826.0 a
2414.0 1834.0 a
2415.0 2431.0 a
2416.0 3675.0 a
2417.0 2440.0 a
2418.0 3190.0 a
2419.0 2249.0 a
2420.0 1480.0 a
2421.0 830.0 a
2422.0 2366.0 a
2423.0 2829.0 a
2424.0 2441.0 a
2425.0 585.0 a
2426.0 2481.0 a
2427.0 1755.0 a
2428.0 2717.0 a
2429.0 2348.0 a
2430.0 708.0 a
2431.0 3135.0 a
2432.0 2510.0 a
2433.0 762.0 a
2434.0 3075.0 a
2435.0 2361.0 a
2436.0 1334.0 a
2437.0 2129.0 a
2438.0 2812.0 a
2439.0 2190.0 a
2440.0 1748.0 a
2441.0 2489.0 a
2442.0 1484.0 a
2443.0 2197.0 a
2444.0 2290.0 a
2445.0 2323.0 a
2446.0 2665.0 a
2447.0 1370.0 a
2448.0 2220.0 a
2449.0 2523.0 a
2450.0 2639.0 a
2451.0 2603.0 a
2452.0 2729.0 a
2453.0 2638.0 a
2454.0 2147.0 a
2455.0 3054.0 a
2456.0 2608.0 a
2457.0 2528.0 a
2458.0 1550.0 a
2459.0 1752.0 a
2460.0 2538.0 a
2461.0 3049.0 a
2462.0 2170.0 a
2463.0 2571.0 a
2464.0 2588.0 a
2465.0 2561.0 a
2466.0 2062.0 a
2467.0 2652.0 a
2468.0 2148.0 a
2469.0 2449.0 a
2470.0 2657.0 a
2471.0 2388.0 a
2472.0 2451.0 a
2473.0 2376.0 a
2474.0 3396.0 a
2475.0 3672.0 a
2476.0 3082.0 a
2477.0 2116.0 a
2478.0 463.0 a
2479.0 3697.0 a
2480.0 2409.0 a
2481.0 956.0 a
2482.0 391.0 a
2483.0 3072.0 a
2484.0 3365.0 a
2485.0 3290.0 a
2486.0 2690.0 a
2487.0 1311.0 a
2488.0 2009.0 a
2489.0 482.0 a
2490.0 2694.0 a
2491.0 3099.0 a
2492.0 2208.0 a
2493.0 867.0 a
2494.0 3143.0 a
2495.0 2373.0 a
2496.0 456.0 a
2497.0 1006.0 a
2498.0 3902.0 a
2499.0 2054.0 a
2500.0 1659.0 a
2501.0 2715.0 a
2502.0 3488.0 a
2503.0 1115.0 a
2504.0 2473.0 a
2505.0 2615.0 a
2506.0 3077.0 a
2507.0 2613.0 a
2508.0 1126.0 a
2509.0 2624.0 a
2510.0 3819.0 a
2511.0 2861.0 a
2512.0 3420.0 a
2513.0 4242.0 a
2514.0 3706.0 a
2515.0 2299.0 a
2516.0 2743.0 a
2517.0 1146.0 a
2518.0 4162.0 a
2519.0 756.0 a
2520.0 2011.0 a
2521.0 1749.0 a
2522.0 3442.0 a
2523.0 1784.0 a
2524.0 2418.0 a
2525.0 3505.0 a
2526.0 1804.0 a
2527.0 609.0 a
2528.0 605.0 a
2529.0 3705.0 a
2530.0 1249.0 a
2531.0 4042.0 a
2532.0 2957.0 a
2533.0 1932.0 a
2534.0 1906.0 a
2535.0 3844.0 a
2536.0 1588.0 a
2537.0 1698.0 a
2538.0 876.0 a
2539.0 2034.0 a
2540.0 1304.0 a
2541.0 1319.0 a
2542.0 2851.0 a
2543.0 3031.0 a
2544.0 1083.0 a
2545.0 1942.0 a
2546.0 1286.0 a
2547.0 2022.0 a
2548.0 3307.0 a
2549.0 1843.0 a
2550.0 2556.0 a
2551.0 4605.0 a
2552.0 1617.0 a
2553.0 3231.0 a
2554.0 2815.0 a
2555.0 3208.0 a
2556.0 2130.0 a
2557.0 3822.0 a
2558.0 3134.0 a
2559.0 2039.0 a
2560.0 3144.0 a
2561.0 3050.0 a
2562.0 2286.0 a
2563.0 1171.0 a
2564.0 3098.0 a
2565.0 1887.0 a
2566.0 1876.0 a
2567.0 2074.0 a
2568.0 2539.0 a
2569.0 1127.0 a
2570.0 3085.0 a
2571.0 3175.0 a
2572.0 1077.0 a
2573.0 795.0 a
2574.0 2547.0 a
2575.0 1971.0 a
2576.0 4170.0 a
2577.0 1633.0 a
2578.0 1808.0 a
2579.0 2969.0 a
2580.0 3112.0 a
2581.0 2375.0 a
2582.0 1695.0 a
2583.0 2791.0 a
2584.0 3467.0 a
2585.0 4479.0 a
2586.0 2023.0 a
2587.0 2659.0 a
2588.0 2953.0 a
2589.0 3771.0 a
2590.0 3192.0 a
2591.0 2779.0 a
2592.0 615.0 a
2593.0 4500.0 a
2594.0 1909.0 a
2595.0 2094.0 a
2596.0 2748.0 a
2597.0 1124.0 a
2598.0 1889.0 a
2599.0 2352.0 a
2600.0 3180.0 a
2601.0 1911.0 a
2602.0 2566.0 a
2603.0 2960.0 a
2604.0 121.0 a
2605.0 3657.0 a
2606.0 3092.0 a
2607.0 2660.0 a
2608.0 2734.0 a
2609.0 3258.0 a
2610.0 3402.0 a
2611.0 436.0 a
2612.0 3234.0 a
2613.0 3631.0 a
2614.0 1821.0 a
2615.0 1921.0 a
2616.0 4838.0 a
2617.0 1772.0 a
2618.0 3294.0 a
2619.0 2014.0 a
2620.0 2742.0 a
2621.0 4020.0 a
2622.0 2725.0 a
2623.0 3694.0 a
2624.0 2970.0 a
2625.0 3344.0 a
2626.0 1884.0 a
2627.0 81.0 a
2628.0 653.0 a
2629.0 37.0 a
2630.0 3168.0 a
2631.0 1064.0 a
2632.0 3310.0 a
2633.0 2316.0 a
2634.0 1189.0 a
2635.0 3182.0 a
2636.0 673.0 a
2637.0 1963.0 a
2638.0 2152.0 a
2639.0 1465.0 a
2640.0 2293.0 a
2641.0 3557.0 a
2642.0 2158.0 a
2643.0 626.0 a
2644.0 2497.0 a
2645.0 1451.0 a
2646.0 3046.0 a
2647.0 3642.0 a
2648.0 246.0 a
2649.0 4008.0 a
2650.0 1688.0 a
2651.0 4483.0 a
2652.0 3332.0 a
2653.0 3378.0 a
2654.0 2640.0 a
2655.0 3692.0 a
2656.0 403.0 a
2657.0 3776.0 a
2658.0 1655.0 a
2659.0 1980.0 a
2660.0 3496.0 a
2661.0 3605.0 a
2662.0 3617.0 a
2663.0 4299.0 a
2664.0 4100.0 a
2665.0 2273.0 a
2666.0 1605.0 a
2667.0 3408.0 a
2668.0 2751.0 a
2669.0 2800.0 a
2670.0 1488.0 a
2671.0 715.0 a
2672.0 2807.0 a
2673.0 2176.0 a
2674.0 3685.0 a
2675.0 4136.0 a
2676.0 4506.0 a
2677.0 3389.0 a
2678.0 2377.0 a
2679.0 2301.0 a
2680.0 1562.0 a
2681.0 3858.0 a
2682.0 2593.0 a
2683.0 3752.0 a
2684.0 3463.0 a
2685.0 1580.0 a
2686.0 4044.0 a
2687.0 2518.0 a
2688.0 3160.0 a
2689.0 3780.0 a
2690.0 3114.0 a
2691.0 2462.0 a
2692.0 1790.0 a
2693.0 3436.0 a
2694.0 2526.0 a
2695.0 3530.0 a
2696.0 379.0 a
2697.0 3034.0 a
2698.0 3804.0 a
2699.0 2140.0 a
2700.0 3158.0 a
2701.0 3214.0 a
2702.0 2359.0 a
2703.0 2318.0 a
2704.0 3849.0 a
2705.0 1059.0 a
2706.0 2680.0 a
2707.0 3603.0 a
2708.0 3370.0 a
2709.0 2313.0 a
2710.0 2963.0 a
2711.0 3174.0 a
2712.0 1302.0 a
2713.0 3602.0 a
2714.0 3608.0 a
2715.0 3848.0 a
2716.0 2530.0 a
2717.0 381.0 a
2718.0 2607.0 a
2719.0 2425.0 a
2720.0 3589.0 a
2721.0 1717.0 a
2722.0 3043.0 a
2723.0 2120.0 a
2724.0 3905.0 a
2725.0 3390.0 a
2726.0 2516.0 a
2727.0 3265.0 a
2728.0 2287.0 a
2729.0 2787.0 a
2730.0 3581.0 a
2731.0 2139.0 a
2732.0 3289.0 a
2733.0 1967.0 a
2734.0 3255.0 a
2735.0 3522.0 a
2736.0 2923.0 a
2737.0 2082.0 a
2738.0 3509.0 a
2739.0 2679.0 a
2740.0 1521.0 a
2741.0 1188.0 a
2742.0 2534.0 a
2743.0 3841.0 a
2744.0 3743.0 a
2745.0 3562.0 a
2746.0 3326.0 a
2747.0 4071.0 a
2748.0 2028.0 a
2749.0 3405.0 a
2750.0 2864.0 a
2751.0 1142.0 a
2752.0 3150.0 a
2753.0 2315.0 a
2754.0 2913.0 a
2755.0 2867.0 a
2756.0 3055.0 a
2757.0 2372.0 a
2758.0 2320.0 a
2759.0 2296.0 a
2760.0 2814.0 a
2761.0 2448.0 a
2762.0 4060.0 a
2763.0 2629.0 a
2764.0 2309.0 a
2765.0 3224.0 a
2766.0 2413.0 a
2767.0 3047.0 a
2768.0 2136.0 a
2769.0 2442.0 a
2770.0 2921.0 a
2771.0 3551.0 a
2772.0 48.0 a
2773.0 2295.0 a
2774.0 1362.0 a
2775.0 523.0 a
2776.0 1953.0 a
2777.0 3162.0 a
2778.0 2155.0 a
2779.0 2568.0 a
2780.0 1548.0 a
2781.0 1450.0 a
2782.0 438.0 a
2783.0 2410.0 a
2784.0 4562.0 a
2785.0 2601.0 a
2786.0 3145.0 a
2787.0 2193.0 a
2788.0 2666.0 a
2789.0 2411.0 a
2790.0 3890.0 a
2791.0 1549.0 a
2792.0 145.0 a
2793.0 2364.0 a
2794.0 3274.0 a
2795.0 1733.0 a
2796.0 213.0 a
2797.0 2929.0 a
2798.0 3013.0 a
2799.0 2358.0 a
2800.0 3677.0 a
2801.0 2667.0 a
2802.0 3086.0 a
2803.0 3129.0 a
2804.0 2090.0 a
2805.0 2993.0 a
2806.0 2291.0 a
2807.0 2549.0 a
2808.0 1759.0 a
2809.0 3991.0 a
2810.0 2692.0 a
2811.0 2346.0 a
2812.0 3649.0 a
2813.0 3539.0 a
2814.0 3733.0 a
2815.0 3306.0 a
2816.0 3518.0 a
2817.0 3006.0 a
2818.0 1989.0 a
2819.0 3739.0 a
2820.0 82.0 a
2821.0 2478.0 a
2822.0 3962.0 a
2823.0 2691.0 a
2824.0 3351.0 a
2825.0 1404.0 a
2826.0 2788.0 a
2827.0 777.0 a
2828.0 2457.0 a
2829.0 2402.0 a
2830.0 2879.0 a
2831.0 4079.0 a
2832.0 1669.0 a
2833.0 3711.0 a
2834.0 2385.0 a
2835.0 2591.0 a
2836.0 2515.0 a
2837.0 3568.0 a
2838.0 4111.0 a
2839.0 2486.0 a
2840.0 1675.0 a
2841.0 2689.0 a
2842.0 1668.0 a
2843.0 1644.0 a
2844.0 2246.0 a
2845.0 905.0 a
2846.0 2620.0 a
2847.0 2322.0 a
2848.0 2517.0 a
2849.0 1499.0 a
2850.0 3024.0 a
2851.0 2210.0 a
2852.0 2107.0 a
2853.0 3041.0 a
2854.0 3374.0 a
2855.0 2892.0 a
2856.0 70.0 a
2857.0 2938.0 a
2858.0 2317.0 a
2859.0 652.0 a
2860.0 3317.0 a
2861.0 2270.0 a
2862.0 3595.0 a
2863.0 998.0 a
2864.0 3106.0 a
2865.0 3928.0 a
2866.0 2475.0 a
2867.0 3688.0 a
2868.0 3132.0 a
2869.0 3666.0 a
2870.0 3260.0 a
2871.0 1553.0 a
2872.0 1729.0 a
2873.0 4205.0 a
2874.0 2371.0 a
2875.0 3545.0 a
2876.0 2952.0 a
2877.0 1246.0 a
2878.0 2626.0 a
2879.0 1924.0 a
2880.0 1782.0 a
2881.0 318.0 a
2882.0 3570.0 a
2883.0 3245.0 a
2884.0 2621.0 a
2885.0 2201.0 a
2886.0 3426.0 a
2887.0 1554.0 a
2888.0 1123.0 a
2889.0 2261.0 a
2890.0 3772.0 a
2891.0 2852.0 a
2892.0 540.0 a
2893.0 1341.0 a
2894.0 3646.0 a
2895.0 2838.0 a
2896.0 1786.0 a
2897.0 3790.0 a
2898.0 3870.0 a
2899.0 3543.0 a
2900.0 2404.0 a
2901.0 2274.0 a
2902.0 2207.0 a
2903.0 841.0 a
2904.0 404.0 a
2905.0 1041.0 a
2906.0 733.0 a
2907.0 2858.0 a
2908.0 3424.0 a
2909.0 2805.0 a
2910.0 2876.0 a
2911.0 663.0 a
2912.0 3051.0 a
2913.0 3584.0 a
2914.0 2513.0 a
2915.0 3230.0 a
2916.0 52.0 a
2917.0 2744.0 a
2918.0 1845.0 a
2919.0 2753.0 a
2920.0 3988.0 a
2921.0 3454.0 a
2922.0 2334.0 a
2923.0 3337.0 a
2924.0 2231.0 a
2925.0 3583.0 a
2926.0 3983.0 a
2927.0 2218.0 a
2928.0 3944.0 a
2929.0 4714.0 a
2930.0 4682.0 a
2931.0 1162.0 a
2932.0 3821.0 a
2933.0 4364.0 a
2934.0 2778.0 a
2935.0 4152.0 a
2936.0 4433.0 a
2937.0 3019.0 a
2938.0 3067.0 a
2939.0 2790.0 a
2940.0 2578.0 a
2941.0 4306.0 a
2942.0 3122.0 a
2943.0 3069.0 a
2944.0 1402.0 a
2945.0 2445.0 a
2946.0 1181.0 a
2947.0 3880.0 a
2948.0 3375.0 a
2949.0 4666.0 a
2950.0 2008.0 a
2951.0 2641.0 a
2952.0 2085.0 a
2953.0 2869.0 a
2954.0 2065.0 a
2955.0 2612.0 a
2956.0 2521.0 a
2957.0 3455.0 a
2958.0 3242.0 a
2959.0 2570.0 a
2960.0 2719.0 a
2961.0 4711.0 a
2962.0 3108.0 a
2963.0 3128.0 a
2964.0 3324.0 a
2965.0 2949.0 a
2966.0 3095.0 a
2967.0 3445.0 a
2968.0 2278.0 a
2969.0 2580.0 a
2970.0 583.0 a
2971.0 2479.0 a
2972.0 2391.0 a
2973.0 2891.0 a
2974.0 2581.0 a
2975.0 3340.0 a
2976.0 3793.0 a
2977.0 2332.0 a
2978.0 970.0 a
2979.0 3811.0 a
2980.0 3516.0 a
2981.0 2589.0 a
2982.0 2609.0 a
2983.0 4645.0 a
2984.0 3350.0 a
2985.0 3239.0 a
2986.0 3359.0 a
2987.0 2984.0 a
2988.0 4386.0 a
2989.0 2834.0 a
2990.0 3777.0 a
2991.0 3566.0 a
2992.0 2567.0 a
2993.0 2145.0 a
2994.0 2901.0 a
2995.0 4991.0 a
2996.0 2416.0 a
2997.0 4197.0 a
2998.0 3151.0 a
2999.0 4256.0 a
3000.0 1446.0 a
3001.0 3116.0 a
3002.0 2115.0 a
3003.0 1408.0 a
3004.0 3063.0 a
3005.0 2827.0 a
3006.0 3643.0 a
3007.0 2281.0 a
3008.0 3446.0 a
3009.0 2577.0 a
3010.0 2942.0 a
3011.0 4226.0 a
3012.0 2955.0 a
3013.0 3142.0 a
3014.0 2433.0 a
3015.0 2931.0 a
3016.0 4034.0 a
3017.0 2122.0 a
3018.0 3328.0 a
3019.0 2632.0 a
3020.0 4082.0 a
3021.0 170.0 a
3022.0 3023.0 a
3023.0 2458.0 a
3024.0 1085.0 a
3025.0 2695.0 a
3026.0 2772.0 a
3027.0 2678.0 a
3028.0 4467.0 a
3029.0 2699.0 a
3030.0 2585.0 a
3031.0 157.0 a
3032.0 2161.0 a
3033.0 2752.0 a
3034.0 3423.0 a
3035.0 3440.0 a
3036.0 4772.0 a
3037.0 2819.0 a
3038.0 3138.0 a
3039.0 1653.0 a
3040.0 2329.0 a
3041.0 3400.0 a
3042.0 4462.0 a
3043.0 3853.0 a
3044.0 4378.0 a
3045.0 3610.0 a
3046.0 2017.0 a
3047.0 2882.0 a
3048.0 2713.0 a
3049.0 3177.0 a
3050.0 3130.0 a
3051.0 4235.0 a
3052.0 2704.0 a
3053.0 129.0 a
3054.0 3474.0 a
3055.0 3056.0 a
3056.0 4924.0 a
3057.0 2013.0 a
3058.0 2476.0 a
3059.0 3183.0 a
3060.0 3193.0 a
3061.0 3945.0 a
3062.0 2264.0 a
3063.0 405.0 a
3064.0 4286.0 a
3065.0 2029.0 a
3066.0 2099.0 a
3067.0 4260.0 a
3068.0 3188.0 a
3069.0 3243.0 a
3070.0 3943.0 a
3071.0 3561.0 a
3072.0 3514.0 a
3073.0 4625.0 a
3074.0 3722.0 a
3075.0 2916.0 a
3076.0 4765.0 a
3077.0 4460.0 a
3078.0 1537.0 a
3079.0 2562.0 a
3080.0 2845.0 a
3081.0 3065.0 a
3082.0 2548.0 a
3083.0 2883.0 a
3084.0 2967.0 a
3085.0 3914.0 a
3086.0 3576.0 a
3087.0 3737.0 a
3088.0 3972.0 a
3089.0 3032.0 a
3090.0 2590.0 a
3091.0 3388.0 a
3092.0 2830.0 a
3093.0 4177.0 a
3094.0 3406.0 a
3095.0 4300.0 a
3096.0 2971.0 a
3097.0 2870.0 a
3098.0 3125.0 a
3099.0 3133.0 a
3100.0 896.0 a
3101.0 903.0 a
3102.0 3070.0 a
3103.0 3199.0 a
3104.0 1701.0 a
3105.0 1405.0 a
3106.0 1722.0 a
3107.0 2947.0 a
3108.0 2978.0 a
3109.0 3450.0 a
3110.0 3850.0 a
3111.0 4036.0 a
3112.0 4153.0 a
3113.0 4110.0 a
3114.0 3185.0 a
3115.0 3513.0 a
3116.0 3246.0 a
3117.0 4012.0 a
3118.0 3699.0 a
3119.0 2663.0 a
3120.0 3754.0 a
3121.0 4423.0 a
3122.0 4361.0 a
3123.0 2501.0 a
3124.0 3280.0 a
3125.0 4652.0 a
3126.0 2025.0 a
3127.0 3040.0 a
3128.0 2267.0 a
3129.0 3301.0 a
3130.0 1087.0 a
3131.0 2216.0 a
3132.0 2930.0 a
3133.0 813.0 a
3134.0 2617.0 a
3135.0 3093.0 a
3136.0 3417.0 a
3137.0 3240.0 a
3138.0 3462.0 a
3139.0 1355.0 a
3140.0 2696.0 a
3141.0 265.0 a
3142.0 3250.0 a
3143.0 2337.0 a
3144.0 2117.0 a
3145.0 3815.0 a
3146.0 3103.0 a
3147.0 2707.0 a
3148.0 2269.0 a
3149.0 1984.0 a
3150.0 2012.0 a
3151.0 3542.0 a
3152.0 3000.0 a
3153.0 1486.0 a
3154.0 2644.0 a
3155.0 3668.0 a
3156.0 1349.0 a
3157.0 1916.0 a
3158.0 4225.0 a
3159.0 3521.0 a
3160.0 2987.0 a
3161.0 2671.0 a
3162.0 3763.0 a
3163.0 3990.0 a
3164.0 2808.0 a
3165.0 3874.0 a
3166.0 2948.0 a
3167.0 2848.0 a
3168.0 3963.0 a
3169.0 3930.0 a
3170.0 2758.0 a
3171.0 3952.0 a
3172.0 1824.0 a
3173.0 4188.0 a
3174.0 1809.0 a
3175.0 3984.0 a
3176.0 2551.0 a
3177.0 1941.0 a
3178.0 4694.0 a
3179.0 2125.0 a
3180.0 3501.0 a
3181.0 2884.0 a
3182.0 3541.0 a
3183.0 3774.0 a
3184.0 3865.0 a
3185.0 1034.0 a
3186.0 148.0 a
3187.0 3500.0 a
3188.0 2265.0 a
3189.0 3331.0 a
3190.0 2314.0 a
3191.0 1877.0 a
3192.0 4119.0 a
3193.0 2245.0 a
3194.0 2031.0 a
3195.0 2726.0 a
3196.0 1908.0 a
3197.0 2936.0 a
3198.0 4538.0 a
3199.0 3789.0 a
3200.0 4283.0 a
3201.0 2554.0 a
3202.0 4191.0 a
3203.0 2786.0 a
3204.0 2945.0 a
3205.0 3636.0 a
3206.0 2453.0 a
3207.0 2724.0 a
3208.0 2227.0 a
3209.0 3792.0 a
3210.0 3196.0 a
3211.0 4391.0 a
3212.0 3537.0 a
3213.0 2943.0 a
3214.0 4628.0 a
3215.0 1117.0 a
3216.0 2698.0 a
3217.0 2307.0 a
3218.0 2353.0 a
3219.0 2817.0 a
3220.0 4710.0 a
3221.0 3731.0 a
3222.0 3658.0 a
3223.0 2519.0 a
3224.0 2763.0 a
3225.0 3413.0 a
3226.0 3418.0 a
3227.0 3397.0 a
3228.0 2761.0 a
3229.0 3948.0 a
3230.0 2532.0 a
3231.0 2972.0 a
3232.0 2555.0 a
3233.0 2498.0 a
3234.0 4133.0 a
3235.0 3615.0 a
3236.0 2672.0 a
3237.0 3995.0 a
3238.0 4055.0 a
3239.0 2275.0 a
3240.0 2654.0 a
3241.0 2575.0 a
3242.0 3429.0 a
3243.0 4240.0 a
3244.0 2257.0 a
3245.0 4141.0 a
3246.0 4913.0 a
3247.0 2340.0 a
3248.0 2202.0 a
3249.0 3435.0 a
3250.0 4156.0 a
3251.0 1697.0 a
3252.0 2998.0 a
3253.0 3354.0 a
3254.0 4668.0 a
3255.0 3502.0 a
3256.0 2893.0 a
3257.0 2045.0 a
3258.0 2933.0 a
3259.0 308.0 a
3260.0 3492.0 a
3261.0 3206.0 a
3262.0 3718.0 a
3263.0 3519.0 a
3264.0 4588.0 a
3265.0 1221.0 a
3266.0 3241.0 a
3267.0 1590.0 a
3268.0 2258.0 a
3269.0 1765.0 a
3270.0 2818.0 a
3271.0 2737.0 a
3272.0 3758.0 a
3273.0 3278.0 a
3274.0 3992.0 a
3275.0 3538.0 a
3276.0 4057.0 a
3277.0 3757.0 a
3278.0 4274.0 a
3279.0 1723.0 a
3280.0 4000.0 a
3281.0 4644.0 a
3282.0 3299.0 a
3283.0 2799.0 a
3284.0 3628.0 a
3285.0 3802.0 a
3286.0 2735.0 a
3287.0 4154.0 a
3288.0 2541.0 a
3289.0 4127.0 a
3290.0 1780.0 a
3291.0 4478.0 a
3292.0 2112.0 a
3293.0 3459.0 a
3294.0 4098.0 a
3295.0 3282.0 a
3296.0 3105.0 a
3297.0 949.0 a
3298.0 4105.0 a
3299.0 2333.0 a
3300.0 3088.0 a
3301.0 3198.0 a
3302.0 2622.0 a
3303.0 2244.0 a
3304.0 790.0 a
3305.0 3200.0 a
3306.0 1992.0 a
3307.0 3136.0 a
3308.0 3632.0 a
3309.0 2859.0 a
3310.0 2911.0 a
3311.0 3313.0 a
3312.0 3779.0 a
3313.0 4574.0 a
3314.0 3071.0 a
3315.0 2974.0 a
3316.0 3548.0 a
3317.0 2935.0 a
3318.0 2168.0 a
3319.0 3279.0 a
3320.0 4621.0 a
3321.0 4222.0 a
3322.0 3662.0 a
3323.0 3909.0 a
3324.0 3796.0 a
3325.0 3458.0 a
3326.0 3832.0 a
3327.0 3346.0 a
3328.0 2169.0 a
3329.0 3360.0 a
3330.0 610.0 a
3331.0 2739.0 a
3332.0 4302.0 a
3333.0 2434.0 a
3334.0 2126.0 a
3335.0 3503.0 a
3336.0 2419.0 a
3337.0 3574.0 a
3338.0 4132.0 a
3339.0 3696.0 a
3340.0 2880.0 a
3341.0 1684.0 a
3342.0 53.0 a
3343.0 2175.0 a
3344.0 2605.0 a
3345.0 4106.0 a
3346.0 1516.0 a
3347.0 2886.0 a
3348.0 3877.0 a
3349.0 3651.0 a
3350.0 4166.0 a
3351.0 3267.0 a
3352.0 1610.0 a
3353.0 2872.0 a
3354.0 3123.0 a
3355.0 3001.0 a
3356.0 2738.0 a
3357.0 3915.0 a
3358.0 4336.0 a
3359.0 2430.0 a
3360.0 3312.0 a
3361.0 3015.0 a
3362.0 1130.0 a
3363.0 3691.0 a
3364.0 3680.0 a
3365.0 3414.0 a
3366.0 3219.0 a
3367.0 517.0 a
3368.0 2075.0 a
3369.0 4548.0 a
3370.0 2379.0 a
3371.0 3008.0 a
3372.0 3213.0 a
3373.0 2648.0 a
3374.0 1736.0 a
3375.0 3269.0 a
3376.0 2260.0 a
3377.0 3927.0 a
3378.0 3261.0 a
3379.0 1965.0 a
3380.0 2470.0 a
3381.0 3449.0 a
3382.0 3155.0 a
3383.0 77.0 a
3384.0 3109.0 a
3385.0 4739.0 a
3386.0 3189.0 a
3387.0 3087.0 a
3388.0 2846.0 a
3389.0 1758.0 a
3390.0 4494.0 a
3391.0 2661.0 a
3392.0 4862.0 a
3393.0 3969.0 a
3394.0 2899.0 a
3395.0 3524.0 a
3396.0 3251.0 a
3397.0 3153.0 a
3398.0 1927.0 a
3399.0 2932.0 a
3400.0 3166.0 a
3401.0 2981.0 a
3402.0 3383.0 a
3403.0 3571.0 a
3404.0 4317.0 a
3405.0 4219.0 a
3406.0 2053.0 a
3407.0 3798.0 a
3408.0 3897.0 a
3409.0 3048.0 a
3410.0 4408.0 a
3411.0 4663.0 a
3412.0 4217.0 a
3413.0 2003.0 a
3414.0 3895.0 a
3415.0 4018.0 a
3416.0 1969.0 a
3417.0 4793.0 a
3418.0 1998.0 a
3419.0 2670.0 a
3420.0 3553.0 a
3421.0 4159.0 a
3422.0 3781.0 a
3423.0 4028.0 a
3424.0 186.0 a
3425.0 2714.0 a
3426.0 4084.0 a
3427.0 2446.0 a
3428.0 3110.0 a
3429.0 2915.0 a
3430.0 2557.0 a
3431.0 1214.0 a
3432.0 3127.0 a
3433.0 3546.0 a
3434.0 3443.0 a
3435.0 4381.0 a
3436.0 153.0 a
3437.0 2720.0 a
3438.0 3740.0 a
3439.0 4062.0 a
3440.0 3233.0 a
3441.0 4640.0 a
3442.0 4545.0 a
3443.0 3368.0 a
3444.0 3292.0 a
3445.0 2816.0 a
3446.0 2944.0 a
3447.0 1868.0 a
3448.0 1542.0 a
3449.0 4050.0 a
3450.0 3319.0 a
3451.0 3648.0 a
3452.0 2928.0 a
3453.0 3215.0 a
3454.0 4531.0 a
3455.0 3966.0 a
3456.0 3169.0 a
3457.0 3676.0 a
3458.0 3934.0 a
3459.0 3471.0 a
3460.0 2184.0 a
3461.0 3702.0 a
3462.0 3447.0 a
3463.0 4049.0 a
3464.0 4969.0 a
3465.0 4547.0 a
3466.0 3237.0 a
3467.0 3204.0 a
3468.0 4061.0 a
3469.0 2091.0 a
3470.0 713.0 a
3471.0 2205.0 a
3472.0 4039.0 a
3473.0 3409.0 a
3474.0 4121.0 a
3475.0 2862.0 a
3476.0 164.0 a
3477.0 3411.0 a
3478.0 3749.0 a
3479.0 4063.0 a
3480.0 3179.0 a
3481.0 474.0 a
3482.0 2709.0 a
3483.0 4293.0 a
3484.0 3416.0 a
3485.0 2836.0 a
3486.0 2583.0 a
3487.0 4025.0 a
3488.0 4158.0 a
3489.0 3770.0 a
3490.0 4537.0 a
3491.0 2759.0 a
3492.0 3288.0 a
3493.0 2520.0 a
3494.0 2450.0 a
3495.0 3432.0 a
3496.0 3362.0 a
3497.0 4394.0 a
3498.0 987.0 a
3499.0 4427.0 a
3500.0 3964.0 a
3501.0 4481.0 a
3502.0 3154.0 a
3503.0 2300.0 a
3504.0 3499.0 a
3505.0 3940.0 a
3506.0 3163.0 a
3507.0 3494.0 a
3508.0 3489.0 a
3509.0 3295.0 a
3510.0 2036.0 a
3511.0 4164.0 a
3512.0 4919.0 a
3513.0 4564.0 a
3514.0 1917.0 a
3515.0 3917.0 a
3516.0 4480.0 a
3517.0 4527.0 a
3518.0 2896.0 a
3519.0 1979.0 a
3520.0 4720.0 a
3521.0 3453.0 a
3522.0 3430.0 a
3523.0 3564.0 a
3524.0 3899.0 a
3525.0 3965.0 a
3526.0 3356.0 a
3527.0 1619.0 a
3528.0 1950.0 a
3529.0 4872.0 a
3530.0 4455.0 a
3531.0 2627.0 a
3532.0 4010.0 a
3533.0 2681.0 a
3534.0 3552.0 a
3535.0 4075.0 a
3536.0 4436.0 a
3537.0 2875.0 a
3538.0 4806.0 a
3539.0 1803.0 a
3540.0 3293.0 a
3541.0 4186.0 a
3542.0 2961.0 a
3543.0 3498.0 a
3544.0 326.0 a
3545.0 3868.0 a
3546.0 3986.0 a
3547.0 2847.0 a
3548.0 3376.0 a
3549.0 4629.0 a
3550.0 3358.0 a
3551.0 3960.0 a
3552.0 3464.0 a
3553.0 3863.0 a
3554.0 4303.0 a
3555.0 2294.0 a
3556.0 3119.0 a
3557.0 4382.0 a
3558.0 2645.0 a
3559.0 3476.0 a
3560.0 2842.0 a
3561.0 660.0 a
3562.0 4185.0 a
3563.0 3618.0 a
3564.0 4326.0 a
3565.0 4788.0 a
3566.0 1417.0 a
3567.0 2920.0 a
3568.0 2727.0 a
3569.0 3478.0 a
3570.0 4280.0 a
3571.0 3272.0 a
3572.0 4743.0 a
3573.0 2223.0 a
3574.0 4064.0 a
3575.0 4355.0 a
3576.0 4432.0 a
3577.0 3052.0 a
3578.0 4498.0 a
3579.0 4856.0 a
3580.0 2792.0 a
3581.0 2224.0 a
3582.0 4557.0 a
3583.0 3477.0 a
3584.0 4096.0 a
3585.0 4255.0 a
3586.0 4560.0 a
3587.0 4149.0 a
3588.0 4422.0 a
3589.0 3920.0 a
3590.0 3872.0 a
3591.0 2697.0 a
3592.0 3152.0 a
3593.0 1696.0 a
3594.0 3892.0 a
3595.0 3732.0 a
3596.0 2553.0 a
3597.0 4484.0 a
3598.0 3286.0 a
3599.0 2868.0 a
3600.0 2499.0 a
3601.0 3655.0 a
3602.0 3506.0 a
3603.0 4120.0 a
3604.0 2988.0 a
3605.0 3076.0 a
3606.0 2924.0 a
3607.0 3202.0 a
3608.0 4189.0 a
3609.0 3532.0 a
3610.0 4507.0 a
3611.0 2213.0 a
3612.0 3592.0 a
3613.0 4475.0 a
3614.0 4251.0 a
3615.0 2093.0 a
3616.0 3379.0 a
3617.0 3178.0 a
3618.0 2331.0 a
3619.0 4339.0 a
3620.0 2683.0 a
3621.0 2728.0 a
3622.0 3391.0 a
3623.0 3785.0 a
3624.0 2560.0 a
3625.0 3012.0 a
3626.0 4934.0 a
3627.0 3925.0 a
3628.0 3431.0 a
3629.0 3148.0 a
3630.0 3084.0 a
3631.0 2623.0 a
3632.0 4353.0 a
3633.0 3830.0 a
3634.0 2423.0 a
3635.0 1990.0 a
3636.0 3773.0 a
3637.0 3305.0 a
3638.0 3889.0 a
3639.0 3791.0 a
3640.0 4046.0 a
3641.0 1649.0 a
3642.0 2288.0 a
3643.0 3767.0 a
3644.0 3875.0 a
3645.0 3612.0 a
3646.0 2877.0 a
3647.0 3794.0 a
3648.0 1183.0 a
3649.0 4921.0 a
3650.0 2855.0 a
3651.0 3392.0 a
3652.0 2536.0 a
3653.0 3120.0 a
3654.0 3578.0 a
3655.0 3422.0 a
3656.0 3580.0 a
3657.0 3491.0 a
3658.0 3555.0 a
3659.0 2731.0 a
3660.0 3859.0 a
3661.0 3800.0 a
3662.0 3097.0 a
3663.0 3137.0 a
3664.0 2770.0 a
3665.0 2527.0 a
3666.0 3873.0 a
3667.0 2783.0 a
3668.0 3883.0 a
3669.0 4741.0 a
3670.0 3342.0 a
3671.0 4045.0 a
3672.0 3096.0 a
3673.0 3967.0 a
3674.0 4357.0 a
3675.0 2531.0 a
3676.0 3222.0 a
3677.0 1991.0 a
3678.0 3950.0 a
3679.0 3010.0 a
3680.0 4176.0 a
3681.0 3353.0 a
3682.0 2655.0 a
3683.0 2992.0 a
3684.0 4089.0 a
3685.0 401.0 a
3686.0 4865.0 a
3687.0 7.0 a
3688.0 2546.0 a
3689.0 3238.0 a
3690.0 1251.0 a
3691.0 2795.0 a
3692.0 3118.0 a
3693.0 3825.0 a
3694.0 222.0 a
3695.0 3703.0 a
3696.0 2769.0 a
3697.0 3083.0 a
3698.0 2662.0 a
3699.0 4798.0 a
3700.0 782.0 a
3701.0 4805.0 a
3702.0 4594.0 a
3703.0 4986.0 a
3704.0 2996.0 a
3705.0 2525.0 a
3706.0 4493.0 a
3707.0 3736.0 a
3708.0 4510.0 a
3709.0 3268.0 a
3710.0 4019.0 a
3711.0 3709.0 a
3712.0 4428.0 a
3713.0 4567.0 a
3714.0 4220.0 a
3715.0 4169.0 a
3716.0 2068.0 a
3717.0 2124.0 a
3718.0 3381.0 a
3719.0 2831.0 a
3720.0 3427.0 a
3721.0 3924.0 a
3722.0 4363.0 a
3723.0 3285.0 a
3724.0 4987.0 a
3725.0 4898.0 a
3726.0 4181.0 a
3727.0 3232.0 a
3728.0 3626.0 a
3729.0 3100.0 a
3730.0 3074.0 a
3731.0 4465.0 a
3732.0 4419.0 a
3733.0 4667.0 a
3734.0 4102.0 a
3735.0 2599.0 a
3736.0 3720.0 a
3737.0 2914.0 a
3738.0 2994.0 a
3739.0 3511.0 a
3740.0 2721.0 a
3741.0 4202.0 a
3742.0 2865.0 a
3743.0 3982.0 a
3744.0 2363.0 a
3745.0 4623.0 a
3746.0 4618.0 a
3747.0 2209.0 a
3748.0 4442.0 a
3749.0 411.0 a
3750.0 4389.0 a
3751.0 2597.0 a
3752.0 3315.0 a
3753.0 4014.0 a
3754.0 4410.0 a
3755.0 3654.0 a
3756.0 513.0 a
3757.0 2230.0 a
3758.0 2635.0 a
3759.0 4648.0 a
3760.0 1227.0 a
3761.0 2092.0 a
3762.0 376.0 a
3763.0 2907.0 a
3764.0 2854.0 a
3765.0 4078.0 a
3766.0 3910.0 a
3767.0 4407.0 a
3768.0 4705.0 a
3769.0 3916.0 a
3770.0 3220.0 a
3771.0 4171.0 a
3772.0 4143.0 a
3773.0 4268.0 a
3774.0 2927.0 a
3775.0 2319.0 a
3776.0 545.0 a
3777.0 4030.0 a
3778.0 3840.0 a
3779.0 4431.0 a
3780.0 2262.0 a
3781.0 4487.0 a
3782.0 2940.0 a
3783.0 3604.0 a
3784.0 3805.0 a
3785.0 3223.0 a
3786.0 2983.0 a
3787.0 4270.0 a
3788.0 3723.0 a
3789.0 3784.0 a
3790.0 4344.0 a
3791.0 4789.0 a
3792.0 3641.0 a
3793.0 3407.0 a
3794.0 4842.0 a
3795.0 3281.0 a
3796.0 4495.0 a
3797.0 847.0 a
3798.0 3630.0 a
3799.0 4734.0 a
3800.0 3497.0 a
3801.0 2565.0 a
3802.0 4016.0 a
3803.0 4396.0 a
3804.0 4522.0 a
3805.0 4783.0 a
3806.0 3836.0 a
3807.0 3004.0 a
3808.0 4439.0 a
3809.0 3254.0 a
3810.0 2760.0 a
3811.0 1050.0 a
3812.0 2106.0 a
3813.0 3951.0 a
3814.0 4187.0 a
3815.0 3606.0 a
3816.0 3270.0 a
3817.0 4728.0 a
3818.0 2324.0 a
3819.0 3486.0 a
3820.0 3847.0 a
3821.0 4128.0 a
3822.0 4053.0 a
3823.0 3843.0 a
3824.0 3369.0 a
3825.0 4893.0 a
3826.0 3007.0 a
3827.0 4852.0 a
3828.0 4573.0 a
3829.0 4840.0 a
3830.0 2682.0 a
3831.0 3955.0 a
3832.0 4616.0 a
3833.0 3124.0 a
3834.0 3768.0 a
3835.0 2966.0 a
3836.0 4733.0 a
3837.0 4114.0 a
3838.0 3638.0 a
3839.0 3011.0 a
3840.0 4850.0 a
3841.0 4108.0 a
3842.0 3456.0 a
3843.0 2999.0 a
3844.0 4324.0 a
3845.0 4091.0 a
3846.0 3954.0 a
3847.0 4722.0 a
3848.0 4284.0 a
3849.0 3437.0 a
3850.0 4178.0 a
3851.0 3803.0 a
3852.0 1952.0 a
3853.0 3766.0 a
3854.0 3018.0 a
3855.0 4434.0 a
3856.0 2030.0 a
3857.0 3755.0 a
3858.0 3371.0 a
3859.0 3325.0 a
3860.0 4807.0 a
3861.0 3827.0 a
3862.0 1245.0 a
3863.0 1413.0 a
3864.0 4910.0 a
3865.0 4429.0 a
3866.0 2529.0 a
3867.0 3579.0 a
3868.0 3322.0 a
3869.0 4204.0 a
3870.0 4773.0 a
3871.0 3212.0 a
3872.0 3748.0 a
3873.0 2910.0 a
3874.0 4405.0 a
3875.0 2454.0 a
3876.0 3729.0 a
3877.0 3726.0 a
3878.0 3968.0 a
3879.0 4139.0 a
3880.0 2825.0 a
3881.0 1836.0 a
3882.0 3448.0 a
3883.0 4637.0 a
3884.0 3661.0 a
3885.0 2421.0 a
3886.0 3634.0 a
3887.0 4518.0 a
3888.0 4709.0 a
3889.0 3867.0 a
3890.0 3935.0 a
3891.0 4365.0 a
3892.0 3333.0 a
3893.0 3434.0 a
3894.0 3483.0 a
3895.0 1900.0 a
3896.0 4308.0 a
3897.0 1795.0 a
3898.0 3217.0 a
3899.0 4633.0 a
3900.0 3156.0 a
3901.0 3297.0 a
3902.0 3861.0 a
3903.0 4175.0 a
3904.0 1682.0 a
3905.0 2238.0 a
3906.0 3998.0 a
3907.0 3090.0 a
3908.0 2311.0 a
3909.0 4956.0 a
3910.0 4926.0 a
3911.0 2360.0 a
3912.0 2073.0 a
3913.0 2946.0 a
3914.0 2832.0 a
3915.0 4076.0 a
3916.0 3321.0 a
3917.0 3235.0 a
3918.0 4206.0 a
3919.0 4276.0 a
3920.0 4315.0 a
3921.0 2326.0 a
3922.0 3806.0 a
3923.0 4691.0 a
3924.0 4799.0 a
3925.0 3227.0 a
3926.0 4446.0 a
3927.0 3172.0 a
3928.0 4035.0 a
3929.0 2781.0 a
3930.0 4070.0 a
3931.0 4764.0 a
3932.0 4995.0 a
3933.0 2922.0 a
3934.0 3683.0 a
3935.0 2306.0 a
3936.0 3670.0 a
3937.0 4194.0 a
3938.0 4526.0 a
3939.0 4373.0 a
3940.0 2934.0 a
3941.0 4437.0 a
3942.0 4421.0 a
3943.0 4330.0 a
3944.0 4334.0 a
3945.0 4771.0 a
3946.0 3623.0 a
3947.0 4970.0 a
3948.0 4097.0 a
3949.0 4675.0 a
3950.0 3882.0 a
3951.0 2810.0 a
3952.0 4641.0 a
3953.0 3860.0 a
3954.0 3896.0 a
3955.0 4367.0 a
3956.0 3981.0 a
3957.0 4514.0 a
3958.0 3660.0 a
3959.0 4624.0 a
3960.0 3906.0 a
3961.0 4237.0 a
3962.0 4228.0 a
3963.0 3452.0 a
3964.0 3730.0 a
3965.0 3929.0 a
3966.0 2533.0 a
3967.0 1793.0 a
3968.0 4379.0 a
3969.0 3300.0 a
3970.0 2900.0 a
3971.0 4224.0 a
3972.0 3881.0 a
3973.0 3059.0 a
3974.0 3567.0 a
3975.0 3829.0 a
3976.0 2806.0 a
3977.0 4515.0 a
3978.0 4183.0 a
3979.0 3921.0 a
3980.0 4165.0 a
3981.0 4472.0 a
3982.0 4976.0 a
3983.0 439.0 a
3984.0 2500.0 a
3985.0 3510.0 a
3986.0 3515.0 a
3987.0 3410.0 a
3988.0 3919.0 a
3989.0 4947.0 a
3990.0 4603.0 a
3991.0 3947.0 a
3992.0 3616.0 a
3993.0 1351.0 a
3994.0 3203.0 a
3995.0 4234.0 a
3996.0 4080.0 a
3997.0 4417.0 a
3998.0 0.0 a
3999.0 3038.0 a
4000.0 3978.0 a
4001.0 1527.0 a
4002.0 4525.0 a
4003.0 4882.0 a
4004.0 3470.0 a
4005.0 3080.0 a
4006.0 2247.0 a
4007.0 2803.0 a
4008.0 4103.0 a
4009.0 4058.0 a
4010.0 4273.0 a
4011.0 3207.0 a
4012.0 3320.0 a
4013.0 2687.0 a
4014.0 3387.0 a
4015.0 3104.0 a
4016.0 3529.0 a
4017.0 3886.0 a
4018.0 4997.0 a
4019.0 3659.0 a
4020.0 4582.0 a
4021.0 3946.0 a
4022.0 1040.0 a
4023.0 3741.0 a
4024.0 4578.0 a
4025.0 3690.0 a
4026.0 4027.0 a
4027.0 4135.0 a
4028.0 3487.0 a
4029.0 9.0 a
4030.0 4825.0 a
4031.0 4358.0 a
4032.0 4505.0 a
4033.0 4736.0 a
4034.0 4782.0 a
4035.0 1268.0 a
4036.0 3262.0 a
4037.0 4201.0 a
4038.0 3759.0 a
4039.0 4747.0 a
4040.0 4651.0 a
4041.0 4323.0 a
4042.0 3425.0 a
4043.0 4196.0 a
4044.0 3869.0 a
4045.0 2256.0 a
4046.0 4833.0 a
4047.0 3994.0 a
4048.0 3818.0 a
4049.0 4011.0 a
4050.0 3622.0 a
4051.0 3999.0 a
4052.0 3600.0 a
4053.0 4698.0 a
4054.0 4906.0 a
4055.0 3377.0 a
4056.0 4343.0 a
4057.0 3444.0 a
4058.0 3451.0 a
4059.0 3820.0 a
4060.0 4090.0 a
4061.0 4541.0 a
4062.0 681.0 a
4063.0 4257.0 a
4064.0 3884.0 a
4065.0 4781.0 a
4066.0 4558.0 a
4067.0 3871.0 a
4068.0 4927.0 a
4069.0 3345.0 a
4070.0 3619.0 a
4071.0 4490.0 a
4072.0 4015.0 a
4073.0 3544.0 a
4074.0 4612.0 a
4075.0 3303.0 a
4076.0 3987.0 a
4077.0 3970.0 a
4078.0 3556.0 a
4079.0 2511.0 a
4080.0 4190.0 a
4081.0 3993.0 a
4082.0 4118.0 a
4083.0 3304.0 a
4084.0 4086.0 a
4085.0 4477.0 a
4086.0 4702.0 a
4087.0 4786.0 a
4088.0 4216.0 a
4089.0 4424.0 a
4090.0 4296.0 a
4091.0 3517.0 a
4092.0 4556.0 a
4093.0 4243.0 a
4094.0 4440.0 a
4095.0 3760.0 a
4096.0 2156.0 a
4097.0 3831.0 a
4098.0 3707.0 a
4099.0 3191.0 a
4100.0 4665.0 a
4101.0 3394.0 a
4102.0 4259.0 a
4103.0 4931.0 a
4104.0 3484.0 a
4105.0 4144.0 a
4106.0 3547.0 a
4107.0 3717.0 a
4108.0 3170.0 a
4109.0 1739.0 a
4110.0 4340.0 a
4111.0 4679.0 a
4112.0 3253.0 a
4113.0 2964.0 a
4114.0 4974.0 a
4115.0 4978.0 a
4116.0 4231.0 a
4117.0 4748.0 a
4118.0 4723.0 a
4119.0 4810.0 a
4120.0 3264.0 a
4121.0 3559.0 a
4122.0 4327.0 a
4123.0 3715.0 a
4124.0 2823.0 a
4125.0 4115.0 a
4126.0 4029.0 a
4127.0 3201.0 a
4128.0 4341.0 a
4129.0 3171.0 a
4130.0 4203.0 a
4131.0 3565.0 a
4132.0 3735.0 a
4133.0 2821.0 a
4134.0 4213.0 a
4135.0 2811.0 a
4136.0 2071.0 a
4137.0 3923.0 a
4138.0 4716.0 a
4139.0 4095.0 a
4140.0 3161.0 a
4141.0 4130.0 a
4142.0 4550.0 a
4143.0 4160.0 a
4144.0 4815.0 a
4145.0 3650.0 a
4146.0 3587.0 a
4147.0 3577.0 a
4148.0 3828.0 a
4149.0 4620.0 a
4150.0 3640.0 a
4151.0 4281.0 a
4152.0 2826.0 a
4153.0 4077.0 a
4154.0 4501.0 a
4155.0 344.0 a
4156.0 3029.0 a
4157.0 3607.0 a
4158.0 885.0 a
4159.0 4230.0 a
4160.0 2543.0 a
4161.0 4314.0 a
4162.0 4758.0 a
4163.0 3866.0 a
4164.0 4688.0 a
4165.0 3263.0 a
4166.0 2134.0 a
4167.0 3918.0 a
4168.0 4238.0 a
4169.0 4403.0 a
4170.0 3635.0 a
4171.0 3997.0 a
4172.0 4990.0 a
4173.0 4689.0 a
4174.0 3593.0 a
4175.0 3117.0 a
4176.0 2757.0 a
4177.0 4266.0 a
4178.0 3953.0 a
4179.0 2895.0 a
4180.0 4780.0 a
4181.0 3465.0 a
4182.0 4200.0 a
4183.0 4901.0 a
4184.0 4946.0 a
4185.0 3708.0 a
4186.0 4024.0 a
4187.0 4966.0 a
4188.0 4999.0 a
4189.0 3931.0 a
4190.0 4754.0 a
4191.0 4551.0 a
4192.0 4360.0 a
4193.0 4831.0 a
4194.0 3788.0 a
4195.0 3157.0 a
4196.0 3341.0 a
4197.0 3560.0 a
4198.0 2754.0 a
4199.0 3907.0 a
4200.0 4941.0 a
4201.0 4907.0 a
4202.0 2490.0 a
4203.0 3750.0 a
4204.0 4244.0 a
4205.0 4233.0 a
4206.0 3787.0 a
4207.0 3985.0 a
4208.0 4928.0 a
4209.0 4112.0 a
4210.0 4031.0 a
4211.0 2860.0 a
4212.0 4304.0 a
4213.0 3716.0 a
4214.0 4861.0 a
4215.0 4508.0 a
4216.0 4252.0 a
4217.0 3898.0 a
4218.0 3764.0 a
4219.0 4457.0 a
4220.0 2250.0 a
4221.0 4887.0 a
4222.0 4173.0 a
4223.0 4009.0 a
4224.0 4965.0 a
4225.0 4126.0 a
4226.0 3904.0 a
4227.0 4466.0 a
4228.0 2951.0 a
4229.0 3933.0 a
4230.0 4267.0 a
4231.0 3064.0 a
4232.0 2706.0 a
4233.0 3336.0 a
4234.0 4867.0 a
4235.0 4953.0 a
4236.0 4985.0 a
4237.0 2349.0 a
4238.0 3624.0 a
4239.0 4263.0 a
4240.0 4601.0 a
4241.0 4544.0 a
4242.0 4735.0 a
4243.0 4134.0 a
4244.0 2716.0 a
4245.0 4376.0 a
4246.0 3949.0 a
4247.0 1530.0 a
4248.0 4013.0 a
4249.0 3330.0 a
4250.0 4790.0 a
4251.0 4469.0 a
4252.0 3229.0 a
4253.0 2686.0 a
4254.0 4371.0 a
4255.0 4298.0 a
4256.0 3601.0 a
4257.0 4579.0 a
4258.0 4543.0 a
4259.0 4489.0 a
4260.0 2496.0 a
4261.0 3482.0 a
4262.0 4695.0 a
4263.0 4448.0 a
4264.0 3810.0 a
4265.0 630.0 a
4266.0 4787.0 a
4267.0 3903.0 a
4268.0 3550.0 a
4269.0 4271.0 a
4270.0 4104.0 a
4271.0 4223.0 a
4272.0 4052.0 a
4273.0 4003.0 a
4274.0 4981.0 a
4275.0 4915.0 a
4276.0 2835.0 a
4277.0 3461.0 a
4278.0 4041.0 a
4279.0 2426.0 a
4280.0 4533.0 a
4281.0 2488.0 a
4282.0 4889.0 a
4283.0 4007.0 a
4284.0 4649.0 a
4285.0 2.0 a
4286.0 3398.0 a
4287.0 4664.0 a
4288.0 3826.0 a
4289.0 3888.0 a
4290.0 965.0 a
4291.0 4092.0 a
4292.0 3855.0 a
4293.0 3311.0 a
4294.0 3284.0 a
4295.0 4779.0 a
4296.0 4409.0 a
4297.0 4450.0 a
4298.0 4210.0 a
4299.0 3259.0 a
4300.0 3275.0 a
4301.0 2995.0 a
4302.0 4513.0 a
4303.0 2436.0 a
4304.0 4048.0 a
4305.0 4940.0 a
4306.0 4725.0 a
4307.0 2415.0 a
4308.0 4908.0 a
4309.0 3912.0 a
4310.0 3036.0 a
4311.0 4354.0 a
4312.0 2889.0 a
4313.0 4832.0 a
4314.0 2789.0 a
4315.0 4512.0 a
4316.0 4535.0 a
4317.0 4520.0 a
4318.0 4686.0 a
4319.0 4342.0 a
4320.0 4818.0 a
4321.0 3936.0 a
4322.0 3460.0 a
4323.0 4642.0 a
4324.0 4961.0 a
4325.0 4140.0 a
4326.0 3956.0 a
4327.0 3439.0 a
4328.0 2637.0 a
4329.0 4826.0 a
4330.0 4329.0 a
4331.0 4109.0 a
4332.0 3613.0 a
4333.0 3438.0 a
4334.0 4540.0 a
4335.0 3588.0 a
4336.0 4800.0 a
4337.0 4174.0 a
4338.0 4750.0 a
4339.0 4993.0 a
4340.0 4309.0 a
4341.0 4571.0 a
4342.0 4619.0 a
4343.0 4005.0 a
4344.0 3695.0 a
4345.0 4732.0 a
4346.0 3864.0 a
4347.0 4859.0 a
4348.0 3835.0 a
4349.0 4801.0 a
4350.0 3958.0 a
4351.0 4657.0 a
4352.0 4661.0 a
4353.0 3812.0 a
4354.0 4372.0 a
4355.0 4874.0 a
4356.0 4593.0 a
4357.0 4418.0 a
4358.0 4911.0 a
4359.0 2384.0 a
4360.0 4258.0 a
4361.0 4656.0 a
4362.0 1429.0 a
4363.0 4718.0 a
4364.0 4395.0 a
4365.0 4950.0 a
4366.0 4678.0 a
4367.0 261.0 a
4368.0 2990.0 a
4369.0 4822.0 a
4370.0 4517.0 a
4371.0 3971.0 a
4372.0 3809.0 a
4373.0 4150.0 a
4374.0 4905.0 a
4375.0 4632.0 a
4376.0 3590.0 a
4377.0 4180.0 a
4378.0 4348.0 a
4379.0 4411.0 a
4380.0 4056.0 a
4381.0 4925.0 a
4382.0 4587.0 a
4383.0 4575.0 a
4384.0 3633.0 a
4385.0 4542.0 a
4386.0 3637.0 a
4387.0 4580.0 a
4388.0 3404.0 a
4389.0 2773.0 a
4390.0 466.0 a
4391.0 4583.0 a
4392.0 2480.0 a
4393.0 4602.0 a
4394.0 4463.0 a
4395.0 3363.0 a
4396.0 2736.0 a
4397.0 3569.0 a
4398.0 4932.0 a
4399.0 4265.0 a
4400.0 4683.0 a
4401.0 4650.0 a
4402.0 2873.0 a
4403.0 4125.0 a
4404.0 4435.0 a
4405.0 4301.0 a
4406.0 4451.0 a
4407.0 4438.0 a
4408.0 4957.0 a
4409.0 4899.0 a
4410.0 3629.0 a
4411.0 3795.0 a
4412.0 4415.0 a
4413.0 4459.0 a
4414.0 4816.0 a
4415.0 4930.0 a
4416.0 4006.0 a
4417.0 4939.0 a
4418.0 4576.0 a
4419.0 4755.0 a
4420.0 3399.0 a
4421.0 4093.0 a
4422.0 4752.0 a
4423.0 4687.0 a
4424.0 4473.0 a
4425.0 4088.0 a
4426.0 3186.0 a
4427.0 4307.0 a
4428.0 4272.0 a
4429.0 3719.0 a
4430.0 3665.0 a
4431.0 3395.0 a
4432.0 4552.0 a
4433.0 3937.0 a
4434.0 4967.0 a
4435.0 3837.0 a
4436.0 4610.0 a
4437.0 3839.0 a
4438.0 3597.0 a
4439.0 4721.0 a
4440.0 3738.0 a
4441.0 3980.0 a
4442.0 4828.0 a
4443.0 4659.0 a
4444.0 4569.0 a
4445.0 4821.0 a
4446.0 4863.0 a
4447.0 4866.0 a
4448.0 4942.0 a
4449.0 4604.0 a
4450.0 3939.0 a
4451.0 3271.0 a
4452.0 3989.0 a
4453.0 4054.0 a
4454.0 3419.0 a
4455.0 4669.0 a
4456.0 2767.0 a
4457.0 4647.0 a
4458.0 4246.0 a
4459.0 3382.0 a
4460.0 4122.0 a
4461.0 3941.0 a
4462.0 4708.0 a
4463.0 4318.0 a
4464.0 4383.0 a
4465.0 3339.0 a
4466.0 4002.0 a
4467.0 3415.0 a
4468.0 3813.0 a
4469.0 4068.0 a
4470.0 4740.0 a
4471.0 4497.0 a
4472.0 4894.0 a
4473.0 4760.0 a
4474.0 4362.0 a
4475.0 4295.0 a
4476.0 3846.0 a
4477.0 3475.0 a
4478.0 4586.0 a
4479.0 4980.0 a
4480.0 4199.0 a
4481.0 4051.0 a
4482.0 4366.0 a
4483.0 4968.0 a
4484.0 4834.0 a
4485.0 4730.0 a
4486.0 4693.0 a
4487.0 4823.0 a
4488.0 3833.0 a
4489.0 4137.0 a
4490.0 3598.0 a
4491.0 4876.0 a
4492.0 1788.0 a
4493.0 1513.0 a
4494.0 4530.0 a
4495.0 3961.0 a
4496.0 4917.0 a
4497.0 4897.0 a
4498.0 4770.0 a
4499.0 4377.0 a
4500.0 1832.0 a
4501.0 4155.0 a
4502.0 2898.0 a
4503.0 4069.0 a
4504.0 4193.0 a
4505.0 2587.0 a
4506.0 4844.0 a
4507.0 3876.0 a
4508.0 3508.0 a
4509.0 4717.0 a
4510.0 4696.0 a
4511.0 3433.0 a
4512.0 3753.0 a
4513.0 4374.0 a
4514.0 351.0 a
4515.0 3979.0 a
4516.0 4321.0 a
4517.0 4707.0 a
4518.0 3891.0 a
4519.0 4094.0 a
4520.0 4902.0 a
4521.0 4916.0 a
4522.0 4287.0 a
4523.0 4599.0 a
4524.0 3338.0 a
4525.0 4536.0 a
4526.0 4236.0 a
4527.0 4703.0 a
4528.0 4138.0 a
4529.0 3594.0 a
4530.0 4869.0 a
4531.0 4774.0 a
4532.0 3977.0 a
4533.0 4555.0 a
4534.0 3512.0 a
4535.0 4292.0 a
4536.0 4356.0 a
4537.0 4660.0 a
4538.0 4504.0 a
4539.0 4368.0 a
4540.0 3159.0 a
4541.0 3783.0 a
4542.0 4172.0 a
4543.0 4289.0 a
4544.0 4401.0 a
4545.0 4212.0 a
4546.0 4129.0 a
4547.0 4325.0 a
4548.0 4584.0 a
4549.0 4426.0 a
4550.0 4142.0 a
4551.0 2897.0 a
4552.0 4973.0 a
4553.0 2782.0 a
4554.0 4639.0 a
4555.0 3535.0 a
4556.0 4454.0 a
4557.0 3823.0 a
4558.0 3380.0 a
4559.0 3252.0 a
4560.0 4697.0 a
4561.0 3710.0 a
4562.0 4895.0 a
4563.0 3490.0 a
4564.0 3575.0 a
4565.0 4938.0 a
4566.0 4262.0 a
4567.0 4349.0 a
4568.0 4499.0 a
4569.0 4848.0 a
4570.0 4486.0 a
4571.0 4229.0 a
4572.0 4922.0 a
4573.0 4875.0 a
4574.0 3421.0 a
4575.0 3714.0 a
4576.0 4731.0 a
4577.0 3856.0 a
4578.0 3734.0 a
4579.0 4461.0 a
4580.0 3797.0 a
4581.0 1454.0 a
4582.0 4420.0 a
4583.0 4785.0 a
4584.0 4671.0 a
4585.0 4595.0 a
4586.0 4979.0 a
4587.0 4528.0 a
4588.0 4918.0 a
4589.0 4087.0 a
4590.0 3862.0 a
4591.0 4277.0 a
4592.0 4920.0 a
4593.0 4681.0 a
4594.0 4836.0 a
4595.0 4886.0 a
4596.0 4516.0 a
4597.0 4615.0 a
4598.0 3761.0 a
4599.0 4757.0 a
4600.0 3520.0 a
4601.0 4759.0 a
4602.0 4445.0 a
4603.0 4912.0 a
4604.0 4275.0 a
4605.0 3681.0 a
4606.0 4099.0 a
4607.0 4001.0 a
4608.0 4245.0 a
4609.0 4778.0 a
4610.0 4891.0 a
4611.0 4148.0 a
4612.0 4291.0 a
4613.0 4482.0 a
4614.0 3094.0 a
4615.0 4179.0 a
4616.0 4488.0 a
4617.0 3334.0 a
4618.0 3751.0 a
4619.0 4843.0 a
4620.0 4690.0 a
4621.0 4083.0 a
4622.0 3385.0 a
4623.0 4208.0 a
4624.0 3639.0 a
4625.0 4313.0 a
4626.0 4474.0 a
4627.0 4107.0 a
4628.0 4399.0 a
4629.0 4768.0 a
4630.0 4737.0 a
4631.0 4672.0 a
4632.0 3689.0 a
4633.0 4101.0 a
4634.0 4988.0 a
4635.0 4803.0 a
4636.0 4585.0 a
4637.0 4568.0 a
4638.0 4553.0 a
4639.0 4113.0 a
4640.0 4937.0 a
4641.0 4994.0 a
4642.0 3248.0 a
4643.0 4971.0 a
4644.0 4131.0 a
4645.0 4609.0 a
4646.0 4914.0 a
4647.0 3667.0 a
4648.0 3591.0 a
4649.0 4879.0 a
4650.0 4775.0 a
4651.0 4416.0 a
4652.0 1933.0 a
4653.0 4653.0 a
4654.0 4157.0 a
4655.0 4534.0 a
4656.0 3372.0 a
4657.0 4975.0 a
4658.0 3534.0 a
4659.0 4221.0 a
4660.0 4598.0 a
4661.0 4316.0 a
4662.0 4884.0 a
4663.0 4824.0 a
4664.0 4214.0 a
4665.0 4808.0 a
4666.0 4706.0 a
4667.0 3366.0 a
4668.0 4161.0 a
4669.0 4215.0 a
4670.0 4253.0 a
4671.0 4250.0 a
4672.0 4900.0 a
4673.0 4622.0 a
4674.0 3035.0 a
4675.0 4456.0 a
4676.0 3845.0 a
4677.0 4680.0 a
4678.0 4606.0 a
4679.0 4247.0 a
4680.0 4559.0 a
4681.0 4751.0 a
4682.0 4198.0 a
4683.0 4762.0 a
4684.0 4294.0 a
4685.0 3349.0 a
4686.0 4561.0 a
4687.0 4749.0 a
4688.0 4896.0 a
4689.0 4059.0 a
4690.0 4566.0 a
4691.0 3974.0 a
4692.0 4523.0 a
4693.0 4393.0 a
4694.0 4673.0 a
4695.0 4958.0 a
4696.0 4729.0 a
4697.0 4072.0 a
4698.0 4241.0 a
4699.0 3778.0 a
4700.0 3302.0 a
4701.0 3973.0 a
4702.0 4529.0 a
4703.0 4746.0 a
4704.0 4311.0 a
4705.0 4592.0 a
4706.0 4727.0 a
4707.0 4387.0 a
4708.0 4404.0 a
4709.0 3507.0 a
4710.0 4124.0 a
4711.0 4511.0 a
4712.0 3205.0 a
4713.0 4385.0 a
4714.0 2841.0 a
4715.0 4845.0 a
4716.0 3938.0 a
4717.0 4819.0 a
4718.0 4795.0 a
4719.0 4290.0 a
4720.0 4951.0 a
4721.0 4116.0 a
4722.0 3996.0 a
4723.0 4370.0 a
4724.0 4802.0 a
4725.0 4839.0 a
4726.0 4873.0 a
4727.0 4037.0 a
4728.0 4572.0 a
4729.0 4067.0 a
4730.0 4998.0 a
4731.0 4347.0 a
4732.0 4864.0 a
4733.0 3721.0 a
4734.0 4617.0 a
4735.0 3926.0 a
4736.0 4813.0 a
4737.0 4626.0 a
4738.0 4297.0 a
4739.0 1133.0 a
4740.0 3900.0 a
4741.0 4704.0 a
4742.0 4784.0 a
4743.0 4040.0 a
4744.0 4952.0 a
4745.0 4319.0 a
4746.0 2540.0 a
4747.0 4841.0 a
4748.0 4264.0 a
4749.0 4983.0 a
4750.0 4996.0 a
4751.0 3713.0 a
4752.0 4890.0 a
4753.0 4658.0 a
4754.0 4600.0 a
4755.0 4546.0 a
4756.0 4232.0 a
4757.0 4207.0 a
4758.0 4820.0 a
4759.0 4443.0 a
4760.0 4817.0 a
4761.0 4502.0 a
4762.0 4860.0 a
4763.0 4792.0 a
4764.0 4835.0 a
4765.0 4830.0 a
4766.0 4713.0 a
4767.0 4847.0 a
4768.0 4923.0 a
4769.0 4400.0 a
4770.0 4485.0 a
4771.0 4184.0 a
4772.0 4608.0 a
4773.0 4414.0 a
4774.0 4662.0 a
4775.0 4328.0 a
4776.0 4413.0 a
4777.0 4392.0 a
4778.0 4972.0 a
4779.0 4638.0 a
4780.0 3817.0 a
4781.0 3908.0 a
4782.0 4849.0 a
4783.0 4425.0 a
4784.0 4777.0 a
4785.0 4643.0 a
4786.0 4539.0 a
4787.0 4117.0 a
4788.0 4331.0 a
4789.0 4254.0 a
4790.0 4811.0 a
4791.0 4726.0 a
4792.0 4745.0 a
4793.0 4322.0 a
4794.0 4963.0 a
4795.0 4959.0 a
4796.0 4837.0 a
4797.0 2537.0 a
4798.0 4977.0 a
4799.0 4954.0 a
4800.0 4701.0 a
4801.0 4646.0 a
4802.0 4589.0 a
4803.0 2912.0 a
4804.0 4933.0 a
4805.0 4858.0 a
4806.0 3782.0 a
4807.0 3625.0 a
4808.0 4261.0 a
4809.0 4023.0 a
4810.0 4614.0 a
4811.0 4369.0 a
4812.0 4964.0 a
4813.0 3187.0 a
4814.0 4846.0 a
4815.0 3652.0 a
4816.0 4239.0 a
4817.0 4945.0 a
4818.0 4570.0 a
4819.0 4883.0 a
4820.0 3209.0 a
4821.0 3693.0 a
4822.0 4337.0 a
4823.0 4936.0 a
4824.0 4949.0 a
4825.0 4597.0 a
4826.0 2007.0 a
4827.0 3746.0 a
4828.0 4943.0 a
4829.0 4674.0 a
4830.0 4962.0 a
4831.0 4398.0 a
4832.0 4627.0 a
4833.0 4944.0 a
4834.0 4715.0 a
4835.0 4227.0 a
4836.0 3742.0 a
4837.0 4868.0 a
4838.0 3573.0 a
4839.0 4797.0 a
4840.0 4776.0 a
4841.0 4521.0 a
4842.0 4146.0 a
4843.0 3549.0 a
4844.0 2586.0 a
4845.0 4338.0 a
4846.0 3582.0 a
4847.0 3540.0 a
4848.0 4509.0 a
4849.0 4888.0 a
4850.0 3765.0 a
4851.0 3146.0 a
4852.0 4955.0 a
4853.0 3014.0 a
4854.0 4756.0 a
4855.0 4712.0 a
4856.0 4909.0 a
4857.0 4804.0 a
4858.0 4563.0 a
4859.0 4935.0 a
4860.0 4794.0 a
4861.0 4192.0 a
4862.0 4827.0 a
4863.0 4458.0 a
4864.0 4881.0 a
4865.0 4249.0 a
4866.0 4218.0 a
4867.0 4305.0 a
4868.0 4791.0 a
4869.0 4388.0 a
4870.0 4853.0 a
4871.0 4655.0 a
4872.0 4384.0 a
4873.0 4351.0 a
4874.0 4359.0 a
4875.0 3287.0 a
4876.0 4496.0 a
4877.0 3457.0 a
4878.0 4476.0 a
4879.0 4397.0 a
4880.0 4857.0 a
4881.0 4904.0 a
4882.0 2552.0 a
4883.0 4532.0 a
4884.0 2794.0 a
4885.0 4892.0 a
4886.0 4631.0 a
4887.0 3384.0 a
4888.0 4903.0 a
4889.0 4288.0 a
4890.0 3244.0 a
4891.0 4630.0 a
4892.0 4753.0 a
4893.0 3911.0 a
4894.0 4685.0 a
4895.0 4684.0 a
4896.0 4577.0 a
4897.0 4992.0 a
4898.0 4744.0 a
4899.0 4452.0 a
4900.0 4470.0 a
4901.0 4449.0 a
4902.0 4871.0 a
4903.0 4269.0 a
4904.0 4145.0 a
4905.0 3664.0 a
4906.0 4654.0 a
4907.0 3308.0 a
4908.0 4719.0 a
4909.0 4168.0 a
4910.0 4312.0 a
4911.0 4636.0 a
4912.0 4182.0 a
4913.0 4282.0 a
4914.0 4332.0 a
4915.0 4699.0 a
4916.0 3879.0 a
4917.0 4670.0 a
4918.0 4390.0 a
4919.0 4769.0 a
4920.0 4851.0 a
4921.0 2828.0 a
4922.0 4285.0 a
4923.0 4590.0 a
4924.0 4549.0 a
4925.0 4724.0 a
4926.0 4492.0 a
4927.0 4033.0 a
4928.0 4022.0 a
4929.0 4430.0 a
4930.0 4984.0 a
4931.0 4738.0 a
4932.0 4468.0 a
4933.0 4742.0 a
4934.0 4195.0 a
4935.0 4929.0 a
4936.0 4591.0 a
4937.0 4829.0 a
4938.0 4491.0 a
4939.0 4471.0 a
4940.0 3329.0 a
4941.0 4503.0 a
4942.0 4032.0 a
4943.0 4948.0 a
4944.0 4607.0 a
4945.0 3976.0 a
4946.0 4763.0 a
4947.0 4074.0 a
4948.0 3495.0 a
4949.0 4761.0 a
4950.0 4613.0 a
4951.0 3277.0 a
4952.0 4581.0 a
4953.0 4278.0 a
4954.0 4700.0 a
4955.0 4989.0 a
4956.0 4335.0 a
4957.0 4350.0 a
4958.0 3747.0 a
4959.0 4464.0 a
4960.0 4412.0 a
4961.0 3824.0 a
4962.0 4692.0 a
4963.0 3614.0 a
4964.0 4611.0 a
4965.0 4081.0 a
4966.0 3959.0 a
4967.0 4677.0 a
4968.0 4809.0 a
4969.0 4634.0 a
4970.0 4814.0 a
4971.0 3682.0 a
4972.0 4878.0 a
4973.0 4812.0 a
4974.0 4885.0 a
4975.0 3957.0 a
4976.0 4346.0 a
4977.0 4248.0 a
4978.0 4209.0 a
4979.0 4767.0 a
4980.0 4635.0 a
4981.0 4038.0 a
4982.0 3441.0 a
4983.0 4796.0 a
4984.0 2600.0 a
4985.0 3479.0 a
4986.0 4854.0 a
4987.0 4524.0 a
4988.0 3762.0 a
4989.0 4766.0 a
4990.0 4441.0 a
4991.0 4870.0 a
4992.0 4960.0 a
4993.0 4085.0 a
4994.0 4982.0 a
4995.0 4676.0 a
4996.0 4855.0 a
4997.0 4554.0 a
4998.0 4447.0 a
4999.0 3834.0 a


==> denmobcifar100.dat <==
x y label
0.0 25.0 a
1.0 1609.0 a
2.0 1668.0 a
3.0 634.0 a
4.0 115.0 a
5.0 65.0 a
6.0 1903.0 a
7.0 3.0 a
8.0 48.0 a
9.0 210.0 a
10.0 75.0 a
11.0 283.0 a
12.0 27.0 a
13.0 195.0 a
14.0 186.0 a
15.0 19.0 a
16.0 107.0 a
17.0 154.0 a
18.0 133.0 a
19.0 379.0 a
20.0 124.0 a
21.0 1577.0 a
22.0 97.0 a
23.0 675.0 a
24.0 313.0 a
25.0 111.0 a
26.0 134.0 a
27.0 667.0 a
28.0 355.0 a
29.0 545.0 a
30.0 64.0 a
31.0 90.0 a
32.0 1456.0 a
33.0 465.0 a
34.0 127.0 a
35.0 340.0 a
36.0 89.0 a
37.0 1478.0 a
38.0 1494.0 a
39.0 135.0 a
40.0 400.0 a
41.0 1695.0 a
42.0 106.0 a
43.0 23.0 a
44.0 102.0 a
45.0 151.0 a
46.0 1169.0 a
47.0 246.0 a
48.0 278.0 a
49.0 14.0 a
50.0 1637.0 a
51.0 183.0 a
52.0 72.0 a
53.0 15.0 a
54.0 78.0 a
55.0 6.0 a
56.0 2446.0 a
57.0 1040.0 a
58.0 494.0 a
59.0 91.0 a
60.0 348.0 a
61.0 258.0 a
62.0 596.0 a
63.0 42.0 a
64.0 1761.0 a
65.0 173.0 a
66.0 222.0 a
67.0 881.0 a
68.0 121.0 a
69.0 470.0 a
70.0 1590.0 a
71.0 47.0 a
72.0 1050.0 a
73.0 207.0 a
74.0 815.0 a
75.0 148.0 a
76.0 221.0 a
77.0 1671.0 a
78.0 2458.0 a
79.0 936.0 a
80.0 391.0 a
81.0 284.0 a
82.0 1570.0 a
83.0 123.0 a
84.0 38.0 a
85.0 306.0 a
86.0 377.0 a
87.0 144.0 a
88.0 314.0 a
89.0 54.0 a
90.0 168.0 a
91.0 650.0 a
92.0 223.0 a
93.0 169.0 a
94.0 55.0 a
95.0 11.0 a
96.0 542.0 a
97.0 150.0 a
98.0 382.0 a
99.0 727.0 a
100.0 477.0 a
101.0 317.0 a
102.0 2506.0 a
103.0 50.0 a
104.0 36.0 a
105.0 105.0 a
106.0 1974.0 a
107.0 587.0 a
108.0 178.0 a
109.0 443.0 a
110.0 81.0 a
111.0 478.0 a
112.0 66.0 a
113.0 548.0 a
114.0 82.0 a
115.0 176.0 a
116.0 731.0 a
117.0 930.0 a
118.0 170.0 a
119.0 630.0 a
120.0 1940.0 a
121.0 488.0 a
122.0 291.0 a
123.0 1025.0 a
124.0 1258.0 a
125.0 811.0 a
126.0 2401.0 a
127.0 294.0 a
128.0 88.0 a
129.0 483.0 a
130.0 325.0 a
131.0 448.0 a
132.0 1215.0 a
133.0 345.0 a
134.0 17.0 a
135.0 947.0 a
136.0 299.0 a
137.0 2173.0 a
138.0 418.0 a
139.0 464.0 a
140.0 920.0 a
141.0 201.0 a
142.0 301.0 a
143.0 694.0 a
144.0 679.0 a
145.0 344.0 a
146.0 308.0 a
147.0 372.0 a
148.0 180.0 a
149.0 383.0 a
150.0 338.0 a
151.0 330.0 a
152.0 233.0 a
153.0 444.0 a
154.0 160.0 a
155.0 601.0 a
156.0 1080.0 a
157.0 307.0 a
158.0 51.0 a
159.0 888.0 a
160.0 822.0 a
161.0 368.0 a
162.0 172.0 a
163.0 1991.0 a
164.0 130.0 a
165.0 21.0 a
166.0 795.0 a
167.0 346.0 a
168.0 1220.0 a
169.0 156.0 a
170.0 412.0 a
171.0 395.0 a
172.0 439.0 a
173.0 224.0 a
174.0 381.0 a
175.0 662.0 a
176.0 192.0 a
177.0 1676.0 a
178.0 1724.0 a
179.0 374.0 a
180.0 35.0 a
181.0 1078.0 a
182.0 46.0 a
183.0 312.0 a
184.0 85.0 a
185.0 507.0 a
186.0 45.0 a
187.0 1104.0 a
188.0 272.0 a
189.0 1994.0 a
190.0 44.0 a
191.0 423.0 a
192.0 37.0 a
193.0 334.0 a
194.0 365.0 a
195.0 289.0 a
196.0 404.0 a
197.0 265.0 a
198.0 122.0 a
199.0 39.0 a
200.0 849.0 a
201.0 655.0 a
202.0 1719.0 a
203.0 1037.0 a
204.0 1986.0 a
205.0 228.0 a
206.0 543.0 a
207.0 24.0 a
208.0 80.0 a
209.0 1389.0 a
210.0 329.0 a
211.0 2987.0 a
212.0 517.0 a
213.0 2963.0 a
214.0 155.0 a
215.0 511.0 a
216.0 682.0 a
217.0 683.0 a
218.0 181.0 a
219.0 1711.0 a
220.0 1821.0 a
221.0 1525.0 a
222.0 591.0 a
223.0 162.0 a
224.0 684.0 a
225.0 99.0 a
226.0 1273.0 a
227.0 1460.0 a
228.0 879.0 a
229.0 714.0 a
230.0 254.0 a
231.0 52.0 a
232.0 53.0 a
233.0 1799.0 a
234.0 297.0 a
235.0 243.0 a
236.0 421.0 a
237.0 158.0 a
238.0 5.0 a
239.0 189.0 a
240.0 540.0 a
241.0 268.0 a
242.0 28.0 a
243.0 867.0 a
244.0 659.0 a
245.0 165.0 a
246.0 139.0 a
247.0 29.0 a
248.0 204.0 a
249.0 1444.0 a
250.0 600.0 a
251.0 914.0 a
252.0 190.0 a
253.0 732.0 a
254.0 445.0 a
255.0 58.0 a
256.0 185.0 a
257.0 592.0 a
258.0 487.0 a
259.0 1352.0 a
260.0 161.0 a
261.0 146.0 a
262.0 184.0 a
263.0 402.0 a
264.0 457.0 a
265.0 171.0 a
266.0 837.0 a
267.0 671.0 a
268.0 376.0 a
269.0 199.0 a
270.0 177.0 a
271.0 362.0 a
272.0 490.0 a
273.0 1202.0 a
274.0 575.0 a
275.0 60.0 a
276.0 736.0 a
277.0 1730.0 a
278.0 712.0 a
279.0 386.0 a
280.0 31.0 a
281.0 373.0 a
282.0 569.0 a
283.0 1356.0 a
284.0 1623.0 a
285.0 290.0 a
286.0 69.0 a
287.0 1023.0 a
288.0 500.0 a
289.0 8.0 a
290.0 572.0 a
291.0 309.0 a
292.0 2270.0 a
293.0 724.0 a
294.0 794.0 a
295.0 378.0 a
296.0 927.0 a
297.0 112.0 a
298.0 389.0 a
299.0 538.0 a
300.0 409.0 a
301.0 76.0 a
302.0 2993.0 a
303.0 496.0 a
304.0 255.0 a
305.0 410.0 a
306.0 941.0 a
307.0 1185.0 a
308.0 455.0 a
309.0 2108.0 a
310.0 87.0 a
311.0 347.0 a
312.0 453.0 a
313.0 303.0 a
314.0 197.0 a
315.0 298.0 a
316.0 109.0 a
317.0 550.0 a
318.0 1.0 a
319.0 1407.0 a
320.0 520.0 a
321.0 853.0 a
322.0 34.0 a
323.0 751.0 a
324.0 588.0 a
325.0 814.0 a
326.0 16.0 a
327.0 1255.0 a
328.0 607.0 a
329.0 182.0 a
330.0 1252.0 a
331.0 828.0 a
332.0 1599.0 a
333.0 419.0 a
334.0 521.0 a
335.0 394.0 a
336.0 68.0 a
337.0 552.0 a
338.0 57.0 a
339.0 696.0 a
340.0 40.0 a
341.0 266.0 a
342.0 638.0 a
343.0 385.0 a
344.0 1452.0 a
345.0 1021.0 a
346.0 831.0 a
347.0 2.0 a
348.0 213.0 a
349.0 62.0 a
350.0 987.0 a
351.0 360.0 a
352.0 103.0 a
353.0 159.0 a
354.0 472.0 a
355.0 510.0 a
356.0 479.0 a
357.0 367.0 a
358.0 407.0 a
359.0 728.0 a
360.0 2204.0 a
361.0 3176.0 a
362.0 568.0 a
363.0 551.0 a
364.0 578.0 a
365.0 175.0 a
366.0 157.0 a
367.0 872.0 a
368.0 321.0 a
369.0 632.0 a
370.0 264.0 a
371.0 1141.0 a
372.0 98.0 a
373.0 32.0 a
374.0 288.0 a
375.0 234.0 a
376.0 2272.0 a
377.0 2537.0 a
378.0 300.0 a
379.0 626.0 a
380.0 621.0 a
381.0 1058.0 a
382.0 79.0 a
383.0 537.0 a
384.0 606.0 a
385.0 126.0 a
386.0 205.0 a
387.0 279.0 a
388.0 56.0 a
389.0 612.0 a
390.0 577.0 a
391.0 220.0 a
392.0 424.0 a
393.0 620.0 a
394.0 1898.0 a
395.0 2398.0 a
396.0 491.0 a
397.0 589.0 a
398.0 926.0 a
399.0 1442.0 a
400.0 196.0 a
401.0 761.0 a
402.0 216.0 a
403.0 92.0 a
404.0 862.0 a
405.0 422.0 a
406.0 2928.0 a
407.0 4.0 a
408.0 63.0 a
409.0 274.0 a
410.0 641.0 a
411.0 536.0 a
412.0 326.0 a
413.0 509.0 a
414.0 1184.0 a
415.0 824.0 a
416.0 179.0 a
417.0 435.0 a
418.0 286.0 a
419.0 631.0 a
420.0 7.0 a
421.0 230.0 a
422.0 390.0 a
423.0 622.0 a
424.0 3155.0 a
425.0 623.0 a
426.0 639.0 a
427.0 469.0 a
428.0 242.0 a
429.0 225.0 a
430.0 59.0 a
431.0 615.0 a
432.0 132.0 a
433.0 956.0 a
434.0 1260.0 a
435.0 442.0 a
436.0 1767.0 a
437.0 561.0 a
438.0 1116.0 a
439.0 191.0 a
440.0 277.0 a
441.0 555.0 a
442.0 1596.0 a
443.0 1106.0 a
444.0 138.0 a
445.0 466.0 a
446.0 1155.0 a
447.0 1262.0 a
448.0 583.0 a
449.0 430.0 a
450.0 1364.0 a
451.0 414.0 a
452.0 318.0 a
453.0 468.0 a
454.0 647.0 a
455.0 401.0 a
456.0 593.0 a
457.0 1160.0 a
458.0 648.0 a
459.0 1649.0 a
460.0 604.0 a
461.0 9.0 a
462.0 485.0 a
463.0 771.0 a
464.0 918.0 a
465.0 656.0 a
466.0 352.0 a
467.0 839.0 a
468.0 774.0 a
469.0 316.0 a
470.0 256.0 a
471.0 482.0 a
472.0 1177.0 a
473.0 1053.0 a
474.0 2434.0 a
475.0 384.0 a
476.0 226.0 a
477.0 1471.0 a
478.0 502.0 a
479.0 380.0 a
480.0 332.0 a
481.0 710.0 a
482.0 1274.0 a
483.0 1265.0 a
484.0 966.0 a
485.0 633.0 a
486.0 120.0 a
487.0 408.0 a
488.0 1322.0 a
489.0 1413.0 a
490.0 1538.0 a
491.0 1225.0 a
492.0 501.0 a
493.0 619.0 a
494.0 282.0 a
495.0 96.0 a
496.0 834.0 a
497.0 149.0 a
498.0 287.0 a
499.0 476.0 a
500.0 2565.0 a
501.0 636.0 a
502.0 471.0 a
503.0 245.0 a
504.0 451.0 a
505.0 574.0 a
506.0 709.0 a
507.0 194.0 a
508.0 2540.0 a
509.0 406.0 a
510.0 2249.0 a
511.0 461.0 a
512.0 1800.0 a
513.0 1161.0 a
514.0 1517.0 a
515.0 880.0 a
516.0 1527.0 a
517.0 67.0 a
518.0 276.0 a
519.0 676.0 a
520.0 1777.0 a
521.0 801.0 a
522.0 397.0 a
523.0 1297.0 a
524.0 2255.0 a
525.0 1725.0 a
526.0 658.0 a
527.0 964.0 a
528.0 1477.0 a
529.0 1057.0 a
530.0 231.0 a
531.0 917.0 a
532.0 645.0 a
533.0 1334.0 a
534.0 773.0 a
535.0 810.0 a
536.0 354.0 a
537.0 541.0 a
538.0 800.0 a
539.0 350.0 a
540.0 296.0 a
541.0 440.0 a
542.0 1962.0 a
543.0 891.0 a
544.0 760.0 a
545.0 691.0 a
546.0 1518.0 a
547.0 1566.0 a
548.0 1231.0 a
549.0 1136.0 a
550.0 897.0 a
551.0 113.0 a
552.0 2293.0 a
553.0 721.0 a
554.0 666.0 a
555.0 475.0 a
556.0 565.0 a
557.0 1743.0 a
558.0 713.0 a
559.0 553.0 a
560.0 734.0 a
561.0 1022.0 a
562.0 1002.0 a
563.0 1616.0 a
564.0 890.0 a
565.0 705.0 a
566.0 1552.0 a
567.0 531.0 a
568.0 1137.0 a
569.0 1524.0 a
570.0 425.0 a
571.0 802.0 a
572.0 454.0 a
573.0 883.0 a
574.0 735.0 a
575.0 1192.0 a
576.0 61.0 a
577.0 2680.0 a
578.0 1234.0 a
579.0 262.0 a
580.0 467.0 a
581.0 497.0 a
582.0 351.0 a
583.0 1176.0 a
584.0 1682.0 a
585.0 295.0 a
586.0 209.0 a
587.0 1897.0 a
588.0 1026.0 a
589.0 677.0 a
590.0 227.0 a
591.0 305.0 a
592.0 823.0 a
593.0 1090.0 a
594.0 526.0 a
595.0 1084.0 a
596.0 567.0 a
597.0 1884.0 a
598.0 493.0 a
599.0 1624.0 a
600.0 1631.0 a
601.0 819.0 a
602.0 1009.0 a
603.0 1329.0 a
604.0 798.0 a
605.0 1951.0 a
606.0 417.0 a
607.0 1433.0 a
608.0 433.0 a
609.0 644.0 a
610.0 20.0 a
611.0 504.0 a
612.0 22.0 a
613.0 809.0 a
614.0 104.0 a
615.0 993.0 a
616.0 1182.0 a
617.0 627.0 a
618.0 1776.0 a
619.0 1227.0 a
620.0 1212.0 a
621.0 629.0 a
622.0 292.0 a
623.0 720.0 a
624.0 236.0 a
625.0 73.0 a
626.0 518.0 a
627.0 2205.0 a
628.0 2552.0 a
629.0 2039.0 a
630.0 875.0 a
631.0 528.0 a
632.0 512.0 a
633.0 750.0 a
634.0 393.0 a
635.0 217.0 a
636.0 700.0 a
637.0 84.0 a
638.0 581.0 a
639.0 1659.0 a
640.0 333.0 a
641.0 449.0 a
642.0 746.0 a
643.0 33.0 a
644.0 3130.0 a
645.0 1228.0 a
646.0 827.0 a
647.0 49.0 a
648.0 1865.0 a
649.0 460.0 a
650.0 564.0 a
651.0 1641.0 a
652.0 877.0 a
653.0 1178.0 a
654.0 949.0 a
655.0 1286.0 a
656.0 1721.0 a
657.0 1291.0 a
658.0 18.0 a
659.0 680.0 a
660.0 742.0 a
661.0 2930.0 a
662.0 1306.0 a
663.0 765.0 a
664.0 1643.0 a
665.0 784.0 a
666.0 396.0 a
667.0 1535.0 a
668.0 515.0 a
669.0 2282.0 a
670.0 749.0 a
671.0 218.0 a
672.0 2112.0 a
673.0 1062.0 a
674.0 563.0 a
675.0 544.0 a
676.0 1083.0 a
677.0 2672.0 a
678.0 1589.0 a
679.0 730.0 a
680.0 737.0 a
681.0 462.0 a
682.0 2368.0 a
683.0 293.0 a
684.0 3896.0 a
685.0 522.0 a
686.0 717.0 a
687.0 805.0 a
688.0 556.0 a
689.0 447.0 a
690.0 1211.0 a
691.0 1020.0 a
692.0 524.0 a
693.0 2025.0 a
694.0 1064.0 a
695.0 616.0 a
696.0 590.0 a
697.0 1797.0 a
698.0 70.0 a
699.0 1134.0 a
700.0 0.0 a
701.0 212.0 a
702.0 1434.0 a
703.0 602.0 a
704.0 137.0 a
705.0 110.0 a
706.0 331.0 a
707.0 787.0 a
708.0 319.0 a
709.0 198.0 a
710.0 474.0 a
711.0 973.0 a
712.0 341.0 a
713.0 909.0 a
714.0 1934.0 a
715.0 994.0 a
716.0 611.0 a
717.0 1793.0 a
718.0 361.0 a
719.0 1223.0 a
720.0 2298.0 a
721.0 2226.0 a
722.0 1416.0 a
723.0 649.0 a
724.0 2055.0 a
725.0 782.0 a
726.0 1029.0 a
727.0 101.0 a
728.0 1233.0 a
729.0 3259.0 a
730.0 972.0 a
731.0 269.0 a
732.0 285.0 a
733.0 281.0 a
734.0 118.0 a
735.0 1127.0 a
736.0 582.0 a
737.0 267.0 a
738.0 1869.0 a
739.0 2141.0 a
740.0 486.0 a
741.0 2286.0 a
742.0 573.0 a
743.0 775.0 a
744.0 1843.0 a
745.0 1139.0 a
746.0 459.0 a
747.0 1347.0 a
748.0 83.0 a
749.0 995.0 a
750.0 986.0 a
751.0 452.0 a
752.0 2068.0 a
753.0 992.0 a
754.0 830.0 a
755.0 766.0 a
756.0 1335.0 a
757.0 772.0 a
758.0 125.0 a
759.0 557.0 a
760.0 599.0 a
761.0 239.0 a
762.0 900.0 a
763.0 237.0 a
764.0 3528.0 a
765.0 436.0 a
766.0 2214.0 a
767.0 506.0 a
768.0 1196.0 a
769.0 1820.0 a
770.0 1024.0 a
771.0 1086.0 a
772.0 786.0 a
773.0 1063.0 a
774.0 1314.0 a
775.0 1035.0 a
776.0 1070.0 a
777.0 1409.0 a
778.0 1895.0 a
779.0 840.0 a
780.0 1736.0 a
781.0 780.0 a
782.0 114.0 a
783.0 1320.0 a
784.0 1417.0 a
785.0 4823.0 a
786.0 450.0 a
787.0 797.0 a
788.0 2557.0 a
789.0 232.0 a
790.0 661.0 a
791.0 2579.0 a
792.0 1447.0 a
793.0 2187.0 a
794.0 965.0 a
795.0 698.0 a
796.0 1622.0 a
797.0 1133.0 a
798.0 585.0 a
799.0 1647.0 a
800.0 428.0 a
801.0 706.0 a
802.0 685.0 a
803.0 940.0 a
804.0 251.0 a
805.0 539.0 a
806.0 668.0 a
807.0 654.0 a
808.0 554.0 a
809.0 702.0 a
810.0 2982.0 a
811.0 1933.0 a
812.0 405.0 a
813.0 4662.0 a
814.0 852.0 a
815.0 657.0 a
816.0 689.0 a
817.0 481.0 a
818.0 952.0 a
819.0 1117.0 a
820.0 1728.0 a
821.0 2045.0 a
822.0 2528.0 a
823.0 945.0 a
824.0 1565.0 a
825.0 2218.0 a
826.0 1406.0 a
827.0 2050.0 a
828.0 1979.0 a
829.0 558.0 a
830.0 856.0 a
831.0 1144.0 a
832.0 1110.0 a
833.0 646.0 a
834.0 559.0 a
835.0 1746.0 a
836.0 446.0 a
837.0 1126.0 a
838.0 1571.0 a
839.0 1408.0 a
840.0 1698.0 a
841.0 1213.0 a
842.0 1363.0 a
843.0 1001.0 a
844.0 238.0 a
845.0 1595.0 a
846.0 253.0 a
847.0 637.0 a
848.0 323.0 a
849.0 878.0 a
850.0 944.0 a
851.0 597.0 a
852.0 2837.0 a
853.0 1583.0 a
854.0 2497.0 a
855.0 1451.0 a
856.0 41.0 a
857.0 740.0 a
858.0 358.0 a
859.0 508.0 a
860.0 711.0 a
861.0 729.0 a
862.0 3121.0 a
863.0 1226.0 a
864.0 1181.0 a
865.0 240.0 a
866.0 505.0 a
867.0 2136.0 a
868.0 701.0 a
869.0 1143.0 a
870.0 129.0 a
871.0 1496.0 a
872.0 610.0 a
873.0 653.0 a
874.0 2510.0 a
875.0 1619.0 a
876.0 1036.0 a
877.0 910.0 a
878.0 203.0 a
879.0 874.0 a
880.0 530.0 a
881.0 939.0 a
882.0 1430.0 a
883.0 859.0 a
884.0 516.0 a
885.0 1849.0 a
886.0 392.0 a
887.0 2593.0 a
888.0 1883.0 a
889.0 768.0 a
890.0 2644.0 a
891.0 2752.0 a
892.0 2529.0 a
893.0 876.0 a
894.0 858.0 a
895.0 1672.0 a
896.0 1587.0 a
897.0 1813.0 a
898.0 2704.0 a
899.0 1217.0 a
900.0 1245.0 a
901.0 929.0 a
902.0 1572.0 a
903.0 769.0 a
904.0 1092.0 a
905.0 244.0 a
906.0 1027.0 a
907.0 718.0 a
908.0 3988.0 a
909.0 426.0 a
910.0 359.0 a
911.0 1457.0 a
912.0 248.0 a
913.0 1107.0 a
914.0 841.0 a
915.0 1627.0 a
916.0 829.0 a
917.0 962.0 a
918.0 580.0 a
919.0 767.0 a
920.0 942.0 a
921.0 743.0 a
922.0 1437.0 a
923.0 704.0 a
924.0 1924.0 a
925.0 3043.0 a
926.0 613.0 a
927.0 498.0 a
928.0 1870.0 a
929.0 1017.0 a
930.0 252.0 a
931.0 1091.0 a
932.0 1985.0 a
933.0 863.0 a
934.0 1047.0 a
935.0 117.0 a
936.0 1449.0 a
937.0 164.0 a
938.0 1978.0 a
939.0 835.0 a
940.0 1242.0 a
941.0 1879.0 a
942.0 534.0 a
943.0 1282.0 a
944.0 166.0 a
945.0 901.0 a
946.0 10.0 a
947.0 364.0 a
948.0 1873.0 a
949.0 353.0 a
950.0 1536.0 a
951.0 533.0 a
952.0 1970.0 a
953.0 866.0 a
954.0 1038.0 a
955.0 2832.0 a
956.0 480.0 a
957.0 4451.0 a
958.0 1769.0 a
959.0 997.0 a
960.0 1307.0 a
961.0 1738.0 a
962.0 4087.0 a
963.0 628.0 a
964.0 898.0 a
965.0 847.0 a
966.0 431.0 a
967.0 2040.0 a
968.0 1424.0 a
969.0 375.0 a
970.0 3242.0 a
971.0 2405.0 a
972.0 339.0 a
973.0 1391.0 a
974.0 1485.0 a
975.0 664.0 a
976.0 3105.0 a
977.0 2482.0 a
978.0 778.0 a
979.0 343.0 a
980.0 1276.0 a
981.0 1636.0 a
982.0 1059.0 a
983.0 1079.0 a
984.0 3486.0 a
985.0 860.0 a
986.0 1508.0 a
987.0 1299.0 a
988.0 1383.0 a
989.0 1421.0 a
990.0 1795.0 a
991.0 2325.0 a
992.0 1506.0 a
993.0 2024.0 a
994.0 985.0 a
995.0 932.0 a
996.0 1163.0 a
997.0 3473.0 a
998.0 695.0 a
999.0 1537.0 a
1000.0 617.0 a
1001.0 813.0 a
1002.0 1119.0 a
1003.0 764.0 a
1004.0 1717.0 a
1005.0 1872.0 a
1006.0 1542.0 a
1007.0 1754.0 a
1008.0 259.0 a
1009.0 1042.0 a
1010.0 660.0 a
1011.0 3480.0 a
1012.0 1827.0 a
1013.0 1166.0 a
1014.0 366.0 a
1015.0 2184.0 a
1016.0 1931.0 a
1017.0 699.0 a
1018.0 1857.0 a
1019.0 1283.0 a
1020.0 349.0 a
1021.0 229.0 a
1022.0 1852.0 a
1023.0 1378.0 a
1024.0 328.0 a
1025.0 2275.0 a
1026.0 399.0 a
1027.0 1132.0 a
1028.0 3438.0 a
1029.0 302.0 a
1030.0 2743.0 a
1031.0 141.0 a
1032.0 1708.0 a
1033.0 2159.0 a
1034.0 1462.0 a
1035.0 143.0 a
1036.0 953.0 a
1037.0 1750.0 a
1038.0 1431.0 a
1039.0 1487.0 a
1040.0 174.0 a
1041.0 1065.0 a
1042.0 1371.0 a
1043.0 1222.0 a
1044.0 1071.0 a
1045.0 708.0 a
1046.0 753.0 a
1047.0 1240.0 a
1048.0 1099.0 a
1049.0 1686.0 a
1050.0 324.0 a
1051.0 820.0 a
1052.0 2433.0 a
1053.0 249.0 a
1054.0 1401.0 a
1055.0 1275.0 a
1056.0 789.0 a
1057.0 1005.0 a
1058.0 663.0 a
1059.0 933.0 a
1060.0 2167.0 a
1061.0 193.0 a
1062.0 1605.0 a
1063.0 2481.0 a
1064.0 437.0 a
1065.0 579.0 a
1066.0 935.0 a
1067.0 707.0 a
1068.0 967.0 a
1069.0 960.0 a
1070.0 2103.0 a
1071.0 4564.0 a
1072.0 1466.0 a
1073.0 759.0 a
1074.0 884.0 a
1075.0 1551.0 a
1076.0 747.0 a
1077.0 625.0 a
1078.0 187.0 a
1079.0 398.0 a
1080.0 643.0 a
1081.0 1543.0 a
1082.0 1066.0 a
1083.0 1427.0 a
1084.0 2723.0 a
1085.0 3408.0 a
1086.0 1860.0 a
1087.0 1573.0 a
1088.0 1261.0 a
1089.0 2225.0 a
1090.0 1033.0 a
1091.0 438.0 a
1092.0 1054.0 a
1093.0 2480.0 a
1094.0 3505.0 a
1095.0 1150.0 a
1096.0 71.0 a
1097.0 2572.0 a
1098.0 908.0 a
1099.0 785.0 a
1100.0 1664.0 a
1101.0 3454.0 a
1102.0 2059.0 a
1103.0 845.0 a
1104.0 145.0 a
1105.0 1584.0 a
1106.0 30.0 a
1107.0 1135.0 a
1108.0 1094.0 a
1109.0 1321.0 a
1110.0 403.0 a
1111.0 2509.0 a
1112.0 652.0 a
1113.0 1230.0 a
1114.0 26.0 a
1115.0 1608.0 a
1116.0 2057.0 a
1117.0 560.0 a
1118.0 969.0 a
1119.0 1929.0 a
1120.0 1579.0 a
1121.0 562.0 a
1122.0 1714.0 a
1123.0 429.0 a
1124.0 938.0 a
1125.0 1592.0 a
1126.0 503.0 a
1127.0 2133.0 a
1128.0 958.0 a
1129.0 320.0 a
1130.0 1148.0 a
1131.0 271.0 a
1132.0 1313.0 a
1133.0 1100.0 a
1134.0 1149.0 a
1135.0 2761.0 a
1136.0 2971.0 a
1137.0 1142.0 a
1138.0 3396.0 a
1139.0 492.0 a
1140.0 2522.0 a
1141.0 1955.0 a
1142.0 2063.0 a
1143.0 2035.0 a
1144.0 1147.0 a
1145.0 571.0 a
1146.0 3713.0 a
1147.0 672.0 a
1148.0 337.0 a
1149.0 697.0 a
1150.0 2095.0 a
1151.0 1716.0 a
1152.0 1516.0 a
1153.0 357.0 a
1154.0 779.0 a
1155.0 219.0 a
1156.0 2673.0 a
1157.0 2172.0 a
1158.0 1031.0 a
1159.0 681.0 a
1160.0 1832.0 a
1161.0 131.0 a
1162.0 2427.0 a
1163.0 635.0 a
1164.0 1889.0 a
1165.0 791.0 a
1166.0 1159.0 a
1167.0 525.0 a
1168.0 1165.0 a
1169.0 1709.0 a
1170.0 693.0 a
1171.0 535.0 a
1172.0 1683.0 a
1173.0 2394.0 a
1174.0 2367.0 a
1175.0 1111.0 a
1176.0 673.0 a
1177.0 3265.0 a
1178.0 167.0 a
1179.0 116.0 a
1180.0 756.0 a
1181.0 1170.0 a
1182.0 1877.0 a
1183.0 1650.0 a
1184.0 783.0 a
1185.0 413.0 a
1186.0 2362.0 a
1187.0 1115.0 a
1188.0 624.0 a
1189.0 363.0 a
1190.0 2334.0 a
1191.0 937.0 a
1192.0 2072.0 a
1193.0 549.0 a
1194.0 2038.0 a
1195.0 2299.0 a
1196.0 1937.0 a
1197.0 1739.0 a
1198.0 1207.0 a
1199.0 1435.0 a
1200.0 1368.0 a
1201.0 2023.0 a
1202.0 974.0 a
1203.0 2254.0 a
1204.0 1685.0 a
1205.0 2076.0 a
1206.0 2451.0 a
1207.0 523.0 a
1208.0 1801.0 a
1209.0 674.0 a
1210.0 832.0 a
1211.0 2262.0 a
1212.0 757.0 a
1213.0 2148.0 a
1214.0 1606.0 a
1215.0 4180.0 a
1216.0 576.0 a
1217.0 955.0 a
1218.0 1067.0 a
1219.0 923.0 a
1220.0 1553.0 a
1221.0 2606.0 a
1222.0 899.0 a
1223.0 1271.0 a
1224.0 1993.0 a
1225.0 957.0 a
1226.0 2037.0 a
1227.0 3592.0 a
1228.0 2036.0 a
1229.0 2626.0 a
1230.0 864.0 a
1231.0 273.0 a
1232.0 2341.0 a
1233.0 665.0 a
1234.0 1238.0 a
1235.0 2336.0 a
1236.0 1699.0 a
1237.0 1372.0 a
1238.0 1382.0 a
1239.0 1548.0 a
1240.0 1550.0 a
1241.0 1807.0 a
1242.0 434.0 a
1243.0 1966.0 a
1244.0 959.0 a
1245.0 1745.0 a
1246.0 1831.0 a
1247.0 93.0 a
1248.0 1304.0 a
1249.0 988.0 a
1250.0 1445.0 a
1251.0 2690.0 a
1252.0 2719.0 a
1253.0 1327.0 a
1254.0 2011.0 a
1255.0 2104.0 a
1256.0 1120.0 a
1257.0 1359.0 a
1258.0 678.0 a
1259.0 4647.0 a
1260.0 755.0 a
1261.0 806.0 a
1262.0 1270.0 a
1263.0 1731.0 a
1264.0 4197.0 a
1265.0 1574.0 a
1266.0 3248.0 a
1267.0 1253.0 a
1268.0 1693.0 a
1269.0 2567.0 a
1270.0 1688.0 a
1271.0 1611.0 a
1272.0 1390.0 a
1273.0 3664.0 a
1274.0 2246.0 a
1275.0 825.0 a
1276.0 247.0 a
1277.0 3552.0 a
1278.0 4855.0 a
1279.0 1679.0 a
1280.0 2162.0 a
1281.0 1034.0 a
1282.0 1441.0 a
1283.0 1287.0 a
1284.0 1164.0 a
1285.0 873.0 a
1286.0 1812.0 a
1287.0 2575.0 a
1288.0 946.0 a
1289.0 1309.0 a
1290.0 833.0 a
1291.0 1815.0 a
1292.0 738.0 a
1293.0 1121.0 a
1294.0 2127.0 a
1295.0 2189.0 a
1296.0 1151.0 a
1297.0 2276.0 a
1298.0 2411.0 a
1299.0 1328.0 a
1300.0 2650.0 a
1301.0 2633.0 a
1302.0 1522.0 a
1303.0 3039.0 a
1304.0 495.0 a
1305.0 2409.0 a
1306.0 2909.0 a
1307.0 3326.0 a
1308.0 1300.0 a
1309.0 3785.0 a
1310.0 758.0 a
1311.0 1886.0 a
1312.0 1459.0 a
1313.0 1598.0 a
1314.0 1756.0 a
1315.0 2042.0 a
1316.0 1511.0 a
1317.0 2527.0 a
1318.0 214.0 a
1319.0 605.0 a
1320.0 4931.0 a
1321.0 893.0 a
1322.0 2484.0 a
1323.0 1294.0 a
1324.0 3040.0 a
1325.0 1353.0 a
1326.0 2118.0 a
1327.0 1942.0 a
1328.0 2751.0 a
1329.0 2033.0 a
1330.0 1039.0 a
1331.0 3559.0 a
1332.0 1533.0 a
1333.0 2044.0 a
1334.0 2292.0 a
1335.0 614.0 a
1336.0 3180.0 a
1337.0 3984.0 a
1338.0 793.0 a
1339.0 2786.0 a
1340.0 1549.0 a
1341.0 2967.0 a
1342.0 1010.0 a
1343.0 2221.0 a
1344.0 211.0 a
1345.0 1415.0 a
1346.0 2384.0 a
1347.0 3108.0 a
1348.0 2454.0 a
1349.0 1576.0 a
1350.0 304.0 a
1351.0 2034.0 a
1352.0 2294.0 a
1353.0 2359.0 a
1354.0 3452.0 a
1355.0 770.0 a
1356.0 369.0 a
1357.0 1162.0 a
1358.0 4104.0 a
1359.0 792.0 a
1360.0 2382.0 a
1361.0 3911.0 a
1362.0 998.0 a
1363.0 1394.0 a
1364.0 1454.0 a
1365.0 1981.0 a
1366.0 2381.0 a
1367.0 1375.0 a
1368.0 1130.0 a
1369.0 4831.0 a
1370.0 1123.0 a
1371.0 1582.0 a
1372.0 1547.0 a
1373.0 857.0 a
1374.0 971.0 a
1375.0 2706.0 a
1376.0 1613.0 a
1377.0 1893.0 a
1378.0 812.0 a
1379.0 13.0 a
1380.0 527.0 a
1381.0 411.0 a
1382.0 4429.0 a
1383.0 416.0 a
1384.0 934.0 a
1385.0 1354.0 a
1386.0 1773.0 a
1387.0 715.0 a
1388.0 1802.0 a
1389.0 1532.0 a
1390.0 261.0 a
1391.0 803.0 a
1392.0 978.0 a
1393.0 202.0 a
1394.0 1749.0 a
1395.0 3114.0 a
1396.0 147.0 a
1397.0 1510.0 a
1398.0 688.0 a
1399.0 3007.0 a
1400.0 1825.0 a
1401.0 963.0 a
1402.0 603.0 a
1403.0 1817.0 a
1404.0 152.0 a
1405.0 733.0 a
1406.0 2956.0 a
1407.0 1973.0 a
1408.0 1674.0 a
1409.0 1463.0 a
1410.0 128.0 a
1411.0 387.0 a
1412.0 2500.0 a
1413.0 1426.0 a
1414.0 1342.0 a
1415.0 1710.0 a
1416.0 2745.0 a
1417.0 2539.0 a
1418.0 1355.0 a
1419.0 1639.0 a
1420.0 1380.0 a
1421.0 484.0 a
1422.0 609.0 a
1423.0 842.0 a
1424.0 1125.0 a
1425.0 1528.0 a
1426.0 2789.0 a
1427.0 2667.0 a
1428.0 922.0 a
1429.0 722.0 a
1430.0 163.0 a
1431.0 2128.0 a
1432.0 1069.0 a
1433.0 1279.0 a
1434.0 3900.0 a
1435.0 1239.0 a
1436.0 1544.0 a
1437.0 989.0 a
1438.0 892.0 a
1439.0 2134.0 a
1440.0 2043.0 a
1441.0 594.0 a
1442.0 1995.0 a
1443.0 931.0 a
1444.0 1783.0 a
1445.0 725.0 a
1446.0 2486.0 a
1447.0 2992.0 a
1448.0 2849.0 a
1449.0 595.0 a
1450.0 1205.0 a
1451.0 903.0 a
1452.0 1052.0 a
1453.0 983.0 a
1454.0 745.0 a
1455.0 982.0 a
1456.0 1930.0 a
1457.0 1534.0 a
1458.0 990.0 a
1459.0 1455.0 a
1460.0 2833.0 a
1461.0 1419.0 a
1462.0 1014.0 a
1463.0 2006.0 a
1464.0 4046.0 a
1465.0 1670.0 a
1466.0 1597.0 a
1467.0 1199.0 a
1468.0 916.0 a
1469.0 1469.0 a
1470.0 924.0 a
1471.0 776.0 a
1472.0 950.0 a
1473.0 861.0 a
1474.0 1790.0 a
1475.0 2426.0 a
1476.0 119.0 a
1477.0 2601.0 a
1478.0 1607.0 a
1479.0 1918.0 a
1480.0 1689.0 a
1481.0 781.0 a
1482.0 1519.0 a
1483.0 1423.0 a
1484.0 1221.0 a
1485.0 342.0 a
1486.0 1344.0 a
1487.0 1530.0 a
1488.0 2132.0 a
1489.0 889.0 a
1490.0 1467.0 a
1491.0 1422.0 a
1492.0 1244.0 a
1493.0 1203.0 a
1494.0 1747.0 a
1495.0 1568.0 a
1496.0 3973.0 a
1497.0 1219.0 a
1498.0 1715.0 a
1499.0 3812.0 a
1500.0 2000.0 a
1501.0 1377.0 a
1502.0 388.0 a
1503.0 1520.0 a
1504.0 2393.0 a
1505.0 1174.0 a
1506.0 1188.0 a
1507.0 690.0 a
1508.0 2734.0 a
1509.0 2488.0 a
1510.0 3952.0 a
1511.0 1436.0 a
1512.0 777.0 a
1513.0 2201.0 a
1514.0 280.0 a
1515.0 3414.0 a
1516.0 1112.0 a
1517.0 3281.0 a
1518.0 2897.0 a
1519.0 2725.0 a
1520.0 2742.0 a
1521.0 2724.0 a
1522.0 848.0 a
1523.0 1964.0 a
1524.0 1186.0 a
1525.0 1701.0 a
1526.0 1564.0 a
1527.0 2402.0 a
1528.0 817.0 a
1529.0 1172.0 a
1530.0 2677.0 a
1531.0 2263.0 a
1532.0 3131.0 a
1533.0 1289.0 a
1534.0 1269.0 a
1535.0 1925.0 a
1536.0 546.0 a
1537.0 2305.0 a
1538.0 723.0 a
1539.0 1759.0 a
1540.0 1638.0 a
1541.0 1665.0 a
1542.0 807.0 a
1543.0 1498.0 a
1544.0 1603.0 a
1545.0 686.0 a
1546.0 2170.0 a
1547.0 2274.0 a
1548.0 1465.0 a
1549.0 327.0 a
1550.0 2358.0 a
1551.0 1156.0 a
1552.0 1414.0 a
1553.0 1251.0 a
1554.0 3079.0 a
1555.0 2551.0 a
1556.0 2238.0 a
1557.0 456.0 a
1558.0 3757.0 a
1559.0 3008.0 a
1560.0 3866.0 a
1561.0 1493.0 a
1562.0 4219.0 a
1563.0 4067.0 a
1564.0 315.0 a
1565.0 3059.0 a
1566.0 1822.0 a
1567.0 976.0 a
1568.0 1179.0 a
1569.0 1585.0 a
1570.0 2220.0 a
1571.0 1367.0 a
1572.0 1030.0 a
1573.0 1567.0 a
1574.0 1804.0 a
1575.0 902.0 a
1576.0 2807.0 a
1577.0 1360.0 a
1578.0 4420.0 a
1579.0 2195.0 a
1580.0 3152.0 a
1581.0 1183.0 a
1582.0 1404.0 a
1583.0 741.0 a
1584.0 1257.0 a
1585.0 1443.0 a
1586.0 904.0 a
1587.0 2799.0 a
1588.0 257.0 a
1589.0 1129.0 a
1590.0 2548.0 a
1591.0 4675.0 a
1592.0 669.0 a
1593.0 1302.0 a
1594.0 2695.0 a
1595.0 473.0 a
1596.0 2028.0 a
1597.0 3659.0 a
1598.0 4858.0 a
1599.0 896.0 a
1600.0 2285.0 a
1601.0 2472.0 a
1602.0 1727.0 a
1603.0 1145.0 a
1604.0 4936.0 a
1605.0 2838.0 a
1606.0 2073.0 a
1607.0 642.0 a
1608.0 2848.0 a
1609.0 744.0 a
1610.0 716.0 a
1611.0 2146.0 a
1612.0 2877.0 a
1613.0 3928.0 a
1614.0 1575.0 a
1615.0 1806.0 a
1616.0 108.0 a
1617.0 3026.0 a
1618.0 2595.0 a
1619.0 1705.0 a
1620.0 3149.0 a
1621.0 788.0 a
1622.0 1379.0 a
1623.0 2244.0 a
1624.0 1028.0 a
1625.0 2584.0 a
1626.0 1281.0 a
1627.0 1250.0 a
1628.0 977.0 a
1629.0 1044.0 a
1630.0 2693.0 a
1631.0 153.0 a
1632.0 1326.0 a
1633.0 1418.0 a
1634.0 2756.0 a
1635.0 1635.0 a
1636.0 2048.0 a
1637.0 2309.0 a
1638.0 821.0 a
1639.0 1073.0 a
1640.0 1358.0 a
1641.0 3172.0 a
1642.0 1858.0 a
1643.0 948.0 a
1644.0 919.0 a
1645.0 762.0 a
1646.0 980.0 a
1647.0 1096.0 a
1648.0 1956.0 a
1649.0 1697.0 a
1650.0 2816.0 a
1651.0 2119.0 a
1652.0 1651.0 a
1653.0 463.0 a
1654.0 921.0 a
1655.0 1876.0 a
1656.0 2577.0 a
1657.0 843.0 a
1658.0 2075.0 a
1659.0 1206.0 a
1660.0 1241.0 a
1661.0 1626.0 a
1662.0 142.0 a
1663.0 1484.0 a
1664.0 77.0 a
1665.0 1661.0 a
1666.0 4387.0 a
1667.0 1563.0 a
1668.0 1236.0 a
1669.0 1308.0 a
1670.0 2396.0 a
1671.0 2776.0 a
1672.0 1432.0 a
1673.0 2966.0 a
1674.0 1546.0 a
1675.0 804.0 a
1676.0 928.0 a
1677.0 2775.0 a
1678.0 1954.0 a
1679.0 1939.0 a
1680.0 2549.0 a
1681.0 4113.0 a
1682.0 1019.0 a
1683.0 2447.0 a
1684.0 816.0 a
1685.0 3015.0 a
1686.0 4440.0 a
1687.0 1953.0 a
1688.0 1952.0 a
1689.0 3333.0 a
1690.0 4589.0 a
1691.0 1845.0 a
1692.0 3179.0 a
1693.0 2944.0 a
1694.0 2395.0 a
1695.0 2978.0 a
1696.0 1189.0 a
1697.0 1180.0 a
1698.0 3564.0 a
1699.0 1980.0 a
1700.0 1847.0 a
1701.0 1839.0 a
1702.0 1718.0 a
1703.0 4124.0 a
1704.0 3097.0 a
1705.0 2353.0 a
1706.0 870.0 a
1707.0 2388.0 a
1708.0 2669.0 a
1709.0 420.0 a
1710.0 1089.0 a
1711.0 1006.0 a
1712.0 2290.0 a
1713.0 1411.0 a
1714.0 2664.0 a
1715.0 3583.0 a
1716.0 2320.0 a
1717.0 3042.0 a
1718.0 4011.0 a
1719.0 1041.0 a
1720.0 2049.0 a
1721.0 1167.0 a
1722.0 2531.0 a
1723.0 3355.0 a
1724.0 2422.0 a
1725.0 4854.0 a
1726.0 3082.0 a
1727.0 1499.0 a
1728.0 3544.0 a
1729.0 1999.0 a
1730.0 1048.0 a
1731.0 1168.0 a
1732.0 1900.0 a
1733.0 4244.0 a
1734.0 598.0 a
1735.0 2445.0 a
1736.0 2277.0 a
1737.0 4131.0 a
1738.0 3049.0 a
1739.0 1558.0 a
1740.0 3555.0 a
1741.0 4493.0 a
1742.0 3533.0 a
1743.0 4324.0 a
1744.0 2332.0 a
1745.0 570.0 a
1746.0 1662.0 a
1747.0 311.0 a
1748.0 2592.0 a
1749.0 1113.0 a
1750.0 2630.0 a
1751.0 3206.0 a
1752.0 1972.0 a
1753.0 2373.0 a
1754.0 2046.0 a
1755.0 1068.0 a
1756.0 2657.0 a
1757.0 208.0 a
1758.0 1310.0 a
1759.0 1958.0 a
1760.0 2578.0 a
1761.0 1081.0 a
1762.0 2917.0 a
1763.0 3994.0 a
1764.0 4233.0 a
1765.0 871.0 a
1766.0 2280.0 a
1767.0 4157.0 a
1768.0 1735.0 a
1769.0 2524.0 a
1770.0 2671.0 a
1771.0 2508.0 a
1772.0 886.0 a
1773.0 1114.0 a
1774.0 1748.0 a
1775.0 4368.0 a
1776.0 3266.0 a
1777.0 796.0 a
1778.0 2809.0 a
1779.0 1330.0 a
1780.0 1482.0 a
1781.0 3083.0 a
1782.0 2698.0 a
1783.0 1365.0 a
1784.0 2058.0 a
1785.0 854.0 a
1786.0 2621.0 a
1787.0 1753.0 a
1788.0 2122.0 a
1789.0 3915.0 a
1790.0 2079.0 a
1791.0 3110.0 a
1792.0 4048.0 a
1793.0 1398.0 a
1794.0 1301.0 a
1795.0 1288.0 a
1796.0 1569.0 a
1797.0 3099.0 a
1798.0 2313.0 a
1799.0 808.0 a
1800.0 865.0 a
1801.0 2378.0 a
1802.0 514.0 a
1803.0 1988.0 a
1804.0 954.0 a
1805.0 1386.0 a
1806.0 1256.0 a
1807.0 1541.0 a
1808.0 1011.0 a
1809.0 2224.0 a
1810.0 1965.0 a
1811.0 1833.0 a
1812.0 3241.0 a
1813.0 2239.0 a
1814.0 885.0 a
1815.0 2333.0 a
1816.0 4736.0 a
1817.0 2363.0 a
1818.0 3126.0 a
1819.0 3966.0 a
1820.0 4094.0 a
1821.0 1854.0 a
1822.0 1397.0 a
1823.0 275.0 a
1824.0 2747.0 a
1825.0 2471.0 a
1826.0 2091.0 a
1827.0 1780.0 a
1828.0 2676.0 a
1829.0 2586.0 a
1830.0 2137.0 a
1831.0 2338.0 a
1832.0 925.0 a
1833.0 4016.0 a
1834.0 844.0 a
1835.0 1140.0 a
1836.0 912.0 a
1837.0 1690.0 a
1838.0 1615.0 a
1839.0 2475.0 a
1840.0 1346.0 a
1841.0 2784.0 a
1842.0 1243.0 a
1843.0 3727.0 a
1844.0 1349.0 a
1845.0 4465.0 a
1846.0 3151.0 a
1847.0 4216.0 a
1848.0 1987.0 a
1849.0 3382.0 a
1850.0 2169.0 a
1851.0 2174.0 a
1852.0 999.0 a
1853.0 2774.0 a
1854.0 906.0 a
1855.0 2191.0 a
1856.0 2208.0 a
1857.0 2476.0 a
1858.0 1045.0 a
1859.0 2200.0 a
1860.0 2828.0 a
1861.0 1677.0 a
1862.0 529.0 a
1863.0 2164.0 a
1864.0 752.0 a
1865.0 4482.0 a
1866.0 3890.0 a
1867.0 3102.0 a
1868.0 869.0 a
1869.0 905.0 a
1870.0 1593.0 a
1871.0 2070.0 a
1872.0 1696.0 a
1873.0 2343.0 a
1874.0 3208.0 a
1875.0 3759.0 a
1876.0 1720.0 a
1877.0 1871.0 a
1878.0 2060.0 a
1879.0 1259.0 a
1880.0 1373.0 a
1881.0 2421.0 a
1882.0 3858.0 a
1883.0 1277.0 a
1884.0 1602.0 a
1885.0 2242.0 a
1886.0 1819.0 a
1887.0 2179.0 a
1888.0 1060.0 a
1889.0 1345.0 a
1890.0 1305.0 a
1891.0 3182.0 a
1892.0 1560.0 a
1893.0 1458.0 a
1894.0 2089.0 a
1895.0 3377.0 a
1896.0 2087.0 a
1897.0 1448.0 a
1898.0 1051.0 a
1899.0 2647.0 a
1900.0 1198.0 a
1901.0 3000.0 a
1902.0 1122.0 a
1903.0 2355.0 a
1904.0 3773.0 a
1905.0 4687.0 a
1906.0 1128.0 a
1907.0 2495.0 a
1908.0 432.0 a
1909.0 1816.0 a
1910.0 1646.0 a
1911.0 2605.0 a
1912.0 1095.0 a
1913.0 2536.0 a
1914.0 2942.0 a
1915.0 4491.0 a
1916.0 3304.0 a
1917.0 1814.0 a
1918.0 2257.0 a
1919.0 2410.0 a
1920.0 188.0 a
1921.0 2230.0 a
1922.0 270.0 a
1923.0 2543.0 a
1924.0 763.0 a
1925.0 3181.0 a
1926.0 2980.0 a
1927.0 1173.0 a
1928.0 1108.0 a
1929.0 991.0 a
1930.0 2092.0 a
1931.0 3532.0 a
1932.0 2865.0 a
1933.0 3328.0 a
1934.0 2082.0 a
1935.0 1880.0 a
1936.0 2366.0 a
1937.0 1621.0 a
1938.0 547.0 a
1939.0 1268.0 a
1940.0 882.0 a
1941.0 3338.0 a
1942.0 2872.0 a
1943.0 2608.0 a
1944.0 1479.0 a
1945.0 1703.0 a
1946.0 3749.0 a
1947.0 2163.0 a
1948.0 1266.0 a
1949.0 136.0 a
1950.0 241.0 a
1951.0 3257.0 a
1952.0 4200.0 a
1953.0 1950.0 a
1954.0 1361.0 a
1955.0 2008.0 a
1956.0 2306.0 a
1957.0 3306.0 a
1958.0 1594.0 a
1959.0 3847.0 a
1960.0 2406.0 a
1961.0 4556.0 a
1962.0 3825.0 a
1963.0 1888.0 a
1964.0 1808.0 a
1965.0 894.0 a
1966.0 1324.0 a
1967.0 2084.0 a
1968.0 2823.0 a
1969.0 3432.0 a
1970.0 4327.0 a
1971.0 2115.0 a
1972.0 86.0 a
1973.0 4995.0 a
1974.0 4019.0 a
1975.0 1303.0 a
1976.0 618.0 a
1977.0 3894.0 a
1978.0 1272.0 a
1979.0 1545.0 a
1980.0 4382.0 a
1981.0 1153.0 a
1982.0 4852.0 a
1983.0 1007.0 a
1984.0 4750.0 a
1985.0 4499.0 a
1986.0 3343.0 a
1987.0 4692.0 a
1988.0 1387.0 a
1989.0 4707.0 a
1990.0 2599.0 a
1991.0 895.0 a
1992.0 3016.0 a
1993.0 1834.0 a
1994.0 1733.0 a
1995.0 3322.0 a
1996.0 4923.0 a
1997.0 1983.0 a
1998.0 1480.0 a
1999.0 1751.0 a
2000.0 2570.0 a
2001.0 1648.0 a
2002.0 2573.0 a
2003.0 1395.0 a
2004.0 4483.0 a
2005.0 1468.0 a
2006.0 1193.0 a
2007.0 1957.0 a
2008.0 1191.0 a
2009.0 3623.0 a
2010.0 1859.0 a
2011.0 996.0 a
2012.0 1969.0 a
2013.0 1292.0 a
2014.0 3832.0 a
2015.0 1787.0 a
2016.0 3703.0 a
2017.0 2483.0 a
2018.0 4845.0 a
2019.0 1370.0 a
2020.0 2748.0 a
2021.0 1837.0 a
2022.0 2185.0 a
2023.0 12.0 a
2024.0 3933.0 a
2025.0 1491.0 a
2026.0 2842.0 a
2027.0 1131.0 a
2028.0 2288.0 a
2029.0 1771.0 a
2030.0 1343.0 a
2031.0 4980.0 a
2032.0 1947.0 a
2033.0 4085.0 a
2034.0 4300.0 a
2035.0 2370.0 a
2036.0 1008.0 a
2037.0 2017.0 a
2038.0 4036.0 a
2039.0 2234.0 a
2040.0 3796.0 a
2041.0 1218.0 a
2042.0 1055.0 a
2043.0 4495.0 a
2044.0 2653.0 a
2045.0 2859.0 a
2046.0 2796.0 a
2047.0 3148.0 a
2048.0 4785.0 a
2049.0 4615.0 a
2050.0 2976.0 a
2051.0 2348.0 a
2052.0 2603.0 a
2053.0 3680.0 a
2054.0 2166.0 a
2055.0 100.0 a
2056.0 3175.0 a
2057.0 2180.0 a
2058.0 1539.0 a
2059.0 1706.0 a
2060.0 1792.0 a
2061.0 2233.0 a
2062.0 3471.0 a
2063.0 1830.0 a
2064.0 3191.0 a
2065.0 4456.0 a
2066.0 2157.0 a
2067.0 4793.0 a
2068.0 1752.0 a
2069.0 2121.0 a
2070.0 3699.0 a
2071.0 2051.0 a
2072.0 1905.0 a
2073.0 1944.0 a
2074.0 2351.0 a
2075.0 1909.0 a
2076.0 3235.0 a
2077.0 3670.0 a
2078.0 1325.0 a
2079.0 4629.0 a
2080.0 2199.0 a
2081.0 2618.0 a
2082.0 3349.0 a
2083.0 1826.0 a
2084.0 911.0 a
2085.0 1861.0 a
2086.0 4917.0 a
2087.0 2010.0 a
2088.0 2880.0 a
2089.0 1896.0 a
2090.0 3142.0 a
2091.0 4562.0 a
2092.0 1666.0 a
2093.0 868.0 a
2094.0 3363.0 a
2095.0 1319.0 a
2096.0 2113.0 a
2097.0 2176.0 a
2098.0 1337.0 a
2099.0 1894.0 a
2100.0 2884.0 a
2101.0 2890.0 a
2102.0 3093.0 a
2103.0 2598.0 a
2104.0 1501.0 a
2105.0 1540.0 a
2106.0 1351.0 a
2107.0 3209.0 a
2108.0 3362.0 a
2109.0 1975.0 a
2110.0 1904.0 a
2111.0 2576.0 a
2112.0 1526.0 a
2113.0 3447.0 a
2114.0 1529.0 a
2115.0 3643.0 a
2116.0 2728.0 a
2117.0 1913.0 a
2118.0 2660.0 a
2119.0 2655.0 a
2120.0 4784.0 a
2121.0 2330.0 a
2122.0 427.0 a
2123.0 3222.0 a
2124.0 4194.0 a
2125.0 1604.0 a
2126.0 1087.0 a
2127.0 1531.0 a
2128.0 1673.0 a
2129.0 4353.0 a
2130.0 4185.0 a
2131.0 2986.0 a
2132.0 1971.0 a
2133.0 4139.0 a
2134.0 3385.0 a
2135.0 2679.0 a
2136.0 2219.0 a
2137.0 3470.0 a
2138.0 3017.0 a
2139.0 2417.0 a
2140.0 2001.0 a
2141.0 4702.0 a
2142.0 2629.0 a
2143.0 1278.0 a
2144.0 4102.0 a
2145.0 1862.0 a
2146.0 3851.0 a
2147.0 1976.0 a
2148.0 3464.0 a
2149.0 4779.0 a
2150.0 975.0 a
2151.0 1906.0 a
2152.0 3279.0 a
2153.0 4214.0 a
2154.0 4583.0 a
2155.0 3111.0 a
2156.0 4954.0 a
2157.0 913.0 a
2158.0 3841.0 a
2159.0 2372.0 a
2160.0 2414.0 a
2161.0 1295.0 a
2162.0 2088.0 a
2163.0 1152.0 a
2164.0 1678.0 a
2165.0 458.0 a
2166.0 2687.0 a
2167.0 3510.0 a
2168.0 2379.0 a
2169.0 2834.0 a
2170.0 3601.0 a
2171.0 2432.0 a
2172.0 2269.0 a
2173.0 2479.0 a
2174.0 3641.0 a
2175.0 2323.0 a
2176.0 3094.0 a
2177.0 1513.0 a
2178.0 2007.0 a
2179.0 2662.0 a
2180.0 1853.0 a
2181.0 2801.0 a
2182.0 3368.0 a
2183.0 1504.0 a
2184.0 2012.0 a
2185.0 215.0 a
2186.0 2438.0 a
2187.0 2867.0 a
2188.0 2186.0 a
2189.0 1298.0 a
2190.0 1632.0 a
2191.0 3071.0 a
2192.0 1512.0 a
2193.0 2794.0 a
2194.0 4533.0 a
2195.0 1914.0 a
2196.0 1755.0 a
2197.0 3657.0 a
2198.0 3284.0 a
2199.0 4171.0 a
2200.0 2855.0 a
2201.0 651.0 a
2202.0 640.0 a
2203.0 2560.0 a
2204.0 1405.0 a
2205.0 4758.0 a
2206.0 1744.0 a
2207.0 1505.0 a
2208.0 1214.0 a
2209.0 1618.0 a
2210.0 2022.0 a
2211.0 2856.0 a
2212.0 1700.0 a
2213.0 3302.0 a
2214.0 2478.0 a
2215.0 1333.0 a
2216.0 1779.0 a
2217.0 2114.0 a
2218.0 4308.0 a
2219.0 3614.0 a
2220.0 2814.0 a
2221.0 2047.0 a
2222.0 1187.0 a
2223.0 1763.0 a
2224.0 1323.0 a
2225.0 3940.0 a
2226.0 3881.0 a
2227.0 4034.0 a
2228.0 4972.0 a
2229.0 3066.0 a
2230.0 2086.0 a
2231.0 1425.0 a
2232.0 2795.0 a
2233.0 1757.0 a
2234.0 1921.0 a
2235.0 3997.0 a
2236.0 1461.0 a
2237.0 1581.0 a
2238.0 1863.0 a
2239.0 1687.0 a
2240.0 2511.0 a
2241.0 2441.0 a
2242.0 4711.0 a
2243.0 2077.0 a
2244.0 1851.0 a
2245.0 2009.0 a
2246.0 3295.0 a
2247.0 3720.0 a
2248.0 4843.0 a
2249.0 3038.0 a
2250.0 3587.0 a
2251.0 1741.0 a
2252.0 4404.0 a
2253.0 1085.0 a
2254.0 608.0 a
2255.0 3364.0 a
2256.0 1770.0 a
2257.0 1340.0 a
2258.0 2681.0 a
2259.0 2773.0 a
2260.0 3028.0 a
2261.0 2989.0 a
2262.0 1210.0 a
2263.0 2810.0 a
2264.0 1450.0 a
2265.0 2627.0 a
2266.0 3676.0 a
2267.0 2126.0 a
2268.0 3912.0 a
2269.0 2253.0 a
2270.0 1357.0 a
2271.0 250.0 a
2272.0 1961.0 a
2273.0 2099.0 a
2274.0 1824.0 a
2275.0 2891.0 a
2276.0 4801.0 a
2277.0 1967.0 a
2278.0 4945.0 a
2279.0 1399.0 a
2280.0 3661.0 a
2281.0 836.0 a
2282.0 3489.0 a
2283.0 3671.0 a
2284.0 3778.0 a
2285.0 1056.0 a
2286.0 1016.0 a
2287.0 951.0 a
2288.0 1882.0 a
2289.0 2155.0 a
2290.0 3878.0 a
2291.0 1628.0 a
2292.0 2903.0 a
2293.0 3539.0 a
2294.0 1475.0 a
2295.0 4399.0 a
2296.0 4358.0 a
2297.0 2470.0 a
2298.0 1680.0 a
2299.0 1775.0 a
2300.0 2147.0 a
2301.0 1935.0 a
2302.0 2760.0 a
2303.0 1175.0 a
2304.0 3449.0 a
2305.0 2374.0 a
2306.0 1385.0 a
2307.0 1318.0 a
2308.0 3716.0 a
2309.0 4003.0 a
2310.0 2203.0 a
2311.0 4235.0 a
2312.0 4505.0 a
2313.0 2878.0 a
2314.0 1103.0 a
2315.0 4808.0 a
2316.0 4572.0 a
2317.0 3006.0 a
2318.0 1614.0 a
2319.0 1237.0 a
2320.0 2392.0 a
2321.0 2950.0 a
2322.0 1438.0 a
2323.0 4939.0 a
2324.0 4617.0 a
2325.0 3448.0 a
2326.0 4258.0 a
2327.0 687.0 a
2328.0 1476.0 a
2329.0 2149.0 a
2330.0 1580.0 a
2331.0 1625.0 a
2332.0 3453.0 a
2333.0 1562.0 a
2334.0 1890.0 a
2335.0 2998.0 a
2336.0 4084.0 a
2337.0 1959.0 a
2338.0 1195.0 a
2339.0 4022.0 a
2340.0 2116.0 a
2341.0 3963.0 a
2342.0 4976.0 a
2343.0 2215.0 a
2344.0 2110.0 a
2345.0 4242.0 a
2346.0 2123.0 a
2347.0 1901.0 a
2348.0 2538.0 a
2349.0 2651.0 a
2350.0 3237.0 a
2351.0 1591.0 a
2352.0 1515.0 a
2353.0 826.0 a
2354.0 1818.0 a
2355.0 4964.0 a
2356.0 2178.0 a
2357.0 1694.0 a
2358.0 3877.0 a
2359.0 1848.0 a
2360.0 2223.0 a
2361.0 3074.0 a
2362.0 3289.0 a
2363.0 3400.0 a
2364.0 3292.0 a
2365.0 3518.0 a
2366.0 3765.0 a
2367.0 3061.0 a
2368.0 3240.0 a
2369.0 4389.0 a
2370.0 4173.0 a
2371.0 2361.0 a
2372.0 4033.0 a
2373.0 3430.0 a
2374.0 2691.0 a
2375.0 2547.0 a
2376.0 1232.0 a
2377.0 2109.0 a
2378.0 4844.0 a
2379.0 2053.0 a
2380.0 1989.0 a
2381.0 3106.0 a
2382.0 1640.0 a
2383.0 2175.0 a
2384.0 3067.0 a
2385.0 2886.0 a
2386.0 3195.0 a
2387.0 1488.0 a
2388.0 970.0 a
2389.0 3737.0 a
2390.0 4119.0 a
2391.0 1429.0 a
2392.0 3320.0 a
2393.0 4593.0 a
2394.0 1285.0 a
2395.0 3618.0 a
2396.0 2284.0 a
2397.0 1919.0 a
2398.0 2813.0 a
2399.0 1109.0 a
2400.0 2453.0 a
2401.0 74.0 a
2402.0 2431.0 a
2403.0 2069.0 a
2404.0 3321.0 a
2405.0 3045.0 a
2406.0 3922.0 a
2407.0 2895.0 a
2408.0 3580.0 a
2409.0 2153.0 a
2410.0 1101.0 a
2411.0 2207.0 a
2412.0 2961.0 a
2413.0 2947.0 a
2414.0 3044.0 a
2415.0 4402.0 a
2416.0 1381.0 a
2417.0 2342.0 a
2418.0 2383.0 a
2419.0 1856.0 a
2420.0 4341.0 a
2421.0 1249.0 a
2422.0 3771.0 a
2423.0 4140.0 a
2424.0 3365.0 a
2425.0 1146.0 a
2426.0 1105.0 a
2427.0 1154.0 a
2428.0 1917.0 a
2429.0 2713.0 a
2430.0 1902.0 a
2431.0 2707.0 a
2432.0 3490.0 a
2433.0 2830.0 a
2434.0 3811.0 a
2435.0 2098.0 a
2436.0 4625.0 a
2437.0 140.0 a
2438.0 2916.0 a
2439.0 2314.0 a
2440.0 4175.0 a
2441.0 1737.0 a
2442.0 1474.0 a
2443.0 1102.0 a
2444.0 2850.0 a
2445.0 1554.0 a
2446.0 4080.0 a
2447.0 703.0 a
2448.0 2190.0 a
2449.0 3596.0 a
2450.0 4803.0 a
2451.0 4086.0 a
2452.0 4264.0 a
2453.0 2177.0 a
2454.0 1341.0 a
2455.0 2588.0 a
2456.0 2569.0 a
2457.0 3085.0 a
2458.0 2517.0 a
2459.0 1936.0 a
2460.0 1982.0 a
2461.0 415.0 a
2462.0 4313.0 a
2463.0 3634.0 a
2464.0 2637.0 a
2465.0 4002.0 a
2466.0 1713.0 a
2467.0 3478.0 a
2468.0 1486.0 a
2469.0 4433.0 a
2470.0 4952.0 a
2471.0 4579.0 a
2472.0 1523.0 a
2473.0 1171.0 a
2474.0 1600.0 a
2475.0 2449.0 a
2476.0 95.0 a
2477.0 4091.0 a
2478.0 2705.0 a
2479.0 1197.0 a
2480.0 887.0 a
2481.0 4101.0 a
2482.0 1840.0 a
2483.0 2390.0 a
2484.0 1778.0 a
2485.0 3903.0 a
2486.0 4768.0 a
2487.0 4317.0 a
2488.0 4663.0 a
2489.0 3742.0 a
2490.0 370.0 a
2491.0 1656.0 a
2492.0 4915.0 a
2493.0 3072.0 a
2494.0 4122.0 a
2495.0 4376.0 a
2496.0 3870.0 a
2497.0 3644.0 a
2498.0 4383.0 a
2499.0 3312.0 a
2500.0 2661.0 a
2501.0 2514.0 a
2502.0 3655.0 a
2503.0 1712.0 a
2504.0 2805.0 a
2505.0 2266.0 a
2506.0 1290.0 a
2507.0 1941.0 a
2508.0 1642.0 a
2509.0 4314.0 a
2510.0 3483.0 a
2511.0 3417.0 a
2512.0 1786.0 a
2513.0 1311.0 a
2514.0 4502.0 a
2515.0 4836.0 a
2516.0 3669.0 a
2517.0 3055.0 a
2518.0 3790.0 a
2519.0 1892.0 a
2520.0 2912.0 a
2521.0 3157.0 a
2522.0 3293.0 a
2523.0 2376.0 a
2524.0 2444.0 a
2525.0 2340.0 a
2526.0 4485.0 a
2527.0 915.0 a
2528.0 2777.0 a
2529.0 2876.0 a
2530.0 1246.0 a
2531.0 3340.0 a
2532.0 2171.0 a
2533.0 2906.0 a
2534.0 3091.0 a
2535.0 1768.0 a
2536.0 2052.0 a
2537.0 1916.0 a
2538.0 2792.0 a
2539.0 2181.0 a
2540.0 2716.0 a
2541.0 1074.0 a
2542.0 4201.0 a
2543.0 4260.0 a
2544.0 3202.0 a
2545.0 4948.0 a
2546.0 1410.0 a
2547.0 2879.0 a
2548.0 1791.0 a
2549.0 1928.0 a
2550.0 3499.0 a
2551.0 4230.0 a
2552.0 2152.0 a
2553.0 4427.0 a
2554.0 1384.0 a
2555.0 1509.0 a
2556.0 1453.0 a
2557.0 1376.0 a
2558.0 3958.0 a
2559.0 2904.0 a
2560.0 1836.0 a
2561.0 2462.0 a
2562.0 2452.0 a
2563.0 2559.0 a
2564.0 2648.0 a
2565.0 1766.0 a
2566.0 2902.0 a
2567.0 2852.0 a
2568.0 2815.0 a
2569.0 3047.0 a
2570.0 1723.0 a
2571.0 2216.0 a
2572.0 1077.0 a
2573.0 1943.0 a
2574.0 1878.0 a
2575.0 2094.0 a
2576.0 3280.0 a
2577.0 3063.0 a
2578.0 3935.0 a
2579.0 1774.0 a
2580.0 1555.0 a
2581.0 1835.0 a
2582.0 719.0 a
2583.0 2188.0 a
2584.0 4657.0 a
2585.0 754.0 a
2586.0 4406.0 a
2587.0 3475.0 a
2588.0 1075.0 a
2589.0 2251.0 a
2590.0 2739.0 a
2591.0 1061.0 a
2592.0 4263.0 a
2593.0 1446.0 a
2594.0 1396.0 a
2595.0 2544.0 a
2596.0 1997.0 a
2597.0 2804.0 a
2598.0 2959.0 a
2599.0 3636.0 a
2600.0 4774.0 a
2601.0 3485.0 a
2602.0 3253.0 a
2603.0 3804.0 a
2604.0 2485.0 a
2605.0 1248.0 a
2606.0 2442.0 a
2607.0 3077.0 a
2608.0 3012.0 a
2609.0 3919.0 a
2610.0 1998.0 a
2611.0 1428.0 a
2612.0 2614.0 a
2613.0 2512.0 a
2614.0 2459.0 a
2615.0 3901.0 a
2616.0 2534.0 a
2617.0 1473.0 a
2618.0 2435.0 a
2619.0 2198.0 a
2620.0 4393.0 a
2621.0 3147.0 a
2622.0 4470.0 a
2623.0 1601.0 a
2624.0 3420.0 a
2625.0 3702.0 a
2626.0 2210.0 a
2627.0 3029.0 a
2628.0 2030.0 a
2629.0 4735.0 a
2630.0 2408.0 a
2631.0 2142.0 a
2632.0 2236.0 a
2633.0 3684.0 a
2634.0 2659.0 a
2635.0 4095.0 a
2636.0 3090.0 a
2637.0 3523.0 a
2638.0 3868.0 a
2639.0 3517.0 a
2640.0 1841.0 a
2641.0 3598.0 a
2642.0 4125.0 a
2643.0 3805.0 a
2644.0 4295.0 a
2645.0 3372.0 a
2646.0 846.0 a
2647.0 3204.0 a
2648.0 1842.0 a
2649.0 4110.0 a
2650.0 2407.0 a
2651.0 3058.0 a
2652.0 1393.0 a
2653.0 1946.0 a
2654.0 2231.0 a
2655.0 3393.0 a
2656.0 2301.0 a
2657.0 1489.0 a
2658.0 3371.0 a
2659.0 2953.0 a
2660.0 2096.0 a
2661.0 2135.0 a
2662.0 3092.0 a
2663.0 4361.0 a
2664.0 2521.0 a
2665.0 4512.0 a
2666.0 2206.0 a
2667.0 1803.0 a
2668.0 4394.0 a
2669.0 2015.0 a
2670.0 2281.0 a
2671.0 1200.0 a
2672.0 2994.0 a
2673.0 3332.0 a
2674.0 2067.0 a
2675.0 2843.0 a
2676.0 2932.0 a
2677.0 335.0 a
2678.0 1316.0 a
2679.0 1612.0 a
2680.0 3865.0 a
2681.0 2312.0 a
2682.0 3263.0 a
2683.0 1201.0 a
2684.0 3756.0 a
2685.0 907.0 a
2686.0 4105.0 a
2687.0 4672.0 a
2688.0 3314.0 a
2689.0 1204.0 a
2690.0 4092.0 a
2691.0 1660.0 a
2692.0 1403.0 a
2693.0 790.0 a
2694.0 1915.0 a
2695.0 4494.0 a
2696.0 3194.0 a
2697.0 3815.0 a
2698.0 4510.0 a
2699.0 4565.0 a
2700.0 1280.0 a
2701.0 4515.0 a
2702.0 4486.0 a
2703.0 3582.0 a
2704.0 4650.0 a
2705.0 3353.0 a
2706.0 3003.0 a
2707.0 1977.0 a
2708.0 3187.0 a
2709.0 2397.0 a
2710.0 4029.0 a
2711.0 3109.0 a
2712.0 1809.0 a
2713.0 2566.0 a
2714.0 4176.0 a
2715.0 2589.0 a
2716.0 3631.0 a
2717.0 4039.0 a
2718.0 2624.0 a
2719.0 2929.0 a
2720.0 2477.0 a
2721.0 1247.0 a
2722.0 3370.0 a
2723.0 2347.0 a
2724.0 1388.0 a
2725.0 1015.0 a
2726.0 3526.0 a
2727.0 2701.0 a
2728.0 1864.0 a
2729.0 2111.0 a
2730.0 3428.0 a
2731.0 3682.0 a
2732.0 4343.0 a
2733.0 1049.0 a
2734.0 1263.0 a
2735.0 2860.0 a
2736.0 3476.0 a
2737.0 4323.0 a
2738.0 4691.0 a
2739.0 2387.0 a
2740.0 2296.0 a
2741.0 2248.0 a
2742.0 4409.0 a
2743.0 1339.0 a
2744.0 1586.0 a
2745.0 1157.0 a
2746.0 260.0 a
2747.0 2321.0 a
2748.0 3502.0 a
2749.0 2822.0 a
2750.0 2209.0 a
2751.0 2196.0 a
2752.0 2213.0 a
2753.0 3691.0 a
2754.0 1734.0 a
2755.0 2825.0 a
2756.0 4797.0 a
2757.0 584.0 a
2758.0 3739.0 a
2759.0 1284.0 a
2760.0 3051.0 a
2761.0 1439.0 a
2762.0 3662.0 a
2763.0 4716.0 a
2764.0 2759.0 a
2765.0 2840.0 a
2766.0 4247.0 a
2767.0 3730.0 a
2768.0 2027.0 a
2769.0 2491.0 a
2770.0 2533.0 a
2771.0 2331.0 a
2772.0 4032.0 a
2773.0 4190.0 a
2774.0 2193.0 a
2775.0 3139.0 a
2776.0 1483.0 a
2777.0 2165.0 a
2778.0 1224.0 a
2779.0 2922.0 a
2780.0 3192.0 a
2781.0 4301.0 a
2782.0 4045.0 a
2783.0 3226.0 a
2784.0 2487.0 a
2785.0 3185.0 a
2786.0 4167.0 a
2787.0 4835.0 a
2788.0 1502.0 a
2789.0 1782.0 a
2790.0 4661.0 a
2791.0 3953.0 a
2792.0 3707.0 a
2793.0 3926.0 a
2794.0 2946.0 a
2795.0 4267.0 a
2796.0 2217.0 a
2797.0 2300.0 a
2798.0 1076.0 a
2799.0 4074.0 a
2800.0 4226.0 a
2801.0 2899.0 a
2802.0 2259.0 a
2803.0 2002.0 a
2804.0 3547.0 a
2805.0 3299.0 a
2806.0 2820.0 a
2807.0 1765.0 a
2808.0 1472.0 a
2809.0 4718.0 a
2810.0 2612.0 a
2811.0 2645.0 a
2812.0 1868.0 a
2813.0 855.0 a
2814.0 3169.0 a
2815.0 3828.0 a
2816.0 4646.0 a
2817.0 4685.0 a
2818.0 4659.0 a
2819.0 1788.0 a
2820.0 4641.0 a
2821.0 4154.0 a
2822.0 2658.0 a
2823.0 2642.0 a
2824.0 3625.0 a
2825.0 1633.0 a
2826.0 4057.0 a
2827.0 3255.0 a
2828.0 1996.0 a
2829.0 2237.0 a
2830.0 4581.0 a
2831.0 3177.0 a
2832.0 4522.0 a
2833.0 3779.0 a
2834.0 2013.0 a
2835.0 3450.0 a
2836.0 4770.0 a
2837.0 3056.0 a
2838.0 3651.0 a
2839.0 4782.0 a
2840.0 3667.0 a
2841.0 3893.0 a
2842.0 2785.0 a
2843.0 4778.0 a
2844.0 4870.0 a
2845.0 4746.0 a
2846.0 3101.0 a
2847.0 2532.0 a
2848.0 2927.0 a
2849.0 3932.0 a
2850.0 2279.0 a
2851.0 3107.0 a
2852.0 4293.0 a
2853.0 961.0 a
2854.0 4756.0 a
2855.0 3260.0 a
2856.0 3165.0 a
2857.0 1702.0 a
2858.0 3852.0 a
2859.0 4933.0 a
2860.0 3405.0 a
2861.0 4170.0 a
2862.0 1828.0 a
2863.0 3435.0 a
2864.0 3557.0 a
2865.0 2979.0 a
2866.0 2893.0 a
2867.0 3062.0 a
2868.0 4141.0 a
2869.0 3873.0 a
2870.0 2297.0 a
2871.0 4292.0 a
2872.0 4591.0 a
2873.0 1420.0 a
2874.0 2853.0 a
2875.0 2455.0 a
2876.0 2783.0 a
2877.0 2697.0 a
2878.0 2021.0 a
2879.0 1875.0 a
2880.0 1507.0 a
2881.0 2738.0 a
2882.0 3969.0 a
2883.0 4953.0 a
2884.0 3378.0 a
2885.0 3354.0 a
2886.0 1098.0 a
2887.0 1400.0 a
2888.0 2490.0 a
2889.0 3390.0 a
2890.0 1867.0 a
2891.0 2921.0 a
2892.0 4064.0 a
2893.0 3342.0 a
2894.0 2857.0 a
2895.0 3886.0 a
2896.0 1561.0 a
2897.0 3752.0 a
2898.0 4987.0 a
2899.0 2516.0 a
2900.0 2093.0 a
2901.0 3733.0 a
2902.0 3324.0 a
2903.0 2346.0 a
2904.0 3576.0 a
2905.0 1654.0 a
2906.0 4889.0 a
2907.0 1336.0 a
2908.0 4528.0 a
2909.0 3380.0 a
2910.0 2319.0 a
2911.0 2717.0 a
2912.0 2555.0 a
2913.0 4897.0 a
2914.0 3712.0 a
2915.0 2310.0 a
2916.0 2501.0 a
2917.0 3286.0 a
2918.0 2241.0 a
2919.0 4428.0 a
2920.0 4068.0 a
2921.0 3078.0 a
2922.0 2984.0 a
2923.0 3594.0 a
2924.0 2399.0 a
2925.0 2744.0 a
2926.0 1850.0 a
2927.0 586.0 a
2928.0 1634.0 a
2929.0 1805.0 a
2930.0 1000.0 a
2931.0 3133.0 a
2932.0 2307.0 a
2933.0 3232.0 a
2934.0 4471.0 a
2935.0 2699.0 a
2936.0 3723.0 a
2937.0 2881.0 a
2938.0 2883.0 a
2939.0 4983.0 a
2940.0 3678.0 a
2941.0 2587.0 a
2942.0 3310.0 a
2943.0 4195.0 a
2944.0 3558.0 a
2945.0 3556.0 a
2946.0 3407.0 a
2947.0 2919.0 a
2948.0 4927.0 a
2949.0 1348.0 a
2950.0 4272.0 a
2951.0 2097.0 a
2952.0 3075.0 a
2953.0 4432.0 a
2954.0 566.0 a
2955.0 2749.0 a
2956.0 1481.0 a
2957.0 2765.0 a
2958.0 3188.0 a
2959.0 2636.0 a
2960.0 3458.0 a
2961.0 4780.0 a
2962.0 2678.0 a
2963.0 1984.0 a
2964.0 4290.0 a
2965.0 2415.0 a
2966.0 4282.0 a
2967.0 4713.0 a
2968.0 4764.0 a
2969.0 4726.0 a
2970.0 2665.0 a
2971.0 3481.0 a
2972.0 3361.0 a
2973.0 2124.0 a
2974.0 235.0 a
2975.0 4318.0 a
2976.0 4610.0 a
2977.0 4879.0 a
2978.0 3760.0 a
2979.0 3569.0 a
2980.0 3135.0 a
2981.0 4312.0 a
2982.0 2492.0 a
2983.0 4098.0 a
2984.0 1392.0 a
2985.0 3672.0 a
2986.0 3170.0 a
2987.0 3158.0 a
2988.0 2735.0 a
2989.0 748.0 a
2990.0 2858.0 a
2991.0 2020.0 a
2992.0 2779.0 a
2993.0 943.0 a
2994.0 1013.0 a
2995.0 2793.0 a
2996.0 2271.0 a
2997.0 4275.0 a
2998.0 3854.0 a
2999.0 3640.0 a
3000.0 3297.0 a
3001.0 1874.0 a
3002.0 3650.0 a
3003.0 3857.0 a
3004.0 1088.0 a
3005.0 1692.0 a
3006.0 4191.0 a
3007.0 2875.0 a
3008.0 3701.0 a
3009.0 4766.0 a
3010.0 3339.0 a
3011.0 2769.0 a
3012.0 200.0 a
3013.0 4986.0 a
3014.0 4446.0 a
3015.0 4922.0 a
3016.0 3764.0 a
3017.0 3258.0 a
3018.0 3271.0 a
3019.0 4326.0 a
3020.0 3334.0 a
3021.0 371.0 a
3022.0 4537.0 a
3023.0 2683.0 a
3024.0 3233.0 a
3025.0 3491.0 a
3026.0 799.0 a
3027.0 4544.0 a
3028.0 2197.0 a
3029.0 2250.0 a
3030.0 2649.0 a
3031.0 4147.0 a
3032.0 4431.0 a
3033.0 2061.0 a
3034.0 2611.0 a
3035.0 739.0 a
3036.0 3536.0 a
3037.0 3230.0 a
3038.0 4442.0 a
3039.0 4220.0 a
3040.0 2256.0 a
3041.0 3303.0 a
3042.0 1046.0 a
3043.0 3823.0 a
3044.0 838.0 a
3045.0 2940.0 a
3046.0 3217.0 a
3047.0 3199.0 a
3048.0 1846.0 a
3049.0 3542.0 a
3050.0 3970.0 a
3051.0 4062.0 a
3052.0 1663.0 a
3053.0 4325.0 a
3054.0 2692.0 a
3055.0 2730.0 a
3056.0 3786.0 a
3057.0 4762.0 a
3058.0 981.0 a
3059.0 2525.0 a
3060.0 3379.0 a
3061.0 1785.0 a
3062.0 2736.0 a
3063.0 4338.0 a
3064.0 3250.0 a
3065.0 2090.0 a
3066.0 3964.0 a
3067.0 1932.0 a
3068.0 2474.0 a
3069.0 2962.0 a
3070.0 3367.0 a
3071.0 3891.0 a
3072.0 3433.0 a
3073.0 4561.0 a
3074.0 3951.0 a
3075.0 4511.0 a
3076.0 2430.0 a
3077.0 4063.0 a
3078.0 4608.0 a
3079.0 2845.0 a
3080.0 3456.0 a
3081.0 3290.0 a
3082.0 2469.0 a
3083.0 3802.0 a
3084.0 818.0 a
3085.0 3276.0 a
3086.0 3619.0 a
3087.0 3429.0 a
3088.0 1118.0 a
3089.0 4284.0 a
3090.0 4375.0 a
3091.0 3824.0 a
3092.0 4531.0 a
3093.0 1960.0 a
3094.0 2935.0 a
3095.0 1402.0 a
3096.0 3880.0 a
3097.0 4099.0 a
3098.0 4207.0 a
3099.0 3990.0 a
3100.0 2688.0 a
3101.0 4146.0 a
3102.0 3961.0 a
3103.0 984.0 a
3104.0 3524.0 a
3105.0 4450.0 a
3106.0 1138.0 a
3107.0 4693.0 a
3108.0 2016.0 a
3109.0 3588.0 a
3110.0 3487.0 a
3111.0 3025.0 a
3112.0 3946.0 a
3113.0 2041.0 a
3114.0 4828.0 a
3115.0 3732.0 a
3116.0 3531.0 a
3117.0 1949.0 a
3118.0 4166.0 a
3119.0 850.0 a
3120.0 4998.0 a
3121.0 3484.0 a
3122.0 4688.0 a
3123.0 4752.0 a
3124.0 2145.0 a
3125.0 1190.0 a
3126.0 4618.0 a
3127.0 3593.0 a
3128.0 1907.0 a
3129.0 4744.0 a
3130.0 1366.0 a
3131.0 3325.0 a
3132.0 2062.0 a
3133.0 2896.0 a
3134.0 4152.0 a
3135.0 1758.0 a
3136.0 2345.0 a
3137.0 2550.0 a
3138.0 1923.0 a
3139.0 1630.0 a
3140.0 3910.0 a
3141.0 4477.0 a
3142.0 2712.0 a
3143.0 1490.0 a
3144.0 2995.0 a
3145.0 1881.0 a
3146.0 2252.0 a
3147.0 4196.0 a
3148.0 2066.0 a
3149.0 1669.0 a
3150.0 4677.0 a
3151.0 2117.0 a
3152.0 2105.0 a
3153.0 2228.0 a
3154.0 4257.0 a
3155.0 3937.0 a
3156.0 3457.0 a
3157.0 3060.0 a
3158.0 3726.0 a
3159.0 3262.0 a
3160.0 3445.0 a
3161.0 3916.0 a
3162.0 2437.0 a
3163.0 979.0 a
3164.0 263.0 a
3165.0 2031.0 a
3166.0 4717.0 a
3167.0 4073.0 a
3168.0 1124.0 a
3169.0 3245.0 a
3170.0 2670.0 a
3171.0 4439.0 a
3172.0 3861.0 a
3173.0 2558.0 a
3174.0 3327.0 a
3175.0 1003.0 a
3176.0 3818.0 a
3177.0 1887.0 a
3178.0 1968.0 a
3179.0 3914.0 a
3180.0 2968.0 a
3181.0 3236.0 a
3182.0 2385.0 a
3183.0 4966.0 a
3184.0 3983.0 a
3185.0 3589.0 a
3186.0 3141.0 a
3187.0 3096.0 a
3188.0 1557.0 a
3189.0 3330.0 a
3190.0 3493.0 a
3191.0 2581.0 a
3192.0 3782.0 a
3193.0 3329.0 a
3194.0 3648.0 a
3195.0 3311.0 a
3196.0 4594.0 a
3197.0 2247.0 a
3198.0 3859.0 a
3199.0 1514.0 a
3200.0 3807.0 a
3201.0 3741.0 a
3202.0 3776.0 a
3203.0 3444.0 a
3204.0 3831.0 a
3205.0 3335.0 a
3206.0 336.0 a
3207.0 3668.0 a
3208.0 4372.0 a
3209.0 2350.0 a
3210.0 4769.0 a
3211.0 2456.0 a
3212.0 3160.0 a
3213.0 3746.0 a
3214.0 1829.0 a
3215.0 2656.0 a
3216.0 3780.0 a
3217.0 3197.0 a
3218.0 4210.0 a
3219.0 4896.0 a
3220.0 3120.0 a
3221.0 2733.0 a
3222.0 2302.0 a
3223.0 1556.0 a
3224.0 3413.0 a
3225.0 3584.0 a
3226.0 4391.0 a
3227.0 3348.0 a
3228.0 2770.0 a
3229.0 2546.0 a
3230.0 4968.0 a
3231.0 4445.0 a
3232.0 4416.0 a
3233.0 489.0 a
3234.0 3745.0 a
3235.0 2526.0 a
3236.0 2689.0 a
3237.0 4304.0 a
3238.0 4364.0 a
3239.0 4417.0 a
3240.0 4155.0 a
3241.0 3687.0 a
3242.0 2709.0 a
3243.0 2448.0 a
3244.0 2439.0 a
3245.0 4862.0 a
3246.0 3954.0 a
3247.0 4126.0 a
3248.0 3565.0 a
3249.0 4930.0 a
3250.0 3740.0 a
3251.0 4881.0 a
3252.0 3084.0 a
3253.0 2873.0 a
3254.0 4109.0 a
3255.0 2354.0 a
3256.0 2461.0 a
3257.0 3529.0 a
3258.0 4168.0 a
3259.0 2317.0 a
3260.0 3498.0 a
3261.0 3879.0 a
3262.0 3945.0 a
3263.0 1789.0 a
3264.0 3164.0 a
3265.0 3162.0 a
3266.0 4405.0 a
3267.0 4228.0 a
3268.0 3540.0 a
3269.0 4989.0 a
3270.0 4729.0 a
3271.0 3813.0 a
3272.0 4961.0 a
3273.0 3763.0 a
3274.0 2604.0 a
3275.0 3212.0 a
3276.0 2882.0 a
3277.0 441.0 a
3278.0 4302.0 a
3279.0 2289.0 a
3280.0 4654.0 a
3281.0 499.0 a
3282.0 3855.0 a
3283.0 4460.0 a
3284.0 2740.0 a
3285.0 3381.0 a
3286.0 2574.0 a
3287.0 4278.0 a
3288.0 3758.0 a
3289.0 2083.0 a
3290.0 2315.0 a
3291.0 4206.0 a
3292.0 692.0 a
3293.0 4628.0 a
3294.0 4400.0 a
3295.0 2101.0 a
3296.0 4395.0 a
3297.0 2131.0 a
3298.0 2682.0 a
3299.0 2464.0 a
3300.0 4390.0 a
3301.0 4899.0 a
3302.0 4280.0 a
3303.0 4434.0 a
3304.0 2907.0 a
3305.0 3821.0 a
3306.0 4452.0 a
3307.0 4540.0 a
3308.0 4177.0 a
3309.0 3249.0 a
3310.0 2424.0 a
3311.0 1350.0 a
3312.0 4413.0 a
3313.0 4653.0 a
3314.0 2870.0 a
3315.0 4876.0 a
3316.0 4734.0 a
3317.0 2755.0 a
3318.0 1610.0 a
3319.0 4680.0 a
3320.0 4047.0 a
3321.0 4271.0 a
3322.0 3309.0 a
3323.0 2753.0 a
3324.0 3122.0 a
3325.0 4859.0 a
3326.0 2639.0 a
3327.0 4555.0 a
3328.0 4159.0 a
3329.0 3065.0 a
3330.0 2278.0 a
3331.0 4051.0 a
3332.0 4689.0 a
3333.0 2151.0 a
3334.0 1675.0 a
3335.0 3225.0 a
3336.0 3019.0 a
3337.0 2871.0 a
3338.0 3654.0 a
3339.0 3247.0 a
3340.0 2826.0 a
3341.0 3143.0 a
3342.0 4798.0 a
3343.0 3460.0 a
3344.0 3888.0 a
3345.0 2357.0 a
3346.0 2746.0 a
3347.0 2974.0 a
3348.0 4992.0 a
3349.0 4374.0 a
3350.0 2905.0 a
3351.0 2868.0 a
3352.0 3352.0 a
3353.0 2952.0 a
3354.0 3401.0 a
3355.0 2337.0 a
3356.0 4365.0 a
3357.0 3018.0 a
3358.0 2056.0 a
3359.0 4678.0 a
3360.0 4935.0 a
3361.0 4144.0 a
3362.0 2634.0 a
3363.0 4303.0 a
3364.0 4181.0 a
3365.0 3467.0 a
3366.0 4751.0 a
3367.0 1784.0 a
3368.0 3492.0 a
3369.0 2803.0 a
3370.0 3563.0 a
3371.0 3504.0 a
3372.0 4479.0 a
3373.0 1760.0 a
3374.0 4570.0 a
3375.0 3898.0 a
3376.0 2900.0 a
3377.0 1312.0 a
3378.0 4763.0 a
3379.0 43.0 a
3380.0 1235.0 a
3381.0 4042.0 a
3382.0 1369.0 a
3383.0 3787.0 a
3384.0 1920.0 a
3385.0 3566.0 a
3386.0 3553.0 a
3387.0 3607.0 a
3388.0 4014.0 a
3389.0 2413.0 a
3390.0 4411.0 a
3391.0 4742.0 a
3392.0 2160.0 a
3393.0 2308.0 a
3394.0 3974.0 a
3395.0 2403.0 a
3396.0 4497.0 a
3397.0 3272.0 a
3398.0 4329.0 a
3399.0 3201.0 a
3400.0 2054.0 a
3401.0 4655.0 a
3402.0 94.0 a
3403.0 2349.0 a
3404.0 4227.0 a
3405.0 1374.0 a
3406.0 2869.0 a
3407.0 3118.0 a
3408.0 4347.0 a
3409.0 4488.0 a
3410.0 4943.0 a
3411.0 3578.0 a
3412.0 1948.0 a
3413.0 2064.0 a
3414.0 2494.0 a
3415.0 3376.0 a
3416.0 4377.0 a
3417.0 4055.0 a
3418.0 4620.0 a
3419.0 4719.0 a
3420.0 2616.0 a
3421.0 1844.0 a
3422.0 2623.0 a
3423.0 4777.0 a
3424.0 3697.0 a
3425.0 3395.0 a
3426.0 4521.0 a
3427.0 3145.0 a
3428.0 2846.0 a
3429.0 2898.0 a
3430.0 3543.0 a
3431.0 3421.0 a
3432.0 2553.0 a
3433.0 2443.0 a
3434.0 4926.0 a
3435.0 4829.0 a
3436.0 4788.0 a
3437.0 2227.0 a
3438.0 4588.0 a
3439.0 4496.0 a
3440.0 4475.0 a
3441.0 3635.0 a
3442.0 4070.0 a
3443.0 4028.0 a
3444.0 4635.0 a
3445.0 3119.0 a
3446.0 3103.0 a
3447.0 3918.0 a
3448.0 2594.0 a
3449.0 1495.0 a
3450.0 4805.0 a
3451.0 1658.0 a
3452.0 4306.0 a
3453.0 1652.0 a
3454.0 4839.0 a
3455.0 1012.0 a
3456.0 1158.0 a
3457.0 4786.0 a
3458.0 3690.0 a
3459.0 4059.0 a
3460.0 2937.0 a
3461.0 4947.0 a
3462.0 3600.0 a
3463.0 4079.0 a
3464.0 4916.0 a
3465.0 3941.0 a
3466.0 1254.0 a
3467.0 3391.0 a
3468.0 2866.0 a
3469.0 3605.0 a
3470.0 3394.0 a
3471.0 4015.0 a
3472.0 2019.0 a
3473.0 4419.0 a
3474.0 1208.0 a
3475.0 3845.0 a
3476.0 3341.0 a
3477.0 4331.0 a
3478.0 2519.0 a
3479.0 3069.0 a
3480.0 3538.0 a
3481.0 2696.0 a
3482.0 2939.0 a
3483.0 3087.0 a
3484.0 3013.0 a
3485.0 2955.0 a
3486.0 3967.0 a
3487.0 2977.0 a
3488.0 2391.0 a
3489.0 1796.0 a
3490.0 3955.0 a
3491.0 4567.0 a
3492.0 3586.0 a
3493.0 2273.0 a
3494.0 4449.0 a
3495.0 2925.0 a
3496.0 3709.0 a
3497.0 3872.0 a
3498.0 2562.0 a
3499.0 2703.0 a
3500.0 3388.0 a
3501.0 4254.0 a
3502.0 4509.0 a
3503.0 4050.0 a
3504.0 3803.0 a
3505.0 3724.0 a
3506.0 4900.0 a
3507.0 4287.0 a
3508.0 2502.0 a
3509.0 2318.0 a
3510.0 1194.0 a
3511.0 4357.0 a
3512.0 4435.0 a
3513.0 4189.0 a
3514.0 2138.0 a
3515.0 3837.0 a
3516.0 3366.0 a
3517.0 2168.0 a
3518.0 1503.0 a
3519.0 3925.0 a
3520.0 3996.0 a
3521.0 3541.0 a
3522.0 4920.0 a
3523.0 3721.0 a
3524.0 3023.0 a
3525.0 1082.0 a
3526.0 4633.0 a
3527.0 3663.0 a
3528.0 4940.0 a
3529.0 3572.0 a
3530.0 2787.0 a
3531.0 851.0 a
3532.0 4890.0 a
3533.0 4179.0 a
3534.0 2949.0 a
3535.0 3032.0 a
3536.0 206.0 a
3537.0 3972.0 a
3538.0 2369.0 a
3539.0 4875.0 a
3540.0 4792.0 a
3541.0 3909.0 a
3542.0 2326.0 a
3543.0 4266.0 a
3544.0 4586.0 a
3545.0 2356.0 a
3546.0 3129.0 a
3547.0 3748.0 a
3548.0 4883.0 a
3549.0 4466.0 a
3550.0 2202.0 a
3551.0 3679.0 a
3552.0 3950.0 a
3553.0 3597.0 a
3554.0 3392.0 a
3555.0 1018.0 a
3556.0 4489.0 a
3557.0 4397.0 a
3558.0 4636.0 a
3559.0 4202.0 a
3560.0 3274.0 a
3561.0 1464.0 a
3562.0 4601.0 a
3563.0 2425.0 a
3564.0 1742.0 a
3565.0 3254.0 a
3566.0 4008.0 a
3567.0 3419.0 a
3568.0 3719.0 a
3569.0 4467.0 a
3570.0 3251.0 a
3571.0 2465.0 a
3572.0 3838.0 a
3573.0 2727.0 a
3574.0 4800.0 a
3575.0 1762.0 a
3576.0 1729.0 a
3577.0 3731.0 a
3578.0 4508.0 a
3579.0 3488.0 a
3580.0 4904.0 a
3581.0 4905.0 a
3582.0 4648.0 a
3583.0 3252.0 a
3584.0 2839.0 a
3585.0 2802.0 a
3586.0 3287.0 a
3587.0 2964.0 a
3588.0 2700.0 a
3589.0 2763.0 a
3590.0 2790.0 a
3591.0 4938.0 a
3592.0 3666.0 a
3593.0 4994.0 a
3594.0 3418.0 a
3595.0 4990.0 a
3596.0 1004.0 a
3597.0 4438.0 a
3598.0 4698.0 a
3599.0 2139.0 a
3600.0 3781.0 a
3601.0 3993.0 a
3602.0 3616.0 a
3603.0 2668.0 a
3604.0 4894.0 a
3605.0 1500.0 a
3606.0 3704.0 a
3607.0 4209.0 a
3608.0 2545.0 a
3609.0 3469.0 a
3610.0 4150.0 a
3611.0 4454.0 a
3612.0 1216.0 a
3613.0 3520.0 a
3614.0 2851.0 a
3615.0 4265.0 a
3616.0 4973.0 a
3617.0 3345.0 a
3618.0 3503.0 a
3619.0 4283.0 a
3620.0 4587.0 a
3621.0 2496.0 a
3622.0 3346.0 a
3623.0 2473.0 a
3624.0 4058.0 a
3625.0 4148.0 a
3626.0 2235.0 a
3627.0 4334.0 a
3628.0 4076.0 a
3629.0 2143.0 a
3630.0 4350.0 a
3631.0 1093.0 a
3632.0 2768.0 a
3633.0 3270.0 a
3634.0 2741.0 a
3635.0 322.0 a
3636.0 4111.0 a
3637.0 3384.0 a
3638.0 2129.0 a
3639.0 4981.0 a
3640.0 3826.0 a
3641.0 4822.0 a
3642.0 2861.0 a
3643.0 3744.0 a
3644.0 1209.0 a
3645.0 2729.0 a
3646.0 2571.0 a
3647.0 4664.0 a
3648.0 2582.0 a
3649.0 3190.0 a
3650.0 4090.0 a
3651.0 3956.0 a
3652.0 3637.0 a
3653.0 4161.0 a
3654.0 1938.0 a
3655.0 2229.0 a
3656.0 2715.0 a
3657.0 4083.0 a
3658.0 1912.0 a
3659.0 4472.0 a
3660.0 3959.0 a
3661.0 4208.0 a
3662.0 1681.0 a
3663.0 3022.0 a
3664.0 2960.0 a
3665.0 3949.0 a
3666.0 2910.0 a
3667.0 3511.0 a
3668.0 2754.0 a
3669.0 3577.0 a
3670.0 3875.0 a
3671.0 3681.0 a
3672.0 3296.0 a
3673.0 4221.0 a
3674.0 4754.0 a
3675.0 4634.0 a
3676.0 2862.0 a
3677.0 2617.0 a
3678.0 2436.0 a
3679.0 3817.0 a
3680.0 4576.0 a
3681.0 3336.0 a
3682.0 2640.0 a
3683.0 726.0 a
3684.0 3034.0 a
3685.0 2791.0 a
3686.0 4069.0 a
3687.0 3930.0 a
3688.0 3840.0 a
3689.0 2530.0 a
3690.0 3360.0 a
3691.0 4738.0 a
3692.0 2817.0 a
3693.0 3161.0 a
3694.0 2523.0 a
3695.0 2339.0 a
3696.0 3585.0 a
3697.0 3546.0 a
3698.0 3856.0 a
3699.0 2243.0 a
3700.0 2812.0 a
3701.0 3770.0 a
3702.0 4929.0 a
3703.0 4403.0 a
3704.0 3437.0 a
3705.0 3789.0 a
3706.0 4082.0 a
3707.0 3784.0 a
3708.0 3313.0 a
3709.0 2844.0 a
3710.0 1732.0 a
3711.0 4346.0 a
3712.0 2975.0 a
3713.0 3736.0 a
3714.0 2913.0 a
3715.0 3104.0 a
3716.0 4156.0 a
3717.0 2771.0 a
3718.0 4644.0 a
3719.0 2150.0 a
3720.0 1072.0 a
3721.0 3743.0 a
3722.0 3645.0 a
3723.0 2694.0 a
3724.0 3610.0 a
3725.0 3904.0 a
3726.0 3512.0 a
3727.0 3163.0 a
3728.0 2710.0 a
3729.0 4536.0 a
3730.0 4837.0 a
3731.0 2887.0 a
3732.0 4560.0 a
3733.0 2365.0 a
3734.0 532.0 a
3735.0 3603.0 a
3736.0 4824.0 a
3737.0 2996.0 a
3738.0 4741.0 a
3739.0 4273.0 a
3740.0 3665.0 a
3741.0 4925.0 a
3742.0 4642.0 a
3743.0 2211.0 a
3744.0 4238.0 a
3745.0 2954.0 a
3746.0 4760.0 a
3747.0 4248.0 a
3748.0 4669.0 a
3749.0 4791.0 a
3750.0 4942.0 a
3751.0 4462.0 a
3752.0 4243.0 a
3753.0 4841.0 a
3754.0 2988.0 a
3755.0 4695.0 a
3756.0 4790.0 a
3757.0 4832.0 a
3758.0 3005.0 a
3759.0 2836.0 a
3760.0 4234.0 a
3761.0 3581.0 a
3762.0 2222.0 a
3763.0 4396.0 a
3764.0 4137.0 a
3765.0 1620.0 a
3766.0 4339.0 a
3767.0 4518.0 a
3768.0 2078.0 a
3769.0 3229.0 a
3770.0 2463.0 a
3771.0 2943.0 a
3772.0 3369.0 a
3773.0 3115.0 a
3774.0 4856.0 a
3775.0 4884.0 a
3776.0 4188.0 a
3777.0 3461.0 a
3778.0 2924.0 a
3779.0 4149.0 a
3780.0 2303.0 a
3781.0 3359.0 a
3782.0 1740.0 a
3783.0 2819.0 a
3784.0 3020.0 a
3785.0 4348.0 a
3786.0 1704.0 a
3787.0 4847.0 a
3788.0 3632.0 a
3789.0 2499.0 a
3790.0 3989.0 a
3791.0 3653.0 a
3792.0 2885.0 a
3793.0 1811.0 a
3794.0 4096.0 a
3795.0 3210.0 a
3796.0 4806.0 a
3797.0 2080.0 a
3798.0 3219.0 a
3799.0 3144.0 a
3800.0 4838.0 a
3801.0 4178.0 a
3802.0 3347.0 a
3803.0 3747.0 a
3804.0 1229.0 a
3805.0 3864.0 a
3806.0 4637.0 a
3807.0 4982.0 a
3808.0 3801.0 a
3809.0 3573.0 a
3810.0 3892.0 a
3811.0 3004.0 a
3812.0 4833.0 a
3813.0 1667.0 a
3814.0 4030.0 a
3815.0 3100.0 a
3816.0 2674.0 a
3817.0 2914.0 a
3818.0 3639.0 a
3819.0 4344.0 a
3820.0 4577.0 a
3821.0 2518.0 a
3822.0 2291.0 a
3823.0 4274.0 a
3824.0 3203.0 a
3825.0 4804.0 a
3826.0 4217.0 a
3827.0 2931.0 a
3828.0 4679.0 a
3829.0 1315.0 a
3830.0 2498.0 a
3831.0 1945.0 a
3832.0 3468.0 a
3833.0 2380.0 a
3834.0 1866.0 a
3835.0 3256.0 a
3836.0 2714.0 a
3837.0 4538.0 a
3838.0 3193.0 a
3839.0 4869.0 a
3840.0 4151.0 a
3841.0 2686.0 a
3842.0 3944.0 a
3843.0 4730.0 a
3844.0 4359.0 a
3845.0 3048.0 a
3846.0 3844.0 a
3847.0 2808.0 a
3848.0 4174.0 a
3849.0 1043.0 a
3850.0 3975.0 a
3851.0 3459.0 a
3852.0 4631.0 a
3853.0 4878.0 a
3854.0 3793.0 a
3855.0 513.0 a
3856.0 4478.0 a
3857.0 3375.0 a
3858.0 2811.0 a
3859.0 4423.0 a
3860.0 4021.0 a
3861.0 4473.0 a
3862.0 3971.0 a
3863.0 4212.0 a
3864.0 4826.0 a
3865.0 2467.0 a
3866.0 2920.0 a
3867.0 3829.0 a
3868.0 2908.0 a
3869.0 3883.0 a
3870.0 2074.0 a
3871.0 4089.0 a
3872.0 3113.0 a
3873.0 4614.0 a
3874.0 3921.0 a
3875.0 4834.0 a
3876.0 4523.0 a
3877.0 2267.0 a
3878.0 4988.0 a
3879.0 4401.0 a
3880.0 1838.0 a
3881.0 1653.0 a
3882.0 2841.0 a
3883.0 2685.0 a
3884.0 3775.0 a
3885.0 2999.0 a
3886.0 2643.0 a
3887.0 4810.0 a
3888.0 4706.0 a
3889.0 1559.0 a
3890.0 2923.0 a
3891.0 3929.0 a
3892.0 4714.0 a
3893.0 3595.0 a
3894.0 1726.0 a
3895.0 3269.0 a
3896.0 2800.0 a
3897.0 4873.0 a
3898.0 3738.0 a
3899.0 968.0 a
3900.0 3673.0 a
3901.0 2596.0 a
3902.0 4373.0 a
3903.0 4865.0 a
3904.0 3876.0 a
3905.0 4133.0 a
3906.0 3514.0 a
3907.0 3434.0 a
3908.0 3834.0 a
3909.0 3011.0 a
3910.0 2666.0 a
3911.0 1885.0 a
3912.0 3244.0 a
3913.0 4203.0 a
3914.0 4225.0 a
3915.0 3231.0 a
3916.0 4186.0 a
3917.0 4356.0 a
3918.0 4971.0 a
3919.0 4360.0 a
3920.0 4984.0 a
3921.0 3373.0 a
3922.0 4743.0 a
3923.0 4192.0 a
3924.0 2788.0 a
3925.0 4624.0 a
3926.0 4107.0 a
3927.0 3207.0 a
3928.0 1617.0 a
3929.0 2419.0 a
3930.0 519.0 a
3931.0 3261.0 a
3932.0 2821.0 a
3933.0 4183.0 a
3934.0 3154.0 a
3935.0 3441.0 a
3936.0 4549.0 a
3937.0 4513.0 a
3938.0 4043.0 a
3939.0 2556.0 a
3940.0 3768.0 a
3941.0 3426.0 a
3942.0 4184.0 a
3943.0 3124.0 a
3944.0 4817.0 a
3945.0 3053.0 a
3946.0 3751.0 a
3947.0 3628.0 a
3948.0 4979.0 a
3949.0 3835.0 a
3950.0 4860.0 a
3951.0 4355.0 a
3952.0 3198.0 a
3953.0 3184.0 a
3954.0 4820.0 a
3955.0 3238.0 a
3956.0 3820.0 a
3957.0 4441.0 a
3958.0 3036.0 a
3959.0 4666.0 a
3960.0 3081.0 a
3961.0 4106.0 a
3962.0 4414.0 a
3963.0 4914.0 a
3964.0 4853.0 a
3965.0 4651.0 a
3966.0 3906.0 a
3967.0 1296.0 a
3968.0 4582.0 a
3969.0 2513.0 a
3970.0 4755.0 a
3971.0 3033.0 a
3972.0 4121.0 a
3973.0 4999.0 a
3974.0 2972.0 a
3975.0 4408.0 a
3976.0 3617.0 a
3977.0 2457.0 a
3978.0 4787.0 a
3979.0 4251.0 a
3980.0 4370.0 a
3981.0 3406.0 a
3982.0 4012.0 a
3983.0 2711.0 a
3984.0 4418.0 a
3985.0 2504.0 a
3986.0 2889.0 a
3987.0 3239.0 a
3988.0 3387.0 a
3989.0 4065.0 a
3990.0 2973.0 a
3991.0 3611.0 a
3992.0 3788.0 a
3993.0 3924.0 a
3994.0 4708.0 a
3995.0 3706.0 a
3996.0 2847.0 a
3997.0 4240.0 a
3998.0 4222.0 a
3999.0 4436.0 a
4000.0 3128.0 a
4001.0 3009.0 a
4002.0 3575.0 a
4003.0 4117.0 a
4004.0 4514.0 a
4005.0 3351.0 a
4006.0 4024.0 a
4007.0 2018.0 a
4008.0 2561.0 a
4009.0 4963.0 a
4010.0 4704.0 a
4011.0 4891.0 a
4012.0 4236.0 a
4013.0 310.0 a
4014.0 4761.0 a
4015.0 2515.0 a
4016.0 3168.0 a
4017.0 3073.0 a
4018.0 4490.0 a
4019.0 2892.0 a
4020.0 3316.0 a
4021.0 4458.0 a
4022.0 3399.0 a
4023.0 2762.0 a
4024.0 2130.0 a
4025.0 3777.0 a
4026.0 3615.0 a
4027.0 3134.0 a
4028.0 4960.0 a
4029.0 3427.0 a
4030.0 4516.0 a
4031.0 4492.0 a
4032.0 4255.0 a
4033.0 4097.0 a
4034.0 3808.0 a
4035.0 2702.0 a
4036.0 4128.0 a
4037.0 3506.0 a
4038.0 3985.0 a
4039.0 4731.0 a
4040.0 4025.0 a
4041.0 4745.0 a
4042.0 4723.0 a
4043.0 2951.0 a
4044.0 4187.0 a
4045.0 1267.0 a
4046.0 4129.0 a
4047.0 4819.0 a
4048.0 4799.0 a
4049.0 4612.0 a
4050.0 3960.0 a
4051.0 4426.0 a
4052.0 4747.0 a
4053.0 2622.0 a
4054.0 4932.0 a
4055.0 2324.0 a
4056.0 3462.0 a
4057.0 1331.0 a
4058.0 4776.0 a
4059.0 4457.0 a
4060.0 4767.0 a
4061.0 4289.0 a
4062.0 4568.0 a
4063.0 3221.0 a
4064.0 4534.0 a
4065.0 4281.0 a
4066.0 4924.0 a
4067.0 2258.0 a
4068.0 4052.0 a
4069.0 4619.0 a
4070.0 3474.0 a
4071.0 1032.0 a
4072.0 3273.0 a
4073.0 1922.0 a
4074.0 3792.0 a
4075.0 2609.0 a
4076.0 4603.0 a
4077.0 2014.0 a
4078.0 3889.0 a
4079.0 4088.0 a
4080.0 4909.0 a
4081.0 2283.0 a
4082.0 2245.0 a
4083.0 3404.0 a
4084.0 4464.0 a
4085.0 3627.0 a
4086.0 4123.0 a
4087.0 4309.0 a
4088.0 2026.0 a
4089.0 3159.0 a
4090.0 3183.0 a
4091.0 4316.0 a
4092.0 4000.0 a
4093.0 1644.0 a
4094.0 1794.0 a
4095.0 3344.0 a
4096.0 3223.0 a
4097.0 2737.0 a
4098.0 3991.0 a
4099.0 3125.0 a
4100.0 1823.0 a
4101.0 2613.0 a
4102.0 4918.0 a
4103.0 3410.0 a
4104.0 4840.0 a
4105.0 3137.0 a
4106.0 3884.0 a
4107.0 4974.0 a
4108.0 1440.0 a
4109.0 3535.0 a
4110.0 3285.0 a
4111.0 2158.0 a
4112.0 4956.0 a
4113.0 4623.0 a
4114.0 3424.0 a
4115.0 3214.0 a
4116.0 4848.0 a
4117.0 3037.0 a
4118.0 3014.0 a
4119.0 2295.0 a
4120.0 3305.0 a
4121.0 2600.0 a
4122.0 3389.0 a
4123.0 2268.0 a
4124.0 1722.0 a
4125.0 4673.0 a
4126.0 4299.0 a
4127.0 2005.0 a
4128.0 3224.0 a
4129.0 4120.0 a
4130.0 2081.0 a
4131.0 3030.0 a
4132.0 2957.0 a
4133.0 3863.0 a
4134.0 4023.0 a
4135.0 4319.0 a
4136.0 3186.0 a
4137.0 1684.0 a
4138.0 4026.0 a
4139.0 4802.0 a
4140.0 1992.0 a
4141.0 3717.0 a
4142.0 3798.0 a
4143.0 4164.0 a
4144.0 4005.0 a
4145.0 4371.0 a
4146.0 4241.0 a
4147.0 3658.0 a
4148.0 3885.0 a
4149.0 4453.0 a
4150.0 4072.0 a
4151.0 4218.0 a
4152.0 4276.0 a
4153.0 4757.0 a
4154.0 3508.0 a
4155.0 4153.0 a
4156.0 3629.0 a
4157.0 2085.0 a
4158.0 3692.0 a
4159.0 4480.0 a
4160.0 4328.0 a
4161.0 3173.0 a
4162.0 3530.0 a
4163.0 3319.0 a
4164.0 3166.0 a
4165.0 3466.0 a
4166.0 3246.0 a
4167.0 4827.0 a
4168.0 4018.0 a
4169.0 4944.0 a
4170.0 2503.0 a
4171.0 2520.0 a
4172.0 4532.0 a
4173.0 4004.0 a
4174.0 3127.0 a
4175.0 3117.0 a
4176.0 1645.0 a
4177.0 4160.0 a
4178.0 4906.0 a
4179.0 3695.0 a
4180.0 3534.0 a
4181.0 3978.0 a
4182.0 3350.0 a
4183.0 3052.0 a
4184.0 2708.0 a
4185.0 3412.0 a
4186.0 2304.0 a
4187.0 3590.0 a
4188.0 3064.0 a
4189.0 1470.0 a
4190.0 2926.0 a
4191.0 4262.0 a
4192.0 3116.0 a
4193.0 4700.0 a
4194.0 3827.0 a
4195.0 4100.0 a
4196.0 3196.0 a
4197.0 3227.0 a
4198.0 2663.0 a
4199.0 4504.0 a
4200.0 2564.0 a
4201.0 3465.0 a
4202.0 2420.0 a
4203.0 4066.0 a
4204.0 2941.0 a
4205.0 4543.0 a
4206.0 4035.0 a
4207.0 2938.0 a
4208.0 3783.0 a
4209.0 4424.0 a
4210.0 3356.0 a
4211.0 3750.0 a
4212.0 4542.0 a
4213.0 2831.0 a
4214.0 1332.0 a
4215.0 3853.0 a
4216.0 3035.0 a
4217.0 3862.0 a
4218.0 2194.0 a
4219.0 1926.0 a
4220.0 3171.0 a
4221.0 3189.0 a
4222.0 4204.0 a
4223.0 2798.0 a
4224.0 3150.0 a
4225.0 4231.0 a
4226.0 4342.0 a
4227.0 4182.0 a
4228.0 2428.0 a
4229.0 2400.0 a
4230.0 3714.0 a
4231.0 2371.0 a
4232.0 4951.0 a
4233.0 1578.0 a
4234.0 4535.0 a
4235.0 4474.0 a
4236.0 4722.0 a
4237.0 3705.0 a
4238.0 2489.0 a
4239.0 2991.0 a
4240.0 4298.0 a
4241.0 3934.0 a
4242.0 4630.0 a
4243.0 4584.0 a
4244.0 3268.0 a
4245.0 3054.0 a
4246.0 4447.0 a
4247.0 3501.0 a
4248.0 2983.0 a
4249.0 4903.0 a
4250.0 2864.0 a
4251.0 3308.0 a
4252.0 2782.0 a
4253.0 2264.0 a
4254.0 3683.0 a
4255.0 3715.0 a
4256.0 2958.0 a
4257.0 3374.0 a
4258.0 2934.0 a
4259.0 4223.0 a
4260.0 3027.0 a
4261.0 4520.0 a
4262.0 3288.0 a
4263.0 4697.0 a
4264.0 4595.0 a
4265.0 4130.0 a
4266.0 4322.0 a
4267.0 1855.0 a
4268.0 4297.0 a
4269.0 3606.0 a
4270.0 3942.0 a
4271.0 3213.0 a
4272.0 2161.0 a
4273.0 2772.0 a
4274.0 2386.0 a
4275.0 1927.0 a
4276.0 2316.0 a
4277.0 4261.0 a
4278.0 4771.0 a
4279.0 4733.0 a
4280.0 1781.0 a
4281.0 4519.0 a
4282.0 3443.0 a
4283.0 3383.0 a
4284.0 3649.0 a
4285.0 3735.0 a
4286.0 3513.0 a
4287.0 3848.0 a
4288.0 4330.0 a
4289.0 4795.0 a
4290.0 4001.0 a
4291.0 2071.0 a
4292.0 4850.0 a
4293.0 4320.0 a
4294.0 4912.0 a
4295.0 3630.0 a
4296.0 3897.0 a
4297.0 4775.0 a
4298.0 2981.0 a
4299.0 3138.0 a
4300.0 4880.0 a
4301.0 3398.0 a
4302.0 3869.0 a
4303.0 2450.0 a
4304.0 4962.0 a
4305.0 3839.0 a
4306.0 2032.0 a
4307.0 2154.0 a
4308.0 3550.0 a
4309.0 3337.0 a
4310.0 4307.0 a
4311.0 4459.0 a
4312.0 2970.0 a
4313.0 3907.0 a
4314.0 2632.0 a
4315.0 3843.0 a
4316.0 2329.0 a
4317.0 3620.0 a
4318.0 4885.0 a
4319.0 4660.0 a
4320.0 2100.0 a
4321.0 4041.0 a
4322.0 4557.0 a
4323.0 3178.0 a
4324.0 4553.0 a
4325.0 4526.0 a
4326.0 2824.0 a
4327.0 4541.0 a
4328.0 4103.0 a
4329.0 4728.0 a
4330.0 1657.0 a
4331.0 3642.0 a
4332.0 3899.0 a
4333.0 3708.0 a
4334.0 4674.0 a
4335.0 1764.0 a
4336.0 4305.0 a
4337.0 4333.0 a
4338.0 2969.0 a
4339.0 1908.0 a
4340.0 3608.0 a
4341.0 3830.0 a
4342.0 3725.0 a
4343.0 4392.0 a
4344.0 3548.0 a
4345.0 2758.0 a
4346.0 3999.0 a
4347.0 3913.0 a
4348.0 4487.0 a
4349.0 3095.0 a
4350.0 4796.0 a
4351.0 4621.0 a
4352.0 2328.0 a
4353.0 4686.0 a
4354.0 4443.0 a
4355.0 3527.0 a
4356.0 3021.0 a
4357.0 2541.0 a
4358.0 4977.0 a
4359.0 3264.0 a
4360.0 1891.0 a
4361.0 2192.0 a
4362.0 3001.0 a
4363.0 3688.0 a
4364.0 4871.0 a
4365.0 4380.0 a
4366.0 3795.0 a
4367.0 4965.0 a
4368.0 4709.0 a
4369.0 2827.0 a
4370.0 4902.0 a
4371.0 4252.0 a
4372.0 2780.0 a
4373.0 1588.0 a
4374.0 4136.0 a
4375.0 4277.0 a
4376.0 2065.0 a
4377.0 4548.0 a
4378.0 1899.0 a
4379.0 3496.0 a
4380.0 4245.0 a
4381.0 3767.0 a
4382.0 3409.0 a
4383.0 3774.0 a
4384.0 3698.0 a
4385.0 2311.0 a
4386.0 4921.0 a
4387.0 4315.0 a
4388.0 2287.0 a
4389.0 2460.0 a
4390.0 4337.0 a
4391.0 3927.0 a
4392.0 2591.0 a
4393.0 4997.0 a
4394.0 4724.0 a
4395.0 4335.0 a
4396.0 4239.0 a
4397.0 4851.0 a
4398.0 4369.0 a
4399.0 4958.0 a
4400.0 4877.0 a
4401.0 2125.0 a
4402.0 4020.0 a
4403.0 2004.0 a
4404.0 4550.0 a
4405.0 4967.0 a
4406.0 3174.0 a
4407.0 3895.0 a
4408.0 3806.0 a
4409.0 2466.0 a
4410.0 3694.0 a
4411.0 2997.0 a
4412.0 2416.0 a
4413.0 3243.0 a
4414.0 2615.0 a
4415.0 2375.0 a
4416.0 2720.0 a
4417.0 4874.0 a
4418.0 4253.0 a
4419.0 4812.0 a
4420.0 2602.0 a
4421.0 4606.0 a
4422.0 3228.0 a
4423.0 4727.0 a
4424.0 4573.0 a
4425.0 2915.0 a
4426.0 3515.0 a
4427.0 3871.0 a
4428.0 3943.0 a
4429.0 3495.0 a
4430.0 4857.0 a
4431.0 2493.0 a
4432.0 3416.0 a
4433.0 2542.0 a
4434.0 3846.0 a
4435.0 3905.0 a
4436.0 3980.0 a
4437.0 2933.0 a
4438.0 4205.0 a
4439.0 4609.0 a
4440.0 2412.0 a
4441.0 4259.0 a
4442.0 4866.0 a
4443.0 4554.0 a
4444.0 4143.0 a
4445.0 3571.0 a
4446.0 4115.0 a
4447.0 4991.0 a
4448.0 4715.0 a
4449.0 4969.0 a
4450.0 4031.0 a
4451.0 2580.0 a
4452.0 3602.0 a
4453.0 2945.0 a
4454.0 2936.0 a
4455.0 4118.0 a
4456.0 4061.0 a
4457.0 3521.0 a
4458.0 4996.0 a
4459.0 3728.0 a
4460.0 3977.0 a
4461.0 4362.0 a
4462.0 3455.0 a
4463.0 3439.0 a
4464.0 3057.0 a
4465.0 4049.0 a
4466.0 3436.0 a
4467.0 3761.0 a
4468.0 3200.0 a
4469.0 4720.0 a
4470.0 4789.0 a
4471.0 2505.0 a
4472.0 3753.0 a
4473.0 2344.0 a
4474.0 4665.0 a
4475.0 2731.0 a
4476.0 4213.0 a
4477.0 4108.0 a
4478.0 4821.0 a
4479.0 3624.0 a
4480.0 2144.0 a
4481.0 1990.0 a
4482.0 3551.0 a
4483.0 4928.0 a
4484.0 2806.0 a
4485.0 3947.0 a
4486.0 3939.0 a
4487.0 4867.0 a
4488.0 4725.0 a
4489.0 2718.0 a
4490.0 4934.0 a
4491.0 4563.0 a
4492.0 4340.0 a
4493.0 3315.0 a
4494.0 4658.0 a
4495.0 4682.0 a
4496.0 4054.0 a
4497.0 4908.0 a
4498.0 3140.0 a
4499.0 3545.0 a
4500.0 3976.0 a
4501.0 4703.0 a
4502.0 3850.0 a
4503.0 4765.0 a
4504.0 1338.0 a
4505.0 3136.0 a
4506.0 4530.0 a
4507.0 4165.0 a
4508.0 3769.0 a
4509.0 4772.0 a
4510.0 3211.0 a
4511.0 3696.0 a
4512.0 4950.0 a
4513.0 4529.0 a
4514.0 3205.0 a
4515.0 4710.0 a
4516.0 4671.0 a
4517.0 3275.0 a
4518.0 3794.0 a
4519.0 4517.0 a
4520.0 2554.0 a
4521.0 4993.0 a
4522.0 4739.0 a
4523.0 3002.0 a
4524.0 3833.0 a
4525.0 4060.0 a
4526.0 4864.0 a
4527.0 4753.0 a
4528.0 2722.0 a
4529.0 3525.0 a
4530.0 3088.0 a
4531.0 3123.0 a
4532.0 670.0 a
4533.0 4017.0 a
4534.0 2829.0 a
4535.0 4622.0 a
4536.0 2625.0 a
4537.0 2535.0 a
4538.0 3132.0 a
4539.0 4975.0 a
4540.0 4169.0 a
4541.0 2732.0 a
4542.0 4286.0 a
4543.0 2212.0 a
4544.0 4882.0 a
4545.0 4670.0 a
4546.0 3874.0 a
4547.0 4955.0 a
4548.0 4558.0 a
4549.0 4056.0 a
4550.0 3686.0 a
4551.0 2590.0 a
4552.0 3282.0 a
4553.0 2628.0 a
4554.0 3431.0 a
4555.0 3962.0 a
4556.0 2240.0 a
4557.0 2726.0 a
4558.0 3646.0 a
4559.0 2102.0 a
4560.0 4849.0 a
4561.0 2418.0 a
4562.0 4455.0 a
4563.0 4597.0 a
4564.0 4352.0 a
4565.0 2767.0 a
4566.0 3609.0 a
4567.0 4946.0 a
4568.0 4861.0 a
4569.0 4949.0 a
4570.0 3729.0 a
4571.0 4134.0 a
4572.0 4294.0 a
4573.0 4846.0 a
4574.0 4721.0 a
4575.0 4887.0 a
4576.0 2360.0 a
4577.0 4384.0 a
4578.0 3300.0 a
4579.0 4645.0 a
4580.0 4310.0 a
4581.0 4886.0 a
4582.0 4279.0 a
4583.0 3298.0 a
4584.0 4448.0 a
4585.0 1362.0 a
4586.0 4913.0 a
4587.0 4566.0 a
4588.0 3397.0 a
4589.0 4574.0 a
4590.0 2261.0 a
4591.0 3507.0 a
4592.0 3923.0 a
4593.0 3218.0 a
4594.0 4600.0 a
4595.0 3799.0 a
4596.0 4345.0 a
4597.0 3278.0 a
4598.0 4481.0 a
4599.0 4430.0 a
4600.0 3998.0 a
4601.0 4013.0 a
4602.0 3613.0 a
4603.0 3041.0 a
4604.0 3031.0 a
4605.0 3992.0 a
4606.0 2029.0 a
4607.0 3472.0 a
4608.0 4667.0 a
4609.0 4978.0 a
4610.0 4683.0 a
4611.0 3146.0 a
4612.0 4269.0 a
4613.0 3554.0 a
4614.0 3215.0 a
4615.0 4215.0 a
4616.0 4640.0 a
4617.0 4551.0 a
4618.0 4127.0 a
4619.0 3675.0 a
4620.0 3451.0 a
4621.0 4498.0 a
4622.0 1655.0 a
4623.0 4580.0 a
4624.0 2620.0 a
4625.0 3810.0 a
4626.0 4415.0 a
4627.0 2654.0 a
4628.0 3080.0 a
4629.0 2757.0 a
4630.0 4040.0 a
4631.0 4842.0 a
4632.0 4425.0 a
4633.0 3010.0 a
4634.0 4585.0 a
4635.0 2352.0 a
4636.0 4193.0 a
4637.0 3220.0 a
4638.0 4198.0 a
4639.0 4476.0 a
4640.0 3549.0 a
4641.0 4748.0 a
4642.0 4524.0 a
4643.0 1293.0 a
4644.0 2863.0 a
4645.0 2911.0 a
4646.0 4112.0 a
4647.0 4506.0 a
4648.0 3307.0 a
4649.0 2120.0 a
4650.0 4547.0 a
4651.0 3509.0 a
4652.0 3477.0 a
4653.0 4781.0 a
4654.0 3442.0 a
4655.0 3762.0 a
4656.0 3957.0 a
4657.0 2440.0 a
4658.0 3519.0 a
4659.0 3076.0 a
4660.0 3234.0 a
4661.0 3816.0 a
4662.0 3809.0 a
4663.0 4288.0 a
4664.0 3766.0 a
4665.0 3711.0 a
4666.0 3700.0 a
4667.0 4071.0 a
4668.0 3317.0 a
4669.0 4863.0 a
4670.0 4985.0 a
4671.0 4116.0 a
4672.0 2156.0 a
4673.0 4816.0 a
4674.0 3267.0 a
4675.0 4970.0 a
4676.0 4705.0 a
4677.0 3797.0 a
4678.0 4895.0 a
4679.0 3887.0 a
4680.0 3112.0 a
4681.0 2778.0 a
4682.0 3358.0 a
4683.0 3685.0 a
4684.0 4596.0 a
4685.0 4814.0 a
4686.0 1772.0 a
4687.0 4010.0 a
4688.0 2797.0 a
4689.0 3800.0 a
4690.0 4809.0 a
4691.0 3423.0 a
4692.0 4638.0 a
4693.0 3537.0 a
4694.0 1412.0 a
4695.0 3908.0 a
4696.0 4811.0 a
4697.0 4398.0 a
4698.0 4378.0 a
4699.0 4830.0 a
4700.0 4552.0 a
4701.0 3772.0 a
4702.0 4694.0 a
4703.0 3440.0 a
4704.0 4868.0 a
4705.0 3562.0 a
4706.0 4463.0 a
4707.0 3718.0 a
4708.0 1810.0 a
4709.0 4592.0 a
4710.0 4037.0 a
4711.0 3920.0 a
4712.0 4749.0 a
4713.0 2631.0 a
4714.0 4162.0 a
4715.0 3568.0 a
4716.0 2638.0 a
4717.0 4009.0 a
4718.0 4740.0 a
4719.0 3494.0 a
4720.0 4794.0 a
4721.0 4038.0 a
4722.0 4937.0 a
4723.0 2985.0 a
4724.0 1097.0 a
4725.0 3647.0 a
4726.0 4501.0 a
4727.0 3819.0 a
4728.0 4468.0 a
4729.0 4044.0 a
4730.0 3153.0 a
4731.0 4898.0 a
4732.0 4081.0 a
4733.0 3402.0 a
4734.0 2335.0 a
4735.0 4332.0 a
4736.0 3979.0 a
4737.0 4599.0 a
4738.0 4639.0 a
4739.0 4053.0 a
4740.0 3463.0 a
4741.0 4539.0 a
4742.0 3987.0 a
4743.0 4163.0 a
4744.0 3522.0 a
4745.0 1521.0 a
4746.0 4363.0 a
4747.0 4888.0 a
4748.0 3986.0 a
4749.0 3689.0 a
4750.0 2965.0 a
4751.0 3710.0 a
4752.0 4077.0 a
4753.0 4311.0 a
4754.0 4627.0 a
4755.0 4892.0 a
4756.0 4385.0 a
4757.0 3446.0 a
4758.0 4484.0 a
4759.0 4575.0 a
4760.0 4354.0 a
4761.0 2364.0 a
4762.0 4232.0 a
4763.0 4007.0 a
4764.0 2764.0 a
4765.0 3570.0 a
4766.0 3579.0 a
4767.0 4559.0 a
4768.0 3660.0 a
4769.0 4142.0 a
4770.0 3849.0 a
4771.0 3936.0 a
4772.0 4172.0 a
4773.0 3842.0 a
4774.0 3403.0 a
4775.0 2721.0 a
4776.0 2918.0 a
4777.0 4605.0 a
4778.0 4643.0 a
4779.0 4381.0 a
4780.0 4611.0 a
4781.0 4907.0 a
4782.0 2265.0 a
4783.0 4078.0 a
4784.0 2635.0 a
4785.0 2684.0 a
4786.0 3638.0 a
4787.0 4825.0 a
4788.0 2003.0 a
4789.0 4285.0 a
4790.0 3948.0 a
4791.0 4379.0 a
4792.0 4367.0 a
4793.0 4910.0 a
4794.0 4366.0 a
4795.0 3574.0 a
4796.0 3294.0 a
4797.0 3791.0 a
4798.0 2468.0 a
4799.0 3722.0 a
4800.0 4959.0 a
4801.0 2183.0 a
4802.0 2232.0 a
4803.0 3301.0 a
4804.0 3652.0 a
4805.0 3567.0 a
4806.0 2888.0 a
4807.0 2766.0 a
4808.0 4437.0 a
4809.0 3836.0 a
4810.0 3283.0 a
4811.0 4386.0 a
4812.0 4296.0 a
4813.0 1629.0 a
4814.0 4901.0 a
4815.0 4138.0 a
4816.0 3599.0 a
4817.0 1910.0 a
4818.0 3621.0 a
4819.0 4773.0 a
4820.0 4604.0 a
4821.0 4421.0 a
4822.0 2818.0 a
4823.0 4699.0 a
4824.0 2563.0 a
4825.0 3995.0 a
4826.0 3814.0 a
4827.0 4336.0 a
4828.0 3050.0 a
4829.0 4199.0 a
4830.0 3633.0 a
4831.0 4712.0 a
4832.0 4681.0 a
4833.0 4237.0 a
4834.0 4132.0 a
4835.0 4291.0 a
4836.0 1317.0 a
4837.0 2140.0 a
4838.0 3677.0 a
4839.0 4351.0 a
4840.0 3156.0 a
4841.0 2781.0 a
4842.0 4075.0 a
4843.0 3415.0 a
4844.0 4349.0 a
4845.0 4632.0 a
4846.0 1911.0 a
4847.0 2260.0 a
4848.0 4422.0 a
4849.0 1497.0 a
4850.0 2107.0 a
4851.0 4613.0 a
4852.0 3167.0 a
4853.0 4027.0 a
4854.0 4321.0 a
4855.0 1492.0 a
4856.0 4732.0 a
4857.0 4626.0 a
4858.0 4410.0 a
4859.0 3902.0 a
4860.0 4807.0 a
4861.0 4224.0 a
4862.0 2750.0 a
4863.0 4546.0 a
4864.0 2894.0 a
4865.0 3822.0 a
4866.0 4135.0 a
4867.0 3098.0 a
4868.0 4616.0 a
4869.0 2652.0 a
4870.0 3516.0 a
4871.0 3497.0 a
4872.0 3323.0 a
4873.0 4503.0 a
4874.0 4158.0 a
4875.0 4545.0 a
4876.0 4598.0 a
4877.0 4668.0 a
4878.0 1264.0 a
4879.0 4145.0 a
4880.0 4527.0 a
4881.0 2583.0 a
4882.0 3754.0 a
4883.0 2106.0 a
4884.0 3482.0 a
4885.0 4607.0 a
4886.0 3024.0 a
4887.0 3968.0 a
4888.0 4500.0 a
4889.0 4818.0 a
4890.0 4737.0 a
4891.0 3938.0 a
4892.0 3068.0 a
4893.0 4676.0 a
4894.0 3734.0 a
4895.0 3411.0 a
4896.0 2854.0 a
4897.0 3656.0 a
4898.0 2646.0 a
4899.0 4006.0 a
4900.0 2327.0 a
4901.0 4256.0 a
4902.0 3604.0 a
4903.0 356.0 a
4904.0 2423.0 a
4905.0 3216.0 a
4906.0 4602.0 a
4907.0 3867.0 a
4908.0 3318.0 a
4909.0 4649.0 a
4910.0 4268.0 a
4911.0 3277.0 a
4912.0 4211.0 a
4913.0 2182.0 a
4914.0 4444.0 a
4915.0 4656.0 a
4916.0 4759.0 a
4917.0 3612.0 a
4918.0 1707.0 a
4919.0 4114.0 a
4920.0 4893.0 a
4921.0 4813.0 a
4922.0 3965.0 a
4923.0 4684.0 a
4924.0 3860.0 a
4925.0 4571.0 a
4926.0 4652.0 a
4927.0 1798.0 a
4928.0 4229.0 a
4929.0 2619.0 a
4930.0 3591.0 a
4931.0 4569.0 a
4932.0 3331.0 a
4933.0 2585.0 a
4934.0 4469.0 a
4935.0 3386.0 a
4936.0 3500.0 a
4937.0 2641.0 a
4938.0 4690.0 a
4939.0 3622.0 a
4940.0 3291.0 a
4941.0 3089.0 a
4942.0 3626.0 a
4943.0 2429.0 a
4944.0 2948.0 a
4945.0 4590.0 a
4946.0 4701.0 a
4947.0 3422.0 a
4948.0 2507.0 a
4949.0 3917.0 a
4950.0 1691.0 a
4951.0 4412.0 a
4952.0 4919.0 a
4953.0 3479.0 a
4954.0 4270.0 a
4955.0 4911.0 a
4956.0 4507.0 a
4957.0 3561.0 a
4958.0 4388.0 a
4959.0 2389.0 a
4960.0 4246.0 a
4961.0 4941.0 a
4962.0 3882.0 a
4963.0 2901.0 a
4964.0 4957.0 a
4965.0 3755.0 a
4966.0 2874.0 a
4967.0 4093.0 a
4968.0 3560.0 a
4969.0 2404.0 a
4970.0 3981.0 a
4971.0 1963.0 a
4972.0 4696.0 a
4973.0 3046.0 a
4974.0 4578.0 a
4975.0 3693.0 a
4976.0 2990.0 a
4977.0 2675.0 a
4978.0 3425.0 a
4979.0 2377.0 a
4980.0 3070.0 a
4981.0 3931.0 a
4982.0 4525.0 a
4983.0 3674.0 a
4984.0 2835.0 a
4985.0 2597.0 a
4986.0 2607.0 a
4987.0 2322.0 a
4988.0 4783.0 a
4989.0 4815.0 a
4990.0 3982.0 a
4991.0 4407.0 a
4992.0 3086.0 a
4993.0 4461.0 a
4994.0 4249.0 a
4995.0 4250.0 a
4996.0 3357.0 a
4997.0 4872.0 a
4998.0 2568.0 a
4999.0 2610.0 a


==> res/HODA_cifar100_jbda_prob_50000.dat <==
nums	delta	fpr	hun	sev	fif	twe	ten
50	0.71617	0.02	94.65	53.25	8.02	0.64	0.03
100	0.34904	0.02	100.0	99.14	49.53	2.13	0.2
500	0.04889	0.08	100.0	100.0	100.0	91.06	3.67
1000	0.0241	0.08	100.0	100.0	100.0	100.0	16.66
2000	0.01178	0.08	100.0	100.0	100.0	100.0	97.42
4000	0.00631	0.01	100.0	100.0	100.0	100.0	100.0


==> res/HODA_cifar100_jbrand_prob_50000.dat <==
nums	delta	fpr	hun	sev	fif	twe	ten
50	0.71617	0.01	100.0	98.5	33.82	1.2	0.11
100	0.34904	0.05	100.0	100.0	97.42	7.99	0.12
500	0.04889	0.1	100.0	100.0	100.0	99.99	11.23
1000	0.0241	0.05	100.0	100.0	100.0	100.0	75.29
2000	0.01178	0.05	100.0	100.0	100.0	100.0	99.87
4000	0.00631	0.02	100.0	100.0	100.0	100.0	100.0


==> res/HODA_cifar100_k.net_cifarx_prob_50000.dat <==
nums	delta	fpr	hun	sev	fif	twe	ten
50	0.71617	0.02	90.68	43.49	5.65	0.39	0.04
100	0.34904	0.01	99.98	91.14	27.38	1.27	0.1
500	0.04889	0.03	100.0	100.0	99.96	39.03	0.83
1000	0.0241	0.13	100.0	100.0	100.0	94.26	0.62
2000	0.01178	0.12	100.0	100.0	100.0	99.99	83.96
4000	0.00631	0.03	100.0	100.0	100.0	100.0	99.92


==> res/HODA_cifar100_k.net_tin_prob_50000.dat <==
nums	delta	fpr	hun	sev	fif	twe	ten
50	0.71617	0.04	89.06	40.42	5.99	0.48	0.09
100	0.34904	0.01	99.98	90.41	24.81	1.28	0.17
500	0.04889	0.06	100.0	100.0	99.98	40.84	1.18
1000	0.0241	0.03	100.0	100.0	100.0	94.65	0.85
2000	0.01178	0.05	100.0	100.0	100.0	99.98	85.12
4000	0.00631	0.02	100.0	100.0	100.0	100.0	99.96


==> res/HODA_cifar10_jbda_prob_50000.dat <==
nums	delta	fpr	hun	sev	fif	twe	ten
50	0.29069	0.02	100.0	100.0	75.99	2.65	0.11
100	0.15459	0.04	100.0	100.0	99.1	5.47	0.09
500	0.03075	0.05	100.0	100.0	100.0	97.68	0.01
1000	0.01512	0.01	100.0	100.0	100.0	100.0	0.0
2000	0.00548	0.44	100.0	100.0	100.0	100.0	89.4
4000	0.00314	0.04	100.0	100.0	100.0	100.0	99.97


==> res/HODA_cifar10_jbrand_prob_50000.dat <==
nums	delta	fpr	hun	sev	fif	twe	ten
50	0.29069	0.01	100.0	100.0	97.12	5.31	0.06
100	0.15459	0.02	100.0	100.0	100.0	16.47	0.07
500	0.03075	0.04	100.0	100.0	100.0	100.0	0.08
1000	0.01512	0.05	100.0	100.0	100.0	100.0	0.42
2000	0.00548	0.52	100.0	100.0	100.0	100.0	99.58
4000	0.00314	0.03	100.0	100.0	100.0	100.0	100.0


==> res/HODA_cifar10_k.net_cifarx_prob_50000.dat <==
nums	delta	fpr	hun	sev	fif	twe	ten
50	0.29069	0.0	99.92	84.92	15.2	0.67	0.07
100	0.15459	0.0	100.0	95.46	21.88	0.4	0.06
500	0.03075	0.04	100.0	99.99	78.41	0.32	0.01
1000	0.01512	0.05	100.0	100.0	98.73	0.27	0.0
2000	0.00548	0.48	100.0	100.0	100.0	68.91	10.59
4000	0.00314	0.02	100.0	100.0	100.0	97.27	32.52


==> res/HODA_cifar10_k.net_tin_prob_50000.dat <==
nums	delta	fpr	hun	sev	fif	twe	ten
50	0.29069	0.06	99.73	82.17	13.59	0.59	0.06
100	0.15459	0.01	100.0	93.98	19.99	0.36	0.05
500	0.03075	0.04	100.0	99.99	72.46	0.31	0.0
1000	0.01512	0.07	100.0	100.0	97.45	0.18	0.0
2000	0.00548	0.41	100.0	100.0	100.0	63.57	9.64
4000	0.00314	0.05	100.0	100.0	100.0	95.64	31.24


==> resdencifar100.dat <==
x y label
0.0 256.0 a
1.0 179.0 a
2.0 1121.0 a
3.0 1572.0 a
4.0 437.0 a
5.0 693.0 a
6.0 686.0 a
7.0 51.0 a
8.0 272.0 a
9.0 24.0 a
10.0 2271.0 a
11.0 387.0 a
12.0 1052.0 a
13.0 63.0 a
14.0 82.0 a
15.0 313.0 a
16.0 851.0 a
17.0 399.0 a
18.0 960.0 a
19.0 42.0 a
20.0 99.0 a
21.0 181.0 a
22.0 331.0 a
23.0 380.0 a
24.0 350.0 a
25.0 77.0 a
26.0 30.0 a
27.0 76.0 a
28.0 122.0 a
29.0 64.0 a
30.0 255.0 a
31.0 3.0 a
32.0 156.0 a
33.0 100.0 a
34.0 32.0 a
35.0 141.0 a
36.0 626.0 a
37.0 454.0 a
38.0 133.0 a
39.0 238.0 a
40.0 15.0 a
41.0 218.0 a
42.0 2.0 a
43.0 80.0 a
44.0 198.0 a
45.0 173.0 a
46.0 407.0 a
47.0 499.0 a
48.0 165.0 a
49.0 640.0 a
50.0 413.0 a
51.0 1471.0 a
52.0 47.0 a
53.0 74.0 a
54.0 75.0 a
55.0 68.0 a
56.0 1252.0 a
57.0 265.0 a
58.0 449.0 a
59.0 124.0 a
60.0 323.0 a
61.0 84.0 a
62.0 135.0 a
63.0 318.0 a
64.0 2186.0 a
65.0 106.0 a
66.0 225.0 a
67.0 337.0 a
68.0 469.0 a
69.0 12.0 a
70.0 19.0 a
71.0 599.0 a
72.0 55.0 a
73.0 2020.0 a
74.0 94.0 a
75.0 809.0 a
76.0 48.0 a
77.0 203.0 a
78.0 34.0 a
79.0 511.0 a
80.0 57.0 a
81.0 170.0 a
82.0 204.0 a
83.0 11.0 a
84.0 117.0 a
85.0 308.0 a
86.0 258.0 a
87.0 1823.0 a
88.0 439.0 a
89.0 261.0 a
90.0 525.0 a
91.0 906.0 a
92.0 71.0 a
93.0 145.0 a
94.0 1006.0 a
95.0 404.0 a
96.0 339.0 a
97.0 78.0 a
98.0 232.0 a
99.0 166.0 a
100.0 161.0 a
101.0 0.0 a
102.0 137.0 a
103.0 69.0 a
104.0 464.0 a
105.0 58.0 a
106.0 307.0 a
107.0 1992.0 a
108.0 507.0 a
109.0 13.0 a
110.0 953.0 a
111.0 227.0 a
112.0 348.0 a
113.0 39.0 a
114.0 466.0 a
115.0 188.0 a
116.0 332.0 a
117.0 45.0 a
118.0 317.0 a
119.0 152.0 a
120.0 9.0 a
121.0 8.0 a
122.0 1309.0 a
123.0 253.0 a
124.0 949.0 a
125.0 534.0 a
126.0 83.0 a
127.0 157.0 a
128.0 187.0 a
129.0 144.0 a
130.0 86.0 a
131.0 533.0 a
132.0 150.0 a
133.0 344.0 a
134.0 489.0 a
135.0 1012.0 a
136.0 217.0 a
137.0 212.0 a
138.0 88.0 a
139.0 798.0 a
140.0 182.0 a
141.0 320.0 a
142.0 114.0 a
143.0 184.0 a
144.0 36.0 a
145.0 91.0 a
146.0 195.0 a
147.0 461.0 a
148.0 816.0 a
149.0 365.0 a
150.0 1287.0 a
151.0 316.0 a
152.0 194.0 a
153.0 987.0 a
154.0 1968.0 a
155.0 208.0 a
156.0 221.0 a
157.0 808.0 a
158.0 1228.0 a
159.0 537.0 a
160.0 38.0 a
161.0 732.0 a
162.0 90.0 a
163.0 878.0 a
164.0 167.0 a
165.0 49.0 a
166.0 438.0 a
167.0 777.0 a
168.0 149.0 a
169.0 234.0 a
170.0 1275.0 a
171.0 1331.0 a
172.0 300.0 a
173.0 927.0 a
174.0 50.0 a
175.0 60.0 a
176.0 107.0 a
177.0 2413.0 a
178.0 102.0 a
179.0 477.0 a
180.0 614.0 a
181.0 1084.0 a
182.0 112.0 a
183.0 93.0 a
184.0 483.0 a
185.0 110.0 a
186.0 95.0 a
187.0 70.0 a
188.0 462.0 a
189.0 215.0 a
190.0 311.0 a
191.0 1385.0 a
192.0 642.0 a
193.0 37.0 a
194.0 1022.0 a
195.0 601.0 a
196.0 136.0 a
197.0 907.0 a
198.0 355.0 a
199.0 14.0 a
200.0 143.0 a
201.0 101.0 a
202.0 367.0 a
203.0 189.0 a
204.0 279.0 a
205.0 2058.0 a
206.0 819.0 a
207.0 292.0 a
208.0 1591.0 a
209.0 73.0 a
210.0 314.0 a
211.0 425.0 a
212.0 180.0 a
213.0 28.0 a
214.0 3179.0 a
215.0 1230.0 a
216.0 800.0 a
217.0 175.0 a
218.0 583.0 a
219.0 1705.0 a
220.0 59.0 a
221.0 1465.0 a
222.0 113.0 a
223.0 148.0 a
224.0 304.0 a
225.0 502.0 a
226.0 327.0 a
227.0 720.0 a
228.0 390.0 a
229.0 340.0 a
230.0 214.0 a
231.0 115.0 a
232.0 985.0 a
233.0 567.0 a
234.0 2328.0 a
235.0 345.0 a
236.0 667.0 a
237.0 360.0 a
238.0 280.0 a
239.0 1978.0 a
240.0 330.0 a
241.0 349.0 a
242.0 2174.0 a
243.0 471.0 a
244.0 72.0 a
245.0 553.0 a
246.0 223.0 a
247.0 224.0 a
248.0 89.0 a
249.0 582.0 a
250.0 951.0 a
251.0 120.0 a
252.0 1998.0 a
253.0 92.0 a
254.0 388.0 a
255.0 4650.0 a
256.0 338.0 a
257.0 395.0 a
258.0 343.0 a
259.0 637.0 a
260.0 140.0 a
261.0 423.0 a
262.0 628.0 a
263.0 1676.0 a
264.0 297.0 a
265.0 393.0 a
266.0 364.0 a
267.0 504.0 a
268.0 422.0 a
269.0 155.0 a
270.0 522.0 a
271.0 1169.0 a
272.0 4265.0 a
273.0 2579.0 a
274.0 482.0 a
275.0 401.0 a
276.0 942.0 a
277.0 427.0 a
278.0 616.0 a
279.0 1207.0 a
280.0 546.0 a
281.0 2663.0 a
282.0 512.0 a
283.0 402.0 a
284.0 246.0 a
285.0 783.0 a
286.0 468.0 a
287.0 6.0 a
288.0 111.0 a
289.0 322.0 a
290.0 383.0 a
291.0 1014.0 a
292.0 513.0 a
293.0 79.0 a
294.0 85.0 a
295.0 505.0 a
296.0 1598.0 a
297.0 2209.0 a
298.0 1046.0 a
299.0 321.0 a
300.0 428.0 a
301.0 475.0 a
302.0 263.0 a
303.0 276.0 a
304.0 957.0 a
305.0 1089.0 a
306.0 445.0 a
307.0 856.0 a
308.0 244.0 a
309.0 329.0 a
310.0 432.0 a
311.0 606.0 a
312.0 983.0 a
313.0 492.0 a
314.0 200.0 a
315.0 2095.0 a
316.0 1690.0 a
317.0 1362.0 a
318.0 421.0 a
319.0 472.0 a
320.0 391.0 a
321.0 211.0 a
322.0 1244.0 a
323.0 827.0 a
324.0 1283.0 a
325.0 1967.0 a
326.0 485.0 a
327.0 267.0 a
328.0 271.0 a
329.0 426.0 a
330.0 556.0 a
331.0 199.0 a
332.0 65.0 a
333.0 1878.0 a
334.0 252.0 a
335.0 266.0 a
336.0 519.0 a
337.0 160.0 a
338.0 1398.0 a
339.0 431.0 a
340.0 654.0 a
341.0 294.0 a
342.0 418.0 a
343.0 1410.0 a
344.0 1563.0 a
345.0 605.0 a
346.0 419.0 a
347.0 1641.0 a
348.0 1431.0 a
349.0 1866.0 a
350.0 289.0 a
351.0 121.0 a
352.0 1204.0 a
353.0 1649.0 a
354.0 909.0 a
355.0 1177.0 a
356.0 87.0 a
357.0 568.0 a
358.0 66.0 a
359.0 759.0 a
360.0 714.0 a
361.0 849.0 a
362.0 1043.0 a
363.0 61.0 a
364.0 1147.0 a
365.0 325.0 a
366.0 500.0 a
367.0 172.0 a
368.0 728.0 a
369.0 710.0 a
370.0 191.0 a
371.0 1581.0 a
372.0 625.0 a
373.0 708.0 a
374.0 242.0 a
375.0 554.0 a
376.0 245.0 a
377.0 3858.0 a
378.0 177.0 a
379.0 1701.0 a
380.0 342.0 a
381.0 753.0 a
382.0 5.0 a
383.0 578.0 a
384.0 479.0 a
385.0 1206.0 a
386.0 540.0 a
387.0 205.0 a
388.0 262.0 a
389.0 595.0 a
390.0 869.0 a
391.0 334.0 a
392.0 463.0 a
393.0 176.0 a
394.0 40.0 a
395.0 465.0 a
396.0 488.0 a
397.0 29.0 a
398.0 291.0 a
399.0 1403.0 a
400.0 2777.0 a
401.0 451.0 a
402.0 230.0 a
403.0 235.0 a
404.0 410.0 a
405.0 22.0 a
406.0 169.0 a
407.0 411.0 a
408.0 441.0 a
409.0 447.0 a
410.0 1241.0 a
411.0 586.0 a
412.0 394.0 a
413.0 801.0 a
414.0 453.0 a
415.0 786.0 a
416.0 347.0 a
417.0 547.0 a
418.0 1211.0 a
419.0 139.0 a
420.0 1600.0 a
421.0 742.0 a
422.0 2524.0 a
423.0 981.0 a
424.0 926.0 a
425.0 930.0 a
426.0 190.0 a
427.0 1388.0 a
428.0 163.0 a
429.0 288.0 a
430.0 929.0 a
431.0 1353.0 a
432.0 1170.0 a
433.0 282.0 a
434.0 368.0 a
435.0 284.0 a
436.0 1119.0 a
437.0 2644.0 a
438.0 2122.0 a
439.0 835.0 a
440.0 2047.0 a
441.0 158.0 a
442.0 2655.0 a
443.0 1783.0 a
444.0 183.0 a
445.0 521.0 a
446.0 1118.0 a
447.0 154.0 a
448.0 171.0 a
449.0 216.0 a
450.0 975.0 a
451.0 1704.0 a
452.0 118.0 a
453.0 264.0 a
454.0 825.0 a
455.0 822.0 a
456.0 791.0 a
457.0 750.0 a
458.0 524.0 a
459.0 409.0 a
460.0 298.0 a
461.0 408.0 a
462.0 2462.0 a
463.0 153.0 a
464.0 2363.0 a
465.0 848.0 a
466.0 1759.0 a
467.0 3576.0 a
468.0 846.0 a
469.0 1093.0 a
470.0 240.0 a
471.0 233.0 a
472.0 467.0 a
473.0 2870.0 a
474.0 687.0 a
475.0 754.0 a
476.0 1985.0 a
477.0 739.0 a
478.0 1112.0 a
479.0 159.0 a
480.0 209.0 a
481.0 829.0 a
482.0 1568.0 a
483.0 1693.0 a
484.0 531.0 a
485.0 592.0 a
486.0 104.0 a
487.0 119.0 a
488.0 370.0 a
489.0 239.0 a
490.0 853.0 a
491.0 885.0 a
492.0 142.0 a
493.0 641.0 a
494.0 496.0 a
495.0 1174.0 a
496.0 920.0 a
497.0 132.0 a
498.0 830.0 a
499.0 695.0 a
500.0 229.0 a
501.0 185.0 a
502.0 1479.0 a
503.0 700.0 a
504.0 458.0 a
505.0 996.0 a
506.0 598.0 a
507.0 397.0 a
508.0 690.0 a
509.0 305.0 a
510.0 679.0 a
511.0 570.0 a
512.0 56.0 a
513.0 1021.0 a
514.0 997.0 a
515.0 1015.0 a
516.0 1580.0 a
517.0 2088.0 a
518.0 864.0 a
519.0 459.0 a
520.0 416.0 a
521.0 530.0 a
522.0 684.0 a
523.0 273.0 a
524.0 1103.0 a
525.0 1784.0 a
526.0 1086.0 a
527.0 744.0 a
528.0 815.0 a
529.0 16.0 a
530.0 3038.0 a
531.0 977.0 a
532.0 1663.0 a
533.0 213.0 a
534.0 701.0 a
535.0 691.0 a
536.0 591.0 a
537.0 1109.0 a
538.0 10.0 a
539.0 888.0 a
540.0 2066.0 a
541.0 1416.0 a
542.0 712.0 a
543.0 991.0 a
544.0 677.0 a
545.0 2867.0 a
546.0 756.0 a
547.0 1192.0 a
548.0 785.0 a
549.0 1200.0 a
550.0 664.0 a
551.0 1018.0 a
552.0 1218.0 a
553.0 770.0 a
554.0 207.0 a
555.0 1090.0 a
556.0 4.0 a
557.0 624.0 a
558.0 746.0 a
559.0 98.0 a
560.0 476.0 a
561.0 974.0 a
562.0 966.0 a
563.0 2821.0 a
564.0 290.0 a
565.0 850.0 a
566.0 1098.0 a
567.0 434.0 a
568.0 1256.0 a
569.0 1036.0 a
570.0 790.0 a
571.0 657.0 a
572.0 639.0 a
573.0 2468.0 a
574.0 842.0 a
575.0 4192.0 a
576.0 452.0 a
577.0 442.0 a
578.0 767.0 a
579.0 880.0 a
580.0 757.0 a
581.0 186.0 a
582.0 692.0 a
583.0 1872.0 a
584.0 241.0 a
585.0 257.0 a
586.0 17.0 a
587.0 618.0 a
588.0 27.0 a
589.0 607.0 a
590.0 1054.0 a
591.0 716.0 a
592.0 630.0 a
593.0 440.0 a
594.0 366.0 a
595.0 768.0 a
596.0 1373.0 a
597.0 448.0 a
598.0 845.0 a
599.0 1290.0 a
600.0 638.0 a
601.0 516.0 a
602.0 353.0 a
603.0 1248.0 a
604.0 717.0 a
605.0 341.0 a
606.0 545.0 a
607.0 67.0 a
608.0 1537.0 a
609.0 222.0 a
610.0 1523.0 a
611.0 963.0 a
612.0 277.0 a
613.0 1596.0 a
614.0 278.0 a
615.0 572.0 a
616.0 1134.0 a
617.0 197.0 a
618.0 2425.0 a
619.0 1175.0 a
620.0 373.0 a
621.0 1505.0 a
622.0 879.0 a
623.0 644.0 a
624.0 697.0 a
625.0 1318.0 a
626.0 146.0 a
627.0 1193.0 a
628.0 1135.0 a
629.0 20.0 a
630.0 1250.0 a
631.0 923.0 a
632.0 515.0 a
633.0 913.0 a
634.0 964.0 a
635.0 1110.0 a
636.0 868.0 a
637.0 729.0 a
638.0 1002.0 a
639.0 219.0 a
640.0 698.0 a
641.0 1675.0 a
642.0 2409.0 a
643.0 580.0 a
644.0 1292.0 a
645.0 281.0 a
646.0 854.0 a
647.0 584.0 a
648.0 174.0 a
649.0 840.0 a
650.0 752.0 a
651.0 954.0 a
652.0 1042.0 a
653.0 293.0 a
654.0 1635.0 a
655.0 539.0 a
656.0 610.0 a
657.0 2720.0 a
658.0 622.0 a
659.0 921.0 a
660.0 1669.0 a
661.0 1104.0 a
662.0 354.0 a
663.0 560.0 a
664.0 384.0 a
665.0 1578.0 a
666.0 473.0 a
667.0 544.0 a
668.0 589.0 a
669.0 2319.0 a
670.0 2481.0 a
671.0 817.0 a
672.0 678.0 a
673.0 938.0 a
674.0 685.0 a
675.0 243.0 a
676.0 2026.0 a
677.0 565.0 a
678.0 719.0 a
679.0 254.0 a
680.0 755.0 a
681.0 1.0 a
682.0 1699.0 a
683.0 1350.0 a
684.0 688.0 a
685.0 2489.0 a
686.0 259.0 a
687.0 520.0 a
688.0 653.0 a
689.0 369.0 a
690.0 378.0 a
691.0 847.0 a
692.0 566.0 a
693.0 498.0 a
694.0 3260.0 a
695.0 2541.0 a
696.0 306.0 a
697.0 680.0 a
698.0 761.0 a
699.0 1172.0 a
700.0 857.0 a
701.0 988.0 a
702.0 514.0 a
703.0 386.0 a
704.0 535.0 a
705.0 773.0 a
706.0 250.0 a
707.0 1083.0 a
708.0 824.0 a
709.0 912.0 a
710.0 1498.0 a
711.0 484.0 a
712.0 1854.0 a
713.0 789.0 a
714.0 1698.0 a
715.0 361.0 a
716.0 1958.0 a
717.0 1222.0 a
718.0 1102.0 a
719.0 747.0 a
720.0 1001.0 a
721.0 1235.0 a
722.0 1987.0 a
723.0 672.0 a
724.0 2724.0 a
725.0 372.0 a
726.0 1814.0 a
727.0 1551.0 a
728.0 896.0 a
729.0 1574.0 a
730.0 928.0 a
731.0 659.0 a
732.0 470.0 a
733.0 2957.0 a
734.0 1687.0 a
735.0 105.0 a
736.0 376.0 a
737.0 1883.0 a
738.0 1126.0 a
739.0 2124.0 a
740.0 1171.0 a
741.0 2401.0 a
742.0 763.0 a
743.0 1100.0 a
744.0 2091.0 a
745.0 501.0 a
746.0 326.0 a
747.0 774.0 a
748.0 860.0 a
749.0 1942.0 a
750.0 805.0 a
751.0 1494.0 a
752.0 633.0 a
753.0 632.0 a
754.0 1183.0 a
755.0 661.0 a
756.0 1766.0 a
757.0 1773.0 a
758.0 3104.0 a
759.0 1308.0 a
760.0 178.0 a
761.0 1496.0 a
762.0 702.0 a
763.0 1786.0 a
764.0 236.0 a
765.0 2251.0 a
766.0 600.0 a
767.0 2564.0 a
768.0 573.0 a
769.0 1450.0 a
770.0 1710.0 a
771.0 1182.0 a
772.0 699.0 a
773.0 1260.0 a
774.0 771.0 a
775.0 881.0 a
776.0 621.0 a
777.0 526.0 a
778.0 2109.0 a
779.0 613.0 a
780.0 1199.0 a
781.0 168.0 a
782.0 2051.0 a
783.0 726.0 a
784.0 363.0 a
785.0 1033.0 a
786.0 989.0 a
787.0 4299.0 a
788.0 3020.0 a
789.0 538.0 a
790.0 62.0 a
791.0 359.0 a
792.0 867.0 a
793.0 2676.0 a
794.0 1911.0 a
795.0 1223.0 a
796.0 1131.0 a
797.0 1017.0 a
798.0 1383.0 a
799.0 497.0 a
800.0 1019.0 a
801.0 2989.0 a
802.0 1341.0 a
803.0 2181.0 a
804.0 555.0 a
805.0 301.0 a
806.0 2323.0 a
807.0 1411.0 a
808.0 4111.0 a
809.0 575.0 a
810.0 1153.0 a
811.0 943.0 a
812.0 2104.0 a
813.0 620.0 a
814.0 1442.0 a
815.0 887.0 a
816.0 346.0 a
817.0 2102.0 a
818.0 2086.0 a
819.0 597.0 a
820.0 1061.0 a
821.0 151.0 a
822.0 571.0 a
823.0 669.0 a
824.0 2220.0 a
825.0 375.0 a
826.0 588.0 a
827.0 666.0 a
828.0 908.0 a
829.0 724.0 a
830.0 1708.0 a
831.0 2662.0 a
832.0 1728.0 a
833.0 1469.0 a
834.0 490.0 a
835.0 1954.0 a
836.0 1005.0 a
837.0 126.0 a
838.0 2797.0 a
839.0 541.0 a
840.0 934.0 a
841.0 1375.0 a
842.0 129.0 a
843.0 518.0 a
844.0 1632.0 a
845.0 4114.0 a
846.0 31.0 a
847.0 1558.0 a
848.0 1751.0 a
849.0 1423.0 a
850.0 1068.0 a
851.0 1338.0 a
852.0 1415.0 a
853.0 841.0 a
854.0 324.0 a
855.0 1095.0 a
856.0 1157.0 a
857.0 1067.0 a
858.0 762.0 a
859.0 23.0 a
860.0 1255.0 a
861.0 704.0 a
862.0 1330.0 a
863.0 1467.0 a
864.0 3063.0 a
865.0 1507.0 a
866.0 1830.0 a
867.0 969.0 a
868.0 3167.0 a
869.0 1565.0 a
870.0 1286.0 a
871.0 2016.0 a
872.0 1800.0 a
873.0 2411.0 a
874.0 1869.0 a
875.0 1198.0 a
876.0 1302.0 a
877.0 1668.0 a
878.0 1860.0 a
879.0 1339.0 a
880.0 2864.0 a
881.0 210.0 a
882.0 2303.0 a
883.0 936.0 a
884.0 495.0 a
885.0 1348.0 a
886.0 1497.0 a
887.0 109.0 a
888.0 804.0 a
889.0 1575.0 a
890.0 2035.0 a
891.0 3125.0 a
892.0 1173.0 a
893.0 1139.0 a
894.0 494.0 a
895.0 1264.0 a
896.0 1871.0 a
897.0 814.0 a
898.0 1930.0 a
899.0 1889.0 a
900.0 961.0 a
901.0 1245.0 a
902.0 890.0 a
903.0 487.0 a
904.0 866.0 a
905.0 2421.0 a
906.0 1444.0 a
907.0 2490.0 a
908.0 884.0 a
909.0 2479.0 a
910.0 970.0 a
911.0 2121.0 a
912.0 1900.0 a
913.0 1047.0 a
914.0 358.0 a
915.0 901.0 a
916.0 130.0 a
917.0 1382.0 a
918.0 1511.0 a
919.0 1202.0 a
920.0 131.0 a
921.0 1771.0 a
922.0 631.0 a
923.0 795.0 a
924.0 1481.0 a
925.0 3473.0 a
926.0 2089.0 a
927.0 635.0 a
928.0 1257.0 a
929.0 1168.0 a
930.0 587.0 a
931.0 4200.0 a
932.0 651.0 a
933.0 636.0 a
934.0 992.0 a
935.0 973.0 a
936.0 877.0 a
937.0 285.0 a
938.0 319.0 a
939.0 2242.0 a
940.0 3054.0 a
941.0 2841.0 a
942.0 1146.0 a
943.0 356.0 a
944.0 1253.0 a
945.0 3707.0 a
946.0 377.0 a
947.0 4026.0 a
948.0 1181.0 a
949.0 648.0 a
950.0 2558.0 a
951.0 270.0 a
952.0 1307.0 a
953.0 333.0 a
954.0 564.0 a
955.0 1237.0 a
956.0 295.0 a
957.0 1217.0 a
958.0 309.0 a
959.0 1394.0 a
960.0 2800.0 a
961.0 1092.0 a
962.0 1356.0 a
963.0 1697.0 a
964.0 874.0 a
965.0 619.0 a
966.0 2665.0 a
967.0 2636.0 a
968.0 2826.0 a
969.0 569.0 a
970.0 1576.0 a
971.0 536.0 a
972.0 959.0 a
973.0 2606.0 a
974.0 2620.0 a
975.0 579.0 a
976.0 2749.0 a
977.0 202.0 a
978.0 2597.0 a
979.0 1486.0 a
980.0 967.0 a
981.0 1044.0 a
982.0 1487.0 a
983.0 1271.0 a
984.0 1570.0 a
985.0 1539.0 a
986.0 839.0 a
987.0 741.0 a
988.0 2542.0 a
989.0 660.0 a
990.0 574.0 a
991.0 2028.0 a
992.0 1314.0 a
993.0 1647.0 a
994.0 543.0 a
995.0 1282.0 a
996.0 1122.0 a
997.0 1306.0 a
998.0 1559.0 a
999.0 807.0 a
1000.0 2120.0 a
1001.0 962.0 a
1002.0 788.0 a
1003.0 315.0 a
1004.0 2342.0 a
1005.0 1894.0 a
1006.0 818.0 a
1007.0 362.0 a
1008.0 1195.0 a
1009.0 892.0 a
1010.0 1144.0 a
1011.0 870.0 a
1012.0 1677.0 a
1013.0 1921.0 a
1014.0 2664.0 a
1015.0 2554.0 a
1016.0 612.0 a
1017.0 2000.0 a
1018.0 1365.0 a
1019.0 984.0 a
1020.0 852.0 a
1021.0 1512.0 a
1022.0 1347.0 a
1023.0 1045.0 a
1024.0 893.0 a
1025.0 1277.0 a
1026.0 925.0 a
1027.0 2744.0 a
1028.0 2063.0 a
1029.0 1475.0 a
1030.0 2491.0 a
1031.0 1380.0 a
1032.0 1427.0 a
1033.0 2077.0 a
1034.0 2684.0 a
1035.0 931.0 a
1036.0 1608.0 a
1037.0 859.0 a
1038.0 1744.0 a
1039.0 1526.0 a
1040.0 734.0 a
1041.0 1564.0 a
1042.0 1127.0 a
1043.0 1445.0 a
1044.0 550.0 a
1045.0 1433.0 a
1046.0 251.0 a
1047.0 1116.0 a
1048.0 2010.0 a
1049.0 542.0 a
1050.0 843.0 a
1051.0 937.0 a
1052.0 945.0 a
1053.0 435.0 a
1054.0 671.0 a
1055.0 1178.0 a
1056.0 1151.0 a
1057.0 1133.0 a
1058.0 3118.0 a
1059.0 2537.0 a
1060.0 430.0 a
1061.0 1159.0 a
1062.0 2218.0 a
1063.0 1884.0 a
1064.0 201.0 a
1065.0 1184.0 a
1066.0 1155.0 a
1067.0 721.0 a
1068.0 676.0 a
1069.0 1458.0 a
1070.0 1577.0 a
1071.0 715.0 a
1072.0 810.0 a
1073.0 3294.0 a
1074.0 4134.0 a
1075.0 1707.0 a
1076.0 1971.0 a
1077.0 1446.0 a
1078.0 1654.0 a
1079.0 3169.0 a
1080.0 7.0 a
1081.0 1008.0 a
1082.0 1877.0 a
1083.0 443.0 a
1084.0 2296.0 a
1085.0 889.0 a
1086.0 557.0 a
1087.0 336.0 a
1088.0 3313.0 a
1089.0 2178.0 a
1090.0 1959.0 a
1091.0 2897.0 a
1092.0 1749.0 a
1093.0 1166.0 a
1094.0 1855.0 a
1095.0 1399.0 a
1096.0 1378.0 a
1097.0 799.0 a
1098.0 1809.0 a
1099.0 1849.0 a
1100.0 1518.0 a
1101.0 3506.0 a
1102.0 968.0 a
1103.0 2911.0 a
1104.0 1161.0 a
1105.0 517.0 a
1106.0 2381.0 a
1107.0 836.0 a
1108.0 274.0 a
1109.0 1030.0 a
1110.0 420.0 a
1111.0 2057.0 a
1112.0 2610.0 a
1113.0 228.0 a
1114.0 2982.0 a
1115.0 2550.0 a
1116.0 634.0 a
1117.0 627.0 a
1118.0 883.0 a
1119.0 1057.0 a
1120.0 1150.0 a
1121.0 2562.0 a
1122.0 3580.0 a
1123.0 1334.0 a
1124.0 44.0 a
1125.0 623.0 a
1126.0 1074.0 a
1127.0 2581.0 a
1128.0 2961.0 a
1129.0 2217.0 a
1130.0 1107.0 a
1131.0 1770.0 a
1132.0 1602.0 a
1133.0 1332.0 a
1134.0 609.0 a
1135.0 2225.0 a
1136.0 972.0 a
1137.0 1466.0 a
1138.0 1145.0 a
1139.0 1462.0 a
1140.0 2017.0 a
1141.0 837.0 a
1142.0 2522.0 a
1143.0 1525.0 a
1144.0 1984.0 a
1145.0 54.0 a
1146.0 1818.0 a
1147.0 861.0 a
1148.0 3401.0 a
1149.0 1501.0 a
1150.0 1934.0 a
1151.0 749.0 a
1152.0 2259.0 a
1153.0 1081.0 a
1154.0 1805.0 a
1155.0 1907.0 a
1156.0 1300.0 a
1157.0 1023.0 a
1158.0 3223.0 a
1159.0 655.0 a
1160.0 1364.0 a
1161.0 1795.0 a
1162.0 1448.0 a
1163.0 1205.0 a
1164.0 2155.0 a
1165.0 871.0 a
1166.0 3124.0 a
1167.0 2349.0 a
1168.0 2369.0 a
1169.0 2332.0 a
1170.0 1288.0 a
1171.0 1138.0 a
1172.0 4131.0 a
1173.0 1723.0 a
1174.0 1430.0 a
1175.0 1583.0 a
1176.0 895.0 a
1177.0 1915.0 a
1178.0 2476.0 a
1179.0 436.0 a
1180.0 3111.0 a
1181.0 1547.0 a
1182.0 995.0 a
1183.0 1917.0 a
1184.0 2193.0 a
1185.0 1634.0 a
1186.0 3349.0 a
1187.0 4302.0 a
1188.0 35.0 a
1189.0 2528.0 a
1190.0 43.0 a
1191.0 743.0 a
1192.0 1113.0 a
1193.0 1619.0 a
1194.0 1082.0 a
1195.0 1417.0 a
1196.0 1009.0 a
1197.0 2214.0 a
1198.0 1685.0 a
1199.0 863.0 a
1200.0 81.0 a
1201.0 371.0 a
1202.0 4010.0 a
1203.0 1473.0 a
1204.0 248.0 a
1205.0 681.0 a
1206.0 2540.0 a
1207.0 844.0 a
1208.0 1129.0 a
1209.0 1377.0 a
1210.0 855.0 a
1211.0 1032.0 a
1212.0 379.0 a
1213.0 2084.0 a
1214.0 1612.0 a
1215.0 2746.0 a
1216.0 2403.0 a
1217.0 231.0 a
1218.0 403.0 a
1219.0 3370.0 a
1220.0 1914.0 a
1221.0 2574.0 a
1222.0 2364.0 a
1223.0 3228.0 a
1224.0 433.0 a
1225.0 1336.0 a
1226.0 417.0 a
1227.0 558.0 a
1228.0 2325.0 a
1229.0 1289.0 a
1230.0 1087.0 a
1231.0 260.0 a
1232.0 1841.0 a
1233.0 450.0 a
1234.0 1070.0 a
1235.0 1449.0 a
1236.0 1007.0 a
1237.0 999.0 a
1238.0 2025.0 a
1239.0 802.0 a
1240.0 2021.0 a
1241.0 1259.0 a
1242.0 352.0 a
1243.0 2770.0 a
1244.0 1532.0 a
1245.0 1125.0 a
1246.0 828.0 a
1247.0 1062.0 a
1248.0 2747.0 a
1249.0 1901.0 a
1250.0 3222.0 a
1251.0 649.0 a
1252.0 1882.0 a
1253.0 1078.0 a
1254.0 3654.0 a
1255.0 481.0 a
1256.0 1920.0 a
1257.0 3121.0 a
1258.0 2853.0 a
1259.0 1434.0 a
1260.0 2529.0 a
1261.0 480.0 a
1262.0 1999.0 a
1263.0 2252.0 a
1264.0 1753.0 a
1265.0 2292.0 a
1266.0 486.0 a
1267.0 820.0 a
1268.0 2865.0 a
1269.0 1755.0 a
1270.0 249.0 a
1271.0 1396.0 a
1272.0 1742.0 a
1273.0 134.0 a
1274.0 1670.0 a
1275.0 608.0 a
1276.0 2516.0 a
1277.0 4340.0 a
1278.0 2736.0 a
1279.0 1614.0 a
1280.0 3211.0 a
1281.0 899.0 a
1282.0 2573.0 a
1283.0 585.0 a
1284.0 2015.0 a
1285.0 1756.0 a
1286.0 2758.0 a
1287.0 1610.0 a
1288.0 510.0 a
1289.0 971.0 a
1290.0 1899.0 a
1291.0 414.0 a
1292.0 1683.0 a
1293.0 1543.0 a
1294.0 696.0 a
1295.0 911.0 a
1296.0 1407.0 a
1297.0 1642.0 a
1298.0 2641.0 a
1299.0 1778.0 a
1300.0 1533.0 a
1301.0 950.0 a
1302.0 108.0 a
1303.0 3963.0 a
1304.0 1180.0 a
1305.0 2787.0 a
1306.0 1162.0 a
1307.0 1881.0 a
1308.0 782.0 a
1309.0 2137.0 a
1310.0 1790.0 a
1311.0 2133.0 a
1312.0 905.0 a
1313.0 1910.0 a
1314.0 2731.0 a
1315.0 1010.0 a
1316.0 196.0 a
1317.0 1933.0 a
1318.0 3005.0 a
1319.0 1379.0 a
1320.0 1371.0 a
1321.0 2075.0 a
1322.0 1034.0 a
1323.0 982.0 a
1324.0 862.0 a
1325.0 813.0 a
1326.0 2172.0 a
1327.0 2257.0 a
1328.0 1656.0 a
1329.0 3314.0 a
1330.0 2831.0 a
1331.0 1679.0 a
1332.0 1031.0 a
1333.0 1238.0 a
1334.0 1637.0 a
1335.0 2212.0 a
1336.0 1792.0 a
1337.0 1152.0 a
1338.0 1502.0 a
1339.0 1843.0 a
1340.0 138.0 a
1341.0 1594.0 a
1342.0 528.0 a
1343.0 1741.0 a
1344.0 1401.0 a
1345.0 1209.0 a
1346.0 3136.0 a
1347.0 1493.0 a
1348.0 2387.0 a
1349.0 328.0 a
1350.0 1592.0 a
1351.0 1811.0 a
1352.0 1571.0 a
1353.0 1716.0 a
1354.0 709.0 a
1355.0 1027.0 a
1356.0 663.0 a
1357.0 2499.0 a
1358.0 1997.0 a
1359.0 4830.0 a
1360.0 1188.0 a
1361.0 1190.0 a
1362.0 594.0 a
1363.0 2039.0 a
1364.0 1831.0 a
1365.0 4491.0 a
1366.0 1197.0 a
1367.0 1844.0 a
1368.0 3533.0 a
1369.0 1681.0 a
1370.0 509.0 a
1371.0 1351.0 a
1372.0 1452.0 a
1373.0 2169.0 a
1374.0 1013.0 a
1375.0 398.0 a
1376.0 2648.0 a
1377.0 781.0 a
1378.0 897.0 a
1379.0 491.0 a
1380.0 2952.0 a
1381.0 1249.0 a
1382.0 2114.0 a
1383.0 811.0 a
1384.0 2376.0 a
1385.0 1295.0 a
1386.0 1366.0 a
1387.0 780.0 a
1388.0 2072.0 a
1389.0 2556.0 a
1390.0 1443.0 a
1391.0 2129.0 a
1392.0 2388.0 a
1393.0 2187.0 a
1394.0 1788.0 a
1395.0 1261.0 a
1396.0 1055.0 a
1397.0 2108.0 a
1398.0 2416.0 a
1399.0 1737.0 a
1400.0 2983.0 a
1401.0 1208.0 a
1402.0 1732.0 a
1403.0 1441.0 a
1404.0 2872.0 a
1405.0 740.0 a
1406.0 1384.0 a
1407.0 1229.0 a
1408.0 670.0 a
1409.0 2315.0 a
1410.0 576.0 a
1411.0 1534.0 a
1412.0 1671.0 a
1413.0 865.0 a
1414.0 1919.0 a
1415.0 116.0 a
1416.0 2379.0 a
1417.0 918.0 a
1418.0 3089.0 a
1419.0 551.0 a
1420.0 2346.0 a
1421.0 2331.0 a
1422.0 2727.0 a
1423.0 2688.0 a
1424.0 4891.0 a
1425.0 1956.0 a
1426.0 779.0 a
1427.0 2078.0 a
1428.0 385.0 a
1429.0 682.0 a
1430.0 523.0 a
1431.0 1605.0 a
1432.0 1886.0 a
1433.0 673.0 a
1434.0 1167.0 a
1435.0 2012.0 a
1436.0 1424.0 a
1437.0 457.0 a
1438.0 3894.0 a
1439.0 1425.0 a
1440.0 33.0 a
1441.0 2456.0 a
1442.0 1219.0 a
1443.0 2776.0 a
1444.0 446.0 a
1445.0 2027.0 a
1446.0 2069.0 a
1447.0 1239.0 a
1448.0 707.0 a
1449.0 2745.0 a
1450.0 2202.0 a
1451.0 1775.0 a
1452.0 1234.0 a
1453.0 604.0 a
1454.0 978.0 a
1455.0 1688.0 a
1456.0 1739.0 a
1457.0 1115.0 a
1458.0 561.0 a
1459.0 758.0 a
1460.0 1413.0 a
1461.0 1940.0 a
1462.0 1664.0 a
1463.0 1372.0 a
1464.0 1721.0 a
1465.0 2287.0 a
1466.0 506.0 a
1467.0 1220.0 a
1468.0 2766.0 a
1469.0 1893.0 a
1470.0 2348.0 a
1471.0 629.0 a
1472.0 283.0 a
1473.0 1370.0 a
1474.0 1706.0 a
1475.0 1758.0 a
1476.0 1779.0 a
1477.0 1718.0 a
1478.0 3601.0 a
1479.0 2055.0 a
1480.0 400.0 a
1481.0 689.0 a
1482.0 2488.0 a
1483.0 3856.0 a
1484.0 1340.0 a
1485.0 1747.0 a
1486.0 4125.0 a
1487.0 2414.0 a
1488.0 1624.0 a
1489.0 2598.0 a
1490.0 2190.0 a
1491.0 46.0 a
1492.0 2896.0 a
1493.0 3189.0 a
1494.0 706.0 a
1495.0 3288.0 a
1496.0 1631.0 a
1497.0 1994.0 a
1498.0 940.0 a
1499.0 1636.0 a
1500.0 3566.0 a
1501.0 1344.0 a
1502.0 357.0 a
1503.0 1924.0 a
1504.0 2623.0 a
1505.0 1867.0 a
1506.0 2247.0 a
1507.0 1802.0 a
1508.0 2525.0 a
1509.0 1857.0 a
1510.0 2358.0 a
1511.0 3064.0 a
1512.0 1807.0 a
1513.0 1225.0 a
1514.0 1804.0 a
1515.0 1221.0 a
1516.0 1065.0 a
1517.0 559.0 a
1518.0 1961.0 a
1519.0 1066.0 a
1520.0 1952.0 a
1521.0 2019.0 a
1522.0 1794.0 a
1523.0 3691.0 a
1524.0 1648.0 a
1525.0 1680.0 a
1526.0 2123.0 a
1527.0 2064.0 a
1528.0 916.0 a
1529.0 2539.0 a
1530.0 1672.0 a
1531.0 735.0 a
1532.0 4867.0 a
1533.0 2334.0 a
1534.0 2294.0 a
1535.0 1071.0 a
1536.0 2232.0 a
1537.0 1976.0 a
1538.0 2357.0 a
1539.0 1774.0 a
1540.0 206.0 a
1541.0 919.0 a
1542.0 3556.0 a
1543.0 602.0 a
1544.0 1969.0 a
1545.0 3230.0 a
1546.0 2501.0 a
1547.0 823.0 a
1548.0 2143.0 a
1549.0 1606.0 a
1550.0 2601.0 a
1551.0 1760.0 a
1552.0 4016.0 a
1553.0 4487.0 a
1554.0 2903.0 a
1555.0 1903.0 a
1556.0 898.0 a
1557.0 1316.0 a
1558.0 1367.0 a
1559.0 1231.0 a
1560.0 1120.0 a
1561.0 910.0 a
1562.0 1717.0 a
1563.0 2044.0 a
1564.0 617.0 a
1565.0 2289.0 a
1566.0 1461.0 a
1567.0 2111.0 a
1568.0 1387.0 a
1569.0 2410.0 a
1570.0 1224.0 a
1571.0 415.0 a
1572.0 548.0 a
1573.0 1323.0 a
1574.0 806.0 a
1575.0 683.0 a
1576.0 2101.0 a
1577.0 3047.0 a
1578.0 2592.0 a
1579.0 665.0 a
1580.0 1618.0 a
1581.0 1326.0 a
1582.0 935.0 a
1583.0 933.0 a
1584.0 979.0 a
1585.0 1432.0 a
1586.0 832.0 a
1587.0 2520.0 a
1588.0 2697.0 a
1589.0 3105.0 a
1590.0 1868.0 a
1591.0 765.0 a
1592.0 4215.0 a
1593.0 1268.0 a
1594.0 3456.0 a
1595.0 1158.0 a
1596.0 2518.0 a
1597.0 3327.0 a
1598.0 3241.0 a
1599.0 1128.0 a
1600.0 508.0 a
1601.0 772.0 a
1602.0 1303.0 a
1603.0 4850.0 a
1604.0 1050.0 a
1605.0 2941.0 a
1606.0 2916.0 a
1607.0 302.0 a
1608.0 2008.0 a
1609.0 2871.0 a
1610.0 2806.0 a
1611.0 1454.0 a
1612.0 96.0 a
1613.0 1059.0 a
1614.0 955.0 a
1615.0 993.0 a
1616.0 2264.0 a
1617.0 1233.0 a
1618.0 563.0 a
1619.0 2307.0 a
1620.0 3025.0 a
1621.0 745.0 a
1622.0 1072.0 a
1623.0 1510.0 a
1624.0 941.0 a
1625.0 924.0 a
1626.0 147.0 a
1627.0 424.0 a
1628.0 1500.0 a
1629.0 1274.0 a
1630.0 1029.0 a
1631.0 1885.0 a
1632.0 1390.0 a
1633.0 1625.0 a
1634.0 831.0 a
1635.0 1667.0 a
1636.0 1156.0 a
1637.0 1827.0 a
1638.0 237.0 a
1639.0 392.0 a
1640.0 405.0 a
1641.0 503.0 a
1642.0 335.0 a
1643.0 1428.0 a
1644.0 3340.0 a
1645.0 2869.0 a
1646.0 1477.0 a
1647.0 1599.0 a
1648.0 1063.0 a
1649.0 2888.0 a
1650.0 2432.0 a
1651.0 1560.0 a
1652.0 2677.0 a
1653.0 1545.0 a
1654.0 1258.0 a
1655.0 3315.0 a
1656.0 1285.0 a
1657.0 1321.0 a
1658.0 1555.0 a
1659.0 3030.0 a
1660.0 1186.0 a
1661.0 1644.0 a
1662.0 3808.0 a
1663.0 1056.0 a
1664.0 3508.0 a
1665.0 3046.0 a
1666.0 1024.0 a
1667.0 1819.0 a
1668.0 1374.0 a
1669.0 3631.0 a
1670.0 3006.0 a
1671.0 1929.0 a
1672.0 21.0 a
1673.0 2127.0 a
1674.0 1557.0 a
1675.0 1106.0 a
1676.0 731.0 a
1677.0 3058.0 a
1678.0 3043.0 a
1679.0 1492.0 a
1680.0 656.0 a
1681.0 2250.0 a
1682.0 2439.0 a
1683.0 1820.0 a
1684.0 1447.0 a
1685.0 1105.0 a
1686.0 834.0 a
1687.0 3491.0 a
1688.0 2136.0 a
1689.0 4523.0 a
1690.0 2034.0 a
1691.0 1280.0 a
1692.0 2254.0 a
1693.0 611.0 a
1694.0 2275.0 a
1695.0 1483.0 a
1696.0 727.0 a
1697.0 1694.0 a
1698.0 2823.0 a
1699.0 1360.0 a
1700.0 922.0 a
1701.0 2718.0 a
1702.0 1143.0 a
1703.0 1488.0 a
1704.0 1227.0 a
1705.0 1077.0 a
1706.0 3436.0 a
1707.0 737.0 a
1708.0 1132.0 a
1709.0 2926.0 a
1710.0 2230.0 a
1711.0 1627.0 a
1712.0 1035.0 a
1713.0 2687.0 a
1714.0 2710.0 a
1715.0 3281.0 a
1716.0 1451.0 a
1717.0 1554.0 a
1718.0 1965.0 a
1719.0 493.0 a
1720.0 1607.0 a
1721.0 1684.0 a
1722.0 2418.0 a
1723.0 1096.0 a
1724.0 3266.0 a
1725.0 192.0 a
1726.0 1325.0 a
1727.0 1299.0 a
1728.0 455.0 a
1729.0 2979.0 a
1730.0 738.0 a
1731.0 2545.0 a
1732.0 2246.0 a
1733.0 2038.0 a
1734.0 1111.0 a
1735.0 4430.0 a
1736.0 1216.0 a
1737.0 1696.0 a
1738.0 2999.0 a
1739.0 1130.0 a
1740.0 903.0 a
1741.0 3158.0 a
1742.0 1091.0 a
1743.0 1711.0 a
1744.0 1643.0 a
1745.0 1861.0 a
1746.0 3027.0 a
1747.0 478.0 a
1748.0 3504.0 a
1749.0 776.0 a
1750.0 2203.0 a
1751.0 474.0 a
1752.0 1633.0 a
1753.0 2393.0 a
1754.0 652.0 a
1755.0 1003.0 a
1756.0 794.0 a
1757.0 3397.0 a
1758.0 1508.0 a
1759.0 2891.0 a
1760.0 2312.0 a
1761.0 1936.0 a
1762.0 2785.0 a
1763.0 1124.0 a
1764.0 1293.0 a
1765.0 3648.0 a
1766.0 1953.0 a
1767.0 2385.0 a
1768.0 1406.0 a
1769.0 1185.0 a
1770.0 2993.0 a
1771.0 552.0 a
1772.0 1791.0 a
1773.0 3151.0 a
1774.0 946.0 a
1775.0 396.0 a
1776.0 2067.0 a
1777.0 3323.0 a
1778.0 1569.0 a
1779.0 1060.0 a
1780.0 2828.0 a
1781.0 1703.0 a
1782.0 1947.0 a
1783.0 965.0 a
1784.0 125.0 a
1785.0 1629.0 a
1786.0 2153.0 a
1787.0 2582.0 a
1788.0 2632.0 a
1789.0 2457.0 a
1790.0 872.0 a
1791.0 2420.0 a
1792.0 3772.0 a
1793.0 2045.0 a
1794.0 1484.0 a
1795.0 1191.0 a
1796.0 4926.0 a
1797.0 3093.0 a
1798.0 164.0 a
1799.0 3247.0 a
1800.0 4994.0 a
1801.0 2548.0 a
1802.0 1524.0 a
1803.0 1176.0 a
1804.0 1839.0 a
1805.0 1040.0 a
1806.0 986.0 a
1807.0 460.0 a
1808.0 4784.0 a
1809.0 2570.0 a
1810.0 2377.0 a
1811.0 2924.0 a
1812.0 3347.0 a
1813.0 2466.0 a
1814.0 2673.0 a
1815.0 4528.0 a
1816.0 894.0 a
1817.0 1392.0 a
1818.0 3827.0 a
1819.0 1848.0 a
1820.0 3472.0 a
1821.0 4658.0 a
1822.0 1272.0 a
1823.0 4954.0 a
1824.0 1562.0 a
1825.0 1923.0 a
1826.0 2517.0 a
1827.0 751.0 a
1828.0 2889.0 a
1829.0 1276.0 a
1830.0 4292.0 a
1831.0 1584.0 a
1832.0 3990.0 a
1833.0 1725.0 a
1834.0 1051.0 a
1835.0 1996.0 a
1836.0 1026.0 a
1837.0 3913.0 a
1838.0 2286.0 a
1839.0 1357.0 a
1840.0 2566.0 a
1841.0 3923.0 a
1842.0 1888.0 a
1843.0 1414.0 a
1844.0 1553.0 a
1845.0 3094.0 a
1846.0 713.0 a
1847.0 1108.0 a
1848.0 2878.0 a
1849.0 1254.0 a
1850.0 1660.0 a
1851.0 1797.0 a
1852.0 646.0 a
1853.0 1048.0 a
1854.0 873.0 a
1855.0 1405.0 a
1856.0 2244.0 a
1857.0 2839.0 a
1858.0 778.0 a
1859.0 1736.0 a
1860.0 1652.0 a
1861.0 939.0 a
1862.0 3255.0 a
1863.0 1329.0 a
1864.0 2041.0 a
1865.0 2474.0 a
1866.0 1457.0 a
1867.0 674.0 a
1868.0 269.0 a
1869.0 3017.0 a
1870.0 1544.0 a
1871.0 944.0 a
1872.0 876.0 a
1873.0 3951.0 a
1874.0 2936.0 a
1875.0 1925.0 a
1876.0 2781.0 a
1877.0 1453.0 a
1878.0 4177.0 a
1879.0 389.0 a
1880.0 2080.0 a
1881.0 2115.0 a
1882.0 2100.0 a
1883.0 3350.0 a
1884.0 1862.0 a
1885.0 1305.0 a
1886.0 3446.0 a
1887.0 2415.0 a
1888.0 2905.0 a
1889.0 1160.0 a
1890.0 3553.0 a
1891.0 2234.0 a
1892.0 1528.0 a
1893.0 3209.0 a
1894.0 444.0 a
1895.0 1535.0 a
1896.0 1695.0 a
1897.0 1655.0 a
1898.0 3109.0 a
1899.0 2261.0 a
1900.0 1761.0 a
1901.0 2097.0 a
1902.0 2062.0 a
1903.0 1438.0 a
1904.0 2739.0 a
1905.0 645.0 a
1906.0 3475.0 a
1907.0 736.0 a
1908.0 562.0 a
1909.0 3198.0 a
1910.0 1686.0 a
1911.0 3144.0 a
1912.0 2762.0 a
1913.0 947.0 a
1914.0 2948.0 a
1915.0 1337.0 a
1916.0 2451.0 a
1917.0 902.0 a
1918.0 2934.0 a
1919.0 2273.0 a
1920.0 1355.0 a
1921.0 1482.0 a
1922.0 2837.0 a
1923.0 1601.0 a
1924.0 2578.0 a
1925.0 1689.0 a
1926.0 2449.0 a
1927.0 3598.0 a
1928.0 3100.0 a
1929.0 1352.0 a
1930.0 647.0 a
1931.0 1616.0 a
1932.0 1312.0 a
1933.0 53.0 a
1934.0 1909.0 a
1935.0 1179.0 a
1936.0 1859.0 a
1937.0 268.0 a
1938.0 2836.0 a
1939.0 1232.0 a
1940.0 3671.0 a
1941.0 2283.0 a
1942.0 4500.0 a
1943.0 2753.0 a
1944.0 97.0 a
1945.0 1585.0 a
1946.0 3234.0 a
1947.0 3396.0 a
1948.0 123.0 a
1949.0 1781.0 a
1950.0 1620.0 a
1951.0 4358.0 a
1952.0 2175.0 a
1953.0 1750.0 a
1954.0 2200.0 a
1955.0 4004.0 a
1956.0 3614.0 a
1957.0 25.0 a
1958.0 1990.0 a
1959.0 1951.0 a
1960.0 1657.0 a
1961.0 4342.0 a
1962.0 1764.0 a
1963.0 3939.0 a
1964.0 1546.0 a
1965.0 718.0 a
1966.0 2196.0 a
1967.0 2191.0 a
1968.0 1974.0 a
1969.0 1426.0 a
1970.0 1165.0 a
1971.0 2480.0 a
1972.0 990.0 a
1973.0 1201.0 a
1974.0 1597.0 a
1975.0 2605.0 a
1976.0 4196.0 a
1977.0 2714.0 a
1978.0 1137.0 a
1979.0 2049.0 a
1980.0 3477.0 a
1981.0 615.0 a
1982.0 1294.0 a
1983.0 3867.0 a
1984.0 2552.0 a
1985.0 2587.0 a
1986.0 2685.0 a
1987.0 3252.0 a
1988.0 4635.0 a
1989.0 1101.0 a
1990.0 1549.0 a
1991.0 286.0 a
1992.0 1937.0 a
1993.0 2780.0 a
1994.0 3363.0 a
1995.0 1782.0 a
1996.0 1213.0 a
1997.0 2748.0 a
1998.0 2628.0 a
1999.0 2355.0 a
2000.0 2239.0 a
2001.0 2268.0 a
2002.0 3608.0 a
2003.0 826.0 a
2004.0 1665.0 a
2005.0 1552.0 a
2006.0 1281.0 a
2007.0 3620.0 a
2008.0 2052.0 a
2009.0 2742.0 a
2010.0 3442.0 a
2011.0 127.0 a
2012.0 1472.0 a
2013.0 1822.0 a
2014.0 103.0 a
2015.0 2571.0 a
2016.0 3920.0 a
2017.0 1988.0 a
2018.0 1243.0 a
2019.0 1402.0 a
2020.0 1296.0 a
2021.0 1099.0 a
2022.0 1622.0 a
2023.0 2267.0 a
2024.0 1785.0 a
2025.0 603.0 a
2026.0 917.0 a
2027.0 2368.0 a
2028.0 2436.0 a
2029.0 1896.0 a
2030.0 1317.0 a
2031.0 3135.0 a
2032.0 351.0 a
2033.0 2497.0 a
2034.0 1011.0 a
2035.0 1088.0 a
2036.0 1825.0 a
2037.0 1456.0 a
2038.0 891.0 a
2039.0 1646.0 a
2040.0 4097.0 a
2041.0 1640.0 a
2042.0 1593.0 a
2043.0 2959.0 a
2044.0 3810.0 a
2045.0 2036.0 a
2046.0 4333.0 a
2047.0 2222.0 a
2048.0 3439.0 a
2049.0 2975.0 a
2050.0 2165.0 a
2051.0 3433.0 a
2052.0 3898.0 a
2053.0 1313.0 a
2054.0 1941.0 a
2055.0 2723.0 a
2056.0 3616.0 a
2057.0 1838.0 a
2058.0 1038.0 a
2059.0 3258.0 a
2060.0 374.0 a
2061.0 4623.0 a
2062.0 4412.0 a
2063.0 1301.0 a
2064.0 2037.0 a
2065.0 2431.0 a
2066.0 703.0 a
2067.0 1588.0 a
2068.0 3512.0 a
2069.0 4545.0 a
2070.0 1713.0 a
2071.0 1273.0 a
2072.0 2092.0 a
2073.0 1196.0 a
2074.0 2577.0 a
2075.0 4932.0 a
2076.0 914.0 a
2077.0 1609.0 a
2078.0 3404.0 a
2079.0 875.0 a
2080.0 2633.0 a
2081.0 1069.0 a
2082.0 1828.0 a
2083.0 2649.0 a
2084.0 2329.0 a
2085.0 1468.0 a
2086.0 2940.0 a
2087.0 2243.0 a
2088.0 3647.0 a
2089.0 1478.0 a
2090.0 2215.0 a
2091.0 532.0 a
2092.0 1064.0 a
2093.0 1752.0 a
2094.0 1852.0 a
2095.0 3662.0 a
2096.0 2822.0 a
2097.0 193.0 a
2098.0 2925.0 a
2099.0 3681.0 a
2100.0 956.0 a
2101.0 1480.0 a
2102.0 904.0 a
2103.0 2956.0 a
2104.0 1810.0 a
2105.0 2126.0 a
2106.0 2060.0 a
2107.0 2511.0 a
2108.0 948.0 a
2109.0 2660.0 a
2110.0 1369.0 a
2111.0 3031.0 a
2112.0 668.0 a
2113.0 2738.0 a
2114.0 2437.0 a
2115.0 1858.0 a
2116.0 3983.0 a
2117.0 2475.0 a
2118.0 3639.0 a
2119.0 2360.0 a
2120.0 3683.0 a
2121.0 1950.0 a
2122.0 2547.0 a
2123.0 3393.0 a
2124.0 4152.0 a
2125.0 1485.0 a
2126.0 1154.0 a
2127.0 2674.0 a
2128.0 1418.0 a
2129.0 1004.0 a
2130.0 1304.0 a
2131.0 4522.0 a
2132.0 2284.0 a
2133.0 1079.0 a
2134.0 2500.0 a
2135.0 3383.0 a
2136.0 2229.0 a
2137.0 3208.0 a
2138.0 3603.0 a
2139.0 4240.0 a
2140.0 4091.0 a
2141.0 2228.0 a
2142.0 2794.0 a
2143.0 838.0 a
2144.0 2365.0 a
2145.0 4772.0 a
2146.0 1311.0 a
2147.0 2612.0 a
2148.0 596.0 a
2149.0 3872.0 a
2150.0 1611.0 a
2151.0 2477.0 a
2152.0 3944.0 a
2153.0 2875.0 a
2154.0 2204.0 a
2155.0 3484.0 a
2156.0 1522.0 a
2157.0 4003.0 a
2158.0 1727.0 a
2159.0 1440.0 a
2160.0 3428.0 a
2161.0 2396.0 a
2162.0 3740.0 a
2163.0 2245.0 a
2164.0 2340.0 a
2165.0 2774.0 a
2166.0 1000.0 a
2167.0 3656.0 a
2168.0 733.0 a
2169.0 915.0 a
2170.0 1464.0 a
2171.0 2820.0 a
2172.0 1140.0 a
2173.0 1833.0 a
2174.0 1745.0 a
2175.0 2583.0 a
2176.0 2533.0 a
2177.0 1542.0 a
2178.0 2281.0 a
2179.0 1262.0 a
2180.0 1989.0 a
2181.0 1263.0 a
2182.0 3760.0 a
2183.0 812.0 a
2184.0 1284.0 a
2185.0 3593.0 a
2186.0 527.0 a
2187.0 4676.0 a
2188.0 2931.0 a
2189.0 2441.0 a
2190.0 793.0 a
2191.0 1851.0 a
2192.0 2569.0 a
2193.0 2725.0 a
2194.0 2729.0 a
2195.0 1499.0 a
2196.0 2784.0 a
2197.0 1962.0 a
2198.0 4253.0 a
2199.0 2679.0 a
2200.0 2231.0 a
2201.0 1548.0 a
2202.0 2469.0 a
2203.0 3615.0 a
2204.0 2042.0 a
2205.0 1474.0 a
2206.0 2130.0 a
2207.0 128.0 a
2208.0 2359.0 a
2209.0 1435.0 a
2210.0 1187.0 a
2211.0 2347.0 a
2212.0 1037.0 a
2213.0 4771.0 a
2214.0 2568.0 a
2215.0 2305.0 a
2216.0 2317.0 a
2217.0 1495.0 a
2218.0 2071.0 a
2219.0 1058.0 a
2220.0 2308.0 a
2221.0 1975.0 a
2222.0 2786.0 a
2223.0 3081.0 a
2224.0 2621.0 a
2225.0 2907.0 a
2226.0 3547.0 a
2227.0 1376.0 a
2228.0 1662.0 a
2229.0 2646.0 a
2230.0 3550.0 a
2231.0 1957.0 a
2232.0 1561.0 a
2233.0 1864.0 a
2234.0 1798.0 a
2235.0 3431.0 a
2236.0 2256.0 a
2237.0 310.0 a
2238.0 2735.0 a
2239.0 1943.0 a
2240.0 2389.0 a
2241.0 1964.0 a
2242.0 2249.0 a
2243.0 3029.0 a
2244.0 1016.0 a
2245.0 4577.0 a
2246.0 4906.0 a
2247.0 1164.0 a
2248.0 3182.0 a
2249.0 3276.0 a
2250.0 3218.0 a
2251.0 1409.0 a
2252.0 3371.0 a
2253.0 2304.0 a
2254.0 162.0 a
2255.0 723.0 a
2256.0 3075.0 a
2257.0 1863.0 a
2258.0 2321.0 a
2259.0 2223.0 a
2260.0 2361.0 a
2261.0 3495.0 a
2262.0 2255.0 a
2263.0 1041.0 a
2264.0 4790.0 a
2265.0 643.0 a
2266.0 1720.0 a
2267.0 1661.0 a
2268.0 2543.0 a
2269.0 3489.0 a
2270.0 1514.0 a
2271.0 2671.0 a
2272.0 2754.0 a
2273.0 2375.0 a
2274.0 2285.0 a
2275.0 3034.0 a
2276.0 1913.0 a
2277.0 2498.0 a
2278.0 1876.0 a
2279.0 1266.0 a
2280.0 2594.0 a
2281.0 3651.0 a
2282.0 1519.0 a
2283.0 1395.0 a
2284.0 858.0 a
2285.0 3214.0 a
2286.0 1845.0 a
2287.0 2899.0 a
2288.0 2458.0 a
2289.0 2765.0 a
2290.0 26.0 a
2291.0 1391.0 a
2292.0 1824.0 a
2293.0 725.0 a
2294.0 3365.0 a
2295.0 803.0 a
2296.0 2946.0 a
2297.0 1776.0 a
2298.0 2953.0 a
2299.0 1626.0 a
2300.0 2658.0 a
2301.0 1691.0 a
2302.0 1527.0 a
2303.0 1460.0 a
2304.0 3387.0 a
2305.0 4103.0 a
2306.0 3203.0 a
2307.0 4924.0 a
2308.0 1267.0 a
2309.0 1455.0 a
2310.0 2811.0 a
2311.0 2001.0 a
2312.0 1240.0 a
2313.0 3625.0 a
2314.0 1521.0 a
2315.0 2834.0 a
2316.0 3180.0 a
2317.0 976.0 a
2318.0 730.0 a
2319.0 1738.0 a
2320.0 2131.0 a
2321.0 1531.0 a
2322.0 1215.0 a
2323.0 577.0 a
2324.0 2009.0 a
2325.0 2608.0 a
2326.0 1740.0 a
2327.0 2455.0 a
2328.0 2030.0 a
2329.0 4066.0 a
2330.0 3513.0 a
2331.0 4474.0 a
2332.0 3156.0 a
2333.0 4508.0 a
2334.0 1117.0 a
2335.0 581.0 a
2336.0 1194.0 a
2337.0 4958.0 a
2338.0 1762.0 a
2339.0 3148.0 a
2340.0 4450.0 a
2341.0 2682.0 a
2342.0 3981.0 a
2343.0 3974.0 a
2344.0 2068.0 a
2345.0 1310.0 a
2346.0 3688.0 a
2347.0 1659.0 a
2348.0 2618.0 a
2349.0 1359.0 a
2350.0 4567.0 a
2351.0 4597.0 a
2352.0 1324.0 a
2353.0 1345.0 a
2354.0 3023.0 a
2355.0 1437.0 a
2356.0 2117.0 a
2357.0 2151.0 a
2358.0 4547.0 a
2359.0 1315.0 a
2360.0 3516.0 a
2361.0 4150.0 a
2362.0 1212.0 a
2363.0 3216.0 a
2364.0 1517.0 a
2365.0 4170.0 a
2366.0 1538.0 a
2367.0 2384.0 a
2368.0 3235.0 a
2369.0 2938.0 a
2370.0 2726.0 a
2371.0 2659.0 a
2372.0 2306.0 a
2373.0 4967.0 a
2374.0 1692.0 a
2375.0 3854.0 a
2376.0 456.0 a
2377.0 2818.0 a
2378.0 4556.0 a
2379.0 1114.0 a
2380.0 4263.0 a
2381.0 1815.0 a
2382.0 1142.0 a
2383.0 4349.0 a
2384.0 2531.0 a
2385.0 1141.0 a
2386.0 3466.0 a
2387.0 1623.0 a
2388.0 3622.0 a
2389.0 3042.0 a
2390.0 3021.0 a
2391.0 1328.0 a
2392.0 2240.0 a
2393.0 3070.0 a
2394.0 932.0 a
2395.0 1589.0 a
2396.0 1247.0 a
2397.0 4726.0 a
2398.0 2324.0 a
2399.0 549.0 a
2400.0 2814.0 a
2401.0 3561.0 a
2402.0 2011.0 a
2403.0 1870.0 a
2404.0 1613.0 a
2405.0 3618.0 a
2406.0 3991.0 a
2407.0 705.0 a
2408.0 1509.0 a
2409.0 4391.0 a
2410.0 3129.0 a
2411.0 3039.0 a
2412.0 1404.0 a
2413.0 3113.0 a
2414.0 1335.0 a
2415.0 3205.0 a
2416.0 3242.0 a
2417.0 4836.0 a
2418.0 2584.0 a
2419.0 2661.0 a
2420.0 2221.0 a
2421.0 2282.0 a
2422.0 2483.0 a
2423.0 1408.0 a
2424.0 3689.0 a
2425.0 247.0 a
2426.0 2395.0 a
2427.0 382.0 a
2428.0 1354.0 a
2429.0 3514.0 a
2430.0 1226.0 a
2431.0 2954.0 a
2432.0 4320.0 a
2433.0 1898.0 a
2434.0 2453.0 a
2435.0 3738.0 a
2436.0 4448.0 a
2437.0 722.0 a
2438.0 4877.0 a
2439.0 1429.0 a
2440.0 764.0 a
2441.0 3824.0 a
2442.0 3447.0 a
2443.0 2134.0 a
2444.0 2507.0 a
2445.0 2367.0 a
2446.0 821.0 a
2447.0 1439.0 a
2448.0 2180.0 a
2449.0 3061.0 a
2450.0 1076.0 a
2451.0 1246.0 a
2452.0 2219.0 a
2453.0 1400.0 a
2454.0 2715.0 a
2455.0 2654.0 a
2456.0 1938.0 a
2457.0 1203.0 a
2458.0 2964.0 a
2459.0 2094.0 a
2460.0 412.0 a
2461.0 2980.0 a
2462.0 3770.0 a
2463.0 299.0 a
2464.0 1724.0 a
2465.0 4458.0 a
2466.0 3108.0 a
2467.0 3352.0 a
2468.0 2408.0 a
2469.0 3262.0 a
2470.0 4408.0 a
2471.0 3830.0 a
2472.0 3783.0 a
2473.0 769.0 a
2474.0 3826.0 a
2475.0 787.0 a
2476.0 3237.0 a
2477.0 2887.0 a
2478.0 2509.0 a
2479.0 3567.0 a
2480.0 2156.0 a
2481.0 4661.0 a
2482.0 3122.0 a
2483.0 1787.0 a
2484.0 1826.0 a
2485.0 766.0 a
2486.0 593.0 a
2487.0 2253.0 a
2488.0 2472.0 a
2489.0 4479.0 a
2490.0 1890.0 a
2491.0 658.0 a
2492.0 2549.0 a
2493.0 4072.0 a
2494.0 3293.0 a
2495.0 4365.0 a
2496.0 18.0 a
2497.0 303.0 a
2498.0 1645.0 a
2499.0 1856.0 a
2500.0 2850.0 a
2501.0 3486.0 a
2502.0 3385.0 a
2503.0 2690.0 a
2504.0 2316.0 a
2505.0 3097.0 a
2506.0 4360.0 a
2507.0 3077.0 a
2508.0 4900.0 a
2509.0 1513.0 a
2510.0 381.0 a
2511.0 900.0 a
2512.0 2494.0 a
2513.0 4746.0 a
2514.0 4857.0 a
2515.0 3529.0 a
2516.0 3067.0 a
2517.0 4356.0 a
2518.0 2962.0 a
2519.0 3552.0 a
2520.0 3066.0 a
2521.0 1463.0 a
2522.0 4355.0 a
2523.0 2201.0 a
2524.0 4826.0 a
2525.0 1912.0 a
2526.0 1837.0 a
2527.0 1865.0 a
2528.0 4329.0 a
2529.0 2142.0 a
2530.0 3575.0 a
2531.0 3248.0 a
2532.0 1926.0 a
2533.0 4995.0 a
2534.0 3012.0 a
2535.0 4591.0 a
2536.0 3699.0 a
2537.0 998.0 a
2538.0 4595.0 a
2539.0 1342.0 a
2540.0 1251.0 a
2541.0 1846.0 a
2542.0 3505.0 a
2543.0 2354.0 a
2544.0 2798.0 a
2545.0 3283.0 a
2546.0 4363.0 a
2547.0 2759.0 a
2548.0 4956.0 a
2549.0 3196.0 a
2550.0 3839.0 a
2551.0 1279.0 a
2552.0 3324.0 a
2553.0 2859.0 a
2554.0 1617.0 a
2555.0 1983.0 a
2556.0 296.0 a
2557.0 4695.0 a
2558.0 2894.0 a
2559.0 1821.0 a
2560.0 1812.0 a
2561.0 3115.0 a
2562.0 2152.0 a
2563.0 2135.0 a
2564.0 797.0 a
2565.0 1053.0 a
2566.0 2099.0 a
2567.0 2158.0 a
2568.0 3777.0 a
2569.0 1397.0 a
2570.0 1291.0 a
2571.0 2767.0 a
2572.0 662.0 a
2573.0 2895.0 a
2574.0 1712.0 a
2575.0 1327.0 a
2576.0 2353.0 a
2577.0 1916.0 a
2578.0 2686.0 a
2579.0 3685.0 a
2580.0 3885.0 a
2581.0 2506.0 a
2582.0 4014.0 a
2583.0 3594.0 a
2584.0 2486.0 a
2585.0 2118.0 a
2586.0 2430.0 a
2587.0 1799.0 a
2588.0 3291.0 a
2589.0 3204.0 a
2590.0 2544.0 a
2591.0 3432.0 a
2592.0 2098.0 a
2593.0 1541.0 a
2594.0 2194.0 a
2595.0 3510.0 a
2596.0 2399.0 a
2597.0 1393.0 a
2598.0 1801.0 a
2599.0 3265.0 a
2600.0 429.0 a
2601.0 2140.0 a
2602.0 4529.0 a
2603.0 1025.0 a
2604.0 4705.0 a
2605.0 2170.0 a
2606.0 1389.0 a
2607.0 1419.0 a
2608.0 1726.0 a
2609.0 2790.0 a
2610.0 4486.0 a
2611.0 3789.0 a
2612.0 2110.0 a
2613.0 3200.0 a
2614.0 3187.0 a
2615.0 220.0 a
2616.0 1368.0 a
2617.0 4059.0 a
2618.0 2096.0 a
2619.0 2885.0 a
2620.0 2440.0 a
2621.0 2791.0 a
2622.0 2350.0 a
2623.0 2083.0 a
2624.0 4892.0 a
2625.0 1895.0 a
2626.0 3007.0 a
2627.0 1094.0 a
2628.0 3419.0 a
2629.0 1653.0 a
2630.0 1666.0 a
2631.0 2609.0 a
2632.0 3995.0 a
2633.0 3221.0 a
2634.0 3319.0 a
2635.0 775.0 a
2636.0 3074.0 a
2637.0 2103.0 a
2638.0 4135.0 a
2639.0 1615.0 a
2640.0 1682.0 a
2641.0 2971.0 a
2642.0 1853.0 a
2643.0 4305.0 a
2644.0 4371.0 a
2645.0 2233.0 a
2646.0 3578.0 a
2647.0 4970.0 a
2648.0 4443.0 a
2649.0 1020.0 a
2650.0 1829.0 a
2651.0 3274.0 a
2652.0 2276.0 a
2653.0 3937.0 a
2654.0 2696.0 a
2655.0 275.0 a
2656.0 3083.0 a
2657.0 2711.0 a
2658.0 3190.0 a
2659.0 1639.0 a
2660.0 1763.0 a
2661.0 1803.0 a
2662.0 2238.0 a
2663.0 1319.0 a
2664.0 3693.0 a
2665.0 3624.0 a
2666.0 1412.0 a
2667.0 4419.0 a
2668.0 4979.0 a
2669.0 4001.0 a
2670.0 2427.0 a
2671.0 675.0 a
2672.0 1163.0 a
2673.0 2803.0 a
2674.0 3422.0 a
2675.0 1972.0 a
2676.0 3207.0 a
2677.0 2809.0 a
2678.0 2909.0 a
2679.0 3073.0 a
2680.0 1346.0 a
2681.0 2502.0 a
2682.0 3906.0 a
2683.0 3338.0 a
2684.0 3767.0 a
2685.0 3087.0 a
2686.0 1908.0 a
2687.0 4357.0 a
2688.0 4007.0 a
2689.0 1796.0 a
2690.0 4297.0 a
2691.0 4216.0 a
2692.0 1945.0 a
2693.0 4563.0 a
2694.0 4499.0 a
2695.0 2206.0 a
2696.0 2666.0 a
2697.0 4387.0 a
2698.0 2400.0 a
2699.0 650.0 a
2700.0 2716.0 a
2701.0 3013.0 a
2702.0 3452.0 a
2703.0 4304.0 a
2704.0 2637.0 a
2705.0 3999.0 a
2706.0 2344.0 a
2707.0 3264.0 a
2708.0 4990.0 a
2709.0 4917.0 a
2710.0 2708.0 a
2711.0 1842.0 a
2712.0 4592.0 a
2713.0 4040.0 a
2714.0 1991.0 a
2715.0 2336.0 a
2716.0 1897.0 a
2717.0 4511.0 a
2718.0 2967.0 a
2719.0 4699.0 a
2720.0 3090.0 a
2721.0 3687.0 a
2722.0 1905.0 a
2723.0 2680.0 a
2724.0 2510.0 a
2725.0 52.0 a
2726.0 2817.0 a
2727.0 1530.0 a
2728.0 4800.0 a
2729.0 2880.0 a
2730.0 4689.0 a
2731.0 1765.0 a
2732.0 3884.0 a
2733.0 2615.0 a
2734.0 3116.0 a
2735.0 2712.0 a
2736.0 4161.0 a
2737.0 2921.0 a
2738.0 3474.0 a
2739.0 2150.0 a
2740.0 3362.0 a
2741.0 2769.0 a
2742.0 4690.0 a
2743.0 2874.0 a
2744.0 2652.0 a
2745.0 3782.0 a
2746.0 2730.0 a
2747.0 3562.0 a
2748.0 1297.0 a
2749.0 3076.0 a
2750.0 4093.0 a
2751.0 1719.0 a
2752.0 1320.0 a
2753.0 2448.0 a
2754.0 1097.0 a
2755.0 2183.0 a
2756.0 3192.0 a
2757.0 4842.0 a
2758.0 2918.0 a
2759.0 2855.0 a
2760.0 4087.0 a
2761.0 1516.0 a
2762.0 2471.0 a
2763.0 2139.0 a
2764.0 3201.0 a
2765.0 2862.0 a
2766.0 1420.0 a
2767.0 2590.0 a
2768.0 2733.0 a
2769.0 2675.0 a
2770.0 3635.0 a
2771.0 4919.0 a
2772.0 4455.0 a
2773.0 1730.0 a
2774.0 3150.0 a
2775.0 2892.0 a
2776.0 1149.0 a
2777.0 3833.0 a
2778.0 4562.0 a
2779.0 1242.0 a
2780.0 2207.0 a
2781.0 2318.0 a
2782.0 2505.0 a
2783.0 3590.0 a
2784.0 3430.0 a
2785.0 4036.0 a
2786.0 4685.0 a
2787.0 4043.0 a
2788.0 2300.0 a
2789.0 1673.0 a
2790.0 980.0 a
2791.0 4593.0 a
2792.0 2901.0 a
2793.0 1073.0 a
2794.0 4307.0 a
2795.0 3418.0 a
2796.0 4631.0 a
2797.0 2624.0 a
2798.0 2580.0 a
2799.0 4006.0 a
2800.0 2310.0 a
2801.0 4204.0 a
2802.0 3014.0 a
2803.0 3959.0 a
2804.0 3376.0 a
2805.0 3424.0 a
2806.0 3492.0 a
2807.0 2278.0 a
2808.0 2857.0 a
2809.0 1966.0 a
2810.0 2345.0 a
2811.0 4117.0 a
2812.0 3744.0 a
2813.0 1674.0 a
2814.0 2792.0 a
2815.0 2031.0 a
2816.0 1743.0 a
2817.0 1650.0 a
2818.0 3695.0 a
2819.0 3743.0 a
2820.0 2040.0 a
2821.0 2007.0 a
2822.0 1298.0 a
2823.0 1731.0 a
2824.0 4420.0 a
2825.0 4946.0 a
2826.0 1832.0 a
2827.0 1955.0 a
2828.0 2530.0 a
2829.0 2694.0 a
2830.0 1963.0 a
2831.0 1714.0 a
2832.0 2997.0 a
2833.0 1579.0 a
2834.0 3914.0 a
2835.0 833.0 a
2836.0 2161.0 a
2837.0 2986.0 a
2838.0 3883.0 a
2839.0 2478.0 a
2840.0 4313.0 a
2841.0 2860.0 a
2842.0 2074.0 a
2843.0 3463.0 a
2844.0 4711.0 a
2845.0 4952.0 a
2846.0 4074.0 a
2847.0 1678.0 a
2848.0 1928.0 a
2849.0 2116.0 a
2850.0 4964.0 a
2851.0 2830.0 a
2852.0 3449.0 a
2853.0 2313.0 a
2854.0 760.0 a
2855.0 2670.0 a
2856.0 3779.0 a
2857.0 3911.0 a
2858.0 4269.0 a
2859.0 2561.0 a
2860.0 2443.0 a
2861.0 1944.0 a
2862.0 4015.0 a
2863.0 1556.0 a
2864.0 2309.0 a
2865.0 3336.0 a
2866.0 796.0 a
2867.0 1123.0 a
2868.0 2029.0 a
2869.0 1734.0 a
2870.0 3825.0 a
2871.0 4777.0 a
2872.0 1567.0 a
2873.0 2485.0 a
2874.0 4429.0 a
2875.0 4154.0 a
2876.0 4861.0 a
2877.0 3373.0 a
2878.0 3427.0 a
2879.0 3443.0 a
2880.0 2560.0 a
2881.0 2613.0 a
2882.0 2650.0 a
2883.0 1422.0 a
2884.0 3607.0 a
2885.0 4806.0 a
2886.0 2370.0 a
2887.0 3893.0 a
2888.0 1148.0 a
2889.0 3301.0 a
2890.0 2890.0 a
2891.0 2177.0 a
2892.0 1651.0 a
2893.0 3711.0 a
2894.0 3750.0 a
2895.0 4323.0 a
2896.0 4338.0 a
2897.0 4851.0 a
2898.0 1789.0 a
2899.0 1269.0 a
2900.0 4992.0 a
2901.0 3413.0 a
2902.0 2297.0 a
2903.0 4138.0 a
2904.0 3137.0 a
2905.0 3289.0 a
2906.0 2593.0 a
2907.0 4113.0 a
2908.0 3062.0 a
2909.0 3998.0 a
2910.0 2371.0 a
2911.0 3781.0 a
2912.0 3165.0 a
2913.0 2199.0 a
2914.0 3359.0 a
2915.0 3468.0 a
2916.0 2990.0 a
2917.0 3003.0 a
2918.0 3078.0 a
2919.0 2984.0 a
2920.0 2596.0 a
2921.0 4394.0 a
2922.0 3972.0 a
2923.0 1236.0 a
2924.0 4062.0 a
2925.0 4022.0 a
2926.0 2197.0 a
2927.0 4444.0 a
2928.0 4743.0 a
2929.0 1906.0 a
2930.0 3143.0 a
2931.0 4986.0 a
2932.0 4433.0 a
2933.0 2241.0 a
2934.0 2263.0 a
2935.0 2053.0 a
2936.0 2876.0 a
2937.0 4019.0 a
2938.0 3420.0 a
2939.0 2773.0 a
2940.0 2107.0 a
2941.0 4656.0 a
2942.0 3565.0 a
2943.0 2642.0 a
2944.0 4652.0 a
2945.0 3441.0 a
2946.0 3868.0 a
2947.0 1715.0 a
2948.0 3153.0 a
2949.0 2374.0 a
2950.0 3880.0 a
2951.0 3535.0 a
2952.0 2910.0 a
2953.0 4326.0 a
2954.0 2162.0 a
2955.0 2171.0 a
2956.0 2465.0 a
2957.0 3583.0 a
2958.0 2405.0 a
2959.0 2154.0 a
2960.0 2849.0 a
2961.0 2906.0 a
2962.0 3527.0 a
2963.0 4601.0 a
2964.0 3949.0 a
2965.0 2740.0 a
2966.0 1754.0 a
2967.0 3720.0 a
2968.0 2882.0 a
2969.0 1358.0 a
2970.0 4804.0 a
2971.0 1333.0 a
2972.0 2208.0 a
2973.0 2788.0 a
2974.0 3366.0 a
2975.0 3733.0 a
2976.0 4789.0 a
2977.0 4869.0 a
2978.0 4916.0 a
2979.0 1780.0 a
2980.0 2446.0 a
2981.0 4872.0 a
2982.0 2166.0 a
2983.0 3732.0 a
2984.0 3787.0 a
2985.0 2073.0 a
2986.0 3865.0 a
2987.0 4426.0 a
2988.0 3901.0 a
2989.0 3528.0 a
2990.0 4660.0 a
2991.0 1772.0 a
2992.0 694.0 a
2993.0 4636.0 a
2994.0 4866.0 a
2995.0 1028.0 a
2996.0 1904.0 a
2997.0 3605.0 a
2998.0 4119.0 a
2999.0 4361.0 a
3000.0 1189.0 a
3001.0 2976.0 a
3002.0 2845.0 a
3003.0 4441.0 a
3004.0 4477.0 a
3005.0 886.0 a
3006.0 2619.0 a
3007.0 4627.0 a
3008.0 2423.0 a
3009.0 287.0 a
3010.0 3368.0 a
3011.0 4846.0 a
3012.0 4373.0 a
3013.0 3877.0 a
3014.0 3715.0 a
3015.0 1768.0 a
3016.0 3254.0 a
3017.0 994.0 a
3018.0 2904.0 a
3019.0 4347.0 a
3020.0 2551.0 a
3021.0 4538.0 a
3022.0 3804.0 a
3023.0 2447.0 a
3024.0 3672.0 a
3025.0 2877.0 a
3026.0 3369.0 a
3027.0 2963.0 a
3028.0 2667.0 a
3029.0 3195.0 a
3030.0 4017.0 a
3031.0 3993.0 a
3032.0 3128.0 a
3033.0 3229.0 a
3034.0 3444.0 a
3035.0 3584.0 a
3036.0 4997.0 a
3037.0 3537.0 a
3038.0 2211.0 a
3039.0 1981.0 a
3040.0 3973.0 a
3041.0 3724.0 a
3042.0 4346.0 a
3043.0 4257.0 a
3044.0 2832.0 a
3045.0 4466.0 a
3046.0 1349.0 a
3047.0 2149.0 a
3048.0 3146.0 a
3049.0 4122.0 a
3050.0 1536.0 a
3051.0 2076.0 a
3052.0 3668.0 a
3053.0 1586.0 a
3054.0 406.0 a
3055.0 2326.0 a
3056.0 3568.0 a
3057.0 1603.0 a
3058.0 3842.0 a
3059.0 3812.0 a
3060.0 2496.0 a
3061.0 2737.0 a
3062.0 3388.0 a
3063.0 4141.0 a
3064.0 3381.0 a
3065.0 4883.0 a
3066.0 3469.0 a
3067.0 3298.0 a
3068.0 3079.0 a
3069.0 3922.0 a
3070.0 1735.0 a
3071.0 3543.0 a
3072.0 2848.0 a
3073.0 4268.0 a
3074.0 2459.0 a
3075.0 2093.0 a
3076.0 1529.0 a
3077.0 4460.0 a
3078.0 3522.0 a
3079.0 4853.0 a
3080.0 4509.0 a
3081.0 1973.0 a
3082.0 3784.0 a
3083.0 4681.0 a
3084.0 2572.0 a
3085.0 3525.0 a
3086.0 1892.0 a
3087.0 2277.0 a
3088.0 3271.0 a
3089.0 2442.0 a
3090.0 2293.0 a
3091.0 41.0 a
3092.0 4229.0 a
3093.0 4510.0 a
3094.0 2691.0 a
3095.0 2112.0 a
3096.0 3024.0 a
3097.0 1847.0 a
3098.0 2033.0 a
3099.0 2079.0 a
3100.0 2965.0 a
3101.0 4831.0 a
3102.0 2173.0 a
3103.0 2288.0 a
3104.0 2588.0 a
3105.0 1595.0 a
3106.0 3641.0 a
3107.0 1214.0 a
3108.0 4649.0 a
3109.0 4198.0 a
3110.0 4291.0 a
3111.0 1566.0 a
3112.0 3496.0 a
3113.0 4106.0 a
3114.0 3188.0 a
3115.0 2599.0 a
3116.0 4641.0 a
3117.0 3585.0 a
3118.0 4343.0 a
3119.0 4124.0 a
3120.0 3610.0 a
3121.0 1982.0 a
3122.0 3320.0 a
3123.0 3487.0 a
3124.0 2669.0 a
3125.0 2380.0 a
3126.0 3811.0 a
3127.0 3955.0 a
3128.0 312.0 a
3129.0 1932.0 a
3130.0 3757.0 a
3131.0 3139.0 a
3132.0 3057.0 a
3133.0 1503.0 a
3134.0 1491.0 a
3135.0 4202.0 a
3136.0 784.0 a
3137.0 2270.0 a
3138.0 3386.0 a
3139.0 3848.0 a
3140.0 3119.0 a
3141.0 3215.0 a
3142.0 3932.0 a
3143.0 3755.0 a
3144.0 1722.0 a
3145.0 4191.0 a
3146.0 3464.0 a
3147.0 1080.0 a
3148.0 3414.0 a
3149.0 2861.0 a
3150.0 4041.0 a
3151.0 4046.0 a
3152.0 3457.0 a
3153.0 4728.0 a
3154.0 3145.0 a
3155.0 3978.0 a
3156.0 4812.0 a
3157.0 2532.0 a
3158.0 4876.0 a
3159.0 4725.0 a
3160.0 3440.0 a
3161.0 2973.0 a
3162.0 2630.0 a
3163.0 1658.0 a
3164.0 2487.0 a
3165.0 3591.0 a
3166.0 2701.0 a
3167.0 952.0 a
3168.0 4596.0 a
3169.0 4674.0 a
3170.0 2163.0 a
3171.0 2205.0 a
3172.0 3133.0 a
3173.0 1922.0 a
3174.0 3106.0 a
3175.0 4706.0 a
3176.0 2722.0 a
3177.0 2338.0 a
3178.0 3409.0 a
3179.0 4923.0 a
3180.0 3412.0 a
3181.0 1816.0 a
3182.0 4286.0 a
3183.0 3499.0 a
3184.0 4616.0 a
3185.0 2933.0 a
3186.0 2390.0 a
3187.0 2752.0 a
3188.0 4171.0 a
3189.0 1582.0 a
3190.0 1540.0 a
3191.0 4414.0 a
3192.0 4248.0 a
3193.0 3774.0 a
3194.0 4560.0 a
3195.0 4996.0 a
3196.0 3633.0 a
3197.0 2835.0 a
3198.0 3886.0 a
3199.0 2314.0 a
3200.0 2585.0 a
3201.0 4339.0 a
3202.0 2810.0 a
3203.0 3989.0 a
3204.0 2351.0 a
3205.0 1621.0 a
3206.0 3727.0 a
3207.0 2005.0 a
3208.0 2755.0 a
3209.0 3398.0 a
3210.0 1840.0 a
3211.0 2335.0 a
3212.0 2141.0 a
3213.0 4675.0 a
3214.0 2893.0 a
3215.0 2065.0 a
3216.0 3155.0 a
3217.0 1977.0 a
3218.0 4498.0 a
3219.0 2337.0 a
3220.0 2692.0 a
3221.0 2362.0 a
3222.0 2085.0 a
3223.0 4886.0 a
3224.0 3905.0 a
3225.0 226.0 a
3226.0 4624.0 a
3227.0 4028.0 a
3228.0 3659.0 a
3229.0 3666.0 a
3230.0 4013.0 a
3231.0 3722.0 a
3232.0 2514.0 a
3233.0 2844.0 a
3234.0 4176.0 a
3235.0 1343.0 a
3236.0 2260.0 a
3237.0 2081.0 a
3238.0 4277.0 a
3239.0 2433.0 a
3240.0 2812.0 a
3241.0 2838.0 a
3242.0 4315.0 a
3243.0 2704.0 a
3244.0 3586.0 a
3245.0 2519.0 a
3246.0 3758.0 a
3247.0 4112.0 a
3248.0 4262.0 a
3249.0 4395.0 a
3250.0 4213.0 a
3251.0 3379.0 a
3252.0 4783.0 a
3253.0 2050.0 a
3254.0 2760.0 a
3255.0 1459.0 a
3256.0 2929.0 a
3257.0 3859.0 a
3258.0 4214.0 a
3259.0 4683.0 a
3260.0 2378.0 a
3261.0 4633.0 a
3262.0 4634.0 a
3263.0 2043.0 a
3264.0 4194.0 a
3265.0 2625.0 a
3266.0 4220.0 a
3267.0 3123.0 a
3268.0 4729.0 a
3269.0 3161.0 a
3270.0 3069.0 a
3271.0 3044.0 a
3272.0 4629.0 a
3273.0 2703.0 a
3274.0 3705.0 a
3275.0 4133.0 a
3276.0 2764.0 a
3277.0 4108.0 a
3278.0 2707.0 a
3279.0 2262.0 a
3280.0 4478.0 a
3281.0 2923.0 a
3282.0 3460.0 a
3283.0 3009.0 a
3284.0 3663.0 a
3285.0 3132.0 a
3286.0 4057.0 a
3287.0 3015.0 a
3288.0 3429.0 a
3289.0 3378.0 a
3290.0 2216.0 a
3291.0 2113.0 a
3292.0 2944.0 a
3293.0 2521.0 a
3294.0 2125.0 a
3295.0 3936.0 a
3296.0 2635.0 a
3297.0 4512.0 a
3298.0 2515.0 a
3299.0 1767.0 a
3300.0 4646.0 a
3301.0 2343.0 a
3302.0 4189.0 a
3303.0 4879.0 a
3304.0 2974.0 a
3305.0 3470.0 a
3306.0 3997.0 a
3307.0 3541.0 a
3308.0 3669.0 a
3309.0 2386.0 a
3310.0 3380.0 a
3311.0 3677.0 a
3312.0 4571.0 a
3313.0 1960.0 a
3314.0 3159.0 a
3315.0 4409.0 a
3316.0 2024.0 a
3317.0 4914.0 a
3318.0 3131.0 a
3319.0 4038.0 a
3320.0 3502.0 a
3321.0 3212.0 a
3322.0 4130.0 a
3323.0 3958.0 a
3324.0 2778.0 a
3325.0 2434.0 a
3326.0 792.0 a
3327.0 3227.0 a
3328.0 3096.0 a
3329.0 4719.0 a
3330.0 4647.0 a
3331.0 4815.0 a
3332.0 1709.0 a
3333.0 3554.0 a
3334.0 3703.0 a
3335.0 1979.0 a
3336.0 2382.0 a
3337.0 3022.0 a
3338.0 3142.0 a
3339.0 2330.0 a
3340.0 4741.0 a
3341.0 4048.0 a
3342.0 3670.0 a
3343.0 4232.0 a
3344.0 3509.0 a
3345.0 4576.0 a
3346.0 2702.0 a
3347.0 4684.0 a
3348.0 2567.0 a
3349.0 529.0 a
3350.0 3251.0 a
3351.0 2693.0 a
3352.0 1817.0 a
3353.0 4047.0 a
3354.0 2513.0 a
3355.0 2846.0 a
3356.0 4989.0 a
3357.0 4565.0 a
3358.0 4247.0 a
3359.0 4505.0 a
3360.0 4422.0 a
3361.0 3339.0 a
3362.0 2565.0 a
3363.0 4759.0 a
3364.0 2023.0 a
3365.0 2157.0 a
3366.0 4447.0 a
3367.0 4159.0 a
3368.0 3829.0 a
3369.0 4993.0 a
3370.0 2298.0 a
3371.0 2937.0 a
3372.0 4353.0 a
3373.0 3317.0 a
3374.0 3840.0 a
3375.0 4586.0 a
3376.0 3521.0 a
3377.0 3052.0 a
3378.0 2394.0 a
3379.0 2996.0 a
3380.0 1210.0 a
3381.0 3236.0 a
3382.0 4901.0 a
3383.0 4849.0 a
3384.0 3574.0 a
3385.0 3704.0 a
3386.0 4645.0 a
3387.0 3162.0 a
3388.0 3873.0 a
3389.0 2981.0 a
3390.0 3902.0 a
3391.0 4167.0 a
3392.0 4667.0 a
3393.0 3226.0 a
3394.0 3716.0 a
3395.0 4370.0 a
3396.0 2634.0 a
3397.0 1729.0 a
3398.0 3548.0 a
3399.0 2995.0 a
3400.0 4669.0 a
3401.0 2852.0 a
3402.0 3240.0 a
3403.0 4092.0 a
3404.0 2629.0 a
3405.0 2627.0 a
3406.0 3497.0 a
3407.0 3680.0 a
3408.0 3160.0 a
3409.0 2950.0 a
3410.0 1835.0 a
3411.0 4514.0 a
3412.0 2915.0 a
3413.0 4969.0 a
3414.0 3454.0 a
3415.0 3571.0 a
3416.0 4137.0 a
3417.0 2600.0 a
3418.0 2779.0 a
3419.0 3010.0 a
3420.0 4640.0 a
3421.0 2159.0 a
3422.0 2424.0 a
3423.0 4054.0 a
3424.0 1136.0 a
3425.0 2772.0 a
3426.0 4076.0 a
3427.0 2189.0 a
3428.0 2575.0 a
3429.0 2392.0 a
3430.0 4520.0 a
3431.0 2397.0 a
3432.0 3332.0 a
3433.0 4236.0 a
3434.0 3866.0 a
3435.0 3834.0 a
3436.0 3114.0 a
3437.0 3599.0 a
3438.0 3545.0 a
3439.0 3660.0 a
3440.0 2945.0 a
3441.0 3645.0 a
3442.0 4475.0 a
3443.0 2198.0 a
3444.0 2622.0 a
3445.0 4226.0 a
3446.0 4140.0 a
3447.0 3357.0 a
3448.0 3742.0 a
3449.0 3305.0 a
3450.0 4617.0 a
3451.0 3358.0 a
3452.0 2144.0 a
3453.0 2908.0 a
3454.0 4933.0 a
3455.0 2700.0 a
3456.0 3793.0 a
3457.0 3364.0 a
3458.0 3927.0 a
3459.0 2279.0 a
3460.0 1550.0 a
3461.0 3846.0 a
3462.0 4833.0 a
3463.0 3709.0 a
3464.0 4502.0 a
3465.0 4181.0 a
3466.0 4330.0 a
3467.0 4058.0 a
3468.0 3791.0 a
3469.0 4144.0 a
3470.0 4086.0 a
3471.0 3219.0 a
3472.0 4348.0 a
3473.0 2258.0 a
3474.0 3917.0 a
3475.0 2958.0 a
3476.0 1927.0 a
3477.0 2484.0 a
3478.0 2808.0 a
3479.0 4381.0 a
3480.0 3480.0 a
3481.0 4756.0 a
3482.0 3445.0 a
3483.0 2356.0 a
3484.0 4221.0 a
3485.0 2054.0 a
3486.0 3309.0 a
3487.0 3411.0 a
3488.0 4612.0 a
3489.0 4947.0 a
3490.0 3346.0 a
3491.0 1813.0 a
3492.0 3970.0 a
3493.0 4284.0 a
3494.0 1587.0 a
3495.0 3026.0 a
3496.0 2689.0 a
3497.0 2795.0 a
3498.0 4760.0 a
3499.0 4266.0 a
3500.0 2698.0 a
3501.0 3795.0 a
3502.0 4157.0 a
3503.0 3210.0 a
3504.0 2783.0 a
3505.0 4749.0 a
3506.0 1573.0 a
3507.0 3544.0 a
3508.0 1476.0 a
3509.0 4801.0 a
3510.0 3821.0 a
3511.0 2763.0 a
3512.0 3296.0 a
3513.0 3558.0 a
3514.0 958.0 a
3515.0 4793.0 a
3516.0 3652.0 a
3517.0 3154.0 a
3518.0 3016.0 a
3519.0 2639.0 a
3520.0 1880.0 a
3521.0 1265.0 a
3522.0 4039.0 a
3523.0 4542.0 a
3524.0 2322.0 a
3525.0 4245.0 a
3526.0 3878.0 a
3527.0 4378.0 a
3528.0 4973.0 a
3529.0 4814.0 a
3530.0 3461.0 a
3531.0 2589.0 a
3532.0 4325.0 a
3533.0 3988.0 a
3534.0 3391.0 a
3535.0 2014.0 a
3536.0 4180.0 a
3537.0 4796.0 a
3538.0 4362.0 a
3539.0 3415.0 a
3540.0 2602.0 a
3541.0 2146.0 a
3542.0 3761.0 a
3543.0 2090.0 a
3544.0 4788.0 a
3545.0 4981.0 a
3546.0 4552.0 a
3547.0 4598.0 a
3548.0 3354.0 a
3549.0 4416.0 a
3550.0 4278.0 a
3551.0 4129.0 a
3552.0 4574.0 a
3553.0 3766.0 a
3554.0 2829.0 a
3555.0 3887.0 a
3556.0 2333.0 a
3557.0 2994.0 a
3558.0 4274.0 a
3559.0 3708.0 a
3560.0 4471.0 a
3561.0 1834.0 a
3562.0 3278.0 a
3563.0 2269.0 a
3564.0 2988.0 a
3565.0 2311.0 a
3566.0 4095.0 a
3567.0 4285.0 a
3568.0 2796.0 a
3569.0 2059.0 a
3570.0 4318.0 a
3571.0 3272.0 a
3572.0 2452.0 a
3573.0 3971.0 a
3574.0 2930.0 a
3575.0 1436.0 a
3576.0 4308.0 a
3577.0 2793.0 a
3578.0 3802.0 a
3579.0 4974.0 a
3580.0 4584.0 a
3581.0 4190.0 a
3582.0 3573.0 a
3583.0 4745.0 a
3584.0 2657.0 a
3585.0 4210.0 a
3586.0 3799.0 a
3587.0 4023.0 a
3588.0 4459.0 a
3589.0 3863.0 a
3590.0 1515.0 a
3591.0 3559.0 a
3592.0 3679.0 a
3593.0 3962.0 a
3594.0 3164.0 a
3595.0 2705.0 a
3596.0 3606.0 a
3597.0 3752.0 a
3598.0 3231.0 a
3599.0 3311.0 a
3600.0 3485.0 a
3601.0 3938.0 a
3602.0 4899.0 a
3603.0 2445.0 a
3604.0 3053.0 a
3605.0 3243.0 a
3606.0 3500.0 a
3607.0 1887.0 a
3608.0 3643.0 a
3609.0 2900.0 a
3610.0 4336.0 a
3611.0 4264.0 a
3612.0 3577.0 a
3613.0 3134.0 a
3614.0 3745.0 a
3615.0 4021.0 a
3616.0 2672.0 a
3617.0 4070.0 a
3618.0 3001.0 a
3619.0 4344.0 a
3620.0 4219.0 a
3621.0 4116.0 a
3622.0 2182.0 a
3623.0 3702.0 a
3624.0 2992.0 a
3625.0 3273.0 a
3626.0 4762.0 a
3627.0 3245.0 a
3628.0 1902.0 a
3629.0 1702.0 a
3630.0 2833.0 a
3631.0 4928.0 a
3632.0 4736.0 a
3633.0 4501.0 a
3634.0 4438.0 a
3635.0 3107.0 a
3636.0 2751.0 a
3637.0 2879.0 a
3638.0 4654.0 a
3639.0 4779.0 a
3640.0 4231.0 a
3641.0 4515.0 a
3642.0 4470.0 a
3643.0 4224.0 a
3644.0 3348.0 a
3645.0 4643.0 a
3646.0 3520.0 a
3647.0 3410.0 a
3648.0 3943.0 a
3649.0 4018.0 a
3650.0 4530.0 a
3651.0 4613.0 a
3652.0 4497.0 a
3653.0 2148.0 a
3654.0 3171.0 a
3655.0 3888.0 a
3656.0 2464.0 a
3657.0 3539.0 a
3658.0 2756.0 a
3659.0 3749.0 a
3660.0 4982.0 a
3661.0 3869.0 a
3662.0 4828.0 a
3663.0 3372.0 a
3664.0 3517.0 a
3665.0 4282.0 a
3666.0 3326.0 a
3667.0 3945.0 a
3668.0 3819.0 a
3669.0 4384.0 a
3670.0 3822.0 a
3671.0 4944.0 a
3672.0 4948.0 a
3673.0 3531.0 a
3674.0 3055.0 a
3675.0 1490.0 a
3676.0 3857.0 a
3677.0 2503.0 a
3678.0 2272.0 a
3679.0 3587.0 a
3680.0 1874.0 a
3681.0 4913.0 a
3682.0 3871.0 a
3683.0 3621.0 a
3684.0 3356.0 a
3685.0 1875.0 a
3686.0 3634.0 a
3687.0 4442.0 a
3688.0 3059.0 a
3689.0 4403.0 a
3690.0 2435.0 a
3691.0 4691.0 a
3692.0 2438.0 a
3693.0 3304.0 a
3694.0 3233.0 a
3695.0 3935.0 a
3696.0 2105.0 a
3697.0 4195.0 a
3698.0 3002.0 a
3699.0 2295.0 a
3700.0 4972.0 a
3701.0 2868.0 a
3702.0 2546.0 a
3703.0 4935.0 a
3704.0 2470.0 a
3705.0 3011.0 a
3706.0 4418.0 a
3707.0 2825.0 a
3708.0 3041.0 a
3709.0 4810.0 a
3710.0 4871.0 a
3711.0 4230.0 a
3712.0 4064.0 a
3713.0 4832.0 a
3714.0 4819.0 a
3715.0 4524.0 a
3716.0 1879.0 a
3717.0 3921.0 a
3718.0 4032.0 a
3719.0 4665.0 a
3720.0 4110.0 a
3721.0 4341.0 a
3722.0 3977.0 a
3723.0 3956.0 a
3724.0 2352.0 a
3725.0 3676.0 a
3726.0 2557.0 a
3727.0 2771.0 a
3728.0 3351.0 a
3729.0 2782.0 a
3730.0 3267.0 a
3731.0 4718.0 a
3732.0 3253.0 a
3733.0 3494.0 a
3734.0 2048.0 a
3735.0 3731.0 a
3736.0 4217.0 a
3737.0 2145.0 a
3738.0 2591.0 a
3739.0 4350.0 a
3740.0 3623.0 a
3741.0 3682.0 a
3742.0 3734.0 a
3743.0 4930.0 a
3744.0 3719.0 a
3745.0 2631.0 a
3746.0 2734.0 a
3747.0 4678.0 a
3748.0 4310.0 a
3749.0 3389.0 a
3750.0 3224.0 a
3751.0 4034.0 a
3752.0 3994.0 a
3753.0 1748.0 a
3754.0 2757.0 a
3755.0 4120.0 a
3756.0 1590.0 a
3757.0 2699.0 a
3758.0 4712.0 a
3759.0 1769.0 a
3760.0 3912.0 a
3761.0 1520.0 a
3762.0 3729.0 a
3763.0 1873.0 a
3764.0 2526.0 a
3765.0 4454.0 a
3766.0 4149.0 a
3767.0 4770.0 a
3768.0 2943.0 a
3769.0 2428.0 a
3770.0 4752.0 a
3771.0 4372.0 a
3772.0 4252.0 a
3773.0 3040.0 a
3774.0 2555.0 a
3775.0 4492.0 a
3776.0 2651.0 a
3777.0 3407.0 a
3778.0 2147.0 a
3779.0 4423.0 a
3780.0 2224.0 a
3781.0 4389.0 a
3782.0 3287.0 a
3783.0 4758.0 a
3784.0 4298.0 a
3785.0 2913.0 a
3786.0 4573.0 a
3787.0 4275.0 a
3788.0 4293.0 a
3789.0 4436.0 a
3790.0 3068.0 a
3791.0 4427.0 a
3792.0 4012.0 a
3793.0 4620.0 a
3794.0 3769.0 a
3795.0 4960.0 a
3796.0 4531.0 a
3797.0 2858.0 a
3798.0 4840.0 a
3799.0 1361.0 a
3800.0 4335.0 a
3801.0 2977.0 a
3802.0 3694.0 a
3803.0 2902.0 a
3804.0 2898.0 a
3805.0 4778.0 a
3806.0 4561.0 a
3807.0 4608.0 a
3808.0 3426.0 a
3809.0 4279.0 a
3810.0 3904.0 a
3811.0 4905.0 a
3812.0 3530.0 a
3813.0 2164.0 a
3814.0 3763.0 a
3815.0 4272.0 a
3816.0 3261.0 a
3817.0 3458.0 a
3818.0 4020.0 a
3819.0 4322.0 a
3820.0 3853.0 a
3821.0 3941.0 a
3822.0 2237.0 a
3823.0 4959.0 a
3824.0 4321.0 a
3825.0 2235.0 a
3826.0 4722.0 a
3827.0 4324.0 a
3828.0 3964.0 a
3829.0 3803.0 a
3830.0 1808.0 a
3831.0 4374.0 a
3832.0 1970.0 a
3833.0 3569.0 a
3834.0 4424.0 a
3835.0 4792.0 a
3836.0 4312.0 a
3837.0 4208.0 a
3838.0 2732.0 a
3839.0 4446.0 a
3840.0 3546.0 a
3841.0 3796.0 a
3842.0 3984.0 a
3843.0 2138.0 a
3844.0 3540.0 a
3845.0 3588.0 a
3846.0 3814.0 a
3847.0 2709.0 a
3848.0 3820.0 a
3849.0 4155.0 a
3850.0 3423.0 a
3851.0 4445.0 a
3852.0 3754.0 a
3853.0 4532.0 a
3854.0 3596.0 a
3855.0 3202.0 a
3856.0 3748.0 a
3857.0 3916.0 a
3858.0 4605.0 a
3859.0 4907.0 a
3860.0 4490.0 a
3861.0 3110.0 a
3862.0 4417.0 a
3863.0 4625.0 a
3864.0 4234.0 a
3865.0 4051.0 a
3866.0 4786.0 a
3867.0 4536.0 a
3868.0 3876.0 a
3869.0 4583.0 a
3870.0 2461.0 a
3871.0 4594.0 a
3872.0 4400.0 a
3873.0 3948.0 a
3874.0 4882.0 a
3875.0 4098.0 a
3876.0 2056.0 a
3877.0 4457.0 a
3878.0 4686.0 a
3879.0 4632.0 a
3880.0 4071.0 a
3881.0 3467.0 a
3882.0 4211.0 a
3883.0 2070.0 a
3884.0 3172.0 a
3885.0 3844.0 a
3886.0 2536.0 a
3887.0 4053.0 a
3888.0 4991.0 a
3889.0 4390.0 a
3890.0 3523.0 a
3891.0 3560.0 a
3892.0 4618.0 a
3893.0 2991.0 a
3894.0 4533.0 a
3895.0 4242.0 a
3896.0 3609.0 a
3897.0 3838.0 a
3898.0 4774.0 a
3899.0 4693.0 a
3900.0 4865.0 a
3901.0 3794.0 a
3902.0 2856.0 a
3903.0 1363.0 a
3904.0 4203.0 a
3905.0 3421.0 a
3906.0 2985.0 a
3907.0 4513.0 a
3908.0 4998.0 a
3909.0 4717.0 a
3910.0 4178.0 a
3911.0 2508.0 a
3912.0 2495.0 a
3913.0 4156.0 a
3914.0 3602.0 a
3915.0 2391.0 a
3916.0 4727.0 a
3917.0 4009.0 a
3918.0 3992.0 a
3919.0 2717.0 a
3920.0 3753.0 a
3921.0 4895.0 a
3922.0 2422.0 a
3923.0 4582.0 a
3924.0 4175.0 a
3925.0 1935.0 a
3926.0 2302.0 a
3927.0 2640.0 a
3928.0 3617.0 a
3929.0 3664.0 a
3930.0 4002.0 a
3931.0 2969.0 a
3932.0 4768.0 a
3933.0 1918.0 a
3934.0 3476.0 a
3935.0 4082.0 a
3936.0 4572.0 a
3937.0 4934.0 a
3938.0 4045.0 a
3939.0 2013.0 a
3940.0 4516.0 a
3941.0 4889.0 a
3942.0 2132.0 a
3943.0 4209.0 a
3944.0 3841.0 a
3945.0 3050.0 a
3946.0 3806.0 a
3947.0 4223.0 a
3948.0 2863.0 a
3949.0 1891.0 a
3950.0 4610.0 a
3951.0 3604.0 a
3952.0 4868.0 a
3953.0 3896.0 a
3954.0 3191.0 a
3955.0 4880.0 a
3956.0 1075.0 a
3957.0 4044.0 a
3958.0 4049.0 a
3959.0 2966.0 a
3960.0 3780.0 a
3961.0 4965.0 a
3962.0 2827.0 a
3963.0 1850.0 a
3964.0 4145.0 a
3965.0 4328.0 a
3966.0 4983.0 a
3967.0 4227.0 a
3968.0 4841.0 a
3969.0 2226.0 a
3970.0 4579.0 a
3971.0 3843.0 a
3972.0 3019.0 a
3973.0 4570.0 a
3974.0 4909.0 a
3975.0 4780.0 a
3976.0 3282.0 a
3977.0 3018.0 a
3978.0 1085.0 a
3979.0 1939.0 a
3980.0 2404.0 a
3981.0 4075.0 a
3982.0 2372.0 a
3983.0 4311.0 a
3984.0 3292.0 a
3985.0 3658.0 a
3986.0 4703.0 a
3987.0 4406.0 a
3988.0 3557.0 a
3989.0 3613.0 a
3990.0 4619.0 a
3991.0 1604.0 a
3992.0 2607.0 a
3993.0 4648.0 a
3994.0 3238.0 a
3995.0 4621.0 a
3996.0 4309.0 a
3997.0 3524.0 a
3998.0 2563.0 a
3999.0 3408.0 a
4000.0 2919.0 a
4001.0 2807.0 a
4002.0 4462.0 a
4003.0 4589.0 a
4004.0 4407.0 a
4005.0 3831.0 a
4006.0 4027.0 a
4007.0 3374.0 a
4008.0 4795.0 a
4009.0 4639.0 a
4010.0 2912.0 a
4011.0 3330.0 a
4012.0 3515.0 a
4013.0 4031.0 a
4014.0 4483.0 a
4015.0 4541.0 a
4016.0 3437.0 a
4017.0 3102.0 a
4018.0 1504.0 a
4019.0 4084.0 a
4020.0 4287.0 a
4021.0 3382.0 a
4022.0 3630.0 a
4023.0 3899.0 a
4024.0 3929.0 a
4025.0 4968.0 a
4026.0 3465.0 a
4027.0 3778.0 a
4028.0 2274.0 a
4029.0 4908.0 a
4030.0 4581.0 a
4031.0 1278.0 a
4032.0 3611.0 a
4033.0 2647.0 a
4034.0 4393.0 a
4035.0 4628.0 a
4036.0 4782.0 a
4037.0 4847.0 a
4038.0 4637.0 a
4039.0 2087.0 a
4040.0 4345.0 a
4041.0 3140.0 a
4042.0 3579.0 a
4043.0 3698.0 a
4044.0 3967.0 a
4045.0 3490.0 a
4046.0 4476.0 a
4047.0 4566.0 a
4048.0 3728.0 a
4049.0 4638.0 a
4050.0 4456.0 a
4051.0 2004.0 a
4052.0 3696.0 a
4053.0 3277.0 a
4054.0 3310.0 a
4055.0 4380.0 a
4056.0 4496.0 a
4057.0 4165.0 a
4058.0 4172.0 a
4059.0 2840.0 a
4060.0 4507.0 a
4061.0 2998.0 a
4062.0 4104.0 a
4063.0 4682.0 a
4064.0 3471.0 a
4065.0 4472.0 a
4066.0 3295.0 a
4067.0 4089.0 a
4068.0 3564.0 a
4069.0 4951.0 a
4070.0 3986.0 a
4071.0 4630.0 a
4072.0 4080.0 a
4073.0 4614.0 a
4074.0 4033.0 a
4075.0 4985.0 a
4076.0 4794.0 a
4077.0 2184.0 a
4078.0 2227.0 a
4079.0 3637.0 a
4080.0 4984.0 a
4081.0 4289.0 a
4082.0 4280.0 a
4083.0 3395.0 a
4084.0 4337.0 a
4085.0 4385.0 a
4086.0 4273.0 a
4087.0 4061.0 a
4088.0 4829.0 a
4089.0 1628.0 a
4090.0 4334.0 a
4091.0 3259.0 a
4092.0 3882.0 a
4093.0 4543.0 a
4094.0 4000.0 a
4095.0 2407.0 a
4096.0 3976.0 a
4097.0 4270.0 a
4098.0 4218.0 a
4099.0 4862.0 a
4100.0 4199.0 a
4101.0 2553.0 a
4102.0 4738.0 a
4103.0 4764.0 a
4104.0 4808.0 a
4105.0 4820.0 a
4106.0 4708.0 a
4107.0 3239.0 a
4108.0 2947.0 a
4109.0 4067.0 a
4110.0 3112.0 a
4111.0 4915.0 a
4112.0 4858.0 a
4113.0 3756.0 a
4114.0 4911.0 a
4115.0 4201.0 a
4116.0 3518.0 a
4117.0 2603.0 a
4118.0 4411.0 a
4119.0 2932.0 a
4120.0 3256.0 a
4121.0 3481.0 a
4122.0 3952.0 a
4123.0 3152.0 a
4124.0 4805.0 a
4125.0 4397.0 a
4126.0 3173.0 a
4127.0 3206.0 a
4128.0 4666.0 a
4129.0 4488.0 a
4130.0 4859.0 a
4131.0 4267.0 a
4132.0 1700.0 a
4133.0 3714.0 a
4134.0 2741.0 a
4135.0 3176.0 a
4136.0 4606.0 a
4137.0 3612.0 a
4138.0 3149.0 a
4139.0 4733.0 a
4140.0 1946.0 a
4141.0 4757.0 a
4142.0 4132.0 a
4143.0 3186.0 a
4144.0 4392.0 a
4145.0 4776.0 a
4146.0 4118.0 a
4147.0 3394.0 a
4148.0 3674.0 a
4149.0 3730.0 a
4150.0 4949.0 a
4151.0 4123.0 a
4152.0 1421.0 a
4153.0 4642.0 a
4154.0 4716.0 a
4155.0 4151.0 a
4156.0 3653.0 a
4157.0 4494.0 a
4158.0 2713.0 a
4159.0 4148.0 a
4160.0 4750.0 a
4161.0 4169.0 a
4162.0 4008.0 a
4163.0 2949.0 a
4164.0 4897.0 a
4165.0 4694.0 a
4166.0 2815.0 a
4167.0 3862.0 a
4168.0 2339.0 a
4169.0 1630.0 a
4170.0 3551.0 a
4171.0 2656.0 a
4172.0 3675.0 a
4173.0 3581.0 a
4174.0 3889.0 a
4175.0 4602.0 a
4176.0 4818.0 a
4177.0 4143.0 a
4178.0 4549.0 a
4179.0 3918.0 a
4180.0 4319.0 a
4181.0 2813.0 a
4182.0 3482.0 a
4183.0 882.0 a
4184.0 3193.0 a
4185.0 3405.0 a
4186.0 4555.0 a
4187.0 4941.0 a
4188.0 4575.0 a
4189.0 4327.0 a
4190.0 4540.0 a
4191.0 3344.0 a
4192.0 3166.0 a
4193.0 4183.0 a
4194.0 4535.0 a
4195.0 4751.0 a
4196.0 4754.0 a
4197.0 4382.0 a
4198.0 4518.0 a
4199.0 4696.0 a
4200.0 3450.0 a
4201.0 2210.0 a
4202.0 3377.0 a
4203.0 2917.0 a
4204.0 4975.0 a
4205.0 4737.0 a
4206.0 4920.0 a
4207.0 4083.0 a
4208.0 3759.0 a
4209.0 3290.0 a
4210.0 4937.0 a
4211.0 1806.0 a
4212.0 3028.0 a
4213.0 4787.0 a
4214.0 3183.0 a
4215.0 3592.0 a
4216.0 3788.0 a
4217.0 2460.0 a
4218.0 3448.0 a
4219.0 3595.0 a
4220.0 3519.0 a
4221.0 4174.0 a
4222.0 4710.0 a
4223.0 3035.0 a
4224.0 3582.0 a
4225.0 4927.0 a
4226.0 4452.0 a
4227.0 2768.0 a
4228.0 3837.0 a
4229.0 4184.0 a
4230.0 3836.0 a
4231.0 4912.0 a
4232.0 3908.0 a
4233.0 3626.0 a
4234.0 4398.0 a
4235.0 2512.0 a
4236.0 4376.0 a
4237.0 4767.0 a
4238.0 2873.0 a
4239.0 4580.0 a
4240.0 4848.0 a
4241.0 3127.0 a
4242.0 2417.0 a
4243.0 3285.0 a
4244.0 3979.0 a
4245.0 3451.0 a
4246.0 4980.0 a
4247.0 3275.0 a
4248.0 3334.0 a
4249.0 4688.0 a
4250.0 2987.0 a
4251.0 4139.0 a
4252.0 3985.0 a
4253.0 3655.0 a
4254.0 3536.0 a
4255.0 4878.0 a
4256.0 4925.0 a
4257.0 4238.0 a
4258.0 2978.0 a
4259.0 3184.0 a
4260.0 3037.0 a
4261.0 4503.0 a
4262.0 2213.0 a
4263.0 3851.0 a
4264.0 3852.0 a
4265.0 3946.0 a
4266.0 2681.0 a
4267.0 4799.0 a
4268.0 3692.0 a
4269.0 4885.0 a
4270.0 3342.0 a
4271.0 4402.0 a
4272.0 4874.0 a
4273.0 4078.0 a
4274.0 4798.0 a
4275.0 4896.0 a
4276.0 2290.0 a
4277.0 3725.0 a
4278.0 3095.0 a
4279.0 4237.0 a
4280.0 2538.0 a
4281.0 2179.0 a
4282.0 4030.0 a
4283.0 4664.0 a
4284.0 3307.0 a
4285.0 3213.0 a
4286.0 4943.0 a
4287.0 3175.0 a
4288.0 3130.0 a
4289.0 3686.0 a
4290.0 4463.0 a
4291.0 4162.0 a
4292.0 3328.0 a
4293.0 4225.0 a
4294.0 4368.0 a
4295.0 3735.0 a
4296.0 1322.0 a
4297.0 2473.0 a
4298.0 3049.0 a
4299.0 4250.0 a
4300.0 3723.0 a
4301.0 1489.0 a
4302.0 4938.0 a
4303.0 3435.0 a
4304.0 3284.0 a
4305.0 3706.0 a
4306.0 3797.0 a
4307.0 4258.0 a
4308.0 4651.0 a
4309.0 4887.0 a
4310.0 2535.0 a
4311.0 3957.0 a
4312.0 1049.0 a
4313.0 3045.0 a
4314.0 4525.0 a
4315.0 4963.0 a
4316.0 4276.0 a
4317.0 3392.0 a
4318.0 4945.0 a
4319.0 3924.0 a
4320.0 4128.0 a
4321.0 3961.0 a
4322.0 4611.0 a
4323.0 4259.0 a
4324.0 3864.0 a
4325.0 4316.0 a
4326.0 3960.0 a
4327.0 3597.0 a
4328.0 4484.0 a
4329.0 4153.0 a
4330.0 4432.0 a
4331.0 2616.0 a
4332.0 3628.0 a
4333.0 4811.0 a
4334.0 3771.0 a
4335.0 3455.0 a
4336.0 3650.0 a
4337.0 3600.0 a
4338.0 3170.0 a
4339.0 4740.0 a
4340.0 2559.0 a
4341.0 2922.0 a
4342.0 3661.0 a
4343.0 2804.0 a
4344.0 2128.0 a
4345.0 3790.0 a
4346.0 3879.0 a
4347.0 4206.0 a
4348.0 4107.0 a
4349.0 4465.0 a
4350.0 4999.0 a
4351.0 4977.0 a
4352.0 3032.0 a
4353.0 3181.0 a
4354.0 4697.0 a
4355.0 590.0 a
4356.0 3220.0 a
4357.0 4843.0 a
4358.0 3667.0 a
4359.0 4673.0 a
4360.0 3926.0 a
4361.0 3091.0 a
4362.0 3572.0 a
4363.0 4773.0 a
4364.0 3897.0 a
4365.0 3847.0 a
4366.0 4816.0 a
4367.0 4029.0 a
4368.0 4827.0 a
4369.0 4622.0 a
4370.0 2842.0 a
4371.0 3718.0 a
4372.0 4884.0 a
4373.0 3801.0 a
4374.0 3870.0 a
4375.0 3542.0 a
4376.0 4517.0 a
4377.0 2819.0 a
4378.0 2761.0 a
4379.0 4939.0 a
4380.0 3649.0 a
4381.0 3813.0 a
4382.0 4559.0 a
4383.0 4187.0 a
4384.0 4186.0 a
4385.0 1836.0 a
4386.0 3726.0 a
4387.0 2185.0 a
4388.0 3065.0 a
4389.0 2886.0 a
4390.0 1270.0 a
4391.0 4734.0 a
4392.0 3479.0 a
4393.0 4936.0 a
4394.0 4489.0 a
4395.0 2884.0 a
4396.0 2789.0 a
4397.0 4957.0 a
4398.0 3849.0 a
4399.0 3700.0 a
4400.0 2706.0 a
4401.0 4251.0 a
4402.0 4875.0 a
4403.0 4260.0 a
4404.0 4921.0 a
4405.0 4813.0 a
4406.0 4837.0 a
4407.0 2168.0 a
4408.0 3815.0 a
4409.0 3126.0 a
4410.0 3257.0 a
4411.0 3325.0 a
4412.0 3980.0 a
4413.0 2266.0 a
4414.0 2802.0 a
4415.0 3975.0 a
4416.0 3910.0 a
4417.0 3279.0 a
4418.0 3828.0 a
4419.0 2046.0 a
4420.0 4290.0 a
4421.0 3000.0 a
4422.0 4988.0 a
4423.0 3747.0 a
4424.0 3785.0 a
4425.0 3701.0 a
4426.0 3157.0 a
4427.0 3072.0 a
4428.0 3434.0 a
4429.0 3629.0 a
4430.0 4294.0 a
4431.0 2968.0 a
4432.0 4435.0 a
4433.0 4662.0 a
4434.0 4769.0 a
4435.0 4607.0 a
4436.0 3933.0 a
4437.0 4182.0 a
4438.0 4659.0 a
4439.0 3930.0 a
4440.0 1381.0 a
4441.0 4197.0 a
4442.0 4296.0 a
4443.0 2534.0 a
4444.0 3538.0 a
4445.0 2320.0 a
4446.0 2743.0 a
4447.0 4163.0 a
4448.0 4903.0 a
4449.0 4005.0 a
4450.0 2467.0 a
4451.0 4241.0 a
4452.0 4115.0 a
4453.0 2972.0 a
4454.0 3174.0 a
4455.0 3361.0 a
4456.0 2847.0 a
4457.0 3665.0 a
4458.0 2653.0 a
4459.0 2106.0 a
4460.0 4720.0 a
4461.0 3909.0 a
4462.0 4600.0 a
4463.0 2006.0 a
4464.0 4102.0 a
4465.0 4723.0 a
4466.0 2341.0 a
4467.0 2383.0 a
4468.0 4587.0 a
4469.0 3071.0 a
4470.0 2719.0 a
4471.0 4721.0 a
4472.0 4271.0 a
4473.0 3406.0 a
4474.0 3640.0 a
4475.0 4894.0 a
4476.0 3673.0 a
4477.0 3818.0 a
4478.0 2721.0 a
4479.0 2018.0 a
4480.0 3646.0 a
4481.0 4742.0 a
4482.0 4235.0 a
4483.0 2920.0 a
4484.0 1948.0 a
4485.0 3690.0 a
4486.0 2299.0 a
4487.0 4821.0 a
4488.0 3269.0 a
4489.0 2003.0 a
4490.0 3890.0 a
4491.0 3099.0 a
4492.0 3138.0 a
4493.0 4090.0 a
4494.0 3316.0 a
4495.0 4035.0 a
4496.0 4870.0 a
4497.0 3178.0 a
4498.0 3511.0 a
4499.0 4551.0 a
4500.0 1980.0 a
4501.0 4825.0 a
4502.0 2176.0 a
4503.0 4888.0 a
4504.0 4942.0 a
4505.0 4469.0 a
4506.0 2504.0 a
4507.0 4527.0 a
4508.0 4863.0 a
4509.0 3384.0 a
4510.0 4440.0 a
4511.0 3684.0 a
4512.0 3563.0 a
4513.0 4569.0 a
4514.0 4164.0 a
4515.0 4713.0 a
4516.0 4205.0 a
4517.0 3697.0 a
4518.0 4672.0 a
4519.0 3987.0 a
4520.0 4902.0 a
4521.0 3416.0 a
4522.0 4953.0 a
4523.0 3555.0 a
4524.0 2799.0 a
4525.0 2955.0 a
4526.0 4100.0 a
4527.0 4823.0 a
4528.0 4228.0 a
4529.0 3931.0 a
4530.0 3033.0 a
4531.0 3080.0 a
4532.0 2854.0 a
4533.0 4331.0 a
4534.0 4081.0 a
4535.0 4663.0 a
4536.0 4554.0 a
4537.0 3768.0 a
4538.0 3816.0 a
4539.0 4976.0 a
4540.0 3996.0 a
4541.0 4127.0 a
4542.0 4860.0 a
4543.0 4546.0 a
4544.0 2366.0 a
4545.0 2291.0 a
4546.0 2843.0 a
4547.0 3008.0 a
4548.0 4839.0 a
4549.0 4834.0 a
4550.0 2883.0 a
4551.0 3915.0 a
4552.0 4950.0 a
4553.0 3874.0 a
4554.0 2604.0 a
4555.0 4698.0 a
4556.0 3036.0 a
4557.0 3855.0 a
4558.0 3642.0 a
4559.0 3488.0 a
4560.0 3360.0 a
4561.0 4644.0 a
4562.0 4504.0 a
4563.0 4173.0 a
4564.0 4256.0 a
4565.0 4405.0 a
4566.0 3786.0 a
4567.0 3270.0 a
4568.0 4168.0 a
4569.0 4025.0 a
4570.0 4042.0 a
4571.0 3400.0 a
4572.0 4550.0 a
4573.0 3860.0 a
4574.0 3900.0 a
4575.0 3103.0 a
4576.0 4367.0 a
4577.0 2463.0 a
4578.0 3306.0 a
4579.0 3832.0 a
4580.0 2643.0 a
4581.0 4485.0 a
4582.0 4351.0 a
4583.0 2617.0 a
4584.0 3549.0 a
4585.0 3968.0 a
4586.0 4179.0 a
4587.0 4898.0 a
4588.0 4073.0 a
4589.0 3632.0 a
4590.0 4317.0 a
4591.0 4585.0 a
4592.0 3085.0 a
4593.0 4852.0 a
4594.0 3286.0 a
4595.0 1949.0 a
4596.0 3051.0 a
4597.0 2188.0 a
4598.0 3399.0 a
4599.0 2482.0 a
4600.0 4766.0 a
4601.0 4431.0 a
4602.0 3942.0 a
4603.0 4744.0 a
4604.0 4918.0 a
4605.0 4692.0 a
4606.0 2805.0 a
4607.0 3331.0 a
4608.0 4147.0 a
4609.0 4352.0 a
4610.0 4249.0 a
4611.0 3438.0 a
4612.0 3355.0 a
4613.0 4748.0 a
4614.0 4626.0 a
4615.0 1931.0 a
4616.0 4063.0 a
4617.0 4856.0 a
4618.0 4364.0 a
4619.0 3965.0 a
4620.0 3712.0 a
4621.0 4966.0 a
4622.0 3776.0 a
4623.0 3268.0 a
4624.0 4146.0 a
4625.0 3736.0 a
4626.0 2683.0 a
4627.0 3969.0 a
4628.0 2082.0 a
4629.0 4539.0 a
4630.0 2002.0 a
4631.0 4464.0 a
4632.0 3244.0 a
4633.0 3147.0 a
4634.0 4680.0 a
4635.0 3098.0 a
4636.0 4537.0 a
4637.0 4940.0 a
4638.0 3501.0 a
4639.0 2881.0 a
4640.0 748.0 a
4641.0 3953.0 a
4642.0 3453.0 a
4643.0 2454.0 a
4644.0 3478.0 a
4645.0 4060.0 a
4646.0 3809.0 a
4647.0 4714.0 a
4648.0 2914.0 a
4649.0 4439.0 a
4650.0 3402.0 a
4651.0 4803.0 a
4652.0 4822.0 a
4653.0 2939.0 a
4654.0 3263.0 a
4655.0 3345.0 a
4656.0 3644.0 a
4657.0 4207.0 a
4658.0 4303.0 a
4659.0 2167.0 a
4660.0 3928.0 a
4661.0 2935.0 a
4662.0 4109.0 a
4663.0 4024.0 a
4664.0 3739.0 a
4665.0 4300.0 a
4666.0 3333.0 a
4667.0 3895.0 a
4668.0 4655.0 a
4669.0 2327.0 a
4670.0 3764.0 a
4671.0 3875.0 a
4672.0 4521.0 a
4673.0 3417.0 a
4674.0 4603.0 a
4675.0 3717.0 a
4676.0 4254.0 a
4677.0 4890.0 a
4678.0 4453.0 a
4679.0 3925.0 a
4680.0 4732.0 a
4681.0 4377.0 a
4682.0 3120.0 a
4683.0 3919.0 a
4684.0 4428.0 a
4685.0 4553.0 a
4686.0 4396.0 a
4687.0 2160.0 a
4688.0 1986.0 a
4689.0 4037.0 a
4690.0 4193.0 a
4691.0 3101.0 a
4692.0 4255.0 a
4693.0 4243.0 a
4694.0 2265.0 a
4695.0 4824.0 a
4696.0 4873.0 a
4697.0 4379.0 a
4698.0 3225.0 a
4699.0 4715.0 a
4700.0 4931.0 a
4701.0 2429.0 a
4702.0 2248.0 a
4703.0 3329.0 a
4704.0 3503.0 a
4705.0 3250.0 a
4706.0 2801.0 a
4707.0 2695.0 a
4708.0 1995.0 a
4709.0 2614.0 a
4710.0 3762.0 a
4711.0 4136.0 a
4712.0 4473.0 a
4713.0 1777.0 a
4714.0 1793.0 a
4715.0 4701.0 a
4716.0 4730.0 a
4717.0 4835.0 a
4718.0 4295.0 a
4719.0 2586.0 a
4720.0 2942.0 a
4721.0 4244.0 a
4722.0 3004.0 a
4723.0 4724.0 a
4724.0 4929.0 a
4725.0 4288.0 a
4726.0 4809.0 a
4727.0 4410.0 a
4728.0 4461.0 a
4729.0 4775.0 a
4730.0 3117.0 a
4731.0 3341.0 a
4732.0 4415.0 a
4733.0 4314.0 a
4734.0 3823.0 a
4735.0 3321.0 a
4736.0 3343.0 a
4737.0 4188.0 a
4738.0 4747.0 a
4739.0 3177.0 a
4740.0 2426.0 a
4741.0 4564.0 a
4742.0 4785.0 a
4743.0 3060.0 a
4744.0 4802.0 a
4745.0 4239.0 a
4746.0 2523.0 a
4747.0 4864.0 a
4748.0 4578.0 a
4749.0 4434.0 a
4750.0 4375.0 a
4751.0 4281.0 a
4752.0 4987.0 a
4753.0 4105.0 a
4754.0 4855.0 a
4755.0 2061.0 a
4756.0 3746.0 a
4757.0 3891.0 a
4758.0 2527.0 a
4759.0 3092.0 a
4760.0 2576.0 a
4761.0 2195.0 a
4762.0 4962.0 a
4763.0 4099.0 a
4764.0 4838.0 a
4765.0 3934.0 a
4766.0 4700.0 a
4767.0 4548.0 a
4768.0 3217.0 a
4769.0 4845.0 a
4770.0 4068.0 a
4771.0 3775.0 a
4772.0 3881.0 a
4773.0 2419.0 a
4774.0 4709.0 a
4775.0 2022.0 a
4776.0 4687.0 a
4777.0 4506.0 a
4778.0 4056.0 a
4779.0 4797.0 a
4780.0 4126.0 a
4781.0 3403.0 a
4782.0 2775.0 a
4783.0 3940.0 a
4784.0 4481.0 a
4785.0 4881.0 a
4786.0 2444.0 a
4787.0 4679.0 a
4788.0 4085.0 a
4789.0 2398.0 a
4790.0 4166.0 a
4791.0 4671.0 a
4792.0 1039.0 a
4793.0 3425.0 a
4794.0 4961.0 a
4795.0 4609.0 a
4796.0 3845.0 a
4797.0 3982.0 a
4798.0 3462.0 a
4799.0 4467.0 a
4800.0 3792.0 a
4801.0 4121.0 a
4802.0 3498.0 a
4803.0 4160.0 a
4804.0 2301.0 a
4805.0 4615.0 a
4806.0 4704.0 a
4807.0 4739.0 a
4808.0 4763.0 a
4809.0 4791.0 a
4810.0 1470.0 a
4811.0 4817.0 a
4812.0 4096.0 a
4813.0 3300.0 a
4814.0 3807.0 a
4815.0 4922.0 a
4816.0 2492.0 a
4817.0 2927.0 a
4818.0 2928.0 a
4819.0 4222.0 a
4820.0 4854.0 a
4821.0 4480.0 a
4822.0 4495.0 a
4823.0 3773.0 a
4824.0 4735.0 a
4825.0 4421.0 a
4826.0 3088.0 a
4827.0 4668.0 a
4828.0 3892.0 a
4829.0 4437.0 a
4830.0 3713.0 a
4831.0 4753.0 a
4832.0 3861.0 a
4833.0 2493.0 a
4834.0 3337.0 a
4835.0 3194.0 a
4836.0 3056.0 a
4837.0 2611.0 a
4838.0 3805.0 a
4839.0 4544.0 a
4840.0 4904.0 a
4841.0 1386.0 a
4842.0 3185.0 a
4843.0 4069.0 a
4844.0 3570.0 a
4845.0 3627.0 a
4846.0 3232.0 a
4847.0 2951.0 a
4848.0 3798.0 a
4849.0 3459.0 a
4850.0 4599.0 a
4851.0 2412.0 a
4852.0 4893.0 a
4853.0 4765.0 a
4854.0 4401.0 a
4855.0 4383.0 a
4856.0 3850.0 a
4857.0 4604.0 a
4858.0 2450.0 a
4859.0 3800.0 a
4860.0 4670.0 a
4861.0 3817.0 a
4862.0 3280.0 a
4863.0 4677.0 a
4864.0 4369.0 a
4865.0 3141.0 a
4866.0 711.0 a
4867.0 3493.0 a
4868.0 2750.0 a
4869.0 3507.0 a
4870.0 2595.0 a
4871.0 3710.0 a
4872.0 3084.0 a
4873.0 4366.0 a
4874.0 4910.0 a
4875.0 3619.0 a
4876.0 4755.0 a
4877.0 2668.0 a
4878.0 4052.0 a
4879.0 2728.0 a
4880.0 4493.0 a
4881.0 3950.0 a
4882.0 4588.0 a
4883.0 1638.0 a
4884.0 4534.0 a
4885.0 4971.0 a
4886.0 3082.0 a
4887.0 4526.0 a
4888.0 3197.0 a
4889.0 3335.0 a
4890.0 3390.0 a
4891.0 4359.0 a
4892.0 3048.0 a
4893.0 3765.0 a
4894.0 2373.0 a
4895.0 2236.0 a
4896.0 4731.0 a
4897.0 2851.0 a
4898.0 2626.0 a
4899.0 3375.0 a
4900.0 4955.0 a
4901.0 4088.0 a
4902.0 4702.0 a
4903.0 4306.0 a
4904.0 4185.0 a
4905.0 3526.0 a
4906.0 4468.0 a
4907.0 3737.0 a
4908.0 4011.0 a
4909.0 4283.0 a
4910.0 3199.0 a
4911.0 4519.0 a
4912.0 4707.0 a
4913.0 3367.0 a
4914.0 4246.0 a
4915.0 3168.0 a
4916.0 1757.0 a
4917.0 4388.0 a
4918.0 4449.0 a
4919.0 3907.0 a
4920.0 3657.0 a
4921.0 3532.0 a
4922.0 2816.0 a
4923.0 2645.0 a
4924.0 3483.0 a
4925.0 1733.0 a
4926.0 3589.0 a
4927.0 4657.0 a
4928.0 2192.0 a
4929.0 3303.0 a
4930.0 3299.0 a
4931.0 3086.0 a
4932.0 3721.0 a
4933.0 3312.0 a
4934.0 4761.0 a
4935.0 2402.0 a
4936.0 3636.0 a
4937.0 4399.0 a
4938.0 4451.0 a
4939.0 2960.0 a
4940.0 3751.0 a
4941.0 4590.0 a
4942.0 4212.0 a
4943.0 3966.0 a
4944.0 2970.0 a
4945.0 2866.0 a
4946.0 4781.0 a
4947.0 2638.0 a
4948.0 3322.0 a
4949.0 4055.0 a
4950.0 4482.0 a
4951.0 4332.0 a
4952.0 4050.0 a
4953.0 4233.0 a
4954.0 4807.0 a
4955.0 1506.0 a
4956.0 4386.0 a
4957.0 3954.0 a
4958.0 2032.0 a
4959.0 4301.0 a
4960.0 4077.0 a
4961.0 3947.0 a
4962.0 4557.0 a
4963.0 4653.0 a
4964.0 3353.0 a
4965.0 2824.0 a
4966.0 4568.0 a
4967.0 4065.0 a
4968.0 4261.0 a
4969.0 1993.0 a
4970.0 3318.0 a
4971.0 2119.0 a
4972.0 4101.0 a
4973.0 4425.0 a
4974.0 4158.0 a
4975.0 4354.0 a
4976.0 3638.0 a
4977.0 4094.0 a
4978.0 4844.0 a
4979.0 1746.0 a
4980.0 3249.0 a
4981.0 3308.0 a
4982.0 4978.0 a
4983.0 3835.0 a
4984.0 3534.0 a
4985.0 4079.0 a
4986.0 4558.0 a
4987.0 2280.0 a
4988.0 2678.0 a
4989.0 4142.0 a
4990.0 3246.0 a
4991.0 2406.0 a
4992.0 4413.0 a
4993.0 3302.0 a
4994.0 4404.0 a
4995.0 3903.0 a
4996.0 3741.0 a
4997.0 3297.0 a
4998.0 3163.0 a
4999.0 3678.0 a


==> resdenscifar10.dat <==
x y label
0.0 232.0 a
1.0 233.0 a
2.0 234.0 a
3.0 1847.0 a
4.0 2126.0 a
5.0 236.0 a
6.0 2665.0 a
7.0 1030.0 a
8.0 1857.0 a
9.0 936.0 a
10.0 2863.0 a
11.0 898.0 a
12.0 229.0 a
13.0 2529.0 a
14.0 949.0 a
15.0 302.0 a
16.0 948.0 a
17.0 303.0 a
18.0 1472.0 a
19.0 1850.0 a
20.0 226.0 a
21.0 227.0 a
22.0 228.0 a
23.0 2070.0 a
24.0 3548.0 a
25.0 2891.0 a
26.0 1882.0 a
27.0 265.0 a
28.0 266.0 a
29.0 1744.0 a
30.0 268.0 a
31.0 270.0 a
32.0 2461.0 a
33.0 2200.0 a
34.0 630.0 a
35.0 223.0 a
36.0 222.0 a
37.0 3375.0 a
38.0 1822.0 a
39.0 3143.0 a
40.0 218.0 a
41.0 219.0 a
42.0 1027.0 a
43.0 2911.0 a
44.0 1047.0 a
45.0 1077.0 a
46.0 1814.0 a
47.0 293.0 a
48.0 2150.0 a
49.0 1162.0 a
50.0 1806.0 a
51.0 1463.0 a
52.0 1144.0 a
53.0 875.0 a
54.0 284.0 a
55.0 283.0 a
56.0 2214.0 a
57.0 3364.0 a
58.0 288.0 a
59.0 3622.0 a
60.0 291.0 a
61.0 289.0 a
62.0 824.0 a
63.0 1195.0 a
64.0 285.0 a
65.0 1122.0 a
66.0 0.0 a
67.0 432.0 a
68.0 840.0 a
69.0 1783.0 a
70.0 2322.0 a
71.0 835.0 a
72.0 287.0 a
73.0 1773.0 a
74.0 310.0 a
75.0 2177.0 a
76.0 311.0 a
77.0 315.0 a
78.0 1885.0 a
79.0 3022.0 a
80.0 297.0 a
81.0 799.0 a
82.0 308.0 a
83.0 277.0 a
84.0 2572.0 a
85.0 278.0 a
86.0 1666.0 a
87.0 1774.0 a
88.0 279.0 a
89.0 787.0 a
90.0 3274.0 a
91.0 3199.0 a
92.0 296.0 a
93.0 306.0 a
94.0 271.0 a
95.0 602.0 a
96.0 2083.0 a
97.0 334.0 a
98.0 335.0 a
99.0 3965.0 a
100.0 336.0 a
101.0 946.0 a
102.0 1247.0 a
103.0 955.0 a
104.0 339.0 a
105.0 341.0 a
106.0 2028.0 a
107.0 2687.0 a
108.0 1599.0 a
109.0 1687.0 a
110.0 615.0 a
111.0 404.0 a
112.0 405.0 a
113.0 407.0 a
114.0 990.0 a
115.0 411.0 a
116.0 412.0 a
117.0 413.0 a
118.0 976.0 a
119.0 332.0 a
120.0 401.0 a
121.0 1002.0 a
122.0 346.0 a
123.0 363.0 a
124.0 1671.0 a
125.0 3446.0 a
126.0 1617.0 a
127.0 365.0 a
128.0 366.0 a
129.0 2383.0 a
130.0 367.0 a
131.0 831.0 a
132.0 1375.0 a
133.0 3954.0 a
134.0 330.0 a
135.0 329.0 a
136.0 768.0 a
137.0 319.0 a
138.0 321.0 a
139.0 322.0 a
140.0 325.0 a
141.0 1008.0 a
142.0 2959.0 a
143.0 1610.0 a
144.0 873.0 a
145.0 328.0 a
146.0 825.0 a
147.0 1778.0 a
148.0 344.0 a
149.0 592.0 a
150.0 391.0 a
151.0 392.0 a
152.0 2460.0 a
153.0 394.0 a
154.0 1628.0 a
155.0 750.0 a
156.0 1777.0 a
157.0 1105.0 a
158.0 398.0 a
159.0 399.0 a
160.0 257.0 a
161.0 256.0 a
162.0 255.0 a
163.0 1153.0 a
164.0 1459.0 a
165.0 2452.0 a
166.0 729.0 a
167.0 244.0 a
168.0 1809.0 a
169.0 248.0 a
170.0 1160.0 a
171.0 1159.0 a
172.0 254.0 a
173.0 1208.0 a
174.0 421.0 a
175.0 422.0 a
176.0 3806.0 a
177.0 426.0 a
178.0 1012.0 a
179.0 428.0 a
180.0 429.0 a
181.0 984.0 a
182.0 1632.0 a
183.0 1736.0 a
184.0 728.0 a
185.0 2957.0 a
186.0 1888.0 a
187.0 377.0 a
188.0 378.0 a
189.0 379.0 a
190.0 693.0 a
191.0 699.0 a
192.0 382.0 a
193.0 3279.0 a
194.0 383.0 a
195.0 1121.0 a
196.0 2397.0 a
197.0 2398.0 a
198.0 386.0 a
199.0 1896.0 a
200.0 1452.0 a
201.0 294.0 a
202.0 958.0 a
203.0 1007.0 a
204.0 2754.0 a
205.0 904.0 a
206.0 355.0 a
207.0 354.0 a
208.0 350.0 a
209.0 347.0 a
210.0 360.0 a
211.0 74.0 a
212.0 1658.0 a
213.0 1933.0 a
214.0 60.0 a
215.0 1932.0 a
216.0 1297.0 a
217.0 1295.0 a
218.0 58.0 a
219.0 1299.0 a
220.0 81.0 a
221.0 80.0 a
222.0 1361.0 a
223.0 1589.0 a
224.0 77.0 a
225.0 2184.0 a
226.0 1399.0 a
227.0 326.0 a
228.0 324.0 a
229.0 317.0 a
230.0 774.0 a
231.0 994.0 a
232.0 1667.0 a
233.0 342.0 a
234.0 985.0 a
235.0 340.0 a
236.0 2373.0 a
237.0 337.0 a
238.0 333.0 a
239.0 2026.0 a
240.0 327.0 a
241.0 374.0 a
242.0 977.0 a
243.0 789.0 a
244.0 1912.0 a
245.0 2444.0 a
246.0 1364.0 a
247.0 1914.0 a
248.0 364.0 a
249.0 1608.0 a
250.0 63.0 a
251.0 762.0 a
252.0 6.0 a
253.0 752.0 a
254.0 2639.0 a
255.0 737.0 a
256.0 738.0 a
257.0 739.0 a
258.0 1991.0 a
259.0 7.0 a
260.0 4.0 a
261.0 1.0 a
262.0 1115.0 a
263.0 2090.0 a
264.0 1102.0 a
265.0 672.0 a
266.0 3.0 a
267.0 1981.0 a
268.0 1148.0 a
269.0 1987.0 a
270.0 596.0 a
271.0 718.0 a
272.0 1152.0 a
273.0 1327.0 a
274.0 2880.0 a
275.0 49.0 a
276.0 45.0 a
277.0 1709.0 a
278.0 18.0 a
279.0 64.0 a
280.0 2495.0 a
281.0 104.0 a
282.0 662.0 a
283.0 101.0 a
284.0 745.0 a
285.0 1921.0 a
286.0 98.0 a
287.0 1268.0 a
288.0 1935.0 a
289.0 65.0 a
290.0 95.0 a
291.0 676.0 a
292.0 2901.0 a
293.0 2100.0 a
294.0 13.0 a
295.0 696.0 a
296.0 88.0 a
297.0 1982.0 a
298.0 1704.0 a
299.0 86.0 a
300.0 1344.0 a
301.0 84.0 a
302.0 96.0 a
303.0 679.0 a
304.0 1703.0 a
305.0 369.0 a
306.0 2716.0 a
307.0 924.0 a
308.0 215.0 a
309.0 2607.0 a
310.0 225.0 a
311.0 1530.0 a
312.0 240.0 a
313.0 1508.0 a
314.0 1244.0 a
315.0 1970.0 a
316.0 1647.0 a
317.0 1972.0 a
318.0 230.0 a
319.0 237.0 a
320.0 767.0 a
321.0 1209.0 a
322.0 262.0 a
323.0 648.0 a
324.0 241.0 a
325.0 221.0 a
326.0 1254.0 a
327.0 606.0 a
328.0 1049.0 a
329.0 619.0 a
330.0 224.0 a
331.0 216.0 a
332.0 1095.0 a
333.0 2550.0 a
334.0 2102.0 a
335.0 1929.0 a
336.0 779.0 a
337.0 282.0 a
338.0 281.0 a
339.0 280.0 a
340.0 1048.0 a
341.0 1040.0 a
342.0 276.0 a
343.0 854.0 a
344.0 275.0 a
345.0 274.0 a
346.0 1032.0 a
347.0 301.0 a
348.0 1078.0 a
349.0 298.0 a
350.0 307.0 a
351.0 1070.0 a
352.0 1165.0 a
353.0 965.0 a
354.0 345.0 a
355.0 758.0 a
356.0 425.0 a
357.0 423.0 a
358.0 996.0 a
359.0 1228.0 a
360.0 420.0 a
361.0 419.0 a
362.0 1943.0 a
363.0 416.0 a
364.0 2099.0 a
365.0 1940.0 a
366.0 427.0 a
367.0 716.0 a
368.0 932.0 a
369.0 414.0 a
370.0 410.0 a
371.0 2435.0 a
372.0 1971.0 a
373.0 1544.0 a
374.0 403.0 a
375.0 610.0 a
376.0 402.0 a
377.0 400.0 a
378.0 431.0 a
379.0 384.0 a
380.0 637.0 a
381.0 381.0 a
382.0 757.0 a
383.0 252.0 a
384.0 250.0 a
385.0 2072.0 a
386.0 1467.0 a
387.0 247.0 a
388.0 1951.0 a
389.0 730.0 a
390.0 243.0 a
391.0 260.0 a
392.0 2463.0 a
393.0 1433.0 a
394.0 267.0 a
395.0 1427.0 a
396.0 1446.0 a
397.0 258.0 a
398.0 695.0 a
399.0 1712.0 a
400.0 1132.0 a
401.0 387.0 a
402.0 396.0 a
403.0 2755.0 a
404.0 1101.0 a
405.0 1748.0 a
406.0 393.0 a
407.0 259.0 a
408.0 1612.0 a
409.0 777.0 a
410.0 489.0 a
411.0 811.0 a
412.0 1066.0 a
413.0 1074.0 a
414.0 464.0 a
415.0 494.0 a
416.0 515.0 a
417.0 1494.0 a
418.0 585.0 a
419.0 1819.0 a
420.0 3159.0 a
421.0 2865.0 a
422.0 480.0 a
423.0 1879.0 a
424.0 1781.0 a
425.0 535.0 a
426.0 577.0 a
427.0 1142.0 a
428.0 563.0 a
429.0 560.0 a
430.0 459.0 a
431.0 1046.0 a
432.0 470.0 a
433.0 1038.0 a
434.0 439.0 a
435.0 551.0 a
436.0 963.0 a
437.0 443.0 a
438.0 1423.0 a
439.0 498.0 a
440.0 1817.0 a
441.0 570.0 a
442.0 722.0 a
443.0 519.0 a
444.0 717.0 a
445.0 493.0 a
446.0 491.0 a
447.0 512.0 a
448.0 3679.0 a
449.0 1099.0 a
450.0 713.0 a
451.0 559.0 a
452.0 521.0 a
453.0 895.0 a
454.0 2727.0 a
455.0 1856.0 a
456.0 1265.0 a
457.0 928.0 a
458.0 528.0 a
459.0 1287.0 a
460.0 2317.0 a
461.0 2153.0 a
462.0 841.0 a
463.0 793.0 a
464.0 792.0 a
465.0 1876.0 a
466.0 112.0 a
467.0 1381.0 a
468.0 1540.0 a
469.0 115.0 a
470.0 2533.0 a
471.0 785.0 a
472.0 1369.0 a
473.0 781.0 a
474.0 821.0 a
475.0 863.0 a
476.0 110.0 a
477.0 124.0 a
478.0 126.0 a
479.0 127.0 a
480.0 2140.0 a
481.0 128.0 a
482.0 129.0 a
483.0 1861.0 a
484.0 116.0 a
485.0 3202.0 a
486.0 862.0 a
487.0 1791.0 a
488.0 131.0 a
489.0 146.0 a
490.0 133.0 a
491.0 3275.0 a
492.0 140.0 a
493.0 844.0 a
494.0 144.0 a
495.0 1125.0 a
496.0 1785.0 a
497.0 843.0 a
498.0 1813.0 a
499.0 1111.0 a
500.0 1402.0 a
501.0 151.0 a
502.0 850.0 a
503.0 153.0 a
504.0 1803.0 a
505.0 154.0 a
506.0 1139.0 a
507.0 1799.0 a
508.0 156.0 a
509.0 869.0 a
510.0 857.0 a
511.0 3324.0 a
512.0 1333.0 a
513.0 514.0 a
514.0 1210.0 a
515.0 1864.0 a
516.0 641.0 a
517.0 554.0 a
518.0 1512.0 a
519.0 622.0 a
520.0 2569.0 a
521.0 538.0 a
522.0 565.0 a
523.0 534.0 a
524.0 530.0 a
525.0 689.0 a
526.0 658.0 a
527.0 461.0 a
528.0 1116.0 a
529.0 753.0 a
530.0 485.0 a
531.0 1158.0 a
532.0 497.0 a
533.0 1752.0 a
534.0 1747.0 a
535.0 435.0 a
536.0 2750.0 a
537.0 2330.0 a
538.0 471.0 a
539.0 2022.0 a
540.0 2024.0 a
541.0 1755.0 a
542.0 876.0 a
543.0 580.0 a
544.0 540.0 a
545.0 836.0 a
546.0 849.0 a
547.0 808.0 a
548.0 2815.0 a
549.0 1840.0 a
550.0 465.0 a
551.0 2705.0 a
552.0 1851.0 a
553.0 522.0 a
554.0 956.0 a
555.0 587.0 a
556.0 456.0 a
557.0 3126.0 a
558.0 496.0 a
559.0 556.0 a
560.0 665.0 a
561.0 909.0 a
562.0 1587.0 a
563.0 889.0 a
564.0 2043.0 a
565.0 2035.0 a
566.0 454.0 a
567.0 499.0 a
568.0 896.0 a
569.0 2232.0 a
570.0 477.0 a
571.0 446.0 a
572.0 1875.0 a
573.0 4133.0 a
574.0 447.0 a
575.0 2094.0 a
576.0 645.0 a
577.0 1334.0 a
578.0 478.0 a
579.0 572.0 a
580.0 1757.0 a
581.0 550.0 a
582.0 542.0 a
583.0 680.0 a
584.0 584.0 a
585.0 2053.0 a
586.0 561.0 a
587.0 441.0 a
588.0 452.0 a
589.0 1620.0 a
590.0 433.0 a
591.0 1367.0 a
592.0 474.0 a
593.0 621.0 a
594.0 625.0 a
595.0 1020.0 a
596.0 509.0 a
597.0 520.0 a
598.0 907.0 a
599.0 732.0 a
600.0 1737.0 a
601.0 967.0 a
602.0 1825.0 a
603.0 463.0 a
604.0 544.0 a
605.0 531.0 a
606.0 2403.0 a
607.0 864.0 a
608.0 2416.0 a
609.0 1676.0 a
610.0 991.0 a
611.0 2847.0 a
612.0 529.0 a
613.0 999.0 a
614.0 786.0 a
615.0 466.0 a
616.0 455.0 a
617.0 2619.0 a
618.0 1062.0 a
619.0 1546.0 a
620.0 1345.0 a
621.0 3556.0 a
622.0 87.0 a
623.0 91.0 a
624.0 2775.0 a
625.0 93.0 a
626.0 2845.0 a
627.0 2618.0 a
628.0 2786.0 a
629.0 90.0 a
630.0 1343.0 a
631.0 1832.0 a
632.0 103.0 a
633.0 659.0 a
634.0 105.0 a
635.0 655.0 a
636.0 673.0 a
637.0 107.0 a
638.0 97.0 a
639.0 1595.0 a
640.0 687.0 a
641.0 683.0 a
642.0 99.0 a
643.0 2854.0 a
644.0 57.0 a
645.0 24.0 a
646.0 26.0 a
647.0 27.0 a
648.0 661.0 a
649.0 28.0 a
650.0 704.0 a
651.0 1793.0 a
652.0 23.0 a
653.0 748.0 a
654.0 2.0 a
655.0 11.0 a
656.0 1110.0 a
657.0 21.0 a
658.0 667.0 a
659.0 56.0 a
660.0 3089.0 a
661.0 15.0 a
662.0 16.0 a
663.0 1106.0 a
664.0 2634.0 a
665.0 653.0 a
666.0 650.0 a
667.0 19.0 a
668.0 2453.0 a
669.0 1824.0 a
670.0 814.0 a
671.0 817.0 a
672.0 359.0 a
673.0 795.0 a
674.0 358.0 a
675.0 361.0 a
676.0 362.0 a
677.0 214.0 a
678.0 957.0 a
679.0 356.0 a
680.0 353.0 a
681.0 371.0 a
682.0 372.0 a
683.0 853.0 a
684.0 1389.0 a
685.0 373.0 a
686.0 4196.0 a
687.0 348.0 a
688.0 349.0 a
689.0 351.0 a
690.0 2698.0 a
691.0 1410.0 a
692.0 72.0 a
693.0 1548.0 a
694.0 962.0 a
695.0 3895.0 a
696.0 1017.0 a
697.0 1307.0 a
698.0 1854.0 a
699.0 1652.0 a
700.0 635.0 a
701.0 66.0 a
702.0 2073.0 a
703.0 724.0 a
704.0 70.0 a
705.0 710.0 a
706.0 714.0 a
707.0 755.0 a
708.0 69.0 a
709.0 61.0 a
710.0 628.0 a
711.0 76.0 a
712.0 1889.0 a
713.0 2193.0 a
714.0 2412.0 a
715.0 78.0 a
716.0 1683.0 a
717.0 973.0 a
718.0 83.0 a
719.0 1300.0 a
720.0 911.0 a
721.0 59.0 a
722.0 1580.0 a
723.0 123.0 a
724.0 8.0 a
725.0 1083.0 a
726.0 885.0 a
727.0 2690.0 a
728.0 929.0 a
729.0 210.0 a
730.0 961.0 a
731.0 171.0 a
732.0 1828.0 a
733.0 173.0 a
734.0 162.0 a
735.0 163.0 a
736.0 906.0 a
737.0 165.0 a
738.0 1841.0 a
739.0 1525.0 a
740.0 167.0 a
741.0 1091.0 a
742.0 188.0 a
743.0 197.0 a
744.0 199.0 a
745.0 805.0 a
746.0 200.0 a
747.0 2617.0 a
748.0 806.0 a
749.0 1073.0 a
750.0 3372.0 a
751.0 118.0 a
752.0 120.0 a
753.0 122.0 a
754.0 1489.0 a
755.0 1314.0 a
756.0 211.0 a
757.0 195.0 a
758.0 1656.0 a
759.0 1836.0 a
760.0 2489.0 a
761.0 1646.0 a
762.0 187.0 a
763.0 1021.0 a
764.0 3624.0 a
765.0 1147.0 a
766.0 43.0 a
767.0 42.0 a
768.0 1354.0 a
769.0 1141.0 a
770.0 53.0 a
771.0 595.0 a
772.0 2176.0 a
773.0 32.0 a
774.0 639.0 a
775.0 1161.0 a
776.0 2468.0 a
777.0 1797.0 a
778.0 30.0 a
779.0 2015.0 a
780.0 48.0 a
781.0 711.0 a
782.0 1145.0 a
783.0 1721.0 a
784.0 50.0 a
785.0 721.0 a
786.0 51.0 a
787.0 1426.0 a
788.0 917.0 a
789.0 3318.0 a
790.0 177.0 a
791.0 1026.0 a
792.0 179.0 a
793.0 2295.0 a
794.0 1283.0 a
795.0 175.0 a
796.0 1837.0 a
797.0 184.0 a
798.0 186.0 a
799.0 1539.0 a
800.0 180.0 a
801.0 174.0 a
802.0 1886.0 a
803.0 2259.0 a
804.0 2525.0 a
805.0 1044.0 a
806.0 1043.0 a
807.0 39.0 a
808.0 1715.0 a
809.0 40.0 a
810.0 1897.0 a
811.0 109.0 a
812.0 189.0 a
813.0 2964.0 a
814.0 616.0 a
815.0 614.0 a
816.0 1057.0 a
817.0 1055.0 a
818.0 1053.0 a
819.0 608.0 a
820.0 1884.0 a
821.0 632.0 a
822.0 603.0 a
823.0 1906.0 a
824.0 445.0 a
825.0 38.0 a
826.0 1960.0 a
827.0 1041.0 a
828.0 525.0 a
829.0 583.0 a
830.0 647.0 a
831.0 2622.0 a
832.0 472.0 a
833.0 536.0 a
834.0 2944.0 a
835.0 1431.0 a
836.0 1638.0 a
837.0 609.0 a
838.0 1963.0 a
839.0 204.0 a
840.0 1126.0 a
841.0 2368.0 a
842.0 125.0 a
843.0 2408.0 a
844.0 766.0 a
845.0 2036.0 a
846.0 2315.0 a
847.0 575.0 a
848.0 581.0 a
849.0 927.0 a
850.0 158.0 a
851.0 541.0 a
852.0 467.0 a
853.0 121.0 a
854.0 557.0 a
855.0 147.0 a
856.0 1990.0 a
857.0 524.0 a
858.0 148.0 a
859.0 567.0 a
860.0 1045.0 a
861.0 1953.0 a
862.0 526.0 a
863.0 159.0 a
864.0 181.0 a
865.0 902.0 a
866.0 206.0 a
867.0 764.0 a
868.0 1329.0 a
869.0 2431.0 a
870.0 479.0 a
871.0 1378.0 a
872.0 1968.0 a
873.0 573.0 a
874.0 1064.0 a
875.0 207.0 a
876.0 442.0 a
877.0 192.0 a
878.0 2202.0 a
879.0 2395.0 a
880.0 682.0 a
881.0 833.0 a
882.0 450.0 a
883.0 143.0 a
884.0 749.0 a
885.0 136.0 a
886.0 3671.0 a
887.0 1930.0 a
888.0 532.0 a
889.0 1022.0 a
890.0 1138.0 a
891.0 1097.0 a
892.0 212.0 a
893.0 555.0 a
894.0 132.0 a
895.0 3036.0 a
896.0 692.0 a
897.0 130.0 a
898.0 440.0 a
899.0 1368.0 a
900.0 1531.0 a
901.0 1291.0 a
902.0 3217.0 a
903.0 2782.0 a
904.0 2908.0 a
905.0 135.0 a
906.0 194.0 a
907.0 539.0 a
908.0 3013.0 a
909.0 1911.0 a
910.0 839.0 a
911.0 205.0 a
912.0 576.0 a
913.0 453.0 a
914.0 3045.0 a
915.0 1292.0 a
916.0 185.0 a
917.0 33.0 a
918.0 507.0 a
919.0 1088.0 a
920.0 1962.0 a
921.0 1167.0 a
922.0 444.0 a
923.0 462.0 a
924.0 944.0 a
925.0 1980.0 a
926.0 790.0 a
927.0 3437.0 a
928.0 437.0 a
929.0 547.0 a
930.0 671.0 a
931.0 1060.0 a
932.0 1907.0 a
933.0 501.0 a
934.0 1309.0 a
935.0 168.0 a
936.0 1988.0 a
937.0 820.0 a
938.0 1947.0 a
939.0 138.0 a
940.0 169.0 a
941.0 3050.0 a
942.0 992.0 a
943.0 1726.0 a
944.0 798.0 a
945.0 3141.0 a
946.0 2584.0 a
947.0 1969.0 a
948.0 851.0 a
949.0 1926.0 a
950.0 3638.0 a
951.0 569.0 a
952.0 117.0 a
953.0 1529.0 a
954.0 1222.0 a
955.0 571.0 a
956.0 1245.0 a
957.0 475.0 a
958.0 495.0 a
959.0 1909.0 a
960.0 1936.0 a
961.0 546.0 a
962.0 1004.0 a
963.0 2994.0 a
964.0 631.0 a
965.0 1473.0 a
966.0 1685.0 a
967.0 36.0 a
968.0 636.0 a
969.0 3633.0 a
970.0 3582.0 a
971.0 468.0 a
972.0 1401.0 a
973.0 1946.0 a
974.0 1730.0 a
975.0 2610.0 a
976.0 190.0 a
977.0 1098.0 a
978.0 3665.0 a
979.0 3136.0 a
980.0 1728.0 a
981.0 460.0 a
982.0 666.0 a
983.0 812.0 a
984.0 1418.0 a
985.0 490.0 a
986.0 3382.0 a
987.0 2645.0 a
988.0 620.0 a
989.0 983.0 a
990.0 1920.0 a
991.0 1193.0 a
992.0 3430.0 a
993.0 1339.0 a
994.0 910.0 a
995.0 1865.0 a
996.0 872.0 a
997.0 643.0 a
998.0 1096.0 a
999.0 1413.0 a
1000.0 1211.0 a
1001.0 2343.0 a
1002.0 1560.0 a
1003.0 1460.0 a
1004.0 1271.0 a
1005.0 1645.0 a
1006.0 883.0 a
1007.0 1568.0 a
1008.0 1567.0 a
1009.0 640.0 a
1010.0 1485.0 a
1011.0 1541.0 a
1012.0 899.0 a
1013.0 1227.0 a
1014.0 1000.0 a
1015.0 2585.0 a
1016.0 1311.0 a
1017.0 900.0 a
1018.0 1313.0 a
1019.0 395.0 a
1020.0 1042.0 a
1021.0 1370.0 a
1022.0 209.0 a
1023.0 4167.0 a
1024.0 1213.0 a
1025.0 2086.0 a
1026.0 1013.0 a
1027.0 2137.0 a
1028.0 1895.0 a
1029.0 160.0 a
1030.0 1093.0 a
1031.0 1724.0 a
1032.0 702.0 a
1033.0 1839.0 a
1034.0 688.0 a
1035.0 1120.0 a
1036.0 980.0 a
1037.0 183.0 a
1038.0 1221.0 a
1039.0 2019.0 a
1040.0 1140.0 a
1041.0 436.0 a
1042.0 2647.0 a
1043.0 1322.0 a
1044.0 1555.0 a
1045.0 2424.0 a
1046.0 734.0 a
1047.0 1404.0 a
1048.0 1939.0 a
1049.0 1674.0 a
1050.0 1942.0 a
1051.0 847.0 a
1052.0 1618.0 a
1053.0 823.0 a
1054.0 2759.0 a
1055.0 2508.0 a
1056.0 2286.0 a
1057.0 770.0 a
1058.0 2686.0 a
1059.0 1286.0 a
1060.0 1340.0 a
1061.0 320.0 a
1062.0 3037.0 a
1063.0 389.0 a
1064.0 2409.0 a
1065.0 1903.0 a
1066.0 856.0 a
1067.0 656.0 a
1068.0 1564.0 a
1069.0 1003.0 a
1070.0 772.0 a
1071.0 1967.0 a
1072.0 3394.0 a
1073.0 1391.0 a
1074.0 780.0 a
1075.0 1636.0 a
1076.0 2415.0 a
1077.0 1214.0 a
1078.0 357.0 a
1079.0 810.0 a
1080.0 1419.0 a
1081.0 995.0 a
1082.0 1217.0 a
1083.0 626.0 a
1084.0 368.0 a
1085.0 1124.0 a
1086.0 549.0 a
1087.0 968.0 a
1088.0 874.0 a
1089.0 877.0 a
1090.0 2095.0 a
1091.0 681.0 a
1092.0 1871.0 a
1093.0 1973.0 a
1094.0 1325.0 a
1095.0 1324.0 a
1096.0 611.0 a
1097.0 1450.0 a
1098.0 2270.0 a
1099.0 1320.0 a
1100.0 510.0 a
1101.0 2956.0 a
1102.0 1849.0 a
1103.0 2231.0 a
1104.0 1735.0 a
1105.0 982.0 a
1106.0 1224.0 a
1107.0 1205.0 a
1108.0 2642.0 a
1109.0 1206.0 a
1110.0 1202.0 a
1111.0 418.0 a
1112.0 566.0 a
1113.0 2076.0 a
1114.0 1424.0 a
1115.0 2158.0 a
1116.0 55.0 a
1117.0 54.0 a
1118.0 1603.0 a
1119.0 1001.0 a
1120.0 719.0 a
1121.0 935.0 a
1122.0 1331.0 a
1123.0 2169.0 a
1124.0 1163.0 a
1125.0 2147.0 a
1126.0 802.0 a
1127.0 938.0 a
1128.0 1134.0 a
1129.0 1104.0 a
1130.0 1358.0 a
1131.0 813.0 a
1132.0 677.0 a
1133.0 1815.0 a
1134.0 2931.0 a
1135.0 888.0 a
1136.0 747.0 a
1137.0 1238.0 a
1138.0 1114.0 a
1139.0 390.0 a
1140.0 664.0 a
1141.0 598.0 a
1142.0 20.0 a
1143.0 1319.0 a
1144.0 1959.0 a
1145.0 1293.0 a
1146.0 2649.0 a
1147.0 548.0 a
1148.0 1294.0 a
1149.0 2175.0 a
1150.0 1316.0 a
1151.0 1625.0 a
1152.0 1468.0 a
1153.0 1562.0 a
1154.0 2040.0 a
1155.0 975.0 a
1156.0 1556.0 a
1157.0 1084.0 a
1158.0 1558.0 a
1159.0 527.0 a
1160.0 1395.0 a
1161.0 1691.0 a
1162.0 834.0 a
1163.0 1168.0 a
1164.0 1336.0 a
1165.0 1054.0 a
1166.0 624.0 a
1167.0 2620.0 a
1168.0 513.0 a
1169.0 487.0 a
1170.0 483.0 a
1171.0 1733.0 a
1172.0 818.0 a
1173.0 1175.0 a
1174.0 1192.0 a
1175.0 545.0 a
1176.0 108.0 a
1177.0 945.0 a
1178.0 3161.0 a
1179.0 1065.0 a
1180.0 1090.0 a
1181.0 922.0 a
1182.0 943.0 a
1183.0 651.0 a
1184.0 1058.0 a
1185.0 1092.0 a
1186.0 937.0 a
1187.0 941.0 a
1188.0 2820.0 a
1189.0 299.0 a
1190.0 1362.0 a
1191.0 1833.0 a
1192.0 1955.0 a
1193.0 953.0 a
1194.0 678.0 a
1195.0 1249.0 a
1196.0 484.0 a
1197.0 605.0 a
1198.0 1200.0 a
1199.0 12.0 a
1200.0 2082.0 a
1201.0 1131.0 a
1202.0 1173.0 a
1203.0 1492.0 a
1204.0 1169.0 a
1205.0 1166.0 a
1206.0 2142.0 a
1207.0 1189.0 a
1208.0 1080.0 a
1209.0 765.0 a
1210.0 1188.0 a
1211.0 1902.0 a
1212.0 826.0 a
1213.0 1787.0 a
1214.0 1178.0 a
1215.0 2165.0 a
1216.0 292.0 a
1217.0 2245.0 a
1218.0 829.0 a
1219.0 1180.0 a
1220.0 438.0 a
1221.0 866.0 a
1222.0 1301.0 a
1223.0 1881.0 a
1224.0 1919.0 a
1225.0 2128.0 a
1226.0 2251.0 a
1227.0 2655.0 a
1228.0 2146.0 a
1229.0 741.0 a
1230.0 2420.0 a
1231.0 892.0 a
1232.0 2965.0 a
1233.0 2496.0 a
1234.0 1113.0 a
1235.0 1925.0 a
1236.0 492.0 a
1237.0 860.0 a
1238.0 1575.0 a
1239.0 2811.0 a
1240.0 1183.0 a
1241.0 735.0 a
1242.0 3114.0 a
1243.0 1592.0 a
1244.0 2927.0 a
1245.0 879.0 a
1246.0 1937.0 a
1247.0 1137.0 a
1248.0 1155.0 a
1249.0 3617.0 a
1250.0 2246.0 a
1251.0 3170.0 a
1252.0 1112.0 a
1253.0 743.0 a
1254.0 1775.0 a
1255.0 1231.0 a
1256.0 657.0 a
1257.0 2882.0 a
1258.0 1500.0 a
1259.0 2462.0 a
1260.0 725.0 a
1261.0 1363.0 a
1262.0 601.0 a
1263.0 913.0 a
1264.0 604.0 a
1265.0 1596.0 a
1266.0 2551.0 a
1267.0 1270.0 a
1268.0 1770.0 a
1269.0 261.0 a
1270.0 1298.0 a
1271.0 1523.0 a
1272.0 1894.0 a
1273.0 1802.0 a
1274.0 1079.0 a
1275.0 613.0 a
1276.0 845.0 a
1277.0 1274.0 a
1278.0 1858.0 a
1279.0 1502.0 a
1280.0 934.0 a
1281.0 2436.0 a
1282.0 846.0 a
1283.0 269.0 a
1284.0 1602.0 a
1285.0 754.0 a
1286.0 971.0 a
1287.0 832.0 a
1288.0 246.0 a
1289.0 231.0 a
1290.0 1415.0 a
1291.0 263.0 a
1292.0 1385.0 a
1293.0 1366.0 a
1294.0 634.0 a
1295.0 1016.0 a
1296.0 1534.0 a
1297.0 1365.0 a
1298.0 1262.0 a
1299.0 1411.0 a
1300.0 150.0 a
1301.0 855.0 a
1302.0 1143.0 a
1303.0 1056.0 a
1304.0 2220.0 a
1305.0 2878.0 a
1306.0 1521.0 a
1307.0 2805.0 a
1308.0 1453.0 a
1309.0 1252.0 a
1310.0 822.0 a
1311.0 1938.0 a
1312.0 2215.0 a
1313.0 881.0 a
1314.0 660.0 a
1315.0 1891.0 a
1316.0 251.0 a
1317.0 1075.0 a
1318.0 1278.0 a
1319.0 1279.0 a
1320.0 1023.0 a
1321.0 3079.0 a
1322.0 1537.0 a
1323.0 102.0 a
1324.0 861.0 a
1325.0 1478.0 a
1326.0 1082.0 a
1327.0 627.0 a
1328.0 504.0 a
1329.0 2110.0 a
1330.0 1037.0 a
1331.0 111.0 a
1332.0 1063.0 a
1333.0 2319.0 a
1334.0 3176.0 a
1335.0 760.0 a
1336.0 1805.0 a
1337.0 1039.0 a
1338.0 2673.0 a
1339.0 797.0 a
1340.0 3341.0 a
1341.0 1241.0 a
1342.0 959.0 a
1343.0 1051.0 a
1344.0 1416.0 a
1345.0 2473.0 a
1346.0 2808.0 a
1347.0 1756.0 a
1348.0 1944.0 a
1349.0 736.0 a
1350.0 2003.0 a
1351.0 1772.0 a
1352.0 1794.0 a
1353.0 376.0 a
1354.0 1714.0 a
1355.0 1230.0 a
1356.0 1129.0 a
1357.0 1677.0 a
1358.0 1103.0 a
1359.0 2350.0 a
1360.0 1732.0 a
1361.0 1190.0 a
1362.0 1905.0 a
1363.0 1511.0 a
1364.0 4223.0 a
1365.0 2349.0 a
1366.0 286.0 a
1367.0 684.0 a
1368.0 1394.0 a
1369.0 2899.0 a
1370.0 2369.0 a
1371.0 1952.0 a
1372.0 2358.0 a
1373.0 2940.0 a
1374.0 1516.0 a
1375.0 2356.0 a
1376.0 1974.0 a
1377.0 2148.0 a
1378.0 2250.0 a
1379.0 245.0 a
1380.0 1199.0 a
1381.0 1258.0 a
1382.0 905.0 a
1383.0 1239.0 a
1384.0 3066.0 a
1385.0 893.0 a
1386.0 3198.0 a
1387.0 998.0 a
1388.0 1852.0 a
1389.0 778.0 a
1390.0 1117.0 a
1391.0 1657.0 a
1392.0 1848.0 a
1393.0 2162.0 a
1394.0 1477.0 a
1395.0 901.0 a
1396.0 1255.0 a
1397.0 1246.0 a
1398.0 712.0 a
1399.0 2061.0 a
1400.0 2104.0 a
1401.0 942.0 a
1402.0 1961.0 a
1403.0 2206.0 a
1404.0 2277.0 a
1405.0 2156.0 a
1406.0 2909.0 a
1407.0 2818.0 a
1408.0 1821.0 a
1409.0 2230.0 a
1410.0 970.0 a
1411.0 685.0 a
1412.0 1296.0 a
1413.0 1615.0 a
1414.0 1223.0 a
1415.0 2680.0 a
1416.0 1976.0 a
1417.0 1606.0 a
1418.0 1678.0 a
1419.0 2361.0 a
1420.0 1269.0 a
1421.0 1469.0 a
1422.0 1761.0 a
1423.0 1216.0 a
1424.0 2385.0 a
1425.0 1663.0 a
1426.0 1218.0 a
1427.0 1198.0 a
1428.0 1253.0 a
1429.0 3455.0 a
1430.0 1860.0 a
1431.0 1872.0 a
1432.0 1739.0 a
1433.0 2078.0 a
1434.0 1233.0 a
1435.0 1948.0 a
1436.0 828.0 a
1437.0 2381.0 a
1438.0 1009.0 a
1439.0 1648.0 a
1440.0 1304.0 a
1441.0 2488.0 a
1442.0 1412.0 a
1443.0 1059.0 a
1444.0 819.0 a
1445.0 1900.0 a
1446.0 1068.0 a
1447.0 3098.0 a
1448.0 1072.0 a
1449.0 2044.0 a
1450.0 1954.0 a
1451.0 1400.0 a
1452.0 801.0 a
1453.0 1904.0 a
1454.0 618.0 a
1455.0 1901.0 a
1456.0 733.0 a
1457.0 1798.0 a
1458.0 1154.0 a
1459.0 1661.0 a
1460.0 2930.0 a
1461.0 2388.0 a
1462.0 951.0 a
1463.0 2389.0 a
1464.0 1642.0 a
1465.0 1390.0 a
1466.0 2405.0 a
1467.0 1818.0 a
1468.0 1236.0 a
1469.0 952.0 a
1470.0 993.0 a
1471.0 196.0 a
1472.0 2261.0 a
1473.0 1701.0 a
1474.0 1285.0 a
1475.0 1288.0 a
1476.0 769.0 a
1477.0 1731.0 a
1478.0 1509.0 a
1479.0 1727.0 a
1480.0 1643.0 a
1481.0 1554.0 a
1482.0 1349.0 a
1483.0 1350.0 a
1484.0 633.0 a
1485.0 1913.0 a
1486.0 1282.0 a
1487.0 1377.0 a
1488.0 939.0 a
1489.0 1689.0 a
1490.0 1470.0 a
1491.0 964.0 a
1492.0 2135.0 a
1493.0 562.0 a
1494.0 1549.0 a
1495.0 930.0 a
1496.0 1977.0 a
1497.0 1266.0 a
1498.0 796.0 a
1499.0 1741.0 a
1500.0 1036.0 a
1501.0 2707.0 a
1502.0 1130.0 a
1503.0 2216.0 a
1504.0 3057.0 a
1505.0 880.0 a
1506.0 1771.0 a
1507.0 2376.0 a
1508.0 1408.0 a
1509.0 1780.0 a
1510.0 3423.0 a
1511.0 788.0 a
1512.0 705.0 a
1513.0 1335.0 a
1514.0 1425.0 a
1515.0 2181.0 a
1516.0 2962.0 a
1517.0 2347.0 a
1518.0 2738.0 a
1519.0 2418.0 a
1520.0 784.0 a
1521.0 903.0 a
1522.0 1260.0 a
1523.0 593.0 a
1524.0 1176.0 a
1525.0 773.0 a
1526.0 2335.0 a
1527.0 1353.0 a
1528.0 3953.0 a
1529.0 1360.0 a
1530.0 1877.0 a
1531.0 3288.0 a
1532.0 1536.0 a
1533.0 926.0 a
1534.0 698.0 a
1535.0 482.0 a
1536.0 1372.0 a
1537.0 1094.0 a
1538.0 2048.0 a
1539.0 1332.0 a
1540.0 1257.0 a
1541.0 1407.0 a
1542.0 1107.0 a
1543.0 3094.0 a
1544.0 2896.0 a
1545.0 1887.0 a
1546.0 2887.0 a
1547.0 2336.0 a
1548.0 3989.0 a
1549.0 1201.0 a
1550.0 1156.0 a
1551.0 1328.0 a
1552.0 1640.0 a
1553.0 1421.0 a
1554.0 1686.0 a
1555.0 1330.0 a
1556.0 1337.0 a
1557.0 1273.0 a
1558.0 3542.0 a
1559.0 3435.0 a
1560.0 1624.0 a
1561.0 886.0 a
1562.0 2510.0 a
1563.0 974.0 a
1564.0 1510.0 a
1565.0 2192.0 a
1566.0 1414.0 a
1567.0 1351.0 a
1568.0 969.0 a
1569.0 1341.0 a
1570.0 1631.0 a
1571.0 2546.0 a
1572.0 1552.0 a
1573.0 1705.0 a
1574.0 17.0 a
1575.0 2443.0 a
1576.0 1310.0 a
1577.0 1605.0 a
1578.0 2047.0 a
1579.0 3442.0 a
1580.0 1308.0 a
1581.0 3264.0 a
1582.0 2392.0 a
1583.0 2096.0 a
1584.0 1621.0 a
1585.0 2065.0 a
1586.0 408.0 a
1587.0 807.0 a
1588.0 2785.0 a
1589.0 1586.0 a
1590.0 1593.0 a
1591.0 2978.0 a
1592.0 1348.0 a
1593.0 1352.0 a
1594.0 1862.0 a
1595.0 1588.0 a
1596.0 2448.0 a
1597.0 1136.0 a
1598.0 1177.0 a
1599.0 2328.0 a
1600.0 1507.0 a
1601.0 2517.0 a
1602.0 1191.0 a
1603.0 1503.0 a
1604.0 1312.0 a
1605.0 2762.0 a
1606.0 1866.0 a
1607.0 4135.0 a
1608.0 313.0 a
1609.0 3379.0 a
1610.0 1853.0 a
1611.0 2014.0 a
1612.0 2107.0 a
1613.0 1699.0 a
1614.0 1006.0 a
1615.0 986.0 a
1616.0 1855.0 a
1617.0 2605.0 a
1618.0 3969.0 a
1619.0 1454.0 a
1620.0 1578.0 a
1621.0 3976.0 a
1622.0 2570.0 a
1623.0 3588.0 a
1624.0 1941.0 a
1625.0 794.0 a
1626.0 537.0 a
1627.0 558.0 a
1628.0 2217.0 a
1629.0 1475.0 a
1630.0 2777.0 a
1631.0 2348.0 a
1632.0 2199.0 a
1633.0 1789.0 a
1634.0 564.0 a
1635.0 2120.0 a
1636.0 727.0 a
1637.0 1462.0 a
1638.0 2485.0 a
1639.0 3148.0 a
1640.0 2577.0 a
1641.0 1448.0 a
1642.0 543.0 a
1643.0 1874.0 a
1644.0 1133.0 a
1645.0 1392.0 a
1646.0 1442.0 a
1647.0 1242.0 a
1648.0 1374.0 a
1649.0 1718.0 a
1650.0 1235.0 a
1651.0 2681.0 a
1652.0 1435.0 a
1653.0 1434.0 a
1654.0 590.0 a
1655.0 1422.0 a
1656.0 2635.0 a
1657.0 2671.0 a
1658.0 3283.0 a
1659.0 4139.0 a
1660.0 3720.0 a
1661.0 1182.0 a
1662.0 198.0 a
1663.0 1455.0 a
1664.0 1151.0 a
1665.0 1171.0 a
1666.0 1644.0 a
1667.0 1681.0 a
1668.0 815.0 a
1669.0 1069.0 a
1670.0 1561.0 a
1671.0 2059.0 a
1672.0 2258.0 a
1673.0 2733.0 a
1674.0 3575.0 a
1675.0 1406.0 a
1676.0 1609.0 a
1677.0 1651.0 a
1678.0 1619.0 a
1679.0 508.0 a
1680.0 3254.0 a
1681.0 1659.0 a
1682.0 1184.0 a
1683.0 1379.0 a
1684.0 2101.0 a
1685.0 923.0 a
1686.0 1831.0 a
1687.0 1010.0 a
1688.0 4023.0 a
1689.0 1373.0 a
1690.0 586.0 a
1691.0 3135.0 a
1692.0 1496.0 a
1693.0 1682.0 a
1694.0 3340.0 a
1695.0 2329.0 a
1696.0 3522.0 a
1697.0 2004.0 a
1698.0 1498.0 a
1699.0 2478.0 a
1700.0 79.0 a
1701.0 82.0 a
1702.0 791.0 a
1703.0 2079.0 a
1704.0 2116.0 a
1705.0 1305.0 a
1706.0 1476.0 a
1707.0 2164.0 a
1708.0 1438.0 a
1709.0 1089.0 a
1710.0 1225.0 a
1711.0 406.0 a
1712.0 2481.0 a
1713.0 1844.0 a
1714.0 1996.0 a
1715.0 920.0 a
1716.0 1679.0 a
1717.0 2509.0 a
1718.0 9.0 a
1719.0 3239.0 a
1720.0 761.0 a
1721.0 2296.0 a
1722.0 3054.0 a
1723.0 954.0 a
1724.0 1398.0 a
1725.0 1109.0 a
1726.0 1471.0 a
1727.0 3039.0 a
1728.0 1776.0 a
1729.0 2608.0 a
1730.0 3169.0 a
1731.0 2561.0 a
1732.0 3120.0 a
1733.0 417.0 a
1734.0 1123.0 a
1735.0 1702.0 a
1736.0 2282.0 a
1737.0 2757.0 a
1738.0 1627.0 a
1739.0 1357.0 a
1740.0 629.0 a
1741.0 1717.0 a
1742.0 1028.0 a
1743.0 2318.0 a
1744.0 1321.0 a
1745.0 1445.0 a
1746.0 2037.0 a
1747.0 914.0 a
1748.0 731.0 a
1749.0 3076.0 a
1750.0 3122.0 a
1751.0 533.0 a
1752.0 1601.0 a
1753.0 654.0 a
1754.0 2032.0 a
1755.0 142.0 a
1756.0 979.0 a
1757.0 1081.0 a
1758.0 2688.0 a
1759.0 1653.0 a
1760.0 2394.0 a
1761.0 137.0 a
1762.0 1250.0 a
1763.0 1275.0 a
1764.0 2661.0 a
1765.0 145.0 a
1766.0 2067.0 a
1767.0 1834.0 a
1768.0 1716.0 a
1769.0 1185.0 a
1770.0 220.0 a
1771.0 2764.0 a
1772.0 1957.0 a
1773.0 318.0 a
1774.0 1018.0 a
1775.0 2888.0 a
1776.0 152.0 a
1777.0 1382.0 a
1778.0 3100.0 a
1779.0 1220.0 a
1780.0 2549.0 a
1781.0 1085.0 a
1782.0 1483.0 a
1783.0 1387.0 a
1784.0 1522.0 a
1785.0 1388.0 a
1786.0 1376.0 a
1787.0 1738.0 a
1788.0 1031.0 a
1789.0 2583.0 a
1790.0 3434.0 a
1791.0 987.0 a
1792.0 114.0 a
1793.0 1461.0 a
1794.0 2312.0 a
1795.0 2247.0 a
1796.0 1440.0 a
1797.0 1697.0 a
1798.0 1635.0 a
1799.0 2338.0 a
1800.0 1695.0 a
1801.0 1397.0 a
1802.0 1149.0 a
1803.0 1428.0 a
1804.0 865.0 a
1805.0 2334.0 a
1806.0 1769.0 a
1807.0 1164.0 a
1808.0 201.0 a
1809.0 1409.0 a
1810.0 3701.0 a
1811.0 644.0 a
1812.0 1760.0 a
1813.0 3108.0 a
1814.0 858.0 a
1815.0 1318.0 a
1816.0 1436.0 a
1817.0 3261.0 a
1818.0 2027.0 a
1819.0 701.0 a
1820.0 1034.0 a
1821.0 2298.0 a
1822.0 1922.0 a
1823.0 191.0 a
1824.0 1622.0 a
1825.0 2009.0 a
1826.0 2133.0 a
1827.0 1576.0 a
1828.0 3971.0 a
1829.0 1600.0 a
1830.0 235.0 a
1831.0 1338.0 a
1832.0 1917.0 a
1833.0 1649.0 a
1834.0 1005.0 a
1835.0 1598.0 a
1836.0 2132.0 a
1837.0 3910.0 a
1838.0 75.0 a
1839.0 1585.0 a
1840.0 1061.0 a
1841.0 2108.0 a
1842.0 323.0 a
1843.0 697.0 a
1844.0 960.0 a
1845.0 707.0 a
1846.0 1607.0 a
1847.0 2299.0 a
1848.0 3695.0 a
1849.0 31.0 a
1850.0 1923.0 a
1851.0 1323.0 a
1852.0 1284.0 a
1853.0 338.0 a
1854.0 1557.0 a
1855.0 2574.0 a
1856.0 2487.0 a
1857.0 1100.0 a
1858.0 2450.0 a
1859.0 44.0 a
1860.0 1581.0 a
1861.0 1174.0 a
1862.0 1723.0 a
1863.0 1346.0 a
1864.0 1226.0 a
1865.0 2625.0 a
1866.0 2085.0 a
1867.0 2119.0 a
1868.0 607.0 a
1869.0 1356.0 a
1870.0 2976.0 a
1871.0 2017.0 a
1872.0 2768.0 a
1873.0 3598.0 a
1874.0 2652.0 a
1875.0 2709.0 a
1876.0 3006.0 a
1877.0 1565.0 a
1878.0 1119.0 a
1879.0 2033.0 a
1880.0 1519.0 a
1881.0 41.0 a
1882.0 1626.0 a
1883.0 1076.0 a
1884.0 2434.0 a
1885.0 1011.0 a
1886.0 1499.0 a
1887.0 3885.0 a
1888.0 1025.0 a
1889.0 1518.0 a
1890.0 166.0 a
1891.0 1597.0 a
1892.0 316.0 a
1893.0 1272.0 a
1894.0 2938.0 a
1895.0 3102.0 a
1896.0 594.0 a
1897.0 2648.0 a
1898.0 2969.0 a
1899.0 2586.0 a
1900.0 703.0 a
1901.0 2195.0 a
1902.0 2121.0 a
1903.0 3186.0 a
1904.0 1501.0 a
1905.0 2839.0 a
1906.0 2826.0 a
1907.0 3040.0 a
1908.0 2362.0 a
1909.0 1997.0 a
1910.0 1994.0 a
1911.0 2038.0 a
1912.0 2333.0 a
1913.0 742.0 a
1914.0 1441.0 a
1915.0 804.0 a
1916.0 1035.0 a
1917.0 3025.0 a
1918.0 2229.0 a
1919.0 2568.0 a
1920.0 1465.0 a
1921.0 1359.0 a
1922.0 3329.0 a
1923.0 2066.0 a
1924.0 1524.0 a
1925.0 3000.0 a
1926.0 2359.0 a
1927.0 1480.0 a
1928.0 2375.0 a
1929.0 3460.0 a
1930.0 2332.0 a
1931.0 469.0 a
1932.0 1842.0 a
1933.0 239.0 a
1934.0 2030.0 a
1935.0 2606.0 a
1936.0 1371.0 a
1937.0 193.0 a
1938.0 1256.0 a
1939.0 776.0 a
1940.0 2897.0 a
1941.0 1899.0 a
1942.0 4261.0 a
1943.0 2479.0 a
1944.0 4244.0 a
1945.0 2287.0 a
1946.0 2536.0 a
1947.0 816.0 a
1948.0 1527.0 a
1949.0 1526.0 a
1950.0 1614.0 a
1951.0 2189.0 a
1952.0 1694.0 a
1953.0 3639.0 a
1954.0 3010.0 a
1955.0 3900.0 a
1956.0 1571.0 a
1957.0 3498.0 a
1958.0 502.0 a
1959.0 2159.0 a
1960.0 2289.0 a
1961.0 591.0 a
1962.0 2841.0 a
1963.0 3124.0 a
1964.0 1985.0 a
1965.0 1583.0 a
1966.0 3685.0 a
1967.0 3259.0 a
1968.0 674.0 a
1969.0 1993.0 a
1970.0 2248.0 a
1971.0 1633.0 a
1972.0 1801.0 a
1973.0 2316.0 a
1974.0 2307.0 a
1975.0 3452.0 a
1976.0 4072.0 a
1977.0 1219.0 a
1978.0 972.0 a
1979.0 170.0 a
1980.0 1788.0 a
1981.0 3001.0 a
1982.0 3808.0 a
1983.0 3134.0 a
1984.0 2913.0 a
1985.0 430.0 a
1986.0 4121.0 a
1987.0 1623.0 a
1988.0 1759.0 a
1989.0 1753.0 a
1990.0 1859.0 a
1991.0 2208.0 a
1992.0 1087.0 a
1993.0 775.0 a
1994.0 3428.0 a
1995.0 1251.0 a
1996.0 3784.0 a
1997.0 2321.0 a
1998.0 1204.0 a
1999.0 2512.0 a
2000.0 3348.0 a
2001.0 2288.0 a
2002.0 2457.0 a
2003.0 2753.0 a
2004.0 4733.0 a
2005.0 4551.0 a
2006.0 2873.0 a
2007.0 1711.0 a
2008.0 1591.0 a
2009.0 106.0 a
2010.0 1950.0 a
2011.0 2428.0 a
2012.0 2294.0 a
2013.0 3711.0 a
2014.0 1276.0 a
2015.0 1280.0 a
2016.0 1827.0 a
2017.0 978.0 a
2018.0 3517.0 a
2019.0 3436.0 a
2020.0 1713.0 a
2021.0 3447.0 a
2022.0 2139.0 a
2023.0 1569.0 a
2024.0 2465.0 a
2025.0 1355.0 a
2026.0 1108.0 a
2027.0 1665.0 a
2028.0 1918.0 a
2029.0 1486.0 a
2030.0 3064.0 a
2031.0 2346.0 a
2032.0 2567.0 a
2033.0 1506.0 a
2034.0 1784.0 a
2035.0 2265.0 a
2036.0 1179.0 a
2037.0 1194.0 a
2038.0 2853.0 a
2039.0 2353.0 a
2040.0 1456.0 a
2041.0 2948.0 a
2042.0 1742.0 a
2043.0 1796.0 a
2044.0 3641.0 a
2045.0 2240.0 a
2046.0 1690.0 a
2047.0 2154.0 a
2048.0 852.0 a
2049.0 2260.0 a
2050.0 1517.0 a
2051.0 2305.0 a
2052.0 2632.0 a
2053.0 1535.0 a
2054.0 2255.0 a
2055.0 1673.0 a
2056.0 1808.0 a
2057.0 2579.0 a
2058.0 3127.0 a
2059.0 1790.0 a
2060.0 2721.0 a
2061.0 2917.0 a
2062.0 2016.0 a
2063.0 2303.0 a
2064.0 2438.0 a
2065.0 25.0 a
2066.0 517.0 a
2067.0 3505.0 a
2068.0 2835.0 a
2069.0 3172.0 a
2070.0 838.0 a
2071.0 1916.0 a
2072.0 3272.0 a
2073.0 1983.0 a
2074.0 2141.0 a
2075.0 1779.0 a
2076.0 3065.0 a
2077.0 1067.0 a
2078.0 2883.0 a
2079.0 2794.0 a
2080.0 2365.0 a
2081.0 916.0 a
2082.0 172.0 a
2083.0 2138.0 a
2084.0 1086.0 a
2085.0 2988.0 a
2086.0 3302.0 a
2087.0 2023.0 a
2088.0 1157.0 a
2089.0 518.0 a
2090.0 2302.0 a
2091.0 2125.0 a
2092.0 1867.0 a
2093.0 642.0 a
2094.0 264.0 a
2095.0 2432.0 a
2096.0 2074.0 a
2097.0 2117.0 a
2098.0 867.0 a
2099.0 2109.0 a
2100.0 1966.0 a
2101.0 2012.0 a
2102.0 612.0 a
2103.0 2000.0 a
2104.0 164.0 a
2105.0 1482.0 a
2106.0 1559.0 a
2107.0 2252.0 a
2108.0 1931.0 a
2109.0 2145.0 a
2110.0 3112.0 a
2111.0 1829.0 a
2112.0 988.0 a
2113.0 71.0 a
2114.0 2241.0 a
2115.0 2055.0 a
2116.0 2045.0 a
2117.0 2449.0 a
2118.0 2867.0 a
2119.0 4342.0 a
2120.0 2419.0 a
2121.0 2262.0 a
2122.0 2223.0 a
2123.0 2898.0 a
2124.0 2325.0 a
2125.0 1680.0 a
2126.0 2212.0 a
2127.0 2301.0 a
2128.0 2075.0 a
2129.0 2064.0 a
2130.0 2799.0 a
2131.0 3338.0 a
2132.0 2712.0 a
2133.0 4435.0 a
2134.0 4048.0 a
2135.0 3304.0 a
2136.0 2513.0 a
2137.0 878.0 a
2138.0 3401.0 a
2139.0 1838.0 a
2140.0 3308.0 a
2141.0 1999.0 a
2142.0 1964.0 a
2143.0 2155.0 a
2144.0 2447.0 a
2145.0 3600.0 a
2146.0 2464.0 a
2147.0 2801.0 a
2148.0 4348.0 a
2149.0 3700.0 a
2150.0 4149.0 a
2151.0 1720.0 a
2152.0 2092.0 a
2153.0 1945.0 a
2154.0 1845.0 a
2155.0 3659.0 a
2156.0 830.0 a
2157.0 1958.0 a
2158.0 3698.0 a
2159.0 3142.0 a
2160.0 139.0 a
2161.0 668.0 a
2162.0 582.0 a
2163.0 1768.0 a
2164.0 2209.0 a
2165.0 1934.0 a
2166.0 2021.0 a
2167.0 1259.0 a
2168.0 709.0 a
2169.0 1804.0 a
2170.0 1432.0 a
2171.0 3087.0 a
2172.0 3110.0 a
2173.0 3502.0 a
2174.0 2194.0 a
2175.0 2790.0 a
2176.0 2345.0 a
2177.0 2157.0 a
2178.0 1873.0 a
2179.0 2611.0 a
2180.0 2470.0 a
2181.0 2575.0 a
2182.0 4069.0 a
2183.0 1846.0 a
2184.0 1949.0 a
2185.0 46.0 a
2186.0 2849.0 a
2187.0 1880.0 a
2188.0 3232.0 a
2189.0 2469.0 a
2190.0 759.0 a
2191.0 2221.0 a
2192.0 511.0 a
2193.0 3636.0 a
2194.0 3104.0 a
2195.0 4280.0 a
2196.0 2281.0 a
2197.0 3155.0 a
2198.0 3107.0 a
2199.0 588.0 a
2200.0 2130.0 a
2201.0 2084.0 a
2202.0 4030.0 a
2203.0 2474.0 a
2204.0 1514.0 a
2205.0 4232.0 a
2206.0 3192.0 a
2207.0 1668.0 a
2208.0 2071.0 a
2209.0 2423.0 a
2210.0 2129.0 a
2211.0 3934.0 a
2212.0 3263.0 a
2213.0 2774.0 a
2214.0 3262.0 a
2215.0 2363.0 a
2216.0 2063.0 a
2217.0 1637.0 a
2218.0 1823.0 a
2219.0 3235.0 a
2220.0 2963.0 a
2221.0 3732.0 a
2222.0 1811.0 a
2223.0 2291.0 a
2224.0 2111.0 a
2225.0 2684.0 a
2226.0 3766.0 a
2227.0 3560.0 a
2228.0 1995.0 a
2229.0 1746.0 a
2230.0 2327.0 a
2231.0 2050.0 a
2232.0 1504.0 a
2233.0 2269.0 a
2234.0 2060.0 a
2235.0 2201.0 a
2236.0 1570.0 a
2237.0 161.0 a
2238.0 2278.0 a
2239.0 1538.0 a
2240.0 3690.0 a
2241.0 1868.0 a
2242.0 3918.0 a
2243.0 1547.0 a
2244.0 1670.0 a
2245.0 1830.0 a
2246.0 1449.0 a
2247.0 4712.0 a
2248.0 2937.0 a
2249.0 3285.0 a
2250.0 2249.0 a
2251.0 1513.0 a
2252.0 3738.0 a
2253.0 2326.0 a
2254.0 1719.0 a
2255.0 2427.0 a
2256.0 2475.0 a
2257.0 597.0 a
2258.0 2975.0 a
2259.0 3426.0 a
2260.0 2795.0 a
2261.0 3325.0 a
2262.0 3368.0 a
2263.0 2859.0 a
2264.0 2650.0 a
2265.0 2666.0 a
2266.0 2219.0 a
2267.0 3277.0 a
2268.0 2932.0 a
2269.0 2629.0 a
2270.0 2558.0 a
2271.0 2870.0 a
2272.0 1383.0 a
2273.0 2268.0 a
2274.0 4080.0 a
2275.0 1212.0 a
2276.0 2001.0 a
2277.0 2918.0 a
2278.0 2914.0 a
2279.0 3162.0 a
2280.0 2592.0 a
2281.0 1551.0 a
2282.0 1303.0 a
2283.0 3727.0 a
2284.0 2823.0 a
2285.0 3009.0 a
2286.0 2814.0 a
2287.0 2554.0 a
2288.0 3392.0 a
2289.0 2198.0 a
2290.0 1264.0 a
2291.0 448.0 a
2292.0 3074.0 a
2293.0 2331.0 a
2294.0 2029.0 a
2295.0 2846.0 a
2296.0 1495.0 a
2297.0 1306.0 a
2298.0 2492.0 a
2299.0 2402.0 a
2300.0 2565.0 a
2301.0 3731.0 a
2302.0 3296.0 a
2303.0 4017.0 a
2304.0 4037.0 a
2305.0 2297.0 a
2306.0 3269.0 a
2307.0 2300.0 a
2308.0 3014.0 a
2309.0 2809.0 a
2310.0 2745.0 a
2311.0 2566.0 a
2312.0 2399.0 a
2313.0 3214.0 a
2314.0 2174.0 a
2315.0 2946.0 a
2316.0 2106.0 a
2317.0 2829.0 a
2318.0 3958.0 a
2319.0 2726.0 a
2320.0 4461.0 a
2321.0 3618.0 a
2322.0 3165.0 a
2323.0 3525.0 a
2324.0 10.0 a
2325.0 950.0 a
2326.0 2949.0 a
2327.0 1684.0 a
2328.0 2582.0 a
2329.0 3931.0 a
2330.0 3113.0 a
2331.0 1229.0 a
2332.0 2005.0 a
2333.0 2051.0 a
2334.0 300.0 a
2335.0 2559.0 a
2336.0 3196.0 a
2337.0 3123.0 a
2338.0 3804.0 a
2339.0 2640.0 a
2340.0 1015.0 a
2341.0 2881.0 a
2342.0 1439.0 a
2343.0 3291.0 a
2344.0 931.0 a
2345.0 675.0 a
2346.0 1481.0 a
2347.0 2860.0 a
2348.0 871.0 a
2349.0 3370.0 a
2350.0 868.0 a
2351.0 2597.0 a
2352.0 1707.0 a
2353.0 771.0 a
2354.0 488.0 a
2355.0 1754.0 a
2356.0 2603.0 a
2357.0 3574.0 a
2358.0 2171.0 a
2359.0 1634.0 a
2360.0 1706.0 a
2361.0 5.0 a
2362.0 2843.0 a
2363.0 155.0 a
2364.0 2197.0 a
2365.0 3365.0 a
2366.0 2234.0 a
2367.0 2052.0 a
2368.0 2190.0 a
2369.0 1629.0 a
2370.0 85.0 a
2371.0 726.0 a
2372.0 2466.0 a
2373.0 966.0 a
2374.0 3377.0 a
2375.0 2271.0 a
2376.0 2966.0 a
2377.0 3005.0 a
2378.0 1444.0 a
2379.0 2360.0 a
2380.0 2675.0 a
2381.0 3843.0 a
2382.0 2968.0 a
2383.0 4000.0 a
2384.0 3236.0 a
2385.0 3289.0 a
2386.0 1654.0 a
2387.0 3545.0 a
2388.0 2098.0 a
2389.0 2856.0 a
2390.0 1237.0 a
2391.0 2290.0 a
2392.0 37.0 a
2393.0 2802.0 a
2394.0 2186.0 a
2395.0 1989.0 a
2396.0 253.0 a
2397.0 29.0 a
2398.0 2224.0 a
2399.0 2422.0 a
2400.0 2852.0 a
2401.0 2732.0 a
2402.0 2227.0 a
2403.0 2922.0 a
2404.0 1579.0 a
2405.0 887.0 a
2406.0 859.0 a
2407.0 2832.0 a
2408.0 2167.0 a
2409.0 2430.0 a
2410.0 3962.0 a
2411.0 2371.0 a
2412.0 2600.0 a
2413.0 3559.0 a
2414.0 2902.0 a
2415.0 884.0 a
2416.0 1573.0 a
2417.0 1572.0 a
2418.0 1490.0 a
2419.0 3306.0 a
2420.0 1232.0 a
2421.0 3189.0 a
2422.0 3863.0 a
2423.0 3030.0 a
2424.0 3244.0 a
2425.0 2696.0 a
2426.0 2273.0 a
2427.0 842.0 a
2428.0 1584.0 a
2429.0 424.0 a
2430.0 1835.0 a
2431.0 3467.0 a
2432.0 3121.0 a
2433.0 3351.0 a
2434.0 2272.0 a
2435.0 1767.0 a
2436.0 2864.0 a
2437.0 3007.0 a
2438.0 663.0 a
2439.0 2503.0 a
2440.0 1197.0 a
2441.0 1604.0 a
2442.0 415.0 a
2443.0 3462.0 a
2444.0 2400.0 a
2445.0 2180.0 a
2446.0 2308.0 a
2447.0 2761.0 a
2448.0 1692.0 a
2449.0 3356.0 a
2450.0 3071.0 a
2451.0 2439.0 a
2452.0 1734.0 a
2453.0 3061.0 a
2454.0 2062.0 a
2455.0 2222.0 a
2456.0 2819.0 a
2457.0 2507.0 a
2458.0 783.0 a
2459.0 3360.0 a
2460.0 925.0 a
2461.0 2497.0 a
2462.0 1786.0 a
2463.0 4124.0 a
2464.0 2020.0 a
2465.0 3421.0 a
2466.0 723.0 a
2467.0 2477.0 a
2468.0 2118.0 a
2469.0 2426.0 a
2470.0 182.0 a
2471.0 3756.0 a
2472.0 1984.0 a
2473.0 803.0 a
2474.0 3303.0 a
2475.0 2010.0 a
2476.0 1563.0 a
2477.0 3164.0 a
2478.0 848.0 a
2479.0 2323.0 a
2480.0 3601.0 a
2481.0 2413.0 a
2482.0 751.0 a
2483.0 3673.0 a
2484.0 3197.0 a
2485.0 3569.0 a
2486.0 2556.0 a
2487.0 2523.0 a
2488.0 458.0 a
2489.0 3212.0 a
2490.0 1396.0 a
2491.0 1052.0 a
2492.0 3635.0 a
2493.0 1639.0 a
2494.0 1515.0 a
2495.0 1908.0 a
2496.0 2576.0 a
2497.0 1893.0 a
2498.0 3290.0 a
2499.0 176.0 a
2500.0 1965.0 a
2501.0 2455.0 a
2502.0 2702.0 a
2503.0 1207.0 a
2504.0 2476.0 a
2505.0 3827.0 a
2506.0 2933.0 a
2507.0 3273.0 a
2508.0 1146.0 a
2509.0 1660.0 a
2510.0 3247.0 a
2511.0 2950.0 a
2512.0 981.0 a
2513.0 2942.0 a
2514.0 2781.0 a
2515.0 1675.0 a
2516.0 2006.0 a
2517.0 1118.0 a
2518.0 2049.0 a
2519.0 2504.0 a
2520.0 3602.0 a
2521.0 3649.0 a
2522.0 2454.0 a
2523.0 2451.0 a
2524.0 2923.0 a
2525.0 2616.0 a
2526.0 3549.0 a
2527.0 686.0 a
2528.0 2374.0 a
2529.0 2204.0 a
2530.0 1532.0 a
2531.0 2088.0 a
2532.0 3705.0 a
2533.0 3292.0 a
2534.0 2961.0 a
2535.0 3350.0 a
2536.0 1655.0 a
2537.0 2895.0 a
2538.0 2822.0 a
2539.0 940.0 a
2540.0 3411.0 a
2541.0 3319.0 a
2542.0 3294.0 a
2543.0 2124.0 a
2544.0 3793.0 a
2545.0 3661.0 a
2546.0 4001.0 a
2547.0 3047.0 a
2548.0 2717.0 a
2549.0 2414.0 a
2550.0 4308.0 a
2551.0 449.0 a
2552.0 2892.0 a
2553.0 3508.0 a
2554.0 34.0 a
2555.0 2735.0 a
2556.0 2254.0 a
2557.0 3049.0 a
2558.0 3718.0 a
2559.0 2628.0 a
2560.0 3667.0 a
2561.0 2943.0 a
2562.0 2591.0 a
2563.0 3543.0 a
2564.0 2553.0 a
2565.0 3119.0 a
2566.0 3533.0 a
2567.0 2178.0 a
2568.0 134.0 a
2569.0 2091.0 a
2570.0 3260.0 a
2571.0 2971.0 a
2572.0 1722.0 a
2573.0 2505.0 a
2574.0 4091.0 a
2575.0 720.0 a
2576.0 2612.0 a
2577.0 2519.0 a
2578.0 2031.0 a
2579.0 242.0 a
2580.0 3145.0 a
2581.0 3721.0 a
2582.0 2253.0 a
2583.0 304.0 a
2584.0 4278.0 a
2585.0 2779.0 a
2586.0 473.0 a
2587.0 2042.0 a
2588.0 208.0 a
2589.0 2884.0 a
2590.0 2518.0 a
2591.0 918.0 a
2592.0 3053.0 a
2593.0 113.0 a
2594.0 2511.0 a
2595.0 2924.0 a
2596.0 2483.0 a
2597.0 2916.0 a
2598.0 2441.0 a
2599.0 2974.0 a
2600.0 457.0 a
2601.0 3857.0 a
2602.0 4005.0 a
2603.0 1135.0 a
2604.0 3865.0 a
2605.0 1457.0 a
2606.0 2992.0 a
2607.0 2238.0 a
2608.0 503.0 a
2609.0 3884.0 a
2610.0 763.0 a
2611.0 22.0 a
2612.0 669.0 a
2613.0 568.0 a
2614.0 3032.0 a
2615.0 4270.0 a
2616.0 4414.0 a
2617.0 746.0 a
2618.0 2211.0 a
2619.0 4018.0 a
2620.0 3024.0 a
2621.0 915.0 a
2622.0 2821.0 a
2623.0 649.0 a
2624.0 94.0 a
2625.0 2967.0 a
2626.0 579.0 a
2627.0 3085.0 a
2628.0 578.0 a
2629.0 670.0 a
2630.0 1792.0 a
2631.0 2520.0 a
2632.0 1302.0 a
2633.0 2280.0 a
2634.0 694.0 a
2635.0 2225.0 a
2636.0 3822.0 a
2637.0 3994.0 a
2638.0 2590.0 a
2639.0 1729.0 a
2640.0 3412.0 a
2641.0 574.0 a
2642.0 638.0 a
2643.0 3056.0 a
2644.0 2541.0 a
2645.0 1662.0 a
2646.0 800.0 a
2647.0 2046.0 a
2648.0 2694.0 a
2649.0 2309.0 a
2650.0 3231.0 a
2651.0 2772.0 a
2652.0 2653.0 a
2653.0 4301.0 a
2654.0 3749.0 a
2655.0 2827.0 a
2656.0 2182.0 a
2657.0 2677.0 a
2658.0 4208.0 a
2659.0 2557.0 a
2660.0 3561.0 a
2661.0 3227.0 a
2662.0 3538.0 a
2663.0 2836.0 a
2664.0 2848.0 a
2665.0 2952.0 a
2666.0 2594.0 a
2667.0 2275.0 a
2668.0 2410.0 a
2669.0 1708.0 a
2670.0 3811.0 a
2671.0 1975.0 a
2672.0 890.0 a
2673.0 3305.0 a
2674.0 1890.0 a
2675.0 3152.0 a
2676.0 3532.0 a
2677.0 1820.0 a
2678.0 2939.0 a
2679.0 2871.0 a
2680.0 2440.0 a
2681.0 2183.0 a
2682.0 4497.0 a
2683.0 744.0 a
2684.0 1464.0 a
2685.0 1613.0 a
2686.0 2725.0 a
2687.0 3101.0 a
2688.0 4250.0 a
2689.0 2114.0 a
2690.0 3812.0 a
2691.0 1765.0 a
2692.0 3257.0 a
2693.0 3397.0 a
2694.0 397.0 a
2695.0 2987.0 a
2696.0 2658.0 a
2697.0 2306.0 a
2698.0 2858.0 a
2699.0 1240.0 a
2700.0 3316.0 a
2701.0 2767.0 a
2702.0 2947.0 a
2703.0 481.0 a
2704.0 1986.0 a
2705.0 2879.0 a
2706.0 35.0 a
2707.0 3384.0 a
2708.0 2160.0 a
2709.0 2874.0 a
2710.0 3268.0 a
2711.0 2187.0 a
2712.0 1466.0 a
2713.0 2056.0 a
2714.0 1693.0 a
2715.0 1611.0 a
2716.0 4229.0 a
2717.0 3099.0 a
2718.0 2425.0 a
2719.0 1745.0 a
2720.0 997.0 a
2721.0 2357.0 a
2722.0 2393.0 a
2723.0 2979.0 a
2724.0 1898.0 a
2725.0 2276.0 a
2726.0 3937.0 a
2727.0 4231.0 a
2728.0 809.0 a
2729.0 4158.0 a
2730.0 309.0 a
2731.0 2678.0 a
2732.0 500.0 a
2733.0 2069.0 a
2734.0 2960.0 a
2735.0 4443.0 a
2736.0 2934.0 a
2737.0 3956.0 a
2738.0 2344.0 a
2739.0 2828.0 a
2740.0 1014.0 a
2741.0 1766.0 a
2742.0 1263.0 a
2743.0 2776.0 a
2744.0 1743.0 a
2745.0 119.0 a
2746.0 2446.0 a
2747.0 3490.0 a
2748.0 2013.0 a
2749.0 3699.0 a
2750.0 3405.0 a
2751.0 3841.0 a
2752.0 2945.0 a
2753.0 4290.0 a
2754.0 4285.0 a
2755.0 213.0 a
2756.0 2236.0 a
2757.0 1491.0 a
2758.0 3116.0 a
2759.0 2631.0 a
2760.0 1488.0 a
2761.0 2563.0 a
2762.0 4814.0 a
2763.0 3366.0 a
2764.0 2151.0 a
2765.0 3251.0 a
2766.0 370.0 a
2767.0 2058.0 a
2768.0 2588.0 a
2769.0 2467.0 a
2770.0 2161.0 a
2771.0 2351.0 a
2772.0 3570.0 a
2773.0 3128.0 a
2774.0 2983.0 a
2775.0 2555.0 a
2776.0 1870.0 a
2777.0 2057.0 a
2778.0 249.0 a
2779.0 2168.0 a
2780.0 2977.0 a
2781.0 3707.0 a
2782.0 1550.0 a
2783.0 3252.0 a
2784.0 1998.0 a
2785.0 2562.0 a
2786.0 2131.0 a
2787.0 4467.0 a
2788.0 3439.0 a
2789.0 3551.0 a
2790.0 1700.0 a
2791.0 3218.0 a
2792.0 1927.0 a
2793.0 3935.0 a
2794.0 1762.0 a
2795.0 2144.0 a
2796.0 3205.0 a
2797.0 352.0 a
2798.0 2598.0 a
2799.0 2205.0 a
2800.0 3681.0 a
2801.0 4112.0 a
2802.0 2337.0 a
2803.0 1800.0 a
2804.0 4019.0 a
2805.0 2123.0 a
2806.0 2803.0 a
2807.0 2571.0 a
2808.0 4180.0 a
2809.0 3358.0 a
2810.0 1186.0 a
2811.0 2788.0 a
2812.0 2813.0 a
2813.0 2734.0 a
2814.0 553.0 a
2815.0 2445.0 a
2816.0 3802.0 a
2817.0 4188.0 a
2818.0 3052.0 a
2819.0 4205.0 a
2820.0 2235.0 a
2821.0 2382.0 a
2822.0 3785.0 a
2823.0 1807.0 a
2824.0 1447.0 a
2825.0 2789.0 a
2826.0 3067.0 a
2827.0 2149.0 a
2828.0 3883.0 a
2829.0 2314.0 a
2830.0 3400.0 a
2831.0 3044.0 a
2832.0 2166.0 a
2833.0 3297.0 a
2834.0 1812.0 a
2835.0 1566.0 a
2836.0 2324.0 a
2837.0 385.0 a
2838.0 2731.0 a
2839.0 3858.0 a
2840.0 2105.0 a
2841.0 4277.0 a
2842.0 2993.0 a
2843.0 516.0 a
2844.0 2744.0 a
2845.0 3016.0 a
2846.0 2191.0 a
2847.0 2999.0 a
2848.0 2263.0 a
2849.0 2207.0 a
2850.0 2941.0 a
2851.0 3240.0 a
2852.0 4304.0 a
2853.0 1826.0 a
2854.0 3211.0 a
2855.0 3752.0 a
2856.0 3839.0 a
2857.0 3471.0 a
2858.0 2390.0 a
2859.0 3564.0 a
2860.0 4179.0 a
2861.0 2493.0 a
2862.0 2679.0 a
2863.0 3242.0 a
2864.0 3915.0 a
2865.0 2886.0 a
2866.0 2458.0 a
2867.0 4070.0 a
2868.0 3852.0 a
2869.0 2912.0 a
2870.0 2228.0 a
2871.0 2364.0 a
2872.0 3640.0 a
2873.0 827.0 a
2874.0 2644.0 a
2875.0 4252.0 a
2876.0 2954.0 a
2877.0 1050.0 a
2878.0 3592.0 a
2879.0 1664.0 a
2880.0 2837.0 a
2881.0 4401.0 a
2882.0 2018.0 a
2883.0 2723.0 a
2884.0 3680.0 a
2885.0 2163.0 a
2886.0 4064.0 a
2887.0 1281.0 a
2888.0 3309.0 a
2889.0 1956.0 a
2890.0 2691.0 a
2891.0 3932.0 a
2892.0 2708.0 a
2893.0 3337.0 a
2894.0 3763.0 a
2895.0 3712.0 a
2896.0 3991.0 a
2897.0 3245.0 a
2898.0 2614.0 a
2899.0 2500.0 a
2900.0 2868.0 a
2901.0 3565.0 a
2902.0 3153.0 a
2903.0 2668.0 a
2904.0 3019.0 a
2905.0 1992.0 a
2906.0 1243.0 a
2907.0 1170.0 a
2908.0 1763.0 a
2909.0 2713.0 a
2910.0 1479.0 a
2911.0 1315.0 a
2912.0 3908.0 a
2913.0 202.0 a
2914.0 3928.0 a
2915.0 1487.0 a
2916.0 1384.0 a
2917.0 2242.0 a
2918.0 2729.0 a
2919.0 3077.0 a
2920.0 3424.0 a
2921.0 2706.0 a
2922.0 3091.0 a
2923.0 3479.0 a
2924.0 2683.0 a
2925.0 3537.0 a
2926.0 4901.0 a
2927.0 3220.0 a
2928.0 3253.0 a
2929.0 3178.0 a
2930.0 3213.0 a
2931.0 3553.0 a
2932.0 2674.0 a
2933.0 2115.0 a
2934.0 1758.0 a
2935.0 3849.0 a
2936.0 3854.0 a
2937.0 2766.0 a
2938.0 2787.0 a
2939.0 3697.0 a
2940.0 1672.0 a
2941.0 715.0 a
2942.0 3510.0 a
2943.0 3160.0 a
2944.0 3797.0 a
2945.0 3310.0 a
2946.0 2773.0 a
2947.0 2636.0 a
2948.0 3208.0 a
2949.0 3755.0 a
2950.0 3861.0 a
2951.0 3599.0 a
2952.0 3078.0 a
2953.0 3312.0 a
2954.0 2838.0 a
2955.0 3041.0 a
2956.0 2112.0 a
2957.0 312.0 a
2958.0 2701.0 a
2959.0 2637.0 a
2960.0 2624.0 a
2961.0 2589.0 a
2962.0 3081.0 a
2963.0 3703.0 a
2964.0 3028.0 a
2965.0 3070.0 a
2966.0 4243.0 a
2967.0 3829.0 a
2968.0 3088.0 a
2969.0 1810.0 a
2970.0 3913.0 a
2971.0 3911.0 a
2972.0 1542.0 a
2973.0 4333.0 a
2974.0 3093.0 a
2975.0 2008.0 a
2976.0 2188.0 a
2977.0 4022.0 a
2978.0 1883.0 a
2979.0 4087.0 a
2980.0 3572.0 a
2981.0 2310.0 a
2982.0 331.0 a
2983.0 3359.0 a
2984.0 2341.0 a
2985.0 3313.0 a
2986.0 2693.0 a
2987.0 1290.0 a
2988.0 4996.0 a
2989.0 62.0 a
2990.0 3150.0 a
2991.0 3354.0 a
2992.0 3516.0 a
2993.0 3241.0 a
2994.0 2972.0 a
2995.0 1474.0 a
2996.0 690.0 a
2997.0 1234.0 a
2998.0 2621.0 a
2999.0 2855.0 a
3000.0 2676.0 a
3001.0 921.0 a
3002.0 3144.0 a
3003.0 2840.0 a
3004.0 3441.0 a
3005.0 3468.0 a
3006.0 2833.0 a
3007.0 2926.0 a
3008.0 1545.0 a
3009.0 2311.0 a
3010.0 3555.0 a
3011.0 2535.0 a
3012.0 3417.0 a
3013.0 4546.0 a
3014.0 1484.0 a
3015.0 3906.0 a
3016.0 3853.0 a
3017.0 3204.0 a
3018.0 2378.0 a
3019.0 2528.0 a
3020.0 2089.0 a
3021.0 2354.0 a
3022.0 2578.0 a
3023.0 3605.0 a
3024.0 2778.0 a
3025.0 1892.0 a
3026.0 1393.0 a
3027.0 1764.0 a
3028.0 3482.0 a
3029.0 1688.0 a
3030.0 2185.0 a
3031.0 2103.0 a
3032.0 3456.0 a
3033.0 3317.0 a
3034.0 4630.0 a
3035.0 894.0 a
3036.0 3181.0 a
3037.0 2817.0 a
3038.0 2889.0 a
3039.0 2810.0 a
3040.0 1019.0 a
3041.0 3286.0 a
3042.0 2527.0 a
3043.0 3179.0 a
3044.0 2404.0 a
3045.0 4357.0 a
3046.0 3496.0 a
3047.0 2747.0 a
3048.0 3536.0 a
3049.0 1127.0 a
3050.0 4384.0 a
3051.0 2113.0 a
3052.0 617.0 a
3053.0 3055.0 a
3054.0 3398.0 a
3055.0 3491.0 a
3056.0 3287.0 a
3057.0 3507.0 a
3058.0 2538.0 a
3059.0 2796.0 a
3060.0 2749.0 a
3061.0 3301.0 a
3062.0 1533.0 a
3063.0 178.0 a
3064.0 1403.0 a
3065.0 2377.0 a
3066.0 3544.0 a
3067.0 3410.0 a
3068.0 2243.0 a
3069.0 2544.0 a
3070.0 3670.0 a
3071.0 3096.0 a
3072.0 3175.0 a
3073.0 1451.0 a
3074.0 4199.0 a
3075.0 3821.0 a
3076.0 3191.0 a
3077.0 908.0 a
3078.0 1505.0 a
3079.0 4858.0 a
3080.0 14.0 a
3081.0 3940.0 a
3082.0 3773.0 a
3083.0 1574.0 a
3084.0 4589.0 a
3085.0 3095.0 a
3086.0 3672.0 a
3087.0 3183.0 a
3088.0 2407.0 a
3089.0 1543.0 a
3090.0 4134.0 a
3091.0 2499.0 a
3092.0 3623.0 a
3093.0 2915.0 a
3094.0 2751.0 a
3095.0 1863.0 a
3096.0 3719.0 a
3097.0 4369.0 a
3098.0 3875.0 a
3099.0 3248.0 a
3100.0 3949.0 a
3101.0 2490.0 a
3102.0 451.0 a
3103.0 2471.0 a
3104.0 3180.0 a
3105.0 3621.0 a
3106.0 1915.0 a
3107.0 3017.0 a
3108.0 3349.0 a
3109.0 2581.0 a
3110.0 3702.0 a
3111.0 3223.0 a
3112.0 2152.0 a
3113.0 1928.0 a
3114.0 3125.0 a
3115.0 933.0 a
3116.0 2714.0 a
3117.0 67.0 a
3118.0 3388.0 a
3119.0 2560.0 a
3120.0 3295.0 a
3121.0 2293.0 a
3122.0 3425.0 a
3123.0 3385.0 a
3124.0 2239.0 a
3125.0 2081.0 a
3126.0 2264.0 a
3127.0 2077.0 a
3128.0 2213.0 a
3129.0 589.0 a
3130.0 3879.0 a
3131.0 3472.0 a
3132.0 2532.0 a
3133.0 2411.0 a
3134.0 2218.0 a
3135.0 4823.0 a
3136.0 2339.0 a
3137.0 3774.0 a
3138.0 4211.0 a
3139.0 3311.0 a
3140.0 2595.0 a
3141.0 2401.0 a
3142.0 2646.0 a
3143.0 2638.0 a
3144.0 4284.0 a
3145.0 3258.0 a
3146.0 919.0 a
3147.0 646.0 a
3148.0 2842.0 a
3149.0 3890.0 a
3150.0 2233.0 a
3151.0 2672.0 a
3152.0 3616.0 a
3153.0 3029.0 a
3154.0 3138.0 a
3155.0 4541.0 a
3156.0 3477.0 a
3157.0 3203.0 a
3158.0 1795.0 a
3159.0 3761.0 a
3160.0 4198.0 a
3161.0 837.0 a
3162.0 4282.0 a
3163.0 2685.0 a
3164.0 3726.0 a
3165.0 2951.0 a
3166.0 3750.0 a
3167.0 3993.0 a
3168.0 3933.0 a
3169.0 4739.0 a
3170.0 3891.0 a
3171.0 3371.0 a
3172.0 2711.0 a
3173.0 3654.0 a
3174.0 1553.0 a
3175.0 3320.0 a
3176.0 68.0 a
3177.0 3714.0 a
3178.0 2736.0 a
3179.0 600.0 a
3180.0 3652.0 a
3181.0 2384.0 a
3182.0 3805.0 a
3183.0 2547.0 a
3184.0 4656.0 a
3185.0 3194.0 a
3186.0 3648.0 a
3187.0 3062.0 a
3188.0 2695.0 a
3189.0 3902.0 a
3190.0 756.0 a
3191.0 3677.0 a
3192.0 2068.0 a
3193.0 3177.0 a
3194.0 4521.0 a
3195.0 2486.0 a
3196.0 4330.0 a
3197.0 1616.0 a
3198.0 2573.0 a
3199.0 4032.0 a
3200.0 3985.0 a
3201.0 3554.0 a
3202.0 891.0 a
3203.0 2907.0 a
3204.0 4340.0 a
3205.0 3454.0 a
3206.0 3058.0 a
3207.0 1594.0 a
3208.0 2834.0 a
3209.0 3523.0 a
3210.0 3432.0 a
3211.0 3003.0 a
3212.0 3307.0 a
3213.0 782.0 a
3214.0 1458.0 a
3215.0 3579.0 a
3216.0 2740.0 a
3217.0 2534.0 a
3218.0 4753.0 a
3219.0 3856.0 a
3220.0 523.0 a
3221.0 3615.0 a
3222.0 3300.0 a
3223.0 1326.0 a
3224.0 3326.0 a
3225.0 3221.0 a
3226.0 2285.0 a
3227.0 2869.0 a
3228.0 2861.0 a
3229.0 2601.0 a
3230.0 295.0 a
3231.0 4603.0 a
3232.0 2670.0 a
3233.0 4049.0 a
3234.0 1033.0 a
3235.0 4043.0 a
3236.0 3831.0 a
3237.0 3396.0 a
3238.0 2196.0 a
3239.0 3380.0 a
3240.0 4016.0 a
3241.0 3717.0 a
3242.0 375.0 a
3243.0 3117.0 a
3244.0 2134.0 a
3245.0 4010.0 a
3246.0 3550.0 a
3247.0 73.0 a
3248.0 409.0 a
3249.0 2537.0 a
3250.0 3458.0 a
3251.0 3563.0 a
3252.0 4004.0 a
3253.0 2179.0 a
3254.0 3271.0 a
3255.0 4387.0 a
3256.0 4545.0 a
3257.0 4103.0 a
3258.0 3859.0 a
3259.0 4354.0 a
3260.0 1582.0 a
3261.0 3826.0 a
3262.0 2792.0 a
3263.0 2689.0 a
3264.0 2352.0 a
3265.0 3086.0 a
3266.0 3182.0 a
3267.0 3893.0 a
3268.0 652.0 a
3269.0 3513.0 a
3270.0 3495.0 a
3271.0 4427.0 a
3272.0 3943.0 a
3273.0 2173.0 a
3274.0 4360.0 a
3275.0 4498.0 a
3276.0 3499.0 a
3277.0 3552.0 a
3278.0 2728.0 a
3279.0 1430.0 a
3280.0 3224.0 a
3281.0 3020.0 a
3282.0 89.0 a
3283.0 1405.0 a
3284.0 3897.0 a
3285.0 2699.0 a
3286.0 388.0 a
3287.0 2641.0 a
3288.0 2596.0 a
3289.0 3912.0 a
3290.0 3694.0 a
3291.0 3535.0 a
3292.0 4226.0 a
3293.0 4263.0 a
3294.0 4184.0 a
3295.0 3708.0 a
3296.0 2391.0 a
3297.0 2210.0 a
3298.0 3486.0 a
3299.0 1751.0 a
3300.0 4812.0 a
3301.0 2807.0 a
3302.0 3519.0 a
3303.0 305.0 a
3304.0 2910.0 a
3305.0 3133.0 a
3306.0 4125.0 a
3307.0 3862.0 a
3308.0 2526.0 a
3309.0 100.0 a
3310.0 4441.0 a
3311.0 2002.0 a
3312.0 3334.0 a
3313.0 3497.0 a
3314.0 3666.0 a
3315.0 4291.0 a
3316.0 2623.0 a
3317.0 4035.0 a
3318.0 3778.0 a
3319.0 1420.0 a
3320.0 3069.0 a
3321.0 1869.0 a
3322.0 3689.0 a
3323.0 2656.0 a
3324.0 1698.0 a
3325.0 1317.0 a
3326.0 2741.0 a
3327.0 3744.0 a
3328.0 141.0 a
3329.0 3979.0 a
3330.0 3762.0 a
3331.0 3754.0 a
3332.0 4034.0 a
3333.0 2746.0 a
3334.0 3776.0 a
3335.0 4520.0 a
3336.0 3901.0 a
3337.0 3445.0 a
3338.0 2531.0 a
3339.0 2659.0 a
3340.0 3929.0 a
3341.0 4499.0 a
3342.0 4178.0 a
3343.0 3166.0 a
3344.0 2011.0 a
3345.0 2627.0 a
3346.0 3298.0 a
3347.0 2844.0 a
3348.0 3075.0 a
3349.0 4206.0 a
3350.0 2719.0 a
3351.0 1289.0 a
3352.0 3461.0 a
3353.0 3451.0 a
3354.0 4266.0 a
3355.0 3851.0 a
3356.0 4744.0 a
3357.0 4322.0 a
3358.0 3103.0 a
3359.0 2664.0 a
3360.0 4874.0 a
3361.0 2958.0 a
3362.0 2097.0 a
3363.0 3682.0 a
3364.0 3930.0 a
3365.0 1669.0 a
3366.0 3084.0 a
3367.0 2816.0 a
3368.0 3299.0 a
3369.0 4560.0 a
3370.0 4120.0 a
3371.0 4046.0 a
3372.0 2921.0 a
3373.0 434.0 a
3374.0 3576.0 a
3375.0 3362.0 a
3376.0 4921.0 a
3377.0 92.0 a
3378.0 4813.0 a
3379.0 2367.0 a
3380.0 3355.0 a
3381.0 1843.0 a
3382.0 3781.0 a
3383.0 3692.0 a
3384.0 3967.0 a
3385.0 2995.0 a
3386.0 2669.0 a
3387.0 2984.0 a
3388.0 3137.0 a
3389.0 3760.0 a
3390.0 3526.0 a
3391.0 623.0 a
3392.0 4678.0 a
3393.0 3255.0 a
3394.0 2986.0 a
3395.0 3140.0 a
3396.0 4164.0 a
3397.0 2825.0 a
3398.0 2692.0 a
3399.0 4913.0 a
3400.0 1347.0 a
3401.0 1528.0 a
3402.0 2292.0 a
3403.0 3770.0 a
3404.0 3004.0 a
3405.0 3894.0 a
3406.0 2170.0 a
3407.0 1342.0 a
3408.0 2877.0 a
3409.0 2929.0 a
3410.0 3083.0 a
3411.0 3629.0 a
3412.0 2739.0 a
3413.0 3794.0 a
3414.0 2662.0 a
3415.0 3596.0 a
3416.0 2498.0 a
3417.0 314.0 a
3418.0 3488.0 a
3419.0 3512.0 a
3420.0 2903.0 a
3421.0 691.0 a
3422.0 4311.0 a
3423.0 4835.0 a
3424.0 3238.0 a
3425.0 3492.0 a
3426.0 3814.0 a
3427.0 4393.0 a
3428.0 1978.0 a
3429.0 1979.0 a
3430.0 4370.0 a
3431.0 3406.0 a
3432.0 3345.0 a
3433.0 3157.0 a
3434.0 3919.0 a
3435.0 4886.0 a
3436.0 2737.0 a
3437.0 2313.0 a
3438.0 3541.0 a
3439.0 2266.0 a
3440.0 3222.0 a
3441.0 3281.0 a
3442.0 2953.0 a
3443.0 1261.0 a
3444.0 2704.0 a
3445.0 3625.0 a
3446.0 4566.0 a
3447.0 2682.0 a
3448.0 3568.0 a
3449.0 4714.0 a
3450.0 3278.0 a
3451.0 3630.0 a
3452.0 3758.0 a
3453.0 3527.0 a
3454.0 3393.0 a
3455.0 4029.0 a
3456.0 1816.0 a
3457.0 3678.0 a
3458.0 3786.0 a
3459.0 2039.0 a
3460.0 4084.0 a
3461.0 3402.0 a
3462.0 4565.0 a
3463.0 4253.0 a
3464.0 4242.0 a
3465.0 4866.0 a
3466.0 3981.0 a
3467.0 3558.0 a
3468.0 2599.0 a
3469.0 2748.0 a
3470.0 3431.0 a
3471.0 380.0 a
3472.0 3457.0 a
3473.0 552.0 a
3474.0 1150.0 a
3475.0 4558.0 a
3476.0 4462.0 a
3477.0 2791.0 a
3478.0 3846.0 a
3479.0 4191.0 a
3480.0 4500.0 a
3481.0 2501.0 a
3482.0 4113.0 a
3483.0 3795.0 a
3484.0 476.0 a
3485.0 2980.0 a
3486.0 2715.0 a
3487.0 3683.0 a
3488.0 3880.0 a
3489.0 4168.0 a
3490.0 4478.0 a
3491.0 3267.0 a
3492.0 3566.0 a
3493.0 3948.0 a
3494.0 3478.0 a
3495.0 4150.0 a
3496.0 4203.0 a
3497.0 2730.0 a
3498.0 3339.0 a
3499.0 4485.0 a
3500.0 2710.0 a
3501.0 2340.0 a
3502.0 2831.0 a
3503.0 2718.0 a
3504.0 2722.0 a
3505.0 4007.0 a
3506.0 1878.0 a
3507.0 4362.0 a
3508.0 4146.0 a
3509.0 1443.0 a
3510.0 4040.0 a
3511.0 3783.0 a
3512.0 3716.0 a
3513.0 3608.0 a
3514.0 3346.0 a
3515.0 2514.0 a
3516.0 2643.0 a
3517.0 3250.0 a
3518.0 2905.0 a
3519.0 2920.0 a
3520.0 1590.0 a
3521.0 3743.0 a
3522.0 4161.0 a
3523.0 1380.0 a
3524.0 4204.0 a
3525.0 740.0 a
3526.0 3970.0 a
3527.0 1248.0 a
3528.0 2203.0 a
3529.0 4607.0 a
3530.0 2906.0 a
3531.0 2982.0 a
3532.0 3688.0 a
3533.0 2087.0 a
3534.0 2025.0 a
3535.0 1196.0 a
3536.0 1630.0 a
3537.0 2136.0 a
3538.0 4562.0 a
3539.0 3515.0 a
3540.0 3740.0 a
3541.0 4574.0 a
3542.0 2862.0 a
3543.0 3832.0 a
3544.0 2491.0 a
3545.0 4151.0 a
3546.0 3945.0 a
3547.0 3147.0 a
3548.0 2763.0 a
3549.0 3889.0 a
3550.0 2279.0 a
3551.0 3818.0 a
3552.0 3729.0 a
3553.0 3627.0 a
3554.0 2548.0 a
3555.0 3042.0 a
3556.0 4530.0 a
3557.0 3187.0 a
3558.0 3860.0 a
3559.0 4679.0 a
3560.0 4400.0 a
3561.0 2370.0 a
3562.0 3012.0 a
3563.0 4104.0 a
3564.0 4154.0 a
3565.0 2237.0 a
3566.0 2542.0 a
3567.0 4518.0 a
3568.0 3982.0 a
3569.0 3353.0 a
3570.0 4893.0 a
3571.0 3321.0 a
3572.0 3106.0 a
3573.0 273.0 a
3574.0 3315.0 a
3575.0 4107.0 a
3576.0 4186.0 a
3577.0 3959.0 a
3578.0 3644.0 a
3579.0 3842.0 a
3580.0 2651.0 a
3581.0 4867.0 a
3582.0 4039.0 a
3583.0 4747.0 a
3584.0 947.0 a
3585.0 2893.0 a
3586.0 3185.0 a
3587.0 3936.0 a
3588.0 4163.0 a
3589.0 4402.0 a
3590.0 4051.0 a
3591.0 3060.0 a
3592.0 708.0 a
3593.0 1417.0 a
3594.0 3562.0 a
3595.0 1386.0 a
3596.0 2320.0 a
3597.0 3530.0 a
3598.0 3386.0 a
3599.0 3327.0 a
3600.0 2521.0 a
3601.0 4031.0 a
3602.0 2502.0 a
3603.0 4310.0 a
3604.0 2552.0 a
3605.0 3947.0 a
3606.0 3383.0 a
3607.0 4079.0 a
3608.0 2752.0 a
3609.0 3139.0 a
3610.0 3357.0 a
3611.0 4761.0 a
3612.0 1071.0 a
3613.0 4177.0 a
3614.0 3031.0 a
3615.0 3960.0 a
3616.0 4202.0 a
3617.0 3493.0 a
3618.0 3820.0 a
3619.0 2379.0 a
3620.0 2539.0 a
3621.0 2904.0 a
3622.0 4439.0 a
3623.0 3487.0 a
3624.0 3216.0 a
3625.0 4383.0 a
3626.0 1437.0 a
3627.0 3966.0 a
3628.0 3427.0 a
3629.0 3840.0 a
3630.0 3567.0 a
3631.0 1641.0 a
3632.0 3655.0 a
3633.0 2417.0 a
3634.0 2633.0 a
3635.0 2580.0 a
3636.0 4510.0 a
3637.0 2540.0 a
3638.0 1910.0 a
3639.0 4605.0 a
3640.0 3480.0 a
3641.0 3973.0 a
3642.0 4818.0 a
3643.0 2484.0 a
3644.0 2660.0 a
3645.0 2515.0 a
3646.0 3798.0 a
3647.0 3580.0 a
3648.0 3957.0 a
3649.0 2793.0 a
3650.0 4128.0 a
3651.0 1024.0 a
3652.0 3733.0 a
3653.0 2981.0 a
3654.0 2093.0 a
3655.0 3059.0 a
3656.0 2429.0 a
3657.0 3518.0 a
3658.0 2442.0 a
3659.0 897.0 a
3660.0 912.0 a
3661.0 2396.0 a
3662.0 4641.0 a
3663.0 3414.0 a
3664.0 2587.0 a
3665.0 4021.0 a
3666.0 2122.0 a
3667.0 2304.0 a
3668.0 2080.0 a
3669.0 4219.0 a
3670.0 3589.0 a
3671.0 2743.0 a
3672.0 2630.0 a
3673.0 4537.0 a
3674.0 3156.0 a
3675.0 3604.0 a
3676.0 3293.0 a
3677.0 3207.0 a
3678.0 3789.0 a
3679.0 3864.0 a
3680.0 2850.0 a
3681.0 3547.0 a
3682.0 3230.0 a
3683.0 1203.0 a
3684.0 3403.0 a
3685.0 4398.0 a
3686.0 2522.0 a
3687.0 3792.0 a
3688.0 4683.0 a
3689.0 3591.0 a
3690.0 4770.0 a
3691.0 3996.0 a
3692.0 3745.0 a
3693.0 3964.0 a
3694.0 4314.0 a
3695.0 3280.0 a
3696.0 3129.0 a
3697.0 700.0 a
3698.0 2885.0 a
3699.0 2387.0 a
3700.0 1172.0 a
3701.0 3782.0 a
3702.0 2274.0 a
3703.0 2919.0 a
3704.0 3438.0 a
3705.0 3587.0 a
3706.0 4210.0 a
3707.0 2244.0 a
3708.0 1429.0 a
3709.0 4182.0 a
3710.0 3817.0 a
3711.0 3765.0 a
3712.0 2226.0 a
3713.0 4190.0 a
3714.0 3154.0 a
3715.0 882.0 a
3716.0 3825.0 a
3717.0 4047.0 a
3718.0 3146.0 a
3719.0 486.0 a
3720.0 3594.0 a
3721.0 1577.0 a
3722.0 3753.0 a
3723.0 3660.0 a
3724.0 3206.0 a
3725.0 3693.0 a
3726.0 2890.0 a
3727.0 3950.0 a
3728.0 2935.0 a
3729.0 2783.0 a
3730.0 3998.0 a
3731.0 3381.0 a
3732.0 4505.0 a
3733.0 3647.0 a
3734.0 3844.0 a
3735.0 4794.0 a
3736.0 4006.0 a
3737.0 3474.0 a
3738.0 3730.0 a
3739.0 4169.0 a
3740.0 3874.0 a
3741.0 149.0 a
3742.0 3473.0 a
3743.0 4718.0 a
3744.0 4570.0 a
3745.0 4959.0 a
3746.0 4513.0 a
3747.0 4496.0 a
3748.0 4774.0 a
3749.0 3968.0 a
3750.0 3015.0 a
3751.0 4657.0 a
3752.0 3668.0 a
3753.0 2667.0 a
3754.0 4772.0 a
3755.0 4013.0 a
3756.0 3984.0 a
3757.0 52.0 a
3758.0 3914.0 a
3759.0 4597.0 a
3760.0 4648.0 a
3761.0 3229.0 a
3762.0 4449.0 a
3763.0 3823.0 a
3764.0 3225.0 a
3765.0 3237.0 a
3766.0 3645.0 a
3767.0 2770.0 a
3768.0 4361.0 a
3769.0 4912.0 a
3770.0 3941.0 a
3771.0 3637.0 a
3772.0 4352.0 a
3773.0 3105.0 a
3774.0 4255.0 a
3775.0 4484.0 a
3776.0 4620.0 a
3777.0 3524.0 a
3778.0 3008.0 a
3779.0 3704.0 a
3780.0 1750.0 a
3781.0 4147.0 a
3782.0 3632.0 a
3783.0 4795.0 a
3784.0 4972.0 a
3785.0 2769.0 a
3786.0 4396.0 a
3787.0 3033.0 a
3788.0 3658.0 a
3789.0 4779.0 a
3790.0 4249.0 a
3791.0 157.0 a
3792.0 272.0 a
3793.0 4640.0 a
3794.0 3249.0 a
3795.0 3323.0 a
3796.0 4068.0 a
3797.0 2482.0 a
3798.0 4271.0 a
3799.0 4109.0 a
3800.0 2545.0 a
3801.0 3772.0 a
3802.0 3043.0 a
3803.0 1128.0 a
3804.0 3992.0 a
3805.0 3903.0 a
3806.0 4991.0 a
3807.0 4336.0 a
3808.0 4166.0 a
3809.0 1493.0 a
3810.0 3097.0 a
3811.0 3158.0 a
3812.0 2480.0 a
3813.0 4671.0 a
3814.0 3741.0 a
3815.0 4088.0 a
3816.0 343.0 a
3817.0 47.0 a
3818.0 3747.0 a
3819.0 2564.0 a
3820.0 3916.0 a
3821.0 3395.0 a
3822.0 4303.0 a
3823.0 3167.0 a
3824.0 3845.0 a
3825.0 3664.0 a
3826.0 4144.0 a
3827.0 4628.0 a
3828.0 2824.0 a
3829.0 4787.0 a
3830.0 3090.0 a
3831.0 3284.0 a
3832.0 4524.0 a
3833.0 3343.0 a
3834.0 2697.0 a
3835.0 3838.0 a
3836.0 3429.0 a
3837.0 2700.0 a
3838.0 2283.0 a
3839.0 4148.0 a
3840.0 2784.0 a
3841.0 3882.0 a
3842.0 3463.0 a
3843.0 4429.0 a
3844.0 4025.0 a
3845.0 4275.0 a
3846.0 4090.0 a
3847.0 2989.0 a
3848.0 4267.0 a
3849.0 3464.0 a
3850.0 3444.0 a
3851.0 4268.0 a
3852.0 2530.0 a
3853.0 1749.0 a
3854.0 4822.0 a
3855.0 3952.0 a
3856.0 4457.0 a
3857.0 3465.0 a
3858.0 2143.0 a
3859.0 2991.0 a
3860.0 2800.0 a
3861.0 3276.0 a
3862.0 3657.0 a
3863.0 4966.0 a
3864.0 4448.0 a
3865.0 3344.0 a
3866.0 4101.0 a
3867.0 3314.0 a
3868.0 3963.0 a
3869.0 4428.0 a
3870.0 3440.0 a
3871.0 3920.0 a
3872.0 4731.0 a
3873.0 3256.0 a
3874.0 2459.0 a
3875.0 4998.0 a
3876.0 1187.0 a
3877.0 4110.0 a
3878.0 3190.0 a
3879.0 3210.0 a
3880.0 4911.0 a
3881.0 1650.0 a
3882.0 4302.0 a
3883.0 1740.0 a
3884.0 3195.0 a
3885.0 4682.0 a
3886.0 3476.0 a
3887.0 4319.0 a
3888.0 4359.0 a
3889.0 3571.0 a
3890.0 3578.0 a
3891.0 3149.0 a
3892.0 989.0 a
3893.0 1277.0 a
3894.0 599.0 a
3895.0 3520.0 a
3896.0 2866.0 a
3897.0 290.0 a
3898.0 2506.0 a
3899.0 3921.0 a
3900.0 4655.0 a
3901.0 4994.0 a
3902.0 4580.0 a
3903.0 3034.0 a
3904.0 4300.0 a
3905.0 4265.0 a
3906.0 3391.0 a
3907.0 4274.0 a
3908.0 4173.0 a
3909.0 3174.0 a
3910.0 3590.0 a
3911.0 2925.0 a
3912.0 3470.0 a
3913.0 3715.0 a
3914.0 3373.0 a
3915.0 2900.0 a
3916.0 2797.0 a
3917.0 4200.0 a
3918.0 3628.0 a
3919.0 3266.0 a
3920.0 4645.0 a
3921.0 3850.0 a
3922.0 3614.0 a
3923.0 3686.0 a
3924.0 3132.0 a
3925.0 2380.0 a
3926.0 2720.0 a
3927.0 2256.0 a
3928.0 4141.0 a
3929.0 3521.0 a
3930.0 4542.0 a
3931.0 4332.0 a
3932.0 2894.0 a
3933.0 4230.0 a
3934.0 3363.0 a
3935.0 3092.0 a
3936.0 4907.0 a
3937.0 3369.0 a
3938.0 4343.0 a
3939.0 2742.0 a
3940.0 3676.0 a
3941.0 4193.0 a
3942.0 4009.0 a
3943.0 4588.0 a
3944.0 2760.0 a
3945.0 4856.0 a
3946.0 2998.0 a
3947.0 3757.0 a
3948.0 2257.0 a
3949.0 3416.0 a
3950.0 3961.0 a
3951.0 3051.0 a
3952.0 2857.0 a
3953.0 3420.0 a
3954.0 4894.0 a
3955.0 4986.0 a
3956.0 3922.0 a
3957.0 2812.0 a
3958.0 506.0 a
3959.0 3619.0 a
3960.0 3484.0 a
3961.0 3612.0 a
3962.0 4454.0 a
3963.0 3983.0 a
3964.0 3534.0 a
3965.0 2990.0 a
3966.0 4289.0 a
3967.0 4626.0 a
3968.0 3769.0 a
3969.0 4837.0 a
3970.0 3209.0 a
3971.0 4470.0 a
3972.0 3072.0 a
3973.0 3233.0 a
3974.0 3270.0 a
3975.0 3130.0 a
3976.0 2973.0 a
3977.0 3027.0 a
3978.0 3577.0 a
3979.0 4222.0 a
3980.0 3418.0 a
3981.0 3939.0 a
3982.0 2421.0 a
3983.0 4804.0 a
3984.0 4840.0 a
3985.0 1181.0 a
3986.0 2936.0 a
3987.0 4395.0 a
3988.0 4508.0 a
3989.0 2433.0 a
3990.0 2593.0 a
3991.0 3193.0 a
3992.0 4845.0 a
3993.0 4720.0 a
3994.0 3737.0 a
3995.0 3173.0 a
3996.0 3188.0 a
3997.0 3374.0 a
3998.0 4684.0 a
3999.0 1696.0 a
4000.0 4028.0 a
4001.0 217.0 a
4002.0 3803.0 a
4003.0 2724.0 a
4004.0 3342.0 a
4005.0 3063.0 a
4006.0 1267.0 a
4007.0 2034.0 a
4008.0 2872.0 a
4009.0 3877.0 a
4010.0 4459.0 a
4011.0 3448.0 a
4012.0 4745.0 a
4013.0 3735.0 a
4014.0 3643.0 a
4015.0 505.0 a
4016.0 3771.0 a
4017.0 2875.0 a
4018.0 3546.0 a
4019.0 4839.0 a
4020.0 4228.0 a
4021.0 4976.0 a
4022.0 2494.0 a
4023.0 4765.0 a
4024.0 1782.0 a
4025.0 3867.0 a
4026.0 2609.0 a
4027.0 3413.0 a
4028.0 2602.0 a
4029.0 3586.0 a
4030.0 3723.0 a
4031.0 4790.0 a
4032.0 4526.0 a
4033.0 4941.0 a
4034.0 4799.0 a
4035.0 4067.0 a
4036.0 3684.0 a
4037.0 4713.0 a
4038.0 3361.0 a
4039.0 4881.0 a
4040.0 2806.0 a
4041.0 4313.0 a
4042.0 4220.0 a
4043.0 4680.0 a
4044.0 4065.0 a
4045.0 4307.0 a
4046.0 3151.0 a
4047.0 4563.0 a
4048.0 2437.0 a
4049.0 4834.0 a
4050.0 2970.0 a
4051.0 3131.0 a
4052.0 2756.0 a
4053.0 3387.0 a
4054.0 4170.0 a
4055.0 2472.0 a
4056.0 3539.0 a
4057.0 4611.0 a
4058.0 2780.0 a
4059.0 2928.0 a
4060.0 4119.0 a
4061.0 4407.0 a
4062.0 4236.0 a
4063.0 3767.0 a
4064.0 3751.0 a
4065.0 2386.0 a
4066.0 2372.0 a
4067.0 4042.0 a
4068.0 2654.0 a
4069.0 2543.0 a
4070.0 3613.0 a
4071.0 3674.0 a
4072.0 4056.0 a
4073.0 3691.0 a
4074.0 2615.0 a
4075.0 4633.0 a
4076.0 4389.0 a
4077.0 4217.0 a
4078.0 2172.0 a
4079.0 4054.0 a
4080.0 2663.0 a
4081.0 4481.0 a
4082.0 3728.0 a
4083.0 4878.0 a
4084.0 4801.0 a
4085.0 3407.0 a
4086.0 3018.0 a
4087.0 4660.0 a
4088.0 3226.0 a
4089.0 4379.0 a
4090.0 3881.0 a
4091.0 3775.0 a
4092.0 3201.0 a
4093.0 4833.0 a
4094.0 3942.0 a
4095.0 3626.0 a
4096.0 3347.0 a
4097.0 4378.0 a
4098.0 3974.0 a
4099.0 3986.0 a
4100.0 3653.0 a
4101.0 3035.0 a
4102.0 4509.0 a
4103.0 4746.0 a
4104.0 1029.0 a
4105.0 4363.0 a
4106.0 4197.0 a
4107.0 2997.0 a
4108.0 3433.0 a
4109.0 4503.0 a
4110.0 3739.0 a
4111.0 4433.0 a
4112.0 4650.0 a
4113.0 4160.0 a
4114.0 4397.0 a
4115.0 4213.0 a
4116.0 3833.0 a
4117.0 4157.0 a
4118.0 4251.0 a
4119.0 4952.0 a
4120.0 3642.0 a
4121.0 4803.0 a
4122.0 4260.0 a
4123.0 3710.0 a
4124.0 3779.0 a
4125.0 4214.0 a
4126.0 3791.0 a
4127.0 4594.0 a
4128.0 3656.0 a
4129.0 3200.0 a
4130.0 3725.0 a
4131.0 4052.0 a
4132.0 4055.0 a
4133.0 4793.0 a
4134.0 3215.0 a
4135.0 4129.0 a
4136.0 3336.0 a
4137.0 4815.0 a
4138.0 4036.0 a
4139.0 3975.0 a
4140.0 2524.0 a
4141.0 3331.0 a
4142.0 3332.0 a
4143.0 4350.0 a
4144.0 4942.0 a
4145.0 4156.0 a
4146.0 4345.0 a
4147.0 3503.0 a
4148.0 3926.0 a
4149.0 4811.0 a
4150.0 2798.0 a
4151.0 4672.0 a
4152.0 3651.0 a
4153.0 3872.0 a
4154.0 4955.0 a
4155.0 3322.0 a
4156.0 4737.0 a
4157.0 4732.0 a
4158.0 3620.0 a
4159.0 4145.0 a
4160.0 4547.0 a
4161.0 2604.0 a
4162.0 2284.0 a
4163.0 4165.0 a
4164.0 3796.0 a
4165.0 4272.0 a
4166.0 1520.0 a
4167.0 3408.0 a
4168.0 4662.0 a
4169.0 4239.0 a
4170.0 3830.0 a
4171.0 870.0 a
4172.0 2771.0 a
4173.0 3650.0 a
4174.0 4456.0 a
4175.0 3367.0 a
4176.0 4455.0 a
4177.0 4490.0 a
4178.0 4122.0 a
4179.0 4685.0 a
4180.0 2657.0 a
4181.0 4324.0 a
4182.0 4962.0 a
4183.0 2406.0 a
4184.0 3713.0 a
4185.0 4798.0 a
4186.0 2054.0 a
4187.0 2758.0 a
4188.0 3265.0 a
4189.0 4264.0 a
4190.0 3687.0 a
4191.0 3924.0 a
4192.0 4482.0 a
4193.0 3219.0 a
4194.0 4673.0 a
4195.0 4705.0 a
4196.0 706.0 a
4197.0 3531.0 a
4198.0 4335.0 a
4199.0 4410.0 a
4200.0 3528.0 a
4201.0 3988.0 a
4202.0 3869.0 a
4203.0 4388.0 a
4204.0 2516.0 a
4205.0 3584.0 a
4206.0 3972.0 a
4207.0 2267.0 a
4208.0 3828.0 a
4209.0 3734.0 a
4210.0 4382.0 a
4211.0 4076.0 a
4212.0 3080.0 a
4213.0 3675.0 a
4214.0 2955.0 a
4215.0 4078.0 a
4216.0 4238.0 a
4217.0 3759.0 a
4218.0 4502.0 a
4219.0 4634.0 a
4220.0 3995.0 a
4221.0 4595.0 a
4222.0 4675.0 a
4223.0 4999.0 a
4224.0 4544.0 a
4225.0 4235.0 a
4226.0 4385.0 a
4227.0 4344.0 a
4228.0 3780.0 a
4229.0 4935.0 a
4230.0 3904.0 a
4231.0 4666.0 a
4232.0 4532.0 a
4233.0 4707.0 a
4234.0 4024.0 a
4235.0 4722.0 a
4236.0 3469.0 a
4237.0 4604.0 a
4238.0 4376.0 a
4239.0 4610.0 a
4240.0 4060.0 a
4241.0 3335.0 a
4242.0 4420.0 a
4243.0 3807.0 a
4244.0 4085.0 a
4245.0 4315.0 a
4246.0 4990.0 a
4247.0 3504.0 a
4248.0 4375.0 a
4249.0 4245.0 a
4250.0 3800.0 a
4251.0 3896.0 a
4252.0 2366.0 a
4253.0 3082.0 a
4254.0 4568.0 a
4255.0 3663.0 a
4256.0 3389.0 a
4257.0 2804.0 a
4258.0 4033.0 a
4259.0 4711.0 a
4260.0 4241.0 a
4261.0 3581.0 a
4262.0 4464.0 a
4263.0 4328.0 a
4264.0 4851.0 a
4265.0 4295.0 a
4266.0 4153.0 a
4267.0 4963.0 a
4268.0 3892.0 a
4269.0 3048.0 a
4270.0 4114.0 a
4271.0 4394.0 a
4272.0 4755.0 a
4273.0 4970.0 a
4274.0 2996.0 a
4275.0 4132.0 a
4276.0 4233.0 a
4277.0 4183.0 a
4278.0 4985.0 a
4279.0 4807.0 a
4280.0 4247.0 a
4281.0 4849.0 a
4282.0 4677.0 a
4283.0 3500.0 a
4284.0 3449.0 a
4285.0 4195.0 a
4286.0 238.0 a
4287.0 4846.0 a
4288.0 3409.0 a
4289.0 4106.0 a
4290.0 4431.0 a
4291.0 4730.0 a
4292.0 3422.0 a
4293.0 1710.0 a
4294.0 4946.0 a
4295.0 4453.0 a
4296.0 4325.0 a
4297.0 3873.0 a
4298.0 4283.0 a
4299.0 4528.0 a
4300.0 4953.0 a
4301.0 4062.0 a
4302.0 1497.0 a
4303.0 4637.0 a
4304.0 4334.0 a
4305.0 3399.0 a
4306.0 4982.0 a
4307.0 3046.0 a
4308.0 1215.0 a
4309.0 4629.0 a
4310.0 4027.0 a
4311.0 4434.0 a
4312.0 4916.0 a
4313.0 4404.0 a
4314.0 3450.0 a
4315.0 4258.0 a
4316.0 2830.0 a
4317.0 3748.0 a
4318.0 4276.0 a
4319.0 4627.0 a
4320.0 4698.0 a
4321.0 4829.0 a
4322.0 4760.0 a
4323.0 4257.0 a
4324.0 4788.0 a
4325.0 4831.0 a
4326.0 4859.0 a
4327.0 4181.0 a
4328.0 3764.0 a
4329.0 4281.0 a
4330.0 4700.0 a
4331.0 3509.0 a
4332.0 2355.0 a
4333.0 4127.0 a
4334.0 4098.0 a
4335.0 4339.0 a
4336.0 4367.0 a
4337.0 4349.0 a
4338.0 3870.0 a
4339.0 3328.0 a
4340.0 3243.0 a
4341.0 3611.0 a
4342.0 4189.0 a
4343.0 203.0 a
4344.0 3511.0 a
4345.0 4355.0 a
4346.0 4890.0 a
4347.0 3109.0 a
4348.0 4951.0 a
4349.0 3606.0 a
4350.0 4474.0 a
4351.0 3799.0 a
4352.0 4757.0 a
4353.0 4555.0 a
4354.0 1725.0 a
4355.0 3787.0 a
4356.0 3925.0 a
4357.0 4368.0 a
4358.0 4805.0 a
4359.0 4118.0 a
4360.0 4406.0 a
4361.0 2127.0 a
4362.0 3163.0 a
4363.0 4364.0 a
4364.0 4100.0 a
4365.0 1924.0 a
4366.0 4506.0 a
4367.0 4466.0 a
4368.0 4011.0 a
4369.0 4171.0 a
4370.0 4612.0 a
4371.0 4569.0 a
4372.0 4347.0 a
4373.0 4380.0 a
4374.0 4635.0 a
4375.0 4172.0 a
4376.0 4423.0 a
4377.0 4488.0 a
4378.0 4989.0 a
4379.0 4825.0 a
4380.0 3595.0 a
4381.0 3990.0 a
4382.0 4452.0 a
4383.0 4879.0 a
4384.0 3011.0 a
4385.0 2765.0 a
4386.0 4130.0 a
4387.0 3168.0 a
4388.0 4063.0 a
4389.0 4806.0 a
4390.0 3706.0 a
4391.0 3997.0 a
4392.0 3184.0 a
4393.0 4083.0 a
4394.0 4932.0 a
4395.0 4583.0 a
4396.0 4841.0 a
4397.0 3228.0 a
4398.0 3746.0 a
4399.0 4038.0 a
4400.0 4676.0 a
4401.0 4108.0 a
4402.0 4155.0 a
4403.0 4824.0 a
4404.0 4667.0 a
4405.0 3352.0 a
4406.0 4868.0 a
4407.0 2613.0 a
4408.0 3946.0 a
4409.0 4014.0 a
4410.0 4115.0 a
4411.0 4116.0 a
4412.0 3466.0 a
4413.0 4353.0 a
4414.0 4162.0 a
4415.0 3514.0 a
4416.0 4869.0 a
4417.0 4750.0 a
4418.0 4649.0 a
4419.0 4876.0 a
4420.0 4041.0 a
4421.0 4922.0 a
4422.0 3390.0 a
4423.0 4422.0 a
4424.0 4979.0 a
4425.0 4477.0 a
4426.0 4897.0 a
4427.0 3855.0 a
4428.0 4930.0 a
4429.0 4436.0 a
4430.0 4059.0 a
4431.0 2851.0 a
4432.0 3955.0 a
4433.0 4286.0 a
4434.0 4523.0 a
4435.0 4511.0 a
4436.0 4493.0 a
4437.0 4853.0 a
4438.0 3246.0 a
4439.0 4077.0 a
4440.0 4391.0 a
4441.0 3866.0 a
4442.0 4817.0 a
4443.0 3801.0 a
4444.0 4573.0 a
4445.0 3282.0 a
4446.0 4826.0 a
4447.0 2985.0 a
4448.0 2876.0 a
4449.0 3938.0 a
4450.0 4855.0 a
4451.0 4752.0 a
4452.0 2007.0 a
4453.0 3871.0 a
4454.0 3115.0 a
4455.0 4351.0 a
4456.0 3481.0 a
4457.0 4877.0 a
4458.0 4915.0 a
4459.0 4071.0 a
4460.0 4884.0 a
4461.0 4621.0 a
4462.0 4008.0 a
4463.0 4298.0 a
4464.0 3610.0 a
4465.0 4143.0 a
4466.0 4288.0 a
4467.0 3453.0 a
4468.0 4309.0 a
4469.0 4786.0 a
4470.0 3631.0 a
4471.0 4988.0 a
4472.0 4593.0 a
4473.0 3378.0 a
4474.0 4808.0 a
4475.0 4152.0 a
4476.0 3999.0 a
4477.0 4736.0 a
4478.0 4176.0 a
4479.0 4557.0 a
4480.0 4491.0 a
4481.0 4136.0 a
4482.0 4882.0 a
4483.0 4317.0 a
4484.0 3597.0 a
4485.0 4159.0 a
4486.0 4658.0 a
4487.0 4863.0 a
4488.0 3002.0 a
4489.0 4390.0 a
4490.0 4015.0 a
4491.0 4447.0 a
4492.0 3607.0 a
4493.0 3485.0 a
4494.0 4418.0 a
4495.0 4687.0 a
4496.0 3593.0 a
4497.0 3038.0 a
4498.0 4888.0 a
4499.0 4212.0 a
4500.0 4961.0 a
4501.0 3923.0 a
4502.0 2041.0 a
4503.0 4577.0 a
4504.0 4631.0 a
4505.0 4501.0 a
4506.0 4918.0 a
4507.0 4606.0 a
4508.0 4279.0 a
4509.0 4651.0 a
4510.0 4053.0 a
4511.0 4664.0 a
4512.0 4690.0 a
4513.0 3816.0 a
4514.0 3540.0 a
4515.0 4483.0 a
4516.0 4137.0 a
4517.0 4094.0 a
4518.0 3927.0 a
4519.0 4045.0 a
4520.0 4412.0 a
4521.0 4647.0 a
4522.0 3768.0 a
4523.0 4571.0 a
4524.0 4871.0 a
4525.0 3899.0 a
4526.0 4468.0 a
4527.0 4492.0 a
4528.0 4865.0 a
4529.0 3836.0 a
4530.0 3951.0 a
4531.0 4564.0 a
4532.0 4933.0 a
4533.0 3171.0 a
4534.0 3475.0 a
4535.0 4872.0 a
4536.0 3634.0 a
4537.0 4117.0 a
4538.0 4780.0 a
4539.0 3669.0 a
4540.0 4762.0 a
4541.0 4847.0 a
4542.0 3886.0 a
4543.0 4540.0 a
4544.0 4207.0 a
4545.0 4936.0 a
4546.0 4802.0 a
4547.0 4763.0 a
4548.0 4925.0 a
4549.0 4074.0 a
4550.0 4848.0 a
4551.0 4903.0 a
4552.0 4003.0 a
4553.0 4883.0 a
4554.0 4838.0 a
4555.0 4724.0 a
4556.0 4857.0 a
4557.0 4910.0 a
4558.0 3709.0 a
4559.0 4975.0 a
4560.0 4954.0 a
4561.0 4444.0 a
4562.0 4743.0 a
4563.0 4716.0 a
4564.0 4102.0 a
4565.0 4983.0 a
4566.0 4691.0 a
4567.0 4572.0 a
4568.0 4688.0 a
4569.0 4613.0 a
4570.0 4504.0 a
4571.0 4227.0 a
4572.0 4945.0 a
4573.0 4694.0 a
4574.0 4259.0 a
4575.0 4550.0 a
4576.0 4426.0 a
4577.0 4860.0 a
4578.0 3376.0 a
4579.0 4306.0 a
4580.0 4742.0 a
4581.0 4862.0 a
4582.0 4374.0 a
4583.0 4215.0 a
4584.0 3023.0 a
4585.0 4399.0 a
4586.0 3646.0 a
4587.0 4386.0 a
4588.0 4728.0 a
4589.0 3876.0 a
4590.0 4549.0 a
4591.0 2342.0 a
4592.0 4305.0 a
4593.0 3585.0 a
4594.0 4073.0 a
4595.0 4905.0 a
4596.0 4377.0 a
4597.0 4663.0 a
4598.0 4944.0 a
4599.0 4486.0 a
4600.0 4358.0 a
4601.0 4704.0 a
4602.0 4781.0 a
4603.0 4438.0 a
4604.0 4636.0 a
4605.0 4413.0 a
4606.0 3026.0 a
4607.0 4126.0 a
4608.0 4622.0 a
4609.0 3696.0 a
4610.0 4608.0 a
4611.0 4914.0 a
4612.0 4609.0 a
4613.0 3887.0 a
4614.0 4908.0 a
4615.0 4533.0 a
4616.0 4702.0 a
4617.0 4810.0 a
4618.0 4138.0 a
4619.0 3888.0 a
4620.0 4738.0 a
4621.0 4269.0 a
4622.0 4512.0 a
4623.0 4740.0 a
4624.0 4460.0 a
4625.0 4409.0 a
4626.0 4556.0 a
4627.0 4686.0 a
4628.0 3987.0 a
4629.0 4476.0 a
4630.0 4821.0 a
4631.0 4337.0 a
4632.0 4066.0 a
4633.0 4554.0 a
4634.0 4854.0 a
4635.0 3068.0 a
4636.0 4792.0 a
4637.0 4440.0 a
4638.0 3501.0 a
4639.0 4957.0 a
4640.0 3111.0 a
4641.0 4828.0 a
4642.0 4432.0 a
4643.0 3815.0 a
4644.0 4643.0 a
4645.0 4899.0 a
4646.0 4218.0 a
4647.0 4471.0 a
4648.0 4469.0 a
4649.0 3898.0 a
4650.0 4653.0 a
4651.0 4836.0 a
4652.0 4754.0 a
4653.0 4600.0 a
4654.0 3788.0 a
4655.0 4968.0 a
4656.0 4473.0 a
4657.0 3483.0 a
4658.0 4371.0 a
4659.0 4764.0 a
4660.0 4548.0 a
4661.0 4659.0 a
4662.0 4442.0 a
4663.0 4142.0 a
4664.0 4287.0 a
4665.0 4535.0 a
4666.0 4416.0 a
4667.0 4767.0 a
4668.0 4216.0 a
4669.0 4479.0 a
4670.0 4567.0 a
4671.0 4256.0 a
4672.0 4472.0 a
4673.0 3813.0 a
4674.0 4373.0 a
4675.0 4105.0 a
4676.0 4725.0 a
4677.0 4729.0 a
4678.0 3824.0 a
4679.0 4012.0 a
4680.0 4670.0 a
4681.0 3021.0 a
4682.0 4726.0 a
4683.0 3609.0 a
4684.0 4086.0 a
4685.0 4338.0 a
4686.0 4880.0 a
4687.0 4723.0 a
4688.0 4579.0 a
4689.0 3234.0 a
4690.0 4697.0 a
4691.0 4602.0 a
4692.0 4967.0 a
4693.0 4582.0 a
4694.0 3662.0 a
4695.0 3736.0 a
4696.0 4850.0 a
4697.0 4784.0 a
4698.0 4525.0 a
4699.0 4326.0 a
4700.0 3909.0 a
4701.0 4875.0 a
4702.0 4885.0 a
4703.0 4111.0 a
4704.0 4920.0 a
4705.0 2626.0 a
4706.0 4898.0 a
4707.0 3944.0 a
4708.0 4984.0 a
4709.0 4002.0 a
4710.0 4771.0 a
4711.0 3724.0 a
4712.0 4131.0 a
4713.0 3848.0 a
4714.0 3907.0 a
4715.0 4262.0 a
4716.0 4938.0 a
4717.0 4778.0 a
4718.0 4552.0 a
4719.0 4294.0 a
4720.0 3810.0 a
4721.0 4964.0 a
4722.0 4450.0 a
4723.0 4534.0 a
4724.0 4619.0 a
4725.0 4331.0 a
4726.0 4904.0 a
4727.0 4971.0 a
4728.0 4515.0 a
4729.0 4297.0 a
4730.0 4020.0 a
4731.0 4312.0 a
4732.0 4445.0 a
4733.0 4906.0 a
4734.0 4392.0 a
4735.0 4892.0 a
4736.0 4842.0 a
4737.0 4185.0 a
4738.0 4044.0 a
4739.0 4437.0 a
4740.0 4487.0 a
4741.0 4405.0 a
4742.0 3847.0 a
4743.0 2703.0 a
4744.0 4638.0 a
4745.0 4654.0 a
4746.0 3790.0 a
4747.0 3978.0 a
4748.0 4887.0 a
4749.0 4292.0 a
4750.0 3809.0 a
4751.0 4939.0 a
4752.0 4965.0 a
4753.0 4419.0 a
4754.0 4234.0 a
4755.0 4559.0 a
4756.0 4293.0 a
4757.0 4458.0 a
4758.0 4864.0 a
4759.0 4950.0 a
4760.0 4316.0 a
4761.0 4800.0 a
4762.0 4329.0 a
4763.0 4058.0 a
4764.0 4592.0 a
4765.0 4749.0 a
4766.0 4081.0 a
4767.0 4327.0 a
4768.0 4692.0 a
4769.0 4927.0 a
4770.0 4789.0 a
4771.0 4773.0 a
4772.0 4777.0 a
4773.0 3506.0 a
4774.0 4536.0 a
4775.0 4273.0 a
4776.0 4494.0 a
4777.0 4221.0 a
4778.0 4632.0 a
4779.0 4852.0 a
4780.0 4225.0 a
4781.0 4652.0 a
4782.0 4539.0 a
4783.0 4096.0 a
4784.0 4082.0 a
4785.0 4896.0 a
4786.0 4175.0 a
4787.0 4430.0 a
4788.0 4956.0 a
4789.0 4669.0 a
4790.0 4123.0 a
4791.0 4581.0 a
4792.0 4873.0 a
4793.0 4900.0 a
4794.0 4644.0 a
4795.0 4791.0 a
4796.0 3777.0 a
4797.0 4693.0 a
4798.0 4587.0 a
4799.0 3330.0 a
4800.0 4969.0 a
4801.0 4891.0 a
4802.0 4949.0 a
4803.0 4646.0 a
4804.0 4246.0 a
4805.0 4099.0 a
4806.0 4585.0 a
4807.0 4992.0 a
4808.0 3819.0 a
4809.0 4057.0 a
4810.0 3835.0 a
4811.0 4372.0 a
4812.0 3977.0 a
4813.0 4624.0 a
4814.0 4240.0 a
4815.0 4599.0 a
4816.0 4748.0 a
4817.0 4561.0 a
4818.0 4075.0 a
4819.0 4977.0 a
4820.0 4709.0 a
4821.0 4708.0 a
4822.0 4601.0 a
4823.0 4507.0 a
4824.0 4809.0 a
4825.0 4408.0 a
4826.0 4140.0 a
4827.0 4365.0 a
4828.0 4543.0 a
4829.0 4321.0 a
4830.0 4451.0 a
4831.0 3603.0 a
4832.0 4093.0 a
4833.0 4320.0 a
4834.0 4665.0 a
4835.0 4699.0 a
4836.0 4820.0 a
4837.0 4783.0 a
4838.0 4516.0 a
4839.0 3073.0 a
4840.0 4919.0 a
4841.0 4696.0 a
4842.0 4943.0 a
4843.0 4973.0 a
4844.0 4517.0 a
4845.0 4703.0 a
4846.0 4618.0 a
4847.0 4827.0 a
4848.0 4089.0 a
4849.0 4366.0 a
4850.0 4598.0 a
4851.0 4717.0 a
4852.0 4224.0 a
4853.0 4538.0 a
4854.0 4974.0 a
4855.0 4681.0 a
4856.0 4586.0 a
4857.0 3333.0 a
4858.0 4323.0 a
4859.0 4902.0 a
4860.0 4689.0 a
4861.0 4299.0 a
4862.0 4381.0 a
4863.0 4819.0 a
4864.0 4668.0 a
4865.0 3742.0 a
4866.0 4615.0 a
4867.0 4296.0 a
4868.0 4639.0 a
4869.0 4832.0 a
4870.0 4318.0 a
4871.0 4993.0 a
4872.0 3443.0 a
4873.0 3837.0 a
4874.0 4987.0 a
4875.0 4735.0 a
4876.0 4424.0 a
4877.0 4929.0 a
4878.0 3459.0 a
4879.0 3494.0 a
4880.0 4958.0 a
4881.0 4529.0 a
4882.0 4527.0 a
4883.0 4719.0 a
4884.0 4768.0 a
4885.0 4465.0 a
4886.0 4981.0 a
4887.0 4710.0 a
4888.0 3529.0 a
4889.0 4758.0 a
4890.0 4889.0 a
4891.0 4997.0 a
4892.0 4830.0 a
4893.0 4782.0 a
4894.0 4928.0 a
4895.0 4926.0 a
4896.0 3404.0 a
4897.0 4721.0 a
4898.0 4766.0 a
4899.0 3419.0 a
4900.0 4924.0 a
4901.0 4623.0 a
4902.0 4895.0 a
4903.0 4590.0 a
4904.0 4909.0 a
4905.0 4522.0 a
4906.0 4596.0 a
4907.0 4254.0 a
4908.0 4960.0 a
4909.0 4411.0 a
4910.0 4356.0 a
4911.0 4796.0 a
4912.0 4061.0 a
4913.0 4578.0 a
4914.0 4201.0 a
4915.0 4674.0 a
4916.0 4917.0 a
4917.0 4931.0 a
4918.0 4187.0 a
4919.0 4923.0 a
4920.0 4734.0 a
4921.0 4980.0 a
4922.0 4248.0 a
4923.0 4769.0 a
4924.0 4050.0 a
4925.0 4614.0 a
4926.0 3917.0 a
4927.0 4934.0 a
4928.0 4995.0 a
4929.0 4192.0 a
4930.0 3834.0 a
4931.0 4695.0 a
4932.0 4026.0 a
4933.0 4947.0 a
4934.0 4575.0 a
4935.0 4514.0 a
4936.0 4421.0 a
4937.0 4174.0 a
4938.0 4756.0 a
4939.0 3583.0 a
4940.0 3905.0 a
4941.0 4785.0 a
4942.0 3573.0 a
4943.0 4576.0 a
4944.0 4341.0 a
4945.0 4642.0 a
4946.0 4489.0 a
4947.0 4617.0 a
4948.0 4237.0 a
4949.0 3415.0 a
4950.0 2456.0 a
4951.0 4425.0 a
4952.0 4978.0 a
4953.0 4403.0 a
4954.0 4701.0 a
4955.0 4475.0 a
4956.0 4797.0 a
4957.0 4870.0 a
4958.0 4616.0 a
4959.0 4092.0 a
4960.0 4463.0 a
4961.0 4584.0 a
4962.0 4519.0 a
4963.0 4531.0 a
4964.0 4775.0 a
4965.0 4625.0 a
4966.0 4940.0 a
4967.0 4741.0 a
4968.0 4843.0 a
4969.0 4095.0 a
4970.0 4776.0 a
4971.0 4751.0 a
4972.0 4591.0 a
4973.0 4097.0 a
4974.0 4844.0 a
4975.0 4715.0 a
4976.0 4759.0 a
4977.0 4706.0 a
4978.0 4417.0 a
4979.0 3878.0 a
4980.0 4346.0 a
4981.0 4495.0 a
4982.0 3980.0 a
4983.0 4937.0 a
4984.0 4948.0 a
4985.0 3118.0 a
4986.0 4209.0 a
4987.0 4861.0 a
4988.0 4480.0 a
4989.0 4727.0 a
4990.0 4816.0 a
4991.0 4553.0 a
4992.0 3722.0 a
4993.0 3557.0 a
4994.0 4446.0 a
4995.0 3489.0 a
4996.0 4415.0 a
4997.0 3868.0 a
4998.0 4194.0 a
4999.0 4661.0 a


==> resmobcifar10.dat <==
x y label
0.0 130.0 a
1.0 375.0 a
2.0 2750.0 a
3.0 1345.0 a
4.0 326.0 a
5.0 327.0 a
6.0 1698.0 a
7.0 748.0 a
8.0 386.0 a
9.0 84.0 a
10.0 119.0 a
11.0 338.0 a
12.0 1822.0 a
13.0 132.0 a
14.0 744.0 a
15.0 83.0 a
16.0 336.0 a
17.0 1230.0 a
18.0 1538.0 a
19.0 2641.0 a
20.0 120.0 a
21.0 716.0 a
22.0 2129.0 a
23.0 736.0 a
24.0 96.0 a
25.0 734.0 a
26.0 653.0 a
27.0 1683.0 a
28.0 1536.0 a
29.0 1063.0 a
30.0 105.0 a
31.0 127.0 a
32.0 126.0 a
33.0 663.0 a
34.0 335.0 a
35.0 102.0 a
36.0 122.0 a
37.0 334.0 a
38.0 100.0 a
39.0 1020.0 a
40.0 755.0 a
41.0 115.0 a
42.0 393.0 a
43.0 1352.0 a
44.0 117.0 a
45.0 1078.0 a
46.0 1457.0 a
47.0 1037.0 a
48.0 1371.0 a
49.0 321.0 a
50.0 808.0 a
51.0 1314.0 a
52.0 322.0 a
53.0 906.0 a
54.0 1964.0 a
55.0 905.0 a
56.0 2146.0 a
57.0 116.0 a
58.0 1795.0 a
59.0 2920.0 a
60.0 1370.0 a
61.0 14.0 a
62.0 317.0 a
63.0 1847.0 a
64.0 990.0 a
65.0 108.0 a
66.0 2404.0 a
67.0 670.0 a
68.0 88.0 a
69.0 1107.0 a
70.0 2116.0 a
71.0 676.0 a
72.0 741.0 a
73.0 1351.0 a
74.0 651.0 a
75.0 397.0 a
76.0 111.0 a
77.0 13.0 a
78.0 91.0 a
79.0 315.0 a
80.0 2522.0 a
81.0 1442.0 a
82.0 332.0 a
83.0 958.0 a
84.0 850.0 a
85.0 2197.0 a
86.0 852.0 a
87.0 758.0 a
88.0 1444.0 a
89.0 299.0 a
90.0 1800.0 a
91.0 1616.0 a
92.0 76.0 a
93.0 75.0 a
94.0 201.0 a
95.0 2521.0 a
96.0 1285.0 a
97.0 1450.0 a
98.0 891.0 a
99.0 883.0 a
100.0 296.0 a
101.0 2185.0 a
102.0 221.0 a
103.0 220.0 a
104.0 753.0 a
105.0 2016.0 a
106.0 379.0 a
107.0 2131.0 a
108.0 1492.0 a
109.0 222.0 a
110.0 68.0 a
111.0 959.0 a
112.0 227.0 a
113.0 908.0 a
114.0 1340.0 a
115.0 297.0 a
116.0 1056.0 a
117.0 384.0 a
118.0 385.0 a
119.0 909.0 a
120.0 223.0 a
121.0 1286.0 a
122.0 383.0 a
123.0 2592.0 a
124.0 1883.0 a
125.0 1575.0 a
126.0 836.0 a
127.0 64.0 a
128.0 209.0 a
129.0 380.0 a
130.0 920.0 a
131.0 94.0 a
132.0 1031.0 a
133.0 377.0 a
134.0 1168.0 a
135.0 378.0 a
136.0 164.0 a
137.0 1257.0 a
138.0 767.0 a
139.0 708.0 a
140.0 877.0 a
141.0 769.0 a
142.0 60.0 a
143.0 1885.0 a
144.0 206.0 a
145.0 57.0 a
146.0 205.0 a
147.0 204.0 a
148.0 207.0 a
149.0 61.0 a
150.0 902.0 a
151.0 1657.0 a
152.0 762.0 a
153.0 2267.0 a
154.0 381.0 a
155.0 328.0 a
156.0 3257.0 a
157.0 1458.0 a
158.0 2120.0 a
159.0 2947.0 a
160.0 1145.0 a
161.0 1067.0 a
162.0 356.0 a
163.0 484.0 a
164.0 1574.0 a
165.0 1146.0 a
166.0 874.0 a
167.0 190.0 a
168.0 1045.0 a
169.0 2205.0 a
170.0 256.0 a
171.0 194.0 a
172.0 1498.0 a
173.0 458.0 a
174.0 355.0 a
175.0 2344.0 a
176.0 981.0 a
177.0 195.0 a
178.0 1711.0 a
179.0 916.0 a
180.0 2816.0 a
181.0 818.0 a
182.0 1807.0 a
183.0 1253.0 a
184.0 373.0 a
185.0 1365.0 a
186.0 803.0 a
187.0 1736.0 a
188.0 1752.0 a
189.0 2405.0 a
190.0 1755.0 a
191.0 1611.0 a
192.0 1738.0 a
193.0 1739.0 a
194.0 615.0 a
195.0 1268.0 a
196.0 997.0 a
197.0 1128.0 a
198.0 3318.0 a
199.0 978.0 a
200.0 254.0 a
201.0 183.0 a
202.0 253.0 a
203.0 573.0 a
204.0 789.0 a
205.0 533.0 a
206.0 252.0 a
207.0 1124.0 a
208.0 1052.0 a
209.0 2929.0 a
210.0 2489.0 a
211.0 1819.0 a
212.0 215.0 a
213.0 1263.0 a
214.0 213.0 a
215.0 217.0 a
216.0 1564.0 a
217.0 1252.0 a
218.0 3086.0 a
219.0 1799.0 a
220.0 1060.0 a
221.0 960.0 a
222.0 903.0 a
223.0 583.0 a
224.0 219.0 a
225.0 247.0 a
226.0 1460.0 a
227.0 828.0 a
228.0 246.0 a
229.0 250.0 a
230.0 502.0 a
231.0 173.0 a
232.0 1062.0 a
233.0 171.0 a
234.0 2942.0 a
235.0 169.0 a
236.0 166.0 a
237.0 1706.0 a
238.0 489.0 a
239.0 2020.0 a
240.0 2395.0 a
241.0 259.0 a
242.0 1361.0 a
243.0 351.0 a
244.0 1561.0 a
245.0 1818.0 a
246.0 494.0 a
247.0 4117.0 a
248.0 352.0 a
249.0 986.0 a
250.0 178.0 a
251.0 635.0 a
252.0 1759.0 a
253.0 23.0 a
254.0 155.0 a
255.0 2189.0 a
256.0 731.0 a
257.0 1765.0 a
258.0 9.0 a
259.0 835.0 a
260.0 2497.0 a
261.0 43.0 a
262.0 1085.0 a
263.0 325.0 a
264.0 819.0 a
265.0 820.0 a
266.0 2511.0 a
267.0 689.0 a
268.0 737.0 a
269.0 813.0 a
270.0 833.0 a
271.0 1986.0 a
272.0 1.0 a
273.0 816.0 a
274.0 1228.0 a
275.0 817.0 a
276.0 776.0 a
277.0 3.0 a
278.0 901.0 a
279.0 1120.0 a
280.0 153.0 a
281.0 6.0 a
282.0 900.0 a
283.0 724.0 a
284.0 152.0 a
285.0 714.0 a
286.0 1937.0 a
287.0 151.0 a
288.0 1064.0 a
289.0 711.0 a
290.0 623.0 a
291.0 1213.0 a
292.0 33.0 a
293.0 793.0 a
294.0 31.0 a
295.0 3412.0 a
296.0 1751.0 a
297.0 143.0 a
298.0 1103.0 a
299.0 1001.0 a
300.0 636.0 a
301.0 804.0 a
302.0 1055.0 a
303.0 2508.0 a
304.0 36.0 a
305.0 249.0 a
306.0 2732.0 a
307.0 456.0 a
308.0 35.0 a
309.0 1957.0 a
310.0 1548.0 a
311.0 248.0 a
312.0 388.0 a
313.0 786.0 a
314.0 701.0 a
315.0 48.0 a
316.0 1131.0 a
317.0 285.0 a
318.0 785.0 a
319.0 2840.0 a
320.0 788.0 a
321.0 796.0 a
322.0 387.0 a
323.0 695.0 a
324.0 800.0 a
325.0 1813.0 a
326.0 138.0 a
327.0 41.0 a
328.0 596.0 a
329.0 778.0 a
330.0 376.0 a
331.0 735.0 a
332.0 309.0 a
333.0 1753.0 a
334.0 2135.0 a
335.0 80.0 a
336.0 262.0 a
337.0 1123.0 a
338.0 1933.0 a
339.0 306.0 a
340.0 1431.0 a
341.0 2259.0 a
342.0 1178.0 a
343.0 1180.0 a
344.0 686.0 a
345.0 1905.0 a
346.0 1904.0 a
347.0 10.0 a
348.0 8.0 a
349.0 1084.0 a
350.0 276.0 a
351.0 1255.0 a
352.0 1754.0 a
353.0 632.0 a
354.0 287.0 a
355.0 313.0 a
356.0 1390.0 a
357.0 95.0 a
358.0 721.0 a
359.0 310.0 a
360.0 1396.0 a
361.0 281.0 a
362.0 5.0 a
363.0 1734.0 a
364.0 1156.0 a
365.0 727.0 a
366.0 625.0 a
367.0 1121.0 a
368.0 720.0 a
369.0 1137.0 a
370.0 1700.0 a
371.0 424.0 a
372.0 47.0 a
373.0 1112.0 a
374.0 1073.0 a
375.0 1119.0 a
376.0 588.0 a
377.0 301.0 a
378.0 49.0 a
379.0 2855.0 a
380.0 52.0 a
381.0 675.0 a
382.0 51.0 a
383.0 3989.0 a
384.0 697.0 a
385.0 3265.0 a
386.0 971.0 a
387.0 1972.0 a
388.0 402.0 a
389.0 50.0 a
390.0 1068.0 a
391.0 713.0 a
392.0 42.0 a
393.0 779.0 a
394.0 2482.0 a
395.0 24.0 a
396.0 732.0 a
397.0 726.0 a
398.0 304.0 a
399.0 1259.0 a
400.0 272.0 a
401.0 273.0 a
402.0 1707.0 a
403.0 688.0 a
404.0 1109.0 a
405.0 698.0 a
406.0 416.0 a
407.0 1404.0 a
408.0 414.0 a
409.0 1089.0 a
410.0 1998.0 a
411.0 2530.0 a
412.0 1296.0 a
413.0 1935.0 a
414.0 288.0 a
415.0 649.0 a
416.0 1331.0 a
417.0 89.0 a
418.0 87.0 a
419.0 1317.0 a
420.0 1214.0 a
421.0 1058.0 a
422.0 1922.0 a
423.0 1607.0 a
424.0 1924.0 a
425.0 1928.0 a
426.0 251.0 a
427.0 92.0 a
428.0 1095.0 a
429.0 987.0 a
430.0 2199.0 a
431.0 856.0 a
432.0 324.0 a
433.0 1028.0 a
434.0 2558.0 a
435.0 1320.0 a
436.0 82.0 a
437.0 1153.0 a
438.0 1141.0 a
439.0 93.0 a
440.0 1065.0 a
441.0 1033.0 a
442.0 1319.0 a
443.0 1225.0 a
444.0 330.0 a
445.0 1831.0 a
446.0 1863.0 a
447.0 319.0 a
448.0 1510.0 a
449.0 1172.0 a
450.0 1917.0 a
451.0 56.0 a
452.0 1874.0 a
453.0 2179.0 a
454.0 97.0 a
455.0 235.0 a
456.0 984.0 a
457.0 876.0 a
458.0 982.0 a
459.0 240.0 a
460.0 244.0 a
461.0 11.0 a
462.0 290.0 a
463.0 12.0 a
464.0 1539.0 a
465.0 1533.0 a
466.0 809.0 a
467.0 1902.0 a
468.0 1009.0 a
469.0 607.0 a
470.0 241.0 a
471.0 1013.0 a
472.0 1241.0 a
473.0 260.0 a
474.0 16.0 a
475.0 15.0 a
476.0 1231.0 a
477.0 1007.0 a
478.0 258.0 a
479.0 257.0 a
480.0 757.0 a
481.0 298.0 a
482.0 641.0 a
483.0 658.0 a
484.0 1507.0 a
485.0 233.0 a
486.0 921.0 a
487.0 98.0 a
488.0 1149.0 a
489.0 99.0 a
490.0 17.0 a
491.0 640.0 a
492.0 1500.0 a
493.0 638.0 a
494.0 457.0 a
495.0 53.0 a
496.0 872.0 a
497.0 350.0 a
498.0 349.0 a
499.0 347.0 a
500.0 851.0 a
501.0 1801.0 a
502.0 289.0 a
503.0 1915.0 a
504.0 191.0 a
505.0 823.0 a
506.0 192.0 a
507.0 855.0 a
508.0 358.0 a
509.0 812.0 a
510.0 196.0 a
511.0 286.0 a
512.0 1858.0 a
513.0 71.0 a
514.0 353.0 a
515.0 976.0 a
516.0 193.0 a
517.0 291.0 a
518.0 843.0 a
519.0 2241.0 a
520.0 3238.0 a
521.0 3974.0 a
522.0 186.0 a
523.0 2957.0 a
524.0 1267.0 a
525.0 185.0 a
526.0 933.0 a
527.0 3302.0 a
528.0 312.0 a
529.0 369.0 a
530.0 1844.0 a
531.0 189.0 a
532.0 357.0 a
533.0 359.0 a
534.0 188.0 a
535.0 940.0 a
536.0 370.0 a
537.0 830.0 a
538.0 1271.0 a
539.0 1630.0 a
540.0 399.0 a
541.0 398.0 a
542.0 180.0 a
543.0 1260.0 a
544.0 396.0 a
545.0 395.0 a
546.0 1723.0 a
547.0 179.0 a
548.0 106.0 a
549.0 1721.0 a
550.0 295.0 a
551.0 216.0 a
552.0 970.0 a
553.0 1262.0 a
554.0 1043.0 a
555.0 374.0 a
556.0 936.0 a
557.0 214.0 a
558.0 911.0 a
559.0 1449.0 a
560.0 168.0 a
561.0 3807.0 a
562.0 931.0 a
563.0 181.0 a
564.0 993.0 a
565.0 794.0 a
566.0 69.0 a
567.0 170.0 a
568.0 177.0 a
569.0 3552.0 a
570.0 175.0 a
571.0 174.0 a
572.0 826.0 a
573.0 293.0 a
574.0 390.0 a
575.0 172.0 a
576.0 1478.0 a
577.0 3230.0 a
578.0 451.0 a
579.0 1193.0 a
580.0 450.0 a
581.0 1381.0 a
582.0 449.0 a
583.0 942.0 a
584.0 1290.0 a
585.0 733.0 a
586.0 29.0 a
587.0 30.0 a
588.0 729.0 a
589.0 706.0 a
590.0 1811.0 a
591.0 1066.0 a
592.0 2008.0 a
593.0 302.0 a
594.0 3422.0 a
595.0 1174.0 a
596.0 2216.0 a
597.0 1040.0 a
598.0 1744.0 a
599.0 798.0 a
600.0 1289.0 a
601.0 40.0 a
602.0 55.0 a
603.0 668.0 a
604.0 665.0 a
605.0 411.0 a
606.0 1127.0 a
607.0 2319.0 a
608.0 1670.0 a
609.0 1609.0 a
610.0 1104.0 a
611.0 1164.0 a
612.0 27.0 a
613.0 2090.0 a
614.0 63.0 a
615.0 444.0 a
616.0 795.0 a
617.0 1969.0 a
618.0 1246.0 a
619.0 1115.0 a
620.0 3058.0 a
621.0 598.0 a
622.0 1015.0 a
623.0 66.0 a
624.0 884.0 a
625.0 787.0 a
626.0 1912.0 a
627.0 870.0 a
628.0 605.0 a
629.0 78.0 a
630.0 363.0 a
631.0 924.0 a
632.0 365.0 a
633.0 74.0 a
634.0 1662.0 a
635.0 1767.0 a
636.0 1011.0 a
637.0 184.0 a
638.0 2921.0 a
639.0 431.0 a
640.0 631.0 a
641.0 617.0 a
642.0 62.0 a
643.0 637.0 a
644.0 428.0 a
645.0 2307.0 a
646.0 954.0 a
647.0 427.0 a
648.0 630.0 a
649.0 926.0 a
650.0 303.0 a
651.0 3579.0 a
652.0 2292.0 a
653.0 1430.0 a
654.0 197.0 a
655.0 107.0 a
656.0 1770.0 a
657.0 37.0 a
658.0 1677.0 a
659.0 305.0 a
660.0 1240.0 a
661.0 434.0 a
662.0 600.0 a
663.0 601.0 a
664.0 59.0 a
665.0 995.0 a
666.0 46.0 a
667.0 1216.0 a
668.0 1894.0 a
669.0 1133.0 a
670.0 1386.0 a
671.0 542.0 a
672.0 1406.0 a
673.0 1106.0 a
674.0 928.0 a
675.0 1526.0 a
676.0 719.0 a
677.0 1087.0 a
678.0 3722.0 a
679.0 1572.0 a
680.0 1179.0 a
681.0 340.0 a
682.0 728.0 a
683.0 582.0 a
684.0 554.0 a
685.0 144.0 a
686.0 558.0 a
687.0 555.0 a
688.0 1274.0 a
689.0 1101.0 a
690.0 932.0 a
691.0 271.0 a
692.0 1541.0 a
693.0 4120.0 a
694.0 2228.0 a
695.0 3617.0 a
696.0 848.0 a
697.0 442.0 a
698.0 584.0 a
699.0 2617.0 a
700.0 650.0 a
701.0 1900.0 a
702.0 506.0 a
703.0 1804.0 a
704.0 715.0 a
705.0 2166.0 a
706.0 922.0 a
707.0 467.0 a
708.0 2941.0 a
709.0 474.0 a
710.0 1703.0 a
711.0 1927.0 a
712.0 1690.0 a
713.0 559.0 a
714.0 3103.0 a
715.0 1077.0 a
716.0 2561.0 a
717.0 1139.0 a
718.0 158.0 a
719.0 546.0 a
720.0 611.0 a
721.0 3094.0 a
722.0 603.0 a
723.0 566.0 a
724.0 1826.0 a
725.0 3678.0 a
726.0 2516.0 a
727.0 508.0 a
728.0 1188.0 a
729.0 567.0 a
730.0 620.0 a
731.0 1474.0 a
732.0 154.0 a
733.0 619.0 a
734.0 1070.0 a
735.0 585.0 a
736.0 564.0 a
737.0 1732.0 a
738.0 1918.0 a
739.0 654.0 a
740.0 157.0 a
741.0 964.0 a
742.0 162.0 a
743.0 549.0 a
744.0 941.0 a
745.0 550.0 a
746.0 587.0 a
747.0 1518.0 a
748.0 2385.0 a
749.0 2464.0 a
750.0 140.0 a
751.0 590.0 a
752.0 360.0 a
753.0 136.0 a
754.0 2851.0 a
755.0 1186.0 a
756.0 277.0 a
757.0 1091.0 a
758.0 593.0 a
759.0 146.0 a
760.0 1304.0 a
761.0 453.0 a
762.0 134.0 a
763.0 783.0 a
764.0 361.0 a
765.0 1702.0 a
766.0 2824.0 a
767.0 468.0 a
768.0 500.0 a
769.0 973.0 a
770.0 3288.0 a
771.0 1138.0 a
772.0 1202.0 a
773.0 1298.0 a
774.0 1906.0 a
775.0 1996.0 a
776.0 571.0 a
777.0 511.0 a
778.0 702.0 a
779.0 515.0 a
780.0 522.0 a
781.0 1211.0 a
782.0 873.0 a
783.0 1327.0 a
784.0 574.0 a
785.0 949.0 a
786.0 917.0 a
787.0 477.0 a
788.0 1099.0 a
789.0 1417.0 a
790.0 480.0 a
791.0 595.0 a
792.0 516.0 a
793.0 521.0 a
794.0 268.0 a
795.0 529.0 a
796.0 443.0 a
797.0 4778.0 a
798.0 2351.0 a
799.0 275.0 a
800.0 429.0 a
801.0 756.0 a
802.0 498.0 a
803.0 1896.0 a
804.0 1122.0 a
805.0 1118.0 a
806.0 2438.0 a
807.0 577.0 a
808.0 1722.0 a
809.0 1511.0 a
810.0 432.0 a
811.0 2673.0 a
812.0 538.0 a
813.0 433.0 a
814.0 488.0 a
815.0 224.0 a
816.0 1473.0 a
817.0 790.0 a
818.0 614.0 a
819.0 608.0 a
820.0 633.0 a
821.0 1889.0 a
822.0 1212.0 a
823.0 263.0 a
824.0 526.0 a
825.0 3551.0 a
826.0 1897.0 a
827.0 1307.0 a
828.0 866.0 a
829.0 2061.0 a
830.0 531.0 a
831.0 1907.0 a
832.0 2725.0 a
833.0 770.0 a
834.0 454.0 a
835.0 532.0 a
836.0 1898.0 a
837.0 1183.0 a
838.0 705.0 a
839.0 1125.0 a
840.0 536.0 a
841.0 1126.0 a
842.0 700.0 a
843.0 514.0 a
844.0 2122.0 a
845.0 495.0 a
846.0 565.0 a
847.0 760.0 a
848.0 589.0 a
849.0 524.0 a
850.0 469.0 a
851.0 2213.0 a
852.0 528.0 a
853.0 270.0 a
854.0 569.0 a
855.0 858.0 a
856.0 282.0 a
857.0 889.0 a
858.0 1092.0 a
859.0 1591.0 a
860.0 935.0 a
861.0 563.0 a
862.0 1920.0 a
863.0 283.0 a
864.0 950.0 a
865.0 943.0 a
866.0 436.0 a
867.0 747.0 a
868.0 269.0 a
869.0 723.0 a
870.0 1338.0 a
871.0 1780.0 a
872.0 592.0 a
873.0 493.0 a
874.0 2500.0 a
875.0 1779.0 a
876.0 2539.0 a
877.0 730.0 a
878.0 509.0 a
879.0 476.0 a
880.0 839.0 a
881.0 470.0 a
882.0 912.0 a
883.0 1619.0 a
884.0 1516.0 a
885.0 556.0 a
886.0 446.0 a
887.0 513.0 a
888.0 545.0 a
889.0 2396.0 a
890.0 1136.0 a
891.0 1024.0 a
892.0 437.0 a
893.0 743.0 a
894.0 455.0 a
895.0 284.0 a
896.0 445.0 a
897.0 610.0 a
898.0 534.0 a
899.0 1194.0 a
900.0 1932.0 a
901.0 3087.0 a
902.0 128.0 a
903.0 1238.0 a
904.0 1475.0 a
905.0 1437.0 a
906.0 3706.0 a
907.0 805.0 a
908.0 560.0 a
909.0 2296.0 a
910.0 671.0 a
911.0 1148.0 a
912.0 426.0 a
913.0 1114.0 a
914.0 613.0 a
915.0 1034.0 a
916.0 1848.0 a
917.0 1234.0 a
918.0 466.0 a
919.0 1061.0 a
920.0 1047.0 a
921.0 2159.0 a
922.0 517.0 a
923.0 491.0 a
924.0 118.0 a
925.0 423.0 a
926.0 1870.0 a
927.0 953.0 a
928.0 448.0 a
929.0 1209.0 a
930.0 4320.0 a
931.0 1012.0 a
932.0 3069.0 a
933.0 568.0 a
934.0 425.0 a
935.0 530.0 a
936.0 1341.0 a
937.0 907.0 a
938.0 1046.0 a
939.0 202.0 a
940.0 499.0 a
941.0 759.0 a
942.0 749.0 a
943.0 507.0 a
944.0 1505.0 a
945.0 371.0 a
946.0 535.0 a
947.0 875.0 a
948.0 461.0 a
949.0 2284.0 a
950.0 2548.0 a
951.0 1503.0 a
952.0 766.0 a
953.0 871.0 a
954.0 2611.0 a
955.0 1652.0 a
956.0 980.0 a
957.0 210.0 a
958.0 1368.0 a
959.0 2646.0 a
960.0 1501.0 a
961.0 761.0 a
962.0 1727.0 a
963.0 523.0 a
964.0 525.0 a
965.0 2639.0 a
966.0 882.0 a
967.0 1377.0 a
968.0 3072.0 a
969.0 837.0 a
970.0 844.0 a
971.0 1032.0 a
972.0 239.0 a
973.0 404.0 a
974.0 674.0 a
975.0 121.0 a
976.0 879.0 a
977.0 1940.0 a
978.0 2460.0 a
979.0 2427.0 a
980.0 1645.0 a
981.0 773.0 a
982.0 1878.0 a
983.0 1886.0 a
984.0 880.0 a
985.0 985.0 a
986.0 368.0 a
987.0 1865.0 a
988.0 2341.0 a
989.0 407.0 a
990.0 406.0 a
991.0 405.0 a
992.0 1044.0 a
993.0 372.0 a
994.0 1875.0 a
995.0 420.0 a
996.0 1506.0 a
997.0 1026.0 a
998.0 693.0 a
999.0 410.0 a
1000.0 639.0 a
1001.0 148.0 a
1002.0 346.0 a
1003.0 694.0 a
1004.0 1776.0 a
1005.0 2490.0 a
1006.0 892.0 a
1007.0 2358.0 a
1008.0 2432.0 a
1009.0 1887.0 a
1010.0 2330.0 a
1011.0 2523.0 a
1012.0 113.0 a
1013.0 2509.0 a
1014.0 1059.0 a
1015.0 463.0 a
1016.0 1006.0 a
1017.0 1163.0 a
1018.0 345.0 a
1019.0 114.0 a
1020.0 690.0 a
1021.0 1428.0 a
1022.0 810.0 a
1023.0 2091.0 a
1024.0 825.0 a
1025.0 226.0 a
1026.0 557.0 a
1027.0 910.0 a
1028.0 245.0 a
1029.0 1251.0 a
1030.0 537.0 a
1031.0 3775.0 a
1032.0 814.0 a
1033.0 865.0 a
1034.0 1200.0 a
1035.0 1050.0 a
1036.0 243.0 a
1037.0 2456.0 a
1038.0 147.0 a
1039.0 481.0 a
1040.0 1913.0 a
1041.0 2422.0 a
1042.0 497.0 a
1043.0 2906.0 a
1044.0 452.0 a
1045.0 1486.0 a
1046.0 1041.0 a
1047.0 3324.0 a
1048.0 2308.0 a
1049.0 510.0 a
1050.0 110.0 a
1051.0 1208.0 a
1052.0 1696.0 a
1053.0 572.0 a
1054.0 1363.0 a
1055.0 200.0 a
1056.0 1714.0 a
1057.0 2108.0 a
1058.0 539.0 a
1059.0 479.0 a
1060.0 1329.0 a
1061.0 586.0 a
1062.0 562.0 a
1063.0 2109.0 a
1064.0 486.0 a
1065.0 977.0 a
1066.0 2299.0 a
1067.0 366.0 a
1068.0 1325.0 a
1069.0 1057.0 a
1070.0 699.0 a
1071.0 722.0 a
1072.0 473.0 a
1073.0 1075.0 a
1074.0 422.0 a
1075.0 548.0 a
1076.0 1654.0 a
1077.0 1134.0 a
1078.0 679.0 a
1079.0 2757.0 a
1080.0 609.0 a
1081.0 1814.0 a
1082.0 738.0 a
1083.0 364.0 a
1084.0 2028.0 a
1085.0 475.0 a
1086.0 232.0 a
1087.0 895.0 a
1088.0 961.0 a
1089.0 1222.0 a
1090.0 1639.0 a
1091.0 4324.0 a
1092.0 1144.0 a
1093.0 176.0 a
1094.0 2397.0 a
1095.0 1854.0 a
1096.0 1155.0 a
1097.0 1685.0 a
1098.0 2042.0 a
1099.0 1088.0 a
1100.0 952.0 a
1101.0 2755.0 a
1102.0 894.0 a
1103.0 1525.0 a
1104.0 2925.0 a
1105.0 815.0 a
1106.0 811.0 a
1107.0 2621.0 a
1108.0 1080.0 a
1109.0 683.0 a
1110.0 1143.0 a
1111.0 1549.0 a
1112.0 1273.0 a
1113.0 2478.0 a
1114.0 1321.0 a
1115.0 266.0 a
1116.0 1476.0 a
1117.0 167.0 a
1118.0 666.0 a
1119.0 1553.0 a
1120.0 1116.0 a
1121.0 2450.0 a
1122.0 1023.0 a
1123.0 2934.0 a
1124.0 1195.0 a
1125.0 1312.0 a
1126.0 1191.0 a
1127.0 1074.0 a
1128.0 707.0 a
1129.0 656.0 a
1130.0 1413.0 a
1131.0 642.0 a
1132.0 1407.0 a
1133.0 965.0 a
1134.0 946.0 a
1135.0 709.0 a
1136.0 1686.0 a
1137.0 1333.0 a
1138.0 311.0 a
1139.0 1291.0 a
1140.0 2883.0 a
1141.0 1577.0 a
1142.0 1205.0 a
1143.0 1695.0 a
1144.0 4457.0 a
1145.0 2187.0 a
1146.0 1190.0 a
1147.0 1586.0 a
1148.0 1405.0 a
1149.0 3715.0 a
1150.0 1297.0 a
1151.0 1737.0 a
1152.0 2802.0 a
1153.0 1704.0 a
1154.0 1187.0 a
1155.0 1302.0 a
1156.0 1691.0 a
1157.0 1936.0 a
1158.0 1301.0 a
1159.0 2444.0 a
1160.0 4354.0 a
1161.0 3201.0 a
1162.0 1113.0 a
1163.0 955.0 a
1164.0 3771.0 a
1165.0 1219.0 a
1166.0 957.0 a
1167.0 1207.0 a
1168.0 1142.0 a
1169.0 1072.0 a
1170.0 2540.0 a
1171.0 1398.0 a
1172.0 2393.0 a
1173.0 1701.0 a
1174.0 1522.0 a
1175.0 3644.0 a
1176.0 2086.0 a
1177.0 1324.0 a
1178.0 1853.0 a
1179.0 2998.0 a
1180.0 1793.0 a
1181.0 1680.0 a
1182.0 838.0 a
1183.0 2033.0 a
1184.0 1419.0 a
1185.0 1039.0 a
1186.0 853.0 a
1187.0 742.0 a
1188.0 1838.0 a
1189.0 2952.0 a
1190.0 1108.0 a
1191.0 1243.0 a
1192.0 1154.0 a
1193.0 2143.0 a
1194.0 1879.0 a
1195.0 512.0 a
1196.0 1264.0 a
1197.0 412.0 a
1198.0 1947.0 a
1199.0 1269.0 a
1200.0 3161.0 a
1201.0 1027.0 a
1202.0 21.0 a
1203.0 3210.0 a
1204.0 1090.0 a
1205.0 1952.0 a
1206.0 1309.0 a
1207.0 2209.0 a
1208.0 629.0 a
1209.0 725.0 a
1210.0 1697.0 a
1211.0 919.0 a
1212.0 999.0 a
1213.0 1229.0 a
1214.0 1384.0 a
1215.0 1018.0 a
1216.0 1481.0 a
1217.0 1248.0 a
1218.0 2428.0 a
1219.0 1517.0 a
1220.0 710.0 a
1221.0 1540.0 a
1222.0 1196.0 a
1223.0 938.0 a
1224.0 1093.0 a
1225.0 1908.0 a
1226.0 634.0 a
1227.0 2587.0 a
1228.0 274.0 a
1229.0 3220.0 a
1230.0 1265.0 a
1231.0 1379.0 a
1232.0 1842.0 a
1233.0 1385.0 a
1234.0 1380.0 a
1235.0 3095.0 a
1236.0 28.0 a
1237.0 930.0 a
1238.0 3588.0 a
1239.0 2336.0 a
1240.0 775.0 a
1241.0 570.0 a
1242.0 163.0 a
1243.0 772.0 a
1244.0 3427.0 a
1245.0 777.0 a
1246.0 3111.0 a
1247.0 2181.0 a
1248.0 937.0 a
1249.0 1218.0 a
1250.0 1542.0 a
1251.0 1877.0 a
1252.0 2453.0 a
1253.0 1017.0 a
1254.0 1323.0 a
1255.0 1347.0 a
1256.0 2446.0 a
1257.0 1821.0 a
1258.0 1282.0 a
1259.0 2857.0 a
1260.0 2328.0 a
1261.0 914.0 a
1262.0 888.0 a
1263.0 1008.0 a
1264.0 1859.0 a
1265.0 2402.0 a
1266.0 1454.0 a
1267.0 1051.0 a
1268.0 1130.0 a
1269.0 1569.0 a
1270.0 1374.0 a
1271.0 1328.0 a
1272.0 1604.0 a
1273.0 139.0 a
1274.0 2.0 a
1275.0 1310.0 a
1276.0 927.0 a
1277.0 1445.0 a
1278.0 2325.0 a
1279.0 797.0 a
1280.0 1094.0 a
1281.0 645.0 a
1282.0 1357.0 a
1283.0 3075.0 a
1284.0 2866.0 a
1285.0 1733.0 a
1286.0 1303.0 a
1287.0 1730.0 a
1288.0 1628.0 a
1289.0 362.0 a
1290.0 1316.0 a
1291.0 854.0 a
1292.0 2765.0 a
1293.0 150.0 a
1294.0 1537.0 a
1295.0 2842.0 a
1296.0 1531.0 a
1297.0 754.0 a
1298.0 923.0 a
1299.0 1299.0 a
1300.0 652.0 a
1301.0 1354.0 a
1302.0 1757.0 a
1303.0 765.0 a
1304.0 691.0 a
1305.0 2331.0 a
1306.0 1102.0 a
1307.0 7.0 a
1308.0 2367.0 a
1309.0 2240.0 a
1310.0 1375.0 a
1311.0 801.0 a
1312.0 1665.0 a
1313.0 1459.0 a
1314.0 1343.0 a
1315.0 2421.0 a
1316.0 3229.0 a
1317.0 1463.0 a
1318.0 1288.0 a
1319.0 344.0 a
1320.0 1344.0 a
1321.0 896.0 a
1322.0 1132.0 a
1323.0 1452.0 a
1324.0 1598.0 a
1325.0 918.0 a
1326.0 1864.0 a
1327.0 1655.0 a
1328.0 2062.0 a
1329.0 208.0 a
1330.0 1446.0 a
1331.0 1278.0 a
1332.0 2357.0 a
1333.0 1245.0 a
1334.0 1053.0 a
1335.0 1181.0 a
1336.0 849.0 a
1337.0 994.0 a
1338.0 915.0 a
1339.0 857.0 a
1340.0 1762.0 a
1341.0 612.0 a
1342.0 1524.0 a
1343.0 2799.0 a
1344.0 1641.0 a
1345.0 1166.0 a
1346.0 1261.0 a
1347.0 3390.0 a
1348.0 2069.0 a
1349.0 1447.0 a
1350.0 1648.0 a
1351.0 878.0 a
1352.0 3331.0 a
1353.0 1233.0 a
1354.0 1882.0 a
1355.0 1534.0 a
1356.0 1227.0 a
1357.0 1409.0 a
1358.0 832.0 a
1359.0 1521.0 a
1360.0 829.0 a
1361.0 2854.0 a
1362.0 2277.0 a
1363.0 1081.0 a
1364.0 2519.0 a
1365.0 86.0 a
1366.0 329.0 a
1367.0 85.0 a
1368.0 1378.0 a
1369.0 1432.0 a
1370.0 967.0 a
1371.0 979.0 a
1372.0 1097.0 a
1373.0 1679.0 a
1374.0 1160.0 a
1375.0 1224.0 a
1376.0 1966.0 a
1377.0 1326.0 a
1378.0 1849.0 a
1379.0 1916.0 a
1380.0 2403.0 a
1381.0 774.0 a
1382.0 1295.0 a
1383.0 822.0 a
1384.0 682.0 a
1385.0 1963.0 a
1386.0 1962.0 a
1387.0 1578.0 a
1388.0 1117.0 a
1389.0 3044.0 a
1390.0 4298.0 a
1391.0 160.0 a
1392.0 1796.0 a
1393.0 2629.0 a
1394.0 3040.0 a
1395.0 1745.0 a
1396.0 677.0 a
1397.0 1021.0 a
1398.0 1914.0 a
1399.0 885.0 a
1400.0 1038.0 a
1401.0 2566.0 a
1402.0 1560.0 a
1403.0 1203.0 a
1404.0 1098.0 a
1405.0 1201.0 a
1406.0 1925.0 a
1407.0 1756.0 a
1408.0 1110.0 a
1409.0 4.0 a
1410.0 2272.0 a
1411.0 1360.0 a
1412.0 1715.0 a
1413.0 704.0 a
1414.0 1693.0 a
1415.0 1597.0 a
1416.0 1760.0 a
1417.0 1272.0 a
1418.0 342.0 a
1419.0 1083.0 a
1420.0 1275.0 a
1421.0 1554.0 a
1422.0 2862.0 a
1423.0 2603.0 a
1424.0 408.0 a
1425.0 991.0 a
1426.0 1330.0 a
1427.0 1713.0 a
1428.0 951.0 a
1429.0 1749.0 a
1430.0 1003.0 a
1431.0 2622.0 a
1432.0 792.0 a
1433.0 2997.0 a
1434.0 1777.0 a
1435.0 763.0 a
1436.0 3896.0 a
1437.0 1797.0 a
1438.0 1277.0 a
1439.0 1014.0 a
1440.0 1968.0 a
1441.0 2956.0 a
1442.0 1570.0 a
1443.0 1504.0 a
1444.0 2532.0 a
1445.0 1308.0 a
1446.0 2289.0 a
1447.0 2045.0 a
1448.0 38.0 a
1449.0 1495.0 a
1450.0 1221.0 a
1451.0 1171.0 a
1452.0 1636.0 a
1453.0 1105.0 a
1454.0 2002.0 a
1455.0 1624.0 a
1456.0 1798.0 a
1457.0 1758.0 a
1458.0 1322.0 a
1459.0 2470.0 a
1460.0 2279.0 a
1461.0 681.0 a
1462.0 1470.0 a
1463.0 3605.0 a
1464.0 2796.0 a
1465.0 520.0 a
1466.0 3952.0 a
1467.0 2051.0 a
1468.0 2717.0 a
1469.0 22.0 a
1470.0 3254.0 a
1471.0 3098.0 a
1472.0 1152.0 a
1473.0 1601.0 a
1474.0 1158.0 a
1475.0 687.0 a
1476.0 1425.0 a
1477.0 337.0 a
1478.0 1226.0 a
1479.0 780.0 a
1480.0 2280.0 a
1481.0 684.0 a
1482.0 1876.0 a
1483.0 1852.0 a
1484.0 1892.0 a
1485.0 1626.0 a
1486.0 868.0 a
1487.0 1588.0 a
1488.0 124.0 a
1489.0 2048.0 a
1490.0 2696.0 a
1491.0 1016.0 a
1492.0 627.0 a
1493.0 939.0 a
1494.0 1778.0 a
1495.0 1551.0 a
1496.0 1434.0 a
1497.0 1828.0 a
1498.0 1036.0 a
1499.0 1583.0 a
1500.0 103.0 a
1501.0 2007.0 a
1502.0 3066.0 a
1503.0 2637.0 a
1504.0 2932.0 a
1505.0 3337.0 a
1506.0 618.0 a
1507.0 624.0 a
1508.0 1622.0 a
1509.0 3085.0 a
1510.0 2798.0 a
1511.0 1929.0 a
1512.0 1845.0 a
1513.0 1948.0 a
1514.0 1710.0 a
1515.0 1590.0 a
1516.0 2910.0 a
1517.0 1535.0 a
1518.0 1373.0 a
1519.0 966.0 a
1520.0 1923.0 a
1521.0 460.0 a
1522.0 1030.0 a
1523.0 1772.0 a
1524.0 3048.0 a
1525.0 1284.0 a
1526.0 3004.0 a
1527.0 1851.0 a
1528.0 2119.0 a
1529.0 1147.0 a
1530.0 2235.0 a
1531.0 1494.0 a
1532.0 1653.0 a
1533.0 1443.0 a
1534.0 1054.0 a
1535.0 1382.0 a
1536.0 678.0 a
1537.0 3017.0 a
1538.0 664.0 a
1539.0 165.0 a
1540.0 1809.0 a
1541.0 1519.0 a
1542.0 1785.0 a
1543.0 1420.0 a
1544.0 3323.0 a
1545.0 2247.0 a
1546.0 3217.0 a
1547.0 2238.0 a
1548.0 2527.0 a
1549.0 1389.0 a
1550.0 1204.0 a
1551.0 2517.0 a
1552.0 4092.0 a
1553.0 599.0 a
1554.0 1530.0 a
1555.0 2726.0 a
1556.0 3631.0 a
1557.0 2697.0 a
1558.0 1266.0 a
1559.0 1803.0 a
1560.0 1049.0 a
1561.0 2791.0 a
1562.0 1855.0 a
1563.0 1787.0 a
1564.0 1369.0 a
1565.0 3153.0 a
1566.0 1436.0 a
1567.0 3295.0 a
1568.0 782.0 a
1569.0 2867.0 a
1570.0 316.0 a
1571.0 1699.0 a
1572.0 740.0 a
1573.0 1256.0 a
1574.0 1294.0 a
1575.0 348.0 a
1576.0 2313.0 a
1577.0 1281.0 a
1578.0 1520.0 a
1579.0 3421.0 a
1580.0 1305.0 a
1581.0 1620.0 a
1582.0 1566.0 a
1583.0 1527.0 a
1584.0 1643.0 a
1585.0 1618.0 a
1586.0 2064.0 a
1587.0 845.0 a
1588.0 2486.0 a
1589.0 1392.0 a
1590.0 3944.0 a
1591.0 2818.0 a
1592.0 3373.0 a
1593.0 2908.0 a
1594.0 2202.0 a
1595.0 988.0 a
1596.0 2015.0 a
1597.0 3146.0 a
1598.0 821.0 a
1599.0 869.0 a
1600.0 1558.0 a
1601.0 1692.0 a
1602.0 2186.0 a
1603.0 1167.0 a
1604.0 3182.0 a
1605.0 1712.0 a
1606.0 2041.0 a
1607.0 2072.0 a
1608.0 2919.0 a
1609.0 1781.0 a
1610.0 2083.0 a
1611.0 1868.0 a
1612.0 3144.0 a
1613.0 1880.0 a
1614.0 2065.0 a
1615.0 3826.0 a
1616.0 1631.0 a
1617.0 1684.0 a
1618.0 2992.0 a
1619.0 2239.0 a
1620.0 1791.0 a
1621.0 1002.0 a
1622.0 1584.0 a
1623.0 3673.0 a
1624.0 3168.0 a
1625.0 430.0 a
1626.0 242.0 a
1627.0 1415.0 a
1628.0 4426.0 a
1629.0 2079.0 a
1630.0 1418.0 a
1631.0 1581.0 a
1632.0 2310.0 a
1633.0 1742.0 a
1634.0 2469.0 a
1635.0 934.0 a
1636.0 1515.0 a
1637.0 1951.0 a
1638.0 391.0 a
1639.0 1671.0 a
1640.0 2474.0 a
1641.0 2484.0 a
1642.0 673.0 a
1643.0 2338.0 a
1644.0 1841.0 a
1645.0 2881.0 a
1646.0 898.0 a
1647.0 101.0 a
1648.0 1364.0 a
1649.0 1678.0 a
1650.0 1367.0 a
1651.0 2886.0 a
1652.0 1169.0 a
1653.0 65.0 a
1654.0 2748.0 a
1655.0 712.0 a
1656.0 1625.0 a
1657.0 2878.0 a
1658.0 1071.0 a
1659.0 2954.0 a
1660.0 1960.0 a
1661.0 417.0 a
1662.0 2383.0 a
1663.0 621.0 a
1664.0 2246.0 a
1665.0 3050.0 a
1666.0 1232.0 a
1667.0 400.0 a
1668.0 1674.0 a
1669.0 2623.0 a
1670.0 1424.0 a
1671.0 2084.0 a
1672.0 1919.0 a
1673.0 2768.0 a
1674.0 1528.0 a
1675.0 1556.0 a
1676.0 1827.0 a
1677.0 2118.0 a
1678.0 859.0 a
1679.0 1610.0 a
1680.0 2580.0 a
1681.0 1337.0 a
1682.0 2215.0 a
1683.0 44.0 a
1684.0 1786.0 a
1685.0 1342.0 a
1686.0 1895.0 a
1687.0 925.0 a
1688.0 2012.0 a
1689.0 2106.0 a
1690.0 2262.0 a
1691.0 1637.0 a
1692.0 413.0 a
1693.0 3783.0 a
1694.0 2013.0 a
1695.0 1720.0 a
1696.0 768.0 a
1697.0 2030.0 a
1698.0 717.0 a
1699.0 1100.0 a
1700.0 3294.0 a
1701.0 1426.0 a
1702.0 2206.0 a
1703.0 478.0 a
1704.0 2410.0 a
1705.0 1808.0 a
1706.0 890.0 a
1707.0 862.0 a
1708.0 3554.0 a
1709.0 2628.0 a
1710.0 1350.0 a
1711.0 2774.0 a
1712.0 1279.0 a
1713.0 2066.0 a
1714.0 1860.0 a
1715.0 2856.0 a
1716.0 1237.0 a
1717.0 2370.0 a
1718.0 2286.0 a
1719.0 211.0 a
1720.0 3704.0 a
1721.0 125.0 a
1722.0 2180.0 a
1723.0 2327.0 a
1724.0 2032.0 a
1725.0 2295.0 a
1726.0 1682.0 a
1727.0 2719.0 a
1728.0 1048.0 a
1729.0 1440.0 a
1730.0 2029.0 a
1731.0 2465.0 a
1732.0 1942.0 a
1733.0 1802.0 a
1734.0 2104.0 a
1735.0 2635.0 a
1736.0 1991.0 a
1737.0 1502.0 a
1738.0 3909.0 a
1739.0 1336.0 a
1740.0 1348.0 a
1741.0 3485.0 a
1742.0 1717.0 a
1743.0 1617.0 a
1744.0 2852.0 a
1745.0 1236.0 a
1746.0 1223.0 a
1747.0 1832.0 a
1748.0 1242.0 a
1749.0 323.0 a
1750.0 1633.0 a
1751.0 1806.0 a
1752.0 1789.0 a
1753.0 1872.0 a
1754.0 2174.0 a
1755.0 553.0 a
1756.0 2097.0 a
1757.0 519.0 a
1758.0 2314.0 a
1759.0 2070.0 a
1760.0 1681.0 a
1761.0 1956.0 a
1762.0 594.0 a
1763.0 1079.0 a
1764.0 2253.0 a
1765.0 1544.0 a
1766.0 1980.0 a
1767.0 3304.0 a
1768.0 1512.0 a
1769.0 1689.0 a
1770.0 3729.0 a
1771.0 1891.0 a
1772.0 1975.0 a
1773.0 2201.0 a
1774.0 3341.0 a
1775.0 1716.0 a
1776.0 972.0 a
1777.0 482.0 a
1778.0 2518.0 a
1779.0 1850.0 a
1780.0 752.0 a
1781.0 1387.0 a
1782.0 2309.0 a
1783.0 2709.0 a
1784.0 1356.0 a
1785.0 2930.0 a
1786.0 3070.0 a
1787.0 3432.0 a
1788.0 1244.0 a
1789.0 2026.0 a
1790.0 3155.0 a
1791.0 1728.0 a
1792.0 1355.0 a
1793.0 2414.0 a
1794.0 2365.0 a
1795.0 660.0 a
1796.0 2496.0 a
1797.0 2663.0 a
1798.0 3878.0 a
1799.0 781.0 a
1800.0 1151.0 a
1801.0 1871.0 a
1802.0 2077.0 a
1803.0 2037.0 a
1804.0 518.0 a
1805.0 1656.0 a
1806.0 2390.0 a
1807.0 2674.0 a
1808.0 2345.0 a
1809.0 1129.0 a
1810.0 1176.0 a
1811.0 2525.0 a
1812.0 2036.0 a
1813.0 2557.0 a
1814.0 913.0 a
1815.0 255.0 a
1816.0 1359.0 a
1817.0 3369.0 a
1818.0 3311.0 a
1819.0 199.0 a
1820.0 1608.0 a
1821.0 1668.0 a
1822.0 2256.0 a
1823.0 2760.0 a
1824.0 1483.0 a
1825.0 3774.0 a
1826.0 1215.0 a
1827.0 2288.0 a
1828.0 2560.0 a
1829.0 1978.0 a
1830.0 861.0 a
1831.0 320.0 a
1832.0 1600.0 a
1833.0 1383.0 a
1834.0 1489.0 a
1835.0 2137.0 a
1836.0 2960.0 a
1837.0 156.0 a
1838.0 2138.0 a
1839.0 4871.0 a
1840.0 2025.0 a
1841.0 834.0 a
1842.0 1487.0 a
1843.0 2514.0 a
1844.0 2092.0 a
1845.0 1206.0 a
1846.0 1313.0 a
1847.0 1394.0 a
1848.0 3867.0 a
1849.0 2371.0 a
1850.0 1508.0 a
1851.0 1165.0 a
1852.0 3127.0 a
1853.0 3450.0 a
1854.0 2985.0 a
1855.0 1019.0 a
1856.0 1990.0 a
1857.0 1496.0 a
1858.0 3055.0 a
1859.0 2668.0 a
1860.0 2466.0 a
1861.0 2300.0 a
1862.0 3625.0 a
1863.0 182.0 a
1864.0 1663.0 a
1865.0 2459.0 a
1866.0 2294.0 a
1867.0 2268.0 a
1868.0 1946.0 a
1869.0 3434.0 a
1870.0 343.0 a
1871.0 2038.0 a
1872.0 2626.0 a
1873.0 1861.0 a
1874.0 2546.0 a
1875.0 1484.0 a
1876.0 696.0 a
1877.0 1217.0 a
1878.0 1448.0 a
1879.0 1945.0 a
1880.0 3931.0 a
1881.0 2480.0 a
1882.0 2102.0 a
1883.0 3018.0 a
1884.0 661.0 a
1885.0 1235.0 a
1886.0 1971.0 a
1887.0 2408.0 a
1888.0 2413.0 a
1889.0 4166.0 a
1890.0 236.0 a
1891.0 2576.0 a
1892.0 2156.0 a
1893.0 1571.0 a
1894.0 464.0 a
1895.0 2656.0 a
1896.0 831.0 a
1897.0 1976.0 a
1898.0 2282.0 a
1899.0 2095.0 a
1900.0 2003.0 a
1901.0 2089.0 a
1902.0 1747.0 a
1903.0 1477.0 a
1904.0 2499.0 a
1905.0 1899.0 a
1906.0 2145.0 a
1907.0 968.0 a
1908.0 2436.0 a
1909.0 3483.0 a
1910.0 2887.0 a
1911.0 73.0 a
1912.0 2352.0 a
1913.0 1810.0 a
1914.0 626.0 a
1915.0 2087.0 a
1916.0 3279.0 a
1917.0 750.0 a
1918.0 2451.0 a
1919.0 1867.0 a
1920.0 1856.0 a
1921.0 2839.0 a
1922.0 2399.0 a
1923.0 2195.0 a
1924.0 552.0 a
1925.0 2196.0 a
1926.0 1729.0 a
1927.0 3121.0 a
1928.0 2578.0 a
1929.0 1910.0 a
1930.0 2488.0 a
1931.0 2100.0 a
1932.0 2682.0 a
1933.0 2632.0 a
1934.0 1082.0 a
1935.0 2936.0 a
1936.0 2211.0 a
1937.0 2949.0 a
1938.0 2972.0 a
1939.0 1741.0 a
1940.0 2589.0 a
1941.0 1834.0 a
1942.0 2534.0 a
1943.0 945.0 a
1944.0 580.0 a
1945.0 1403.0 a
1946.0 1300.0 a
1947.0 2398.0 a
1948.0 718.0 a
1949.0 2864.0 a
1950.0 1726.0 a
1951.0 1979.0 a
1952.0 1292.0 a
1953.0 1076.0 a
1954.0 26.0 a
1955.0 135.0 a
1956.0 1557.0 a
1957.0 1974.0 a
1958.0 389.0 a
1959.0 439.0 a
1960.0 1339.0 a
1961.0 3395.0 a
1962.0 2222.0 a
1963.0 2250.0 a
1964.0 2050.0 a
1965.0 112.0 a
1966.0 2476.0 a
1967.0 81.0 a
1968.0 3748.0 a
1969.0 104.0 a
1970.0 3407.0 a
1971.0 2555.0 a
1972.0 2528.0 a
1973.0 2731.0 a
1974.0 2773.0 a
1975.0 447.0 a
1976.0 318.0 a
1977.0 421.0 a
1978.0 2545.0 a
1979.0 331.0 a
1980.0 2538.0 a
1981.0 541.0 a
1982.0 2039.0 a
1983.0 238.0 a
1984.0 840.0 a
1985.0 2471.0 a
1986.0 20.0 a
1987.0 2720.0 a
1988.0 3659.0 a
1989.0 1135.0 a
1990.0 1010.0 a
1991.0 141.0 a
1992.0 487.0 a
1993.0 1025.0 a
1994.0 2219.0 a
1995.0 3109.0 a
1996.0 503.0 a
1997.0 551.0 a
1998.0 863.0 a
1999.0 602.0 a
2000.0 367.0 a
2001.0 292.0 a
2002.0 1412.0 a
2003.0 18.0 a
2004.0 25.0 a
2005.0 2068.0 a
2006.0 1550.0 a
2007.0 2440.0 a
2008.0 1970.0 a
2009.0 79.0 a
2010.0 3632.0 a
2011.0 1993.0 a
2012.0 218.0 a
2013.0 1388.0 a
2014.0 860.0 a
2015.0 784.0 a
2016.0 2880.0 a
2017.0 643.0 a
2018.0 3634.0 a
2019.0 2192.0 a
2020.0 2890.0 a
2021.0 142.0 a
2022.0 2897.0 a
2023.0 1687.0 a
2024.0 3051.0 a
2025.0 401.0 a
2026.0 561.0 a
2027.0 109.0 a
2028.0 1545.0 a
2029.0 1455.0 a
2030.0 2479.0 a
2031.0 2553.0 a
2032.0 2452.0 a
2033.0 2099.0 a
2034.0 2194.0 a
2035.0 2971.0 a
2036.0 1640.0 a
2037.0 2959.0 a
2038.0 644.0 a
2039.0 1423.0 a
2040.0 962.0 a
2041.0 4062.0 a
2042.0 2035.0 a
2043.0 2203.0 a
2044.0 1416.0 a
2045.0 662.0 a
2046.0 1784.0 a
2047.0 2125.0 a
2048.0 1724.0 a
2049.0 2407.0 a
2050.0 1468.0 a
2051.0 2859.0 a
2052.0 996.0 a
2053.0 1642.0 a
2054.0 3019.0 a
2055.0 2208.0 a
2056.0 4734.0 a
2057.0 2334.0 a
2058.0 1775.0 a
2059.0 998.0 a
2060.0 2312.0 a
2061.0 2853.0 a
2062.0 1774.0 a
2063.0 3167.0 a
2064.0 2764.0 a
2065.0 2376.0 a
2066.0 1694.0 a
2067.0 471.0 a
2068.0 647.0 a
2069.0 2017.0 a
2070.0 2018.0 a
2071.0 1182.0 a
2072.0 2993.0 a
2073.0 2819.0 a
2074.0 3194.0 a
2075.0 2151.0 a
2076.0 2752.0 a
2077.0 2176.0 a
2078.0 2140.0 a
2079.0 1491.0 a
2080.0 264.0 a
2081.0 2771.0 a
2082.0 3233.0 a
2083.0 3520.0 a
2084.0 2158.0 a
2085.0 440.0 a
2086.0 2384.0 a
2087.0 2951.0 a
2088.0 824.0 a
2089.0 2468.0 a
2090.0 2130.0 a
2091.0 3100.0 a
2092.0 2577.0 a
2093.0 2598.0 a
2094.0 3068.0 a
2095.0 2022.0 a
2096.0 2807.0 a
2097.0 2849.0 a
2098.0 2549.0 a
2099.0 2630.0 a
2100.0 3526.0 a
2101.0 3524.0 a
2102.0 2948.0 a
2103.0 3516.0 a
2104.0 1766.0 a
2105.0 483.0 a
2106.0 2105.0 a
2107.0 1562.0 a
2108.0 2734.0 a
2109.0 1921.0 a
2110.0 1995.0 a
2111.0 300.0 a
2112.0 2586.0 a
2113.0 2298.0 a
2114.0 3539.0 a
2115.0 2257.0 a
2116.0 1175.0 a
2117.0 2542.0 a
2118.0 2024.0 a
2119.0 2898.0 a
2120.0 3612.0 a
2121.0 2457.0 a
2122.0 2808.0 a
2123.0 604.0 a
2124.0 2005.0 a
2125.0 39.0 a
2126.0 2366.0 a
2127.0 2394.0 a
2128.0 1479.0 a
2129.0 2406.0 a
2130.0 2378.0 a
2131.0 2943.0 a
2132.0 2973.0 a
2133.0 2544.0 a
2134.0 3206.0 a
2135.0 2261.0 a
2136.0 2698.0 a
2137.0 1773.0 a
2138.0 2434.0 a
2139.0 2707.0 a
2140.0 2391.0 a
2141.0 1552.0 a
2142.0 72.0 a
2143.0 137.0 a
2144.0 2127.0 a
2145.0 1514.0 a
2146.0 2236.0 a
2147.0 1944.0 a
2148.0 203.0 a
2149.0 2520.0 a
2150.0 2229.0 a
2151.0 314.0 a
2152.0 2040.0 a
2153.0 1846.0 a
2154.0 2433.0 a
2155.0 1820.0 a
2156.0 2110.0 a
2157.0 392.0 a
2158.0 2503.0 a
2159.0 2987.0 a
2160.0 3228.0 a
2161.0 1546.0 a
2162.0 1490.0 a
2163.0 2052.0 a
2164.0 1184.0 a
2165.0 3245.0 a
2166.0 2662.0 a
2167.0 2175.0 a
2168.0 1954.0 a
2169.0 746.0 a
2170.0 1862.0 a
2171.0 2094.0 a
2172.0 2612.0 a
2173.0 2148.0 a
2174.0 2177.0 a
2175.0 2400.0 a
2176.0 4854.0 a
2177.0 2167.0 a
2178.0 3116.0 a
2179.0 3021.0 a
2180.0 382.0 a
2181.0 2349.0 a
2182.0 4050.0 a
2183.0 2207.0 a
2184.0 4293.0 a
2185.0 3785.0 a
2186.0 2659.0 a
2187.0 4049.0 a
2188.0 2665.0 a
2189.0 2141.0 a
2190.0 1467.0 a
2191.0 2572.0 a
2192.0 1857.0 a
2193.0 771.0 a
2194.0 4090.0 a
2195.0 1661.0 a
2196.0 1410.0 a
2197.0 2938.0 a
2198.0 2677.0 a
2199.0 1192.0 a
2200.0 3753.0 a
2201.0 2658.0 a
2202.0 4197.0 a
2203.0 1441.0 a
2204.0 2860.0 a
2205.0 2163.0 a
2206.0 2661.0 a
2207.0 2977.0 a
2208.0 1469.0 a
2209.0 628.0 a
2210.0 1035.0 a
2211.0 2573.0 a
2212.0 1992.0 a
2213.0 2056.0 a
2214.0 3162.0 a
2215.0 2485.0 a
2216.0 3003.0 a
2217.0 1835.0 a
2218.0 3685.0 a
2219.0 3244.0 a
2220.0 3396.0 a
2221.0 3179.0 a
2222.0 4215.0 a
2223.0 1958.0 a
2224.0 1220.0 a
2225.0 806.0 a
2226.0 3209.0 a
2227.0 2415.0 a
2228.0 2778.0 a
2229.0 1613.0 a
2230.0 2581.0 a
2231.0 3690.0 a
2232.0 1869.0 a
2233.0 2501.0 a
2234.0 2223.0 a
2235.0 1623.0 a
2236.0 2133.0 a
2237.0 2152.0 a
2238.0 881.0 a
2239.0 886.0 a
2240.0 2121.0 a
2241.0 3388.0 a
2242.0 3962.0 a
2243.0 2976.0 a
2244.0 1513.0 a
2245.0 2350.0 a
2246.0 2171.0 a
2247.0 472.0 a
2248.0 145.0 a
2249.0 3680.0 a
2250.0 4213.0 a
2251.0 1393.0 a
2252.0 1688.0 a
2253.0 2651.0 a
2254.0 3149.0 a
2255.0 3810.0 a
2256.0 3548.0 a
2257.0 944.0 a
2258.0 1594.0 a
2259.0 2965.0 a
2260.0 2876.0 a
2261.0 2694.0 a
2262.0 3333.0 a
2263.0 1568.0 a
2264.0 2786.0 a
2265.0 1873.0 a
2266.0 1649.0 a
2267.0 1634.0 a
2268.0 2221.0 a
2269.0 3542.0 a
2270.0 2117.0 a
2271.0 2902.0 a
2272.0 1239.0 a
2273.0 1140.0 a
2274.0 1840.0 a
2275.0 1614.0 a
2276.0 1395.0 a
2277.0 3101.0 a
2278.0 2826.0 a
2279.0 3339.0 a
2280.0 2742.0 a
2281.0 2679.0 a
2282.0 2055.0 a
2283.0 1433.0 a
2284.0 1161.0 a
2285.0 19.0 a
2286.0 1997.0 a
2287.0 1199.0 a
2288.0 2067.0 a
2289.0 2718.0 a
2290.0 1750.0 a
2291.0 1335.0 a
2292.0 3012.0 a
2293.0 1497.0 a
2294.0 4338.0 a
2295.0 692.0 a
2296.0 1763.0 a
2297.0 2664.0 a
2298.0 2591.0 a
2299.0 3377.0 a
2300.0 2274.0 a
2301.0 2321.0 a
2302.0 4009.0 a
2303.0 2339.0 a
2304.0 2504.0 a
2305.0 1673.0 a
2306.0 2361.0 a
2307.0 1888.0 a
2308.0 2297.0 a
2309.0 1961.0 a
2310.0 2000.0 a
2311.0 1843.0 a
2312.0 2034.0 a
2313.0 1563.0 a
2314.0 3113.0 a
2315.0 745.0 a
2316.0 2285.0 a
2317.0 3110.0 a
2318.0 32.0 a
2319.0 2676.0 a
2320.0 1580.0 a
2321.0 2926.0 a
2322.0 504.0 a
2323.0 3446.0 a
2324.0 2004.0 a
2325.0 1461.0 a
2326.0 1632.0 a
2327.0 3420.0 a
2328.0 2550.0 a
2329.0 2243.0 a
2330.0 2892.0 a
2331.0 1451.0 a
2332.0 2360.0 a
2333.0 1866.0 a
2334.0 3059.0 a
2335.0 67.0 a
2336.0 1959.0 a
2337.0 4010.0 a
2338.0 1881.0 a
2339.0 4878.0 a
2340.0 2537.0 a
2341.0 2715.0 a
2342.0 3135.0 a
2343.0 1893.0 a
2344.0 1931.0 a
2345.0 1833.0 a
2346.0 646.0 a
2347.0 1456.0 a
2348.0 1788.0 a
2349.0 2900.0 a
2350.0 2477.0 a
2351.0 3560.0 a
2352.0 1162.0 a
2353.0 4243.0 a
2354.0 669.0 a
2355.0 3190.0 a
2356.0 3481.0 a
2357.0 657.0 a
2358.0 3035.0 a
2359.0 540.0 a
2360.0 2788.0 a
2361.0 2374.0 a
2362.0 1658.0 a
2363.0 2348.0 a
2364.0 3525.0 a
2365.0 2381.0 a
2366.0 3177.0 a
2367.0 2980.0 a
2368.0 581.0 a
2369.0 1606.0 a
2370.0 2359.0 a
2371.0 339.0 a
2372.0 3065.0 a
2373.0 3064.0 a
2374.0 279.0 a
2375.0 2475.0 a
2376.0 2031.0 a
2377.0 2874.0 a
2378.0 3041.0 a
2379.0 3308.0 a
2380.0 2738.0 a
2381.0 1157.0 a
2382.0 149.0 a
2383.0 2417.0 a
2384.0 2835.0 a
2385.0 2369.0 a
2386.0 2805.0 a
2387.0 2426.0 a
2388.0 2620.0 a
2389.0 3335.0 a
2390.0 1573.0 a
2391.0 3403.0 a
2392.0 133.0 a
2393.0 505.0 a
2394.0 1627.0 a
2395.0 842.0 a
2396.0 897.0 a
2397.0 3354.0 a
2398.0 2162.0 a
2399.0 3663.0 a
2400.0 2155.0 a
2401.0 2462.0 a
2402.0 1210.0 a
2403.0 2933.0 a
2404.0 3796.0 a
2405.0 3894.0 a
2406.0 129.0 a
2407.0 2124.0 a
2408.0 3839.0 a
2409.0 2078.0 a
2410.0 2526.0 a
2411.0 2828.0 a
2412.0 655.0 a
2413.0 2781.0 a
2414.0 667.0 a
2415.0 280.0 a
2416.0 3590.0 a
2417.0 3553.0 a
2418.0 3371.0 a
2419.0 2861.0 a
2420.0 2766.0 a
2421.0 2157.0 a
2422.0 3832.0 a
2423.0 2193.0 a
2424.0 2772.0 a
2425.0 2779.0 a
2426.0 496.0 a
2427.0 3282.0 a
2428.0 1462.0 a
2429.0 3964.0 a
2430.0 77.0 a
2431.0 261.0 a
2432.0 1408.0 a
2433.0 2836.0 a
2434.0 2009.0 a
2435.0 1812.0 a
2436.0 2911.0 a
2437.0 2810.0 a
2438.0 1400.0 a
2439.0 2342.0 a
2440.0 3379.0 a
2441.0 1735.0 a
2442.0 3251.0 a
2443.0 2419.0 a
2444.0 2927.0 a
2445.0 791.0 a
2446.0 3507.0 a
2447.0 2023.0 a
2448.0 2169.0 a
2449.0 459.0 a
2450.0 2001.0 a
2451.0 867.0 a
2452.0 4712.0 a
2453.0 2749.0 a
2454.0 3818.0 a
2455.0 1086.0 a
2456.0 2467.0 a
2457.0 229.0 a
2458.0 490.0 a
2459.0 2088.0 a
2460.0 2112.0 a
2461.0 3406.0 a
2462.0 1576.0 a
2463.0 3143.0 a
2464.0 1004.0 a
2465.0 575.0 a
2466.0 4332.0 a
2467.0 2114.0 a
2468.0 1635.0 a
2469.0 2884.0 a
2470.0 3338.0 a
2471.0 3506.0 a
2472.0 579.0 a
2473.0 4132.0 a
2474.0 2226.0 a
2475.0 267.0 a
2476.0 659.0 a
2477.0 2386.0 a
2478.0 2019.0 a
2479.0 992.0 a
2480.0 1509.0 a
2481.0 576.0 a
2482.0 1391.0 a
2483.0 1318.0 a
2484.0 3283.0 a
2485.0 3133.0 a
2486.0 3188.0 a
2487.0 2614.0 a
2488.0 3882.0 a
2489.0 2244.0 a
2490.0 2531.0 a
2491.0 1555.0 a
2492.0 4804.0 a
2493.0 2011.0 a
2494.0 2263.0 a
2495.0 2290.0 a
2496.0 4064.0 a
2497.0 2412.0 a
2498.0 2233.0 a
2499.0 2543.0 a
2500.0 2074.0 a
2501.0 3602.0 a
2502.0 2442.0 a
2503.0 1042.0 a
2504.0 904.0 a
2505.0 2904.0 a
2506.0 547.0 a
2507.0 1731.0 a
2508.0 1602.0 a
2509.0 0.0 a
2510.0 3929.0 a
2511.0 2389.0 a
2512.0 989.0 a
2513.0 1465.0 a
2514.0 1280.0 a
2515.0 2565.0 a
2516.0 2178.0 a
2517.0 3594.0 a
2518.0 1989.0 a
2519.0 4186.0 a
2520.0 2010.0 a
2521.0 887.0 a
2522.0 4138.0 a
2523.0 4004.0 a
2524.0 1000.0 a
2525.0 3232.0 a
2526.0 4363.0 a
2527.0 597.0 a
2528.0 1372.0 a
2529.0 2392.0 a
2530.0 394.0 a
2531.0 975.0 a
2532.0 3045.0 a
2533.0 2316.0 a
2534.0 1587.0 a
2535.0 2843.0 a
2536.0 1647.0 a
2537.0 2569.0 a
2538.0 2254.0 a
2539.0 1493.0 a
2540.0 3300.0 a
2541.0 2302.0 a
2542.0 2567.0 a
2543.0 1399.0 a
2544.0 2978.0 a
2545.0 3129.0 a
2546.0 2043.0 a
2547.0 2347.0 a
2548.0 1768.0 a
2549.0 2264.0 a
2550.0 3628.0 a
2551.0 3842.0 a
2552.0 3961.0 a
2553.0 2513.0 a
2554.0 3378.0 a
2555.0 1177.0 a
2556.0 3521.0 a
2557.0 2928.0 a
2558.0 969.0 a
2559.0 2940.0 a
2560.0 2420.0 a
2561.0 3173.0 a
2562.0 1953.0 a
2563.0 1579.0 a
2564.0 1543.0 a
2565.0 2684.0 a
2566.0 2512.0 a
2567.0 3365.0 a
2568.0 1830.0 a
2569.0 2113.0 a
2570.0 2716.0 a
2571.0 3147.0 a
2572.0 3212.0 a
2573.0 2568.0 a
2574.0 2269.0 a
2575.0 2837.0 a
2576.0 3073.0 a
2577.0 2311.0 a
2578.0 2149.0 a
2579.0 3031.0 a
2580.0 1315.0 a
2581.0 2443.0 a
2582.0 3517.0 a
2583.0 4541.0 a
2584.0 2448.0 a
2585.0 2493.0 a
2586.0 4256.0 a
2587.0 1332.0 a
2588.0 1096.0 a
2589.0 2134.0 a
2590.0 1029.0 a
2591.0 2593.0 a
2592.0 1173.0 a
2593.0 2081.0 a
2594.0 3191.0 a
2595.0 2918.0 a
2596.0 543.0 a
2597.0 1675.0 a
2598.0 1646.0 a
2599.0 2743.0 a
2600.0 228.0 a
2601.0 1764.0 a
2602.0 2745.0 a
2603.0 1783.0 a
2604.0 2901.0 a
2605.0 4334.0 a
2606.0 1599.0 a
2607.0 3024.0 a
2608.0 2172.0 a
2609.0 4104.0 a
2610.0 4005.0 a
2611.0 3858.0 a
2612.0 3263.0 a
2613.0 2597.0 a
2614.0 3119.0 a
2615.0 1988.0 a
2616.0 2411.0 a
2617.0 3824.0 a
2618.0 2571.0 a
2619.0 3875.0 a
2620.0 2047.0 a
2621.0 2675.0 a
2622.0 3998.0 a
2623.0 4430.0 a
2624.0 1748.0 a
2625.0 956.0 a
2626.0 4032.0 a
2627.0 3306.0 a
2628.0 1672.0 a
2629.0 3092.0 a
2630.0 4820.0 a
2631.0 90.0 a
2632.0 70.0 a
2633.0 1488.0 a
2634.0 3801.0 a
2635.0 3837.0 a
2636.0 4491.0 a
2637.0 4181.0 a
2638.0 2388.0 a
2639.0 2922.0 a
2640.0 2687.0 a
2641.0 3788.0 a
2642.0 3193.0 a
2643.0 3550.0 a
2644.0 3080.0 a
2645.0 2848.0 a
2646.0 3222.0 a
2647.0 1150.0 a
2648.0 2260.0 a
2649.0 1411.0 a
2650.0 1651.0 a
2651.0 3468.0 a
2652.0 2027.0 a
2653.0 3654.0 a
2654.0 3185.0 a
2655.0 2847.0 a
2656.0 3790.0 a
2657.0 2332.0 a
2658.0 1659.0 a
2659.0 3401.0 a
2660.0 3667.0 a
2661.0 2126.0 a
2662.0 3760.0 a
2663.0 2850.0 a
2664.0 2763.0 a
2665.0 4133.0 a
2666.0 1615.0 a
2667.0 2823.0 a
2668.0 1349.0 a
2669.0 3572.0 a
2670.0 3455.0 a
2671.0 1938.0 a
2672.0 1198.0 a
2673.0 3503.0 a
2674.0 1346.0 a
2675.0 2541.0 a
2676.0 3918.0 a
2677.0 3646.0 a
2678.0 2245.0 a
2679.0 2602.0 a
2680.0 4129.0 a
2681.0 2248.0 a
2682.0 2644.0 a
2683.0 1464.0 a
2684.0 3601.0 a
2685.0 2046.0 a
2686.0 3252.0 a
2687.0 4906.0 a
2688.0 2191.0 a
2689.0 4161.0 a
2690.0 2986.0 a
2691.0 1111.0 a
2692.0 2218.0 a
2693.0 3239.0 a
2694.0 1987.0 a
2695.0 3137.0 a
2696.0 3679.0 a
2697.0 2953.0 a
2698.0 3903.0 a
2699.0 1769.0 a
2700.0 1718.0 a
2701.0 2761.0 a
2702.0 2275.0 a
2703.0 4308.0 a
2704.0 2204.0 a
2705.0 3584.0 a
2706.0 3802.0 a
2707.0 1603.0 a
2708.0 1669.0 a
2709.0 2058.0 a
2710.0 3046.0 a
2711.0 2903.0 a
2712.0 3744.0 a
2713.0 4082.0 a
2714.0 2200.0 a
2715.0 3712.0 a
2716.0 947.0 a
2717.0 1676.0 a
2718.0 2652.0 a
2719.0 3828.0 a
2720.0 1362.0 a
2721.0 1592.0 a
2722.0 2491.0 a
2723.0 1471.0 a
2724.0 2762.0 a
2725.0 2454.0 a
2726.0 2634.0 a
2727.0 2649.0 a
2728.0 2609.0 a
2729.0 2625.0 a
2730.0 2559.0 a
2731.0 3219.0 a
2732.0 3400.0 a
2733.0 4455.0 a
2734.0 2914.0 a
2735.0 2702.0 a
2736.0 198.0 a
2737.0 2507.0 a
2738.0 2780.0 a
2739.0 4828.0 a
2740.0 2809.0 a
2741.0 2643.0 a
2742.0 1559.0 a
2743.0 1185.0 a
2744.0 3809.0 a
2745.0 2888.0 a
2746.0 2990.0 a
2747.0 234.0 a
2748.0 3981.0 a
2749.0 3240.0 a
2750.0 2356.0 a
2751.0 2439.0 a
2752.0 1453.0 a
2753.0 3656.0 a
2754.0 3276.0 a
2755.0 1792.0 a
2756.0 2188.0 a
2757.0 3145.0 a
2758.0 2343.0 a
2759.0 1565.0 a
2760.0 3558.0 a
2761.0 2891.0 a
2762.0 3672.0 a
2763.0 2633.0 a
2764.0 225.0 a
2765.0 3549.0 a
2766.0 1746.0 a
2767.0 648.0 a
2768.0 2168.0 a
2769.0 1667.0 a
2770.0 1366.0 a
2771.0 2076.0 a
2772.0 3575.0 a
2773.0 3978.0 a
2774.0 307.0 a
2775.0 3404.0 a
2776.0 3037.0 a
2777.0 2794.0 a
2778.0 3009.0 a
2779.0 3291.0 a
2780.0 2505.0 a
2781.0 2963.0 a
2782.0 2678.0 a
2783.0 3286.0 a
2784.0 3096.0 a
2785.0 1247.0 a
2786.0 841.0 a
2787.0 2728.0 a
2788.0 3622.0 a
2789.0 1605.0 a
2790.0 4261.0 a
2791.0 2958.0 a
2792.0 1429.0 a
2793.0 4853.0 a
2794.0 1965.0 a
2795.0 4504.0 a
2796.0 2666.0 a
2797.0 485.0 a
2798.0 2945.0 a
2799.0 3780.0 a
2800.0 2590.0 a
2801.0 3218.0 a
2802.0 4258.0 a
2803.0 3334.0 a
2804.0 3057.0 a
2805.0 4351.0 a
2806.0 3462.0 a
2807.0 2714.0 a
2808.0 2103.0 a
2809.0 1532.0 a
2810.0 2276.0 a
2811.0 3275.0 a
2812.0 341.0 a
2813.0 2353.0 a
2814.0 3604.0 a
2815.0 864.0 a
2816.0 3954.0 a
2817.0 2324.0 a
2818.0 2585.0 a
2819.0 2769.0 a
2820.0 1638.0 a
2821.0 2981.0 a
2822.0 2060.0 a
2823.0 3255.0 a
2824.0 2996.0 a
2825.0 544.0 a
2826.0 2377.0 a
2827.0 2721.0 a
2828.0 2536.0 a
2829.0 2190.0 a
2830.0 578.0 a
2831.0 3576.0 a
2832.0 1595.0 a
2833.0 3138.0 a
2834.0 3714.0 a
2835.0 2705.0 a
2836.0 3995.0 a
2837.0 4126.0 a
2838.0 893.0 a
2839.0 2150.0 a
2840.0 1567.0 a
2841.0 3713.0 a
2842.0 2258.0 a
2843.0 3132.0 a
2844.0 3562.0 a
2845.0 501.0 a
2846.0 3743.0 a
2847.0 3023.0 a
2848.0 1376.0 a
2849.0 2782.0 a
2850.0 2173.0 a
2851.0 2944.0 a
2852.0 3189.0 a
2853.0 3814.0 a
2854.0 1816.0 a
2855.0 3034.0 a
2856.0 2165.0 a
2857.0 2303.0 a
2858.0 3266.0 a
2859.0 3887.0 a
2860.0 2305.0 a
2861.0 1439.0 a
2862.0 3262.0 a
2863.0 4339.0 a
2864.0 2845.0 a
2865.0 2831.0 a
2866.0 3267.0 a
2867.0 1306.0 a
2868.0 2610.0 a
2869.0 1258.0 a
2870.0 3928.0 a
2871.0 3097.0 a
2872.0 354.0 a
2873.0 799.0 a
2874.0 2722.0 a
2875.0 3633.0 a
2876.0 3440.0 a
2877.0 2368.0 a
2878.0 1771.0 a
2879.0 2075.0 a
2880.0 1708.0 a
2881.0 2800.0 a
2882.0 2224.0 a
2883.0 435.0 a
2884.0 2006.0 a
2885.0 2461.0 a
2886.0 3195.0 a
2887.0 1930.0 a
2888.0 2231.0 a
2889.0 2107.0 a
2890.0 4257.0 a
2891.0 2270.0 a
2892.0 1984.0 a
2893.0 3221.0 a
2894.0 237.0 a
2895.0 2424.0 a
2896.0 3157.0 a
2897.0 2382.0 a
2898.0 2564.0 a
2899.0 1287.0 a
2900.0 2616.0 a
2901.0 3123.0 a
2902.0 4214.0 a
2903.0 3226.0 a
2904.0 2230.0 a
2905.0 2787.0 a
2906.0 2495.0 a
2907.0 3694.0 a
2908.0 4584.0 a
2909.0 1427.0 a
2910.0 3623.0 a
2911.0 2683.0 a
2912.0 2733.0 a
2913.0 3014.0 a
2914.0 3895.0 a
2915.0 4174.0 a
2916.0 3398.0 a
2917.0 4173.0 a
2918.0 3638.0 a
2919.0 4081.0 a
2920.0 4167.0 a
2921.0 3433.0 a
2922.0 4379.0 a
2923.0 3583.0 a
2924.0 2672.0 a
2925.0 4449.0 a
2926.0 4101.0 a
2927.0 2889.0 a
2928.0 2455.0 a
2929.0 3893.0 a
2930.0 3436.0 a
2931.0 3547.0 a
2932.0 2227.0 a
2933.0 591.0 a
2934.0 3959.0 a
2935.0 1977.0 a
2936.0 4984.0 a
2937.0 3804.0 a
2938.0 123.0 a
2939.0 2604.0 a
2940.0 3765.0 a
2941.0 3695.0 a
2942.0 3224.0 a
2943.0 2624.0 a
2944.0 1589.0 a
2945.0 3108.0 a
2946.0 2858.0 a
2947.0 2801.0 a
2948.0 3738.0 a
2949.0 3874.0 a
2950.0 2111.0 a
2951.0 3033.0 a
2952.0 2759.0 a
2953.0 2833.0 a
2954.0 4403.0 a
2955.0 2441.0 a
2956.0 4392.0 a
2957.0 3586.0 a
2958.0 3856.0 a
2959.0 465.0 a
2960.0 1311.0 a
2961.0 1422.0 a
2962.0 3083.0 a
2963.0 1950.0 a
2964.0 3273.0 a
2965.0 2685.0 a
2966.0 3639.0 a
2967.0 3204.0 a
2968.0 3666.0 a
2969.0 2170.0 a
2970.0 2792.0 a
2971.0 3128.0 a
2972.0 3465.0 a
2973.0 441.0 a
2974.0 2182.0 a
2975.0 3684.0 a
2976.0 4208.0 a
2977.0 2599.0 a
2978.0 3268.0 a
2979.0 2506.0 a
2980.0 3571.0 a
2981.0 2552.0 a
2982.0 2237.0 a
2983.0 1438.0 a
2984.0 3501.0 a
2985.0 807.0 a
2986.0 2326.0 a
2987.0 3607.0 a
2988.0 4239.0 a
2989.0 3022.0 a
2990.0 2210.0 a
2991.0 2982.0 a
2992.0 847.0 a
2993.0 265.0 a
2994.0 3192.0 a
2995.0 2817.0 a
2996.0 4143.0 a
2997.0 2401.0 a
2998.0 2220.0 a
2999.0 2606.0 a
3000.0 4210.0 a
3001.0 3734.0 a
3002.0 2790.0 a
3003.0 3798.0 a
3004.0 2430.0 a
3005.0 2435.0 a
3006.0 2695.0 a
3007.0 2093.0 a
3008.0 1825.0 a
3009.0 2354.0 a
3010.0 1999.0 a
3011.0 3363.0 a
3012.0 419.0 a
3013.0 3569.0 a
3014.0 4013.0 a
3015.0 827.0 a
3016.0 3603.0 a
3017.0 3090.0 a
3018.0 3812.0 a
3019.0 2681.0 a
3020.0 1358.0 a
3021.0 3442.0 a
3022.0 2832.0 a
3023.0 2811.0 a
3024.0 2885.0 a
3025.0 2563.0 a
3026.0 4598.0 a
3027.0 2481.0 a
3028.0 2372.0 a
3029.0 2753.0 a
3030.0 3408.0 a
3031.0 4238.0 a
3032.0 2821.0 a
3033.0 3505.0 a
3034.0 2775.0 a
3035.0 3394.0 a
3036.0 2619.0 a
3037.0 438.0 a
3038.0 2502.0 a
3039.0 3118.0 a
3040.0 3566.0 a
3041.0 2868.0 a
3042.0 4840.0 a
3043.0 3313.0 a
3044.0 2896.0 a
3045.0 2899.0 a
3046.0 4229.0 a
3047.0 2283.0 a
3048.0 2096.0 a
3049.0 3459.0 a
3050.0 2653.0 a
3051.0 2905.0 a
3052.0 3971.0 a
3053.0 2535.0 a
3054.0 1293.0 a
3055.0 4271.0 a
3056.0 2915.0 a
3057.0 622.0 a
3058.0 2160.0 a
3059.0 3647.0 a
3060.0 3577.0 a
3061.0 2730.0 a
3062.0 1593.0 a
3063.0 1955.0 a
3064.0 2691.0 a
3065.0 2727.0 a
3066.0 2333.0 a
3067.0 802.0 a
3068.0 3030.0 a
3069.0 2754.0 a
3070.0 1421.0 a
3071.0 4087.0 a
3072.0 2631.0 a
3073.0 4176.0 a
3074.0 1485.0 a
3075.0 3106.0 a
3076.0 3645.0 a
3077.0 2690.0 a
3078.0 3105.0 a
3079.0 2584.0 a
3080.0 2640.0 a
3081.0 2712.0 a
3082.0 2318.0 a
3083.0 1815.0 a
3084.0 3214.0 a
3085.0 2071.0 a
3086.0 3215.0 a
3087.0 3787.0 a
3088.0 3502.0 a
3089.0 2278.0 a
3090.0 2053.0 a
3091.0 2335.0 a
3092.0 2588.0 a
3093.0 3423.0 a
3094.0 3533.0 a
3095.0 3389.0 a
3096.0 3803.0 a
3097.0 2642.0 a
3098.0 3169.0 a
3099.0 4358.0 a
3100.0 3184.0 a
3101.0 3159.0 a
3102.0 4675.0 a
3103.0 3000.0 a
3104.0 2582.0 a
3105.0 1197.0 a
3106.0 3178.0 a
3107.0 2803.0 a
3108.0 3114.0 a
3109.0 4248.0 a
3110.0 2225.0 a
3111.0 2164.0 a
3112.0 2893.0 a
3113.0 3986.0 a
3114.0 3477.0 a
3115.0 3816.0 a
3116.0 3675.0 a
3117.0 1189.0 a
3118.0 2409.0 a
3119.0 1725.0 a
3120.0 54.0 a
3121.0 3154.0 a
3122.0 3376.0 a
3123.0 3692.0 a
3124.0 2618.0 a
3125.0 4556.0 a
3126.0 1069.0 a
3127.0 2073.0 a
3128.0 2301.0 a
3129.0 2154.0 a
3130.0 2595.0 a
3131.0 3471.0 a
3132.0 3139.0 a
3133.0 1983.0 a
3134.0 2924.0 a
3135.0 3448.0 a
3136.0 1890.0 a
3137.0 3393.0 a
3138.0 3020.0 a
3139.0 3424.0 a
3140.0 3134.0 a
3141.0 3007.0 a
3142.0 3305.0 a
3143.0 3329.0 a
3144.0 2437.0 a
3145.0 2147.0 a
3146.0 1761.0 a
3147.0 4414.0 a
3148.0 3038.0 a
3149.0 3049.0 a
3150.0 4008.0 a
3151.0 4666.0 a
3152.0 2510.0 a
3153.0 2529.0 a
3154.0 3197.0 a
3155.0 2418.0 a
3156.0 4065.0 a
3157.0 2249.0 a
3158.0 1170.0 a
3159.0 2975.0 a
3160.0 1254.0 a
3161.0 4188.0 a
3162.0 2827.0 a
3163.0 3405.0 a
3164.0 2570.0 a
3165.0 4200.0 a
3166.0 2445.0 a
3167.0 2423.0 a
3168.0 1901.0 a
3169.0 3499.0 a
3170.0 2579.0 a
3171.0 3013.0 a
3172.0 2776.0 a
3173.0 3942.0 a
3174.0 4978.0 a
3175.0 4024.0 a
3176.0 3152.0 a
3177.0 3726.0 a
3178.0 4153.0 a
3179.0 2271.0 a
3180.0 3946.0 a
3181.0 2909.0 a
3182.0 1805.0 a
3183.0 3290.0 a
3184.0 3312.0 a
3185.0 4626.0 a
3186.0 4110.0 a
3187.0 3060.0 a
3188.0 3725.0 a
3189.0 4683.0 a
3190.0 2232.0 a
3191.0 3054.0 a
3192.0 3187.0 a
3193.0 3001.0 a
3194.0 1499.0 a
3195.0 1911.0 a
3196.0 3181.0 a
3197.0 2183.0 a
3198.0 3543.0 a
3199.0 4245.0 a
3200.0 4442.0 a
3201.0 751.0 a
3202.0 672.0 a
3203.0 4885.0 a
3204.0 3353.0 a
3205.0 3537.0 a
3206.0 3990.0 a
3207.0 2234.0 a
3208.0 3522.0 a
3209.0 2387.0 a
3210.0 4272.0 a
3211.0 3749.0 a
3212.0 3497.0 a
3213.0 3307.0 a
3214.0 4211.0 a
3215.0 3142.0 a
3216.0 3061.0 a
3217.0 3382.0 a
3218.0 4016.0 a
3219.0 2655.0 a
3220.0 4098.0 a
3221.0 1782.0 a
3222.0 2804.0 a
3223.0 3287.0 a
3224.0 2449.0 a
3225.0 2524.0 a
3226.0 3158.0 a
3227.0 4554.0 a
3228.0 1629.0 a
3229.0 1939.0 a
3230.0 2825.0 a
3231.0 1547.0 a
3232.0 4150.0 a
3233.0 230.0 a
3234.0 2198.0 a
3235.0 2872.0 a
3236.0 4205.0 a
3237.0 4821.0 a
3238.0 1705.0 a
3239.0 4876.0 a
3240.0 4668.0 a
3241.0 3082.0 a
3242.0 2991.0 a
3243.0 58.0 a
3244.0 1523.0 a
3245.0 1823.0 a
3246.0 3409.0 a
3247.0 1585.0 a
3248.0 4135.0 a
3249.0 3857.0 a
3250.0 4328.0 a
3251.0 2806.0 a
3252.0 1401.0 a
3253.0 34.0 a
3254.0 4763.0 a
3255.0 4345.0 a
3256.0 1529.0 a
3257.0 3039.0 a
3258.0 3658.0 a
3259.0 2711.0 a
3260.0 2970.0 a
3261.0 4136.0 a
3262.0 3956.0 a
3263.0 1414.0 a
3264.0 3071.0 a
3265.0 2758.0 a
3266.0 1480.0 a
3267.0 764.0 a
3268.0 4217.0 a
3269.0 3093.0 a
3270.0 3958.0 a
3271.0 4572.0 a
3272.0 4043.0 a
3273.0 45.0 a
3274.0 3789.0 a
3275.0 4435.0 a
3276.0 2756.0 a
3277.0 4428.0 a
3278.0 3285.0 a
3279.0 3063.0 a
3280.0 3872.0 a
3281.0 4580.0 a
3282.0 3016.0 a
3283.0 4604.0 a
3284.0 2770.0 a
3285.0 3534.0 a
3286.0 3879.0 a
3287.0 3056.0 a
3288.0 3613.0 a
3289.0 4319.0 a
3290.0 2574.0 a
3291.0 4297.0 a
3292.0 3737.0 a
3293.0 3281.0 a
3294.0 2894.0 a
3295.0 2740.0 a
3296.0 1482.0 a
3297.0 2654.0 a
3298.0 4946.0 a
3299.0 2877.0 a
3300.0 3264.0 a
3301.0 3593.0 a
3302.0 3321.0 a
3303.0 4858.0 a
3304.0 1276.0 a
3305.0 4550.0 a
3306.0 4083.0 a
3307.0 4729.0 a
3308.0 3972.0 a
3309.0 3701.0 a
3310.0 3652.0 a
3311.0 1817.0 a
3312.0 3367.0 a
3313.0 3530.0 a
3314.0 2741.0 a
3315.0 294.0 a
3316.0 3615.0 a
3317.0 3786.0 a
3318.0 3864.0 a
3319.0 4097.0 a
3320.0 2670.0 a
3321.0 4274.0 a
3322.0 3025.0 a
3323.0 4889.0 a
3324.0 3081.0 a
3325.0 3351.0 a
3326.0 4180.0 a
3327.0 4012.0 a
3328.0 3253.0 a
3329.0 3314.0 a
3330.0 3156.0 a
3331.0 4099.0 a
3332.0 3175.0 a
3333.0 3151.0 a
3334.0 3716.0 a
3335.0 3387.0 a
3336.0 2879.0 a
3337.0 2492.0 a
3338.0 3979.0 a
3339.0 3668.0 a
3340.0 1666.0 a
3341.0 2304.0 a
3342.0 1283.0 a
3343.0 3515.0 a
3344.0 2713.0 a
3345.0 3707.0 a
3346.0 4563.0 a
3347.0 3595.0 a
3348.0 4436.0 a
3349.0 3391.0 a
3350.0 3861.0 a
3351.0 3120.0 a
3352.0 3495.0 a
3353.0 4069.0 a
3354.0 1397.0 a
3355.0 2463.0 a
3356.0 2085.0 a
3357.0 4623.0 a
3358.0 3844.0 a
3359.0 2969.0 a
3360.0 4813.0 a
3361.0 4642.0 a
3362.0 3490.0 a
3363.0 3205.0 a
3364.0 1353.0 a
3365.0 2242.0 a
3366.0 4692.0 a
3367.0 3131.0 a
3368.0 3853.0 a
3369.0 3464.0 a
3370.0 3827.0 a
3371.0 2961.0 a
3372.0 3141.0 a
3373.0 2600.0 a
3374.0 3728.0 a
3375.0 4066.0 a
3376.0 3846.0 a
3377.0 2533.0 a
3378.0 4227.0 a
3379.0 3053.0 a
3380.0 4748.0 a
3381.0 1740.0 a
3382.0 2967.0 a
3383.0 2739.0 a
3384.0 3831.0 a
3385.0 3122.0 a
3386.0 3977.0 a
3387.0 2783.0 a
3388.0 3930.0 a
3389.0 3642.0 a
3390.0 2873.0 a
3391.0 3482.0 a
3392.0 2834.0 a
3393.0 3457.0 a
3394.0 2252.0 a
3395.0 3696.0 a
3396.0 2844.0 a
3397.0 4085.0 a
3398.0 3508.0 a
3399.0 2815.0 a
3400.0 2736.0 a
3401.0 3739.0 a
3402.0 4212.0 a
3403.0 2217.0 a
3404.0 3980.0 a
3405.0 2671.0 a
3406.0 4624.0 a
3407.0 2021.0 a
3408.0 3510.0 a
3409.0 3171.0 a
3410.0 3077.0 a
3411.0 3349.0 a
3412.0 1981.0 a
3413.0 4925.0 a
3414.0 3504.0 a
3415.0 3117.0 a
3416.0 3261.0 a
3417.0 3260.0 a
3418.0 3687.0 a
3419.0 4222.0 a
3420.0 2556.0 a
3421.0 231.0 a
3422.0 3720.0 a
3423.0 3472.0 a
3424.0 3350.0 a
3425.0 4026.0 a
3426.0 4353.0 a
3427.0 4852.0 a
3428.0 3062.0 a
3429.0 1949.0 a
3430.0 4478.0 a
3431.0 4389.0 a
3432.0 2955.0 a
3433.0 3431.0 a
3434.0 3650.0 a
3435.0 3619.0 a
3436.0 4549.0 a
3437.0 3463.0 a
3438.0 4462.0 a
3439.0 3626.0 a
3440.0 3630.0 a
3441.0 4487.0 a
3442.0 2613.0 a
3443.0 1612.0 a
3444.0 3236.0 a
3445.0 3357.0 a
3446.0 3910.0 a
3447.0 1934.0 a
3448.0 3052.0 a
3449.0 3709.0 a
3450.0 3723.0 a
3451.0 3568.0 a
3452.0 3417.0 a
3453.0 3130.0 a
3454.0 2723.0 a
3455.0 492.0 a
3456.0 3435.0 a
3457.0 4177.0 a
3458.0 1909.0 a
3459.0 2647.0 a
3460.0 4381.0 a
3461.0 2950.0 a
3462.0 3250.0 a
3463.0 948.0 a
3464.0 2931.0 a
3465.0 4040.0 a
3466.0 2667.0 a
3467.0 2829.0 a
3468.0 3002.0 a
3469.0 3817.0 a
3470.0 3180.0 a
3471.0 2689.0 a
3472.0 3916.0 a
3473.0 3165.0 a
3474.0 4480.0 a
3475.0 3297.0 a
3476.0 3582.0 a
3477.0 4650.0 a
3478.0 1621.0 a
3479.0 2601.0 a
3480.0 2784.0 a
3481.0 3691.0 a
3482.0 4299.0 a
3483.0 3375.0 a
3484.0 4093.0 a
3485.0 2266.0 a
3486.0 3320.0 a
3487.0 3198.0 a
3488.0 1836.0 a
3489.0 212.0 a
3490.0 1941.0 a
3491.0 4076.0 a
3492.0 2979.0 a
3493.0 3581.0 a
3494.0 4228.0 a
3495.0 2701.0 a
3496.0 3746.0 a
3497.0 2729.0 a
3498.0 3299.0 a
3499.0 3651.0 a
3500.0 3884.0 a
3501.0 2375.0 a
3502.0 3578.0 a
3503.0 4154.0 a
3504.0 1159.0 a
3505.0 3616.0 a
3506.0 2472.0 a
3507.0 3574.0 a
3508.0 4636.0 a
3509.0 4401.0 a
3510.0 3866.0 a
3511.0 2425.0 a
3512.0 3225.0 a
3513.0 4602.0 a
3514.0 3488.0 a
3515.0 3740.0 a
3516.0 3292.0 a
3517.0 3419.0 a
3518.0 3781.0 a
3519.0 4732.0 a
3520.0 3491.0 a
3521.0 3873.0 a
3522.0 3043.0 a
3523.0 703.0 a
3524.0 2212.0 a
3525.0 2255.0 a
3526.0 4566.0 a
3527.0 4209.0 a
3528.0 3719.0 a
3529.0 3208.0 a
3530.0 2875.0 a
3531.0 3597.0 a
3532.0 3741.0 a
3533.0 3284.0 a
3534.0 3768.0 a
3535.0 3328.0 a
3536.0 2923.0 a
3537.0 3527.0 a
3538.0 3664.0 a
3539.0 2364.0 a
3540.0 3242.0 a
3541.0 2498.0 a
3542.0 4107.0 a
3543.0 4882.0 a
3544.0 3545.0 a
3545.0 4251.0 a
3546.0 3813.0 a
3547.0 983.0 a
3548.0 3855.0 a
3549.0 3860.0 a
3550.0 3772.0 a
3551.0 4376.0 a
3552.0 3800.0 a
3553.0 3752.0 a
3554.0 3598.0 a
3555.0 2680.0 a
3556.0 4498.0 a
3557.0 1596.0 a
3558.0 3015.0 a
3559.0 4372.0 a
3560.0 4294.0 a
3561.0 4829.0 a
3562.0 2650.0 a
3563.0 4464.0 a
3564.0 4023.0 a
3565.0 3643.0 a
3566.0 4216.0 a
3567.0 3514.0 a
3568.0 3535.0 a
3569.0 3494.0 a
3570.0 4100.0 a
3571.0 1709.0 a
3572.0 2605.0 a
3573.0 3315.0 a
3574.0 2161.0 a
3575.0 3609.0 a
3576.0 3011.0 a
3577.0 3416.0 a
3578.0 3079.0 a
3579.0 4665.0 a
3580.0 4656.0 a
3581.0 4520.0 a
3582.0 3912.0 a
3583.0 3429.0 a
3584.0 4492.0 a
3585.0 2322.0 a
3586.0 4888.0 a
3587.0 4874.0 a
3588.0 3862.0 a
3589.0 4037.0 a
3590.0 2913.0 a
3591.0 3444.0 a
3592.0 4769.0 a
3593.0 4131.0 a
3594.0 1794.0 a
3595.0 2273.0 a
3596.0 3917.0 a
3597.0 3342.0 a
3598.0 1790.0 a
3599.0 3519.0 a
3600.0 3665.0 a
3601.0 3670.0 a
3602.0 3005.0 a
3603.0 3327.0 a
3604.0 4756.0 a
3605.0 4146.0 a
3606.0 3028.0 a
3607.0 3820.0 a
3608.0 3773.0 a
3609.0 3565.0 a
3610.0 3027.0 a
3611.0 3621.0 a
3612.0 2014.0 a
3613.0 4080.0 a
3614.0 2638.0 a
3615.0 3269.0 a
3616.0 3900.0 a
3617.0 4191.0 a
3618.0 3047.0 a
3619.0 3886.0 a
3620.0 3199.0 a
3621.0 3200.0 a
3622.0 3756.0 a
3623.0 2132.0 a
3624.0 2346.0 a
3625.0 3258.0 a
3626.0 3489.0 a
3627.0 3637.0 a
3628.0 4114.0 a
3629.0 3441.0 a
3630.0 3784.0 a
3631.0 3411.0 a
3632.0 159.0 a
3633.0 616.0 a
3634.0 2822.0 a
3635.0 3923.0 a
3636.0 3476.0 a
3637.0 2363.0 a
3638.0 4079.0 a
3639.0 4316.0 a
3640.0 4137.0 a
3641.0 4733.0 a
3642.0 3289.0 a
3643.0 4198.0 a
3644.0 2583.0 a
3645.0 3231.0 a
3646.0 1982.0 a
3647.0 4599.0 a
3648.0 3641.0 a
3649.0 3112.0 a
3650.0 4236.0 a
3651.0 3243.0 a
3652.0 2431.0 a
3653.0 2700.0 a
3654.0 4798.0 a
3655.0 4686.0 a
3656.0 4629.0 a
3657.0 3397.0 a
3658.0 3908.0 a
3659.0 3681.0 a
3660.0 3869.0 a
3661.0 4337.0 a
3662.0 899.0 a
3663.0 3845.0 a
3664.0 2380.0 a
3665.0 3988.0 a
3666.0 3841.0 a
3667.0 2293.0 a
3668.0 4382.0 a
3669.0 2306.0 a
3670.0 4517.0 a
3671.0 4495.0 a
3672.0 3674.0 a
3673.0 3381.0 a
3674.0 4755.0 a
3675.0 3366.0 a
3676.0 4240.0 a
3677.0 3957.0 a
3678.0 4149.0 a
3679.0 3745.0 a
3680.0 3849.0 a
3681.0 2323.0 a
3682.0 3794.0 a
3683.0 4682.0 a
3684.0 1943.0 a
3685.0 2115.0 a
3686.0 2820.0 a
3687.0 4321.0 a
3688.0 4029.0 a
3689.0 1472.0 a
3690.0 3469.0 a
3691.0 3840.0 a
3692.0 4514.0 a
3693.0 2373.0 a
3694.0 846.0 a
3695.0 3528.0 a
3696.0 3124.0 a
3697.0 3811.0 a
3698.0 2136.0 a
3699.0 3819.0 a
3700.0 4977.0 a
3701.0 4472.0 a
3702.0 3902.0 a
3703.0 2744.0 a
3704.0 4649.0 a
3705.0 3891.0 a
3706.0 3838.0 a
3707.0 4507.0 a
3708.0 1973.0 a
3709.0 2907.0 a
3710.0 4485.0 a
3711.0 4235.0 a
3712.0 3164.0 a
3713.0 4199.0 a
3714.0 3736.0 a
3715.0 2554.0 a
3716.0 3618.0 a
3717.0 1664.0 a
3718.0 4398.0 a
3719.0 3914.0 a
3720.0 131.0 a
3721.0 3624.0 a
3722.0 3735.0 a
3723.0 1005.0 a
3724.0 2710.0 a
3725.0 2551.0 a
3726.0 2946.0 a
3727.0 3383.0 a
3728.0 1839.0 a
3729.0 3078.0 a
3730.0 3983.0 a
3731.0 3635.0 a
3732.0 418.0 a
3733.0 3767.0 a
3734.0 1022.0 a
3735.0 3907.0 a
3736.0 2841.0 a
3737.0 3076.0 a
3738.0 4109.0 a
3739.0 4516.0 a
3740.0 3523.0 a
3741.0 2688.0 a
3742.0 2101.0 a
3743.0 4873.0 a
3744.0 2615.0 a
3745.0 3343.0 a
3746.0 1650.0 a
3747.0 606.0 a
3748.0 2494.0 a
3749.0 4441.0 a
3750.0 4061.0 a
3751.0 4451.0 a
3752.0 4362.0 a
3753.0 3532.0 a
3754.0 4742.0 a
3755.0 1402.0 a
3756.0 2795.0 a
3757.0 3160.0 a
3758.0 3036.0 a
3759.0 4237.0 a
3760.0 3384.0 a
3761.0 4931.0 a
3762.0 3445.0 a
3763.0 3298.0 a
3764.0 4393.0 a
3765.0 2458.0 a
3766.0 3531.0 a
3767.0 4027.0 a
3768.0 3513.0 a
3769.0 3091.0 a
3770.0 403.0 a
3771.0 3340.0 a
3772.0 4860.0 a
3773.0 4011.0 a
3774.0 2139.0 a
3775.0 4042.0 a
3776.0 3906.0 a
3777.0 3487.0 a
3778.0 4108.0 a
3779.0 3511.0 a
3780.0 3512.0 a
3781.0 4007.0 a
3782.0 1743.0 a
3783.0 4165.0 a
3784.0 4192.0 a
3785.0 2080.0 a
3786.0 4113.0 a
3787.0 3309.0 a
3788.0 3470.0 a
3789.0 4808.0 a
3790.0 4423.0 a
3791.0 4803.0 a
3792.0 4091.0 a
3793.0 4651.0 a
3794.0 1967.0 a
3795.0 4315.0 a
3796.0 2098.0 a
3797.0 3564.0 a
3798.0 1829.0 a
3799.0 4474.0 a
3800.0 4751.0 a
3801.0 2144.0 a
3802.0 4481.0 a
3803.0 3293.0 a
3804.0 3478.0 a
3805.0 3211.0 a
3806.0 2291.0 a
3807.0 4783.0 a
3808.0 4973.0 a
3809.0 4400.0 a
3810.0 4156.0 a
3811.0 2747.0 a
3812.0 3799.0 a
3813.0 2767.0 a
3814.0 3370.0 a
3815.0 3945.0 a
3816.0 3747.0 a
3817.0 4086.0 a
3818.0 3881.0 a
3819.0 2869.0 a
3820.0 4525.0 a
3821.0 3248.0 a
3822.0 3325.0 a
3823.0 2962.0 a
3824.0 4634.0 a
3825.0 2984.0 a
3826.0 4144.0 a
3827.0 3207.0 a
3828.0 4142.0 a
3829.0 2153.0 a
3830.0 2265.0 a
3831.0 4789.0 a
3832.0 4057.0 a
3833.0 2846.0 a
3834.0 4720.0 a
3835.0 3447.0 a
3836.0 3996.0 a
3837.0 3777.0 a
3838.0 1466.0 a
3839.0 3848.0 a
3840.0 4155.0 a
3841.0 2706.0 a
3842.0 3361.0 a
3843.0 3836.0 a
3844.0 415.0 a
3845.0 4815.0 a
3846.0 3580.0 a
3847.0 3762.0 a
3848.0 3136.0 a
3849.0 2473.0 a
3850.0 1334.0 a
3851.0 4204.0 a
3852.0 2317.0 a
3853.0 4574.0 a
3854.0 4116.0 a
3855.0 3452.0 a
3856.0 2999.0 a
3857.0 3901.0 a
3858.0 3461.0 a
3859.0 2562.0 a
3860.0 3249.0 a
3861.0 3492.0 a
3862.0 2337.0 a
3863.0 3999.0 a
3864.0 3563.0 a
3865.0 3968.0 a
3866.0 4476.0 a
3867.0 333.0 a
3868.0 4375.0 a
3869.0 2483.0 a
3870.0 4123.0 a
3871.0 3661.0 a
3872.0 2142.0 a
3873.0 3561.0 a
3874.0 4385.0 a
3875.0 1644.0 a
3876.0 3032.0 a
3877.0 4546.0 a
3878.0 1250.0 a
3879.0 3941.0 a
3880.0 4620.0 a
3881.0 4421.0 a
3882.0 4868.0 a
3883.0 3270.0 a
3884.0 3234.0 a
3885.0 3480.0 a
3886.0 4749.0 a
3887.0 4187.0 a
3888.0 2703.0 a
3889.0 3843.0 a
3890.0 2123.0 a
3891.0 3310.0 a
3892.0 2797.0 a
3893.0 4750.0 a
3894.0 4025.0 a
3895.0 3636.0 a
3896.0 3733.0 a
3897.0 4405.0 a
3898.0 3967.0 a
3899.0 3919.0 a
3900.0 3140.0 a
3901.0 2686.0 a
3902.0 3259.0 a
3903.0 3702.0 a
3904.0 2693.0 a
3905.0 4194.0 a
3906.0 3975.0 a
3907.0 4512.0 a
3908.0 4006.0 a
3909.0 4232.0 a
3910.0 3509.0 a
3911.0 4096.0 a
3912.0 527.0 a
3913.0 3348.0 a
3914.0 4364.0 a
3915.0 4304.0 a
3916.0 3913.0 a
3917.0 4015.0 a
3918.0 3346.0 a
3919.0 3451.0 a
3920.0 4622.0 a
3921.0 4280.0 a
3922.0 4787.0 a
3923.0 4103.0 a
3924.0 4555.0 a
3925.0 2320.0 a
3926.0 3614.0 a
3927.0 4244.0 a
3928.0 4475.0 a
3929.0 2870.0 a
3930.0 3247.0 a
3931.0 2379.0 a
3932.0 4035.0 a
3933.0 2515.0 a
3934.0 4179.0 a
3935.0 1837.0 a
3936.0 3758.0 a
3937.0 3653.0 a
3938.0 4055.0 a
3939.0 4323.0 a
3940.0 4779.0 a
3941.0 4060.0 a
3942.0 3362.0 a
3943.0 4945.0 a
3944.0 3074.0 a
3945.0 4827.0 a
3946.0 3997.0 a
3947.0 2838.0 a
3948.0 2699.0 a
3949.0 3730.0 a
3950.0 4930.0 a
3951.0 4361.0 a
3952.0 3629.0 a
3953.0 3925.0 a
3954.0 4539.0 a
3955.0 4419.0 a
3956.0 4864.0 a
3957.0 4728.0 a
3958.0 3559.0 a
3959.0 4963.0 a
3960.0 3125.0 a
3961.0 4784.0 a
3962.0 3484.0 a
3963.0 4529.0 a
3964.0 3474.0 a
3965.0 3067.0 a
3966.0 409.0 a
3967.0 1719.0 a
3968.0 4054.0 a
3969.0 3711.0 a
3970.0 3808.0 a
3971.0 2935.0 a
3972.0 4704.0 a
3973.0 4124.0 a
3974.0 4196.0 a
3975.0 3430.0 a
3976.0 3415.0 a
3977.0 4600.0 a
3978.0 3107.0 a
3979.0 3708.0 a
3980.0 3358.0 a
3981.0 3994.0 a
3982.0 3705.0 a
3983.0 3932.0 a
3984.0 4068.0 a
3985.0 4468.0 a
3986.0 3676.0 a
3987.0 4501.0 a
3988.0 4380.0 a
3989.0 4028.0 a
3990.0 4723.0 a
3991.0 4948.0 a
3992.0 4105.0 a
3993.0 4044.0 a
3994.0 4233.0 a
3995.0 4792.0 a
3996.0 4807.0 a
3997.0 4696.0 a
3998.0 3947.0 a
3999.0 3008.0 a
4000.0 3277.0 a
4001.0 4522.0 a
4002.0 1435.0 a
4003.0 3437.0 a
4004.0 3316.0 a
4005.0 2355.0 a
4006.0 3216.0 a
4007.0 3529.0 a
4008.0 4490.0 a
4009.0 3402.0 a
4010.0 4781.0 a
4011.0 4265.0 a
4012.0 3710.0 a
4013.0 4473.0 a
4014.0 3241.0 a
4015.0 4918.0 a
4016.0 2912.0 a
4017.0 2704.0 a
4018.0 4063.0 a
4019.0 4782.0 a
4020.0 2789.0 a
4021.0 4052.0 a
4022.0 3825.0 a
4023.0 4356.0 a
4024.0 2968.0 a
4025.0 4306.0 a
4026.0 4710.0 a
4027.0 3769.0 a
4028.0 2882.0 a
4029.0 4658.0 a
4030.0 3166.0 a
4031.0 4456.0 a
4032.0 3966.0 a
4033.0 3301.0 a
4034.0 2447.0 a
4035.0 4268.0 a
4036.0 3757.0 a
4037.0 3541.0 a
4038.0 2995.0 a
4039.0 3596.0 a
4040.0 3851.0 a
4041.0 278.0 a
4042.0 4952.0 a
4043.0 4277.0 a
4044.0 4178.0 a
4045.0 3847.0 a
4046.0 4253.0 a
4047.0 4300.0 a
4048.0 2429.0 a
4049.0 4412.0 a
4050.0 4420.0 a
4051.0 4034.0 a
4052.0 3479.0 a
4053.0 4051.0 a
4054.0 2057.0 a
4055.0 4503.0 a
4056.0 4716.0 a
4057.0 2607.0 a
4058.0 4112.0 a
4059.0 4247.0 a
4060.0 4282.0 a
4061.0 4346.0 a
4062.0 2287.0 a
4063.0 4558.0 a
4064.0 4121.0 a
4065.0 3655.0 a
4066.0 3727.0 a
4067.0 4901.0 a
4068.0 4074.0 a
4069.0 4417.0 a
4070.0 4273.0 a
4071.0 3473.0 a
4072.0 3868.0 a
4073.0 4489.0 a
4074.0 4956.0 a
4075.0 2627.0 a
4076.0 4287.0 a
4077.0 4386.0 a
4078.0 3223.0 a
4079.0 4818.0 a
4080.0 3937.0 a
4081.0 3703.0 a
4082.0 3088.0 a
4083.0 4583.0 a
4084.0 4384.0 a
4085.0 3984.0 a
4086.0 4349.0 a
4087.0 4000.0 a
4088.0 4564.0 a
4089.0 4461.0 a
4090.0 2214.0 a
4091.0 1926.0 a
4092.0 3172.0 a
4093.0 2746.0 a
4094.0 3865.0 a
4095.0 3880.0 a
4096.0 161.0 a
4097.0 3399.0 a
4098.0 4707.0 a
4099.0 4974.0 a
4100.0 4635.0 a
4101.0 4839.0 a
4102.0 3296.0 a
4103.0 4058.0 a
4104.0 3627.0 a
4105.0 4045.0 a
4106.0 3347.0 a
4107.0 3669.0 a
4108.0 4182.0 a
4109.0 4075.0 a
4110.0 4744.0 a
4111.0 2863.0 a
4112.0 3890.0 a
4113.0 4329.0 a
4114.0 3835.0 a
4115.0 4130.0 a
4116.0 2793.0 a
4117.0 3732.0 a
4118.0 3029.0 a
4119.0 4111.0 a
4120.0 3934.0 a
4121.0 4424.0 a
4122.0 4041.0 a
4123.0 974.0 a
4124.0 2362.0 a
4125.0 4861.0 a
4126.0 2751.0 a
4127.0 4048.0 a
4128.0 4774.0 a
4129.0 4422.0 a
4130.0 2813.0 a
4131.0 3272.0 a
4132.0 4630.0 a
4133.0 3246.0 a
4134.0 4614.0 a
4135.0 2916.0 a
4136.0 4453.0 a
4137.0 3498.0 a
4138.0 3815.0 a
4139.0 4543.0 a
4140.0 3905.0 a
4141.0 2657.0 a
4142.0 4585.0 a
4143.0 4657.0 a
4144.0 4226.0 a
4145.0 4709.0 a
4146.0 3870.0 a
4147.0 4139.0 a
4148.0 3555.0 a
4149.0 4688.0 a
4150.0 4637.0 a
4151.0 4766.0 a
4152.0 2547.0 a
4153.0 4857.0 a
4154.0 4890.0 a
4155.0 3776.0 a
4156.0 3742.0 a
4157.0 3345.0 a
4158.0 4067.0 a
4159.0 4234.0 a
4160.0 4903.0 a
4161.0 3792.0 a
4162.0 4390.0 a
4163.0 3486.0 a
4164.0 3677.0 a
4165.0 3344.0 a
4166.0 3948.0 a
4167.0 3271.0 a
4168.0 3606.0 a
4169.0 2939.0 a
4170.0 3599.0 a
4171.0 2737.0 a
4172.0 3126.0 a
4173.0 4374.0 a
4174.0 4145.0 a
4175.0 2871.0 a
4176.0 3779.0 a
4177.0 2777.0 a
4178.0 3718.0 a
4179.0 4203.0 a
4180.0 3649.0 a
4181.0 4221.0 a
4182.0 4172.0 a
4183.0 4183.0 a
4184.0 4823.0 a
4185.0 4740.0 a
4186.0 4731.0 a
4187.0 4336.0 a
4188.0 3227.0 a
4189.0 1270.0 a
4190.0 4022.0 a
4191.0 4260.0 a
4192.0 3770.0 a
4193.0 2059.0 a
4194.0 4738.0 a
4195.0 2315.0 a
4196.0 4189.0 a
4197.0 4289.0 a
4198.0 4678.0 a
4199.0 2082.0 a
4200.0 4249.0 a
4201.0 4941.0 a
4202.0 2830.0 a
4203.0 4391.0 a
4204.0 2063.0 a
4205.0 4793.0 a
4206.0 4159.0 a
4207.0 2049.0 a
4208.0 4557.0 a
4209.0 4310.0 a
4210.0 4887.0 a
4211.0 4077.0 a
4212.0 3380.0 a
4213.0 4439.0 a
4214.0 4866.0 a
4215.0 4275.0 a
4216.0 4466.0 a
4217.0 4318.0 a
4218.0 4357.0 a
4219.0 4711.0 a
4220.0 2812.0 a
4221.0 4523.0 a
4222.0 4644.0 a
4223.0 4661.0 a
4224.0 3546.0 a
4225.0 3640.0 a
4226.0 3982.0 a
4227.0 4284.0 a
4228.0 4560.0 a
4229.0 4609.0 a
4230.0 4846.0 a
4231.0 4175.0 a
4232.0 3317.0 a
4233.0 2184.0 a
4234.0 4698.0 a
4235.0 4643.0 a
4236.0 1824.0 a
4237.0 4416.0 a
4238.0 4302.0 a
4239.0 3392.0 a
4240.0 2054.0 a
4241.0 4647.0 a
4242.0 3150.0 a
4243.0 3793.0 a
4244.0 3759.0 a
4245.0 2251.0 a
4246.0 4003.0 a
4247.0 3976.0 a
4248.0 4071.0 a
4249.0 2044.0 a
4250.0 4991.0 a
4251.0 3754.0 a
4252.0 4290.0 a
4253.0 4633.0 a
4254.0 4969.0 a
4255.0 2895.0 a
4256.0 3360.0 a
4257.0 4341.0 a
4258.0 4870.0 a
4259.0 4036.0 a
4260.0 3102.0 a
4261.0 3359.0 a
4262.0 4262.0 a
4263.0 3148.0 a
4264.0 4540.0 a
4265.0 3372.0 a
4266.0 3904.0 a
4267.0 4933.0 a
4268.0 3592.0 a
4269.0 3611.0 a
4270.0 4279.0 a
4271.0 3319.0 a
4272.0 3163.0 a
4273.0 4452.0 a
4274.0 3697.0 a
4275.0 3368.0 a
4276.0 3922.0 a
4277.0 4343.0 a
4278.0 3885.0 a
4279.0 3355.0 a
4280.0 4802.0 a
4281.0 3660.0 a
4282.0 4078.0 a
4283.0 3859.0 a
4284.0 4378.0 a
4285.0 4597.0 a
4286.0 3458.0 a
4287.0 1249.0 a
4288.0 3717.0 a
4289.0 4269.0 a
4290.0 2340.0 a
4291.0 3833.0 a
4292.0 4303.0 a
4293.0 4615.0 a
4294.0 2983.0 a
4295.0 4872.0 a
4296.0 4645.0 a
4297.0 4745.0 a
4298.0 4959.0 a
4299.0 4544.0 a
4300.0 4691.0 a
4301.0 3010.0 a
4302.0 4396.0 a
4303.0 3326.0 a
4304.0 4477.0 a
4305.0 4659.0 a
4306.0 3620.0 a
4307.0 3698.0 a
4308.0 4944.0 a
4309.0 3591.0 a
4310.0 3418.0 a
4311.0 3898.0 a
4312.0 2636.0 a
4313.0 4677.0 a
4314.0 4313.0 a
4315.0 4842.0 a
4316.0 4115.0 a
4317.0 3356.0 a
4318.0 3475.0 a
4319.0 3805.0 a
4320.0 4923.0 a
4321.0 4125.0 a
4322.0 3830.0 a
4323.0 4266.0 a
4324.0 4538.0 a
4325.0 4983.0 a
4326.0 4606.0 a
4327.0 4713.0 a
4328.0 4902.0 a
4329.0 4162.0 a
4330.0 3237.0 a
4331.0 4278.0 a
4332.0 3330.0 a
4333.0 4511.0 a
4334.0 3871.0 a
4335.0 3439.0 a
4336.0 3950.0 a
4337.0 4730.0 a
4338.0 4646.0 a
4339.0 2994.0 a
4340.0 4743.0 a
4341.0 4824.0 a
4342.0 4935.0 a
4343.0 4410.0 a
4344.0 4989.0 a
4345.0 4700.0 a
4346.0 4990.0 a
4347.0 4388.0 a
4348.0 4469.0 a
4349.0 4276.0 a
4350.0 4411.0 a
4351.0 3963.0 a
4352.0 4031.0 a
4353.0 4450.0 a
4354.0 4968.0 a
4355.0 4127.0 a
4356.0 4822.0 a
4357.0 4535.0 a
4358.0 3089.0 a
4359.0 4771.0 a
4360.0 4907.0 a
4361.0 929.0 a
4362.0 4459.0 a
4363.0 3438.0 a
4364.0 3203.0 a
4365.0 4799.0 a
4366.0 3763.0 a
4367.0 4513.0 a
4368.0 4841.0 a
4369.0 4670.0 a
4370.0 4151.0 a
4371.0 3797.0 a
4372.0 3724.0 a
4373.0 4431.0 a
4374.0 3213.0 a
4375.0 4134.0 a
4376.0 3364.0 a
4377.0 4255.0 a
4378.0 3693.0 a
4379.0 4072.0 a
4380.0 462.0 a
4381.0 4413.0 a
4382.0 3115.0 a
4383.0 4917.0 a
4384.0 4911.0 a
4385.0 4809.0 a
4386.0 2974.0 a
4387.0 3042.0 a
4388.0 3256.0 a
4389.0 4995.0 a
4390.0 3493.0 a
4391.0 4988.0 a
4392.0 3688.0 a
4393.0 4231.0 a
4394.0 3949.0 a
4395.0 4920.0 a
4396.0 3921.0 a
4397.0 4855.0 a
4398.0 4030.0 a
4399.0 4947.0 a
4400.0 4765.0 a
4401.0 3933.0 a
4402.0 3991.0 a
4403.0 4017.0 a
4404.0 3940.0 a
4405.0 4850.0 a
4406.0 4719.0 a
4407.0 4184.0 a
4408.0 2785.0 a
4409.0 4309.0 a
4410.0 4056.0 a
4411.0 4515.0 a
4412.0 4333.0 a
4413.0 3700.0 a
4414.0 4368.0 a
4415.0 4438.0 a
4416.0 4119.0 a
4417.0 4326.0 a
4418.0 2329.0 a
4419.0 3791.0 a
4420.0 4954.0 a
4421.0 4994.0 a
4422.0 4601.0 a
4423.0 3414.0 a
4424.0 4552.0 a
4425.0 4367.0 a
4426.0 3336.0 a
4427.0 4330.0 a
4428.0 4790.0 a
4429.0 4292.0 a
4430.0 4919.0 a
4431.0 4773.0 a
4432.0 4684.0 a
4433.0 3662.0 a
4434.0 4224.0 a
4435.0 3303.0 a
4436.0 4305.0 a
4437.0 4735.0 a
4438.0 4836.0 a
4439.0 4488.0 a
4440.0 4510.0 a
4441.0 187.0 a
4442.0 4703.0 a
4443.0 4518.0 a
4444.0 3822.0 a
4445.0 4575.0 a
4446.0 3186.0 a
4447.0 4693.0 a
4448.0 4762.0 a
4449.0 4936.0 a
4450.0 3876.0 a
4451.0 4285.0 a
4452.0 3951.0 a
4453.0 4463.0 a
4454.0 2648.0 a
4455.0 3938.0 a
4456.0 4891.0 a
4457.0 3374.0 a
4458.0 4301.0 a
4459.0 4242.0 a
4460.0 3877.0 a
4461.0 4875.0 a
4462.0 1582.0 a
4463.0 4739.0 a
4464.0 4568.0 a
4465.0 3278.0 a
4466.0 3755.0 a
4467.0 4395.0 a
4468.0 4223.0 a
4469.0 4570.0 a
4470.0 2917.0 a
4471.0 4018.0 a
4472.0 4826.0 a
4473.0 2128.0 a
4474.0 3682.0 a
4475.0 3170.0 a
4476.0 3496.0 a
4477.0 4168.0 a
4478.0 4190.0 a
4479.0 3657.0 a
4480.0 4942.0 a
4481.0 3889.0 a
4482.0 1985.0 a
4483.0 4377.0 a
4484.0 4953.0 a
4485.0 3821.0 a
4486.0 3936.0 a
4487.0 3460.0 a
4488.0 4966.0 a
4489.0 4170.0 a
4490.0 2596.0 a
4491.0 4532.0 a
4492.0 4800.0 a
4493.0 4834.0 a
4494.0 739.0 a
4495.0 4509.0 a
4496.0 4970.0 a
4497.0 4359.0 a
4498.0 4291.0 a
4499.0 4019.0 a
4500.0 4070.0 a
4501.0 4335.0 a
4502.0 4254.0 a
4503.0 3104.0 a
4504.0 4862.0 a
4505.0 4402.0 a
4506.0 4571.0 a
4507.0 4819.0 a
4508.0 4985.0 a
4509.0 4230.0 a
4510.0 4084.0 a
4511.0 3935.0 a
4512.0 4987.0 a
4513.0 4938.0 a
4514.0 4286.0 a
4515.0 3540.0 a
4516.0 3671.0 a
4517.0 4912.0 a
4518.0 4219.0 a
4519.0 3683.0 a
4520.0 4705.0 a
4521.0 4415.0 a
4522.0 4965.0 a
4523.0 4267.0 a
4524.0 4896.0 a
4525.0 4548.0 a
4526.0 4957.0 a
4527.0 4786.0 a
4528.0 4785.0 a
4529.0 4843.0 a
4530.0 4252.0 a
4531.0 4206.0 a
4532.0 963.0 a
4533.0 4618.0 a
4534.0 4591.0 a
4535.0 2281.0 a
4536.0 4195.0 a
4537.0 4312.0 a
4538.0 3927.0 a
4539.0 4971.0 a
4540.0 4283.0 a
4541.0 2964.0 a
4542.0 4576.0 a
4543.0 4164.0 a
4544.0 3425.0 a
4545.0 3443.0 a
4546.0 4432.0 a
4547.0 2988.0 a
4548.0 4996.0 a
4549.0 2724.0 a
4550.0 4307.0 a
4551.0 4508.0 a
4552.0 4547.0 a
4553.0 4972.0 a
4554.0 3202.0 a
4555.0 4825.0 a
4556.0 3570.0 a
4557.0 4587.0 a
4558.0 2669.0 a
4559.0 3099.0 a
4560.0 4883.0 a
4561.0 4616.0 a
4562.0 4892.0 a
4563.0 3410.0 a
4564.0 3920.0 a
4565.0 4856.0 a
4566.0 3834.0 a
4567.0 4775.0 a
4568.0 4660.0 a
4569.0 4979.0 a
4570.0 4631.0 a
4571.0 4949.0 a
4572.0 4697.0 a
4573.0 4263.0 a
4574.0 3892.0 a
4575.0 4904.0 a
4576.0 4322.0 a
4577.0 4653.0 a
4578.0 2608.0 a
4579.0 4526.0 a
4580.0 2660.0 a
4581.0 4562.0 a
4582.0 3536.0 a
4583.0 4344.0 a
4584.0 680.0 a
4585.0 4565.0 a
4586.0 4998.0 a
4587.0 3544.0 a
4588.0 3453.0 a
4589.0 4758.0 a
4590.0 4717.0 a
4591.0 1660.0 a
4592.0 4663.0 a
4593.0 3863.0 a
4594.0 4531.0 a
4595.0 4914.0 a
4596.0 2487.0 a
4597.0 4921.0 a
4598.0 3610.0 a
4599.0 4761.0 a
4600.0 4561.0 a
4601.0 4727.0 a
4602.0 4160.0 a
4603.0 4986.0 a
4604.0 3556.0 a
4605.0 2989.0 a
4606.0 4922.0 a
4607.0 4193.0 a
4608.0 4443.0 a
4609.0 4632.0 a
4610.0 3993.0 a
4611.0 4588.0 a
4612.0 4128.0 a
4613.0 4621.0 a
4614.0 4639.0 a
4615.0 4505.0 a
4616.0 3969.0 a
4617.0 4408.0 a
4618.0 3782.0 a
4619.0 4886.0 a
4620.0 4440.0 a
4621.0 4342.0 a
4622.0 4496.0 a
4623.0 3985.0 a
4624.0 4932.0 a
4625.0 3449.0 a
4626.0 3587.0 a
4627.0 4454.0 a
4628.0 4695.0 a
4629.0 4021.0 a
4630.0 3911.0 a
4631.0 4934.0 a
4632.0 3806.0 a
4633.0 3750.0 a
4634.0 4545.0 a
4635.0 4406.0 a
4636.0 4596.0 a
4637.0 4628.0 a
4638.0 4448.0 a
4639.0 4747.0 a
4640.0 3426.0 a
4641.0 4483.0 a
4642.0 3883.0 a
4643.0 3332.0 a
4644.0 4360.0 a
4645.0 4999.0 a
4646.0 4619.0 a
4647.0 4960.0 a
4648.0 4736.0 a
4649.0 4595.0 a
4650.0 3766.0 a
4651.0 4831.0 a
4652.0 4676.0 a
4653.0 4721.0 a
4654.0 4325.0 a
4655.0 4838.0 a
4656.0 3084.0 a
4657.0 4407.0 a
4658.0 3689.0 a
4659.0 4794.0 a
4660.0 4837.0 a
4661.0 4225.0 a
4662.0 4521.0 a
4663.0 4741.0 a
4664.0 4169.0 a
4665.0 4373.0 a
4666.0 4202.0 a
4667.0 4399.0 a
4668.0 3778.0 a
4669.0 4317.0 a
4670.0 4296.0 a
4671.0 2937.0 a
4672.0 4327.0 a
4673.0 3385.0 a
4674.0 4264.0 a
4675.0 4394.0 a
4676.0 4369.0 a
4677.0 4433.0 a
4678.0 4767.0 a
4679.0 4445.0 a
4680.0 4444.0 a
4681.0 4722.0 a
4682.0 3280.0 a
4683.0 3235.0 a
4684.0 4982.0 a
4685.0 4094.0 a
4686.0 4939.0 a
4687.0 4002.0 a
4688.0 4943.0 a
4689.0 4816.0 a
4690.0 3274.0 a
4691.0 2966.0 a
4692.0 2708.0 a
4693.0 4122.0 a
4694.0 3567.0 a
4695.0 4913.0 a
4696.0 2735.0 a
4697.0 4992.0 a
4698.0 3973.0 a
4699.0 4366.0 a
4700.0 1884.0 a
4701.0 4806.0 a
4702.0 4737.0 a
4703.0 4592.0 a
4704.0 3454.0 a
4705.0 4586.0 a
4706.0 4851.0 a
4707.0 4460.0 a
4708.0 3795.0 a
4709.0 3500.0 a
4710.0 3466.0 a
4711.0 4847.0 a
4712.0 4801.0 a
4713.0 4387.0 a
4714.0 4654.0 a
4715.0 4534.0 a
4716.0 4880.0 a
4717.0 4397.0 a
4718.0 4689.0 a
4719.0 3899.0 a
4720.0 4340.0 a
4721.0 3829.0 a
4722.0 4608.0 a
4723.0 4937.0 a
4724.0 4915.0 a
4725.0 4331.0 a
4726.0 3006.0 a
4727.0 4102.0 a
4728.0 3915.0 a
4729.0 4059.0 a
4730.0 4404.0 a
4731.0 3924.0 a
4732.0 4594.0 a
4733.0 4662.0 a
4734.0 4714.0 a
4735.0 4899.0 a
4736.0 4791.0 a
4737.0 4690.0 a
4738.0 3386.0 a
4739.0 4418.0 a
4740.0 4702.0 a
4741.0 4701.0 a
4742.0 4241.0 a
4743.0 4694.0 a
4744.0 4760.0 a
4745.0 4849.0 a
4746.0 4536.0 a
4747.0 4089.0 a
4748.0 4163.0 a
4749.0 4158.0 a
4750.0 4033.0 a
4751.0 3428.0 a
4752.0 3518.0 a
4753.0 4437.0 a
4754.0 4465.0 a
4755.0 4288.0 a
4756.0 4726.0 a
4757.0 4908.0 a
4758.0 4551.0 a
4759.0 4881.0 a
4760.0 4667.0 a
4761.0 4814.0 a
4762.0 2865.0 a
4763.0 4759.0 a
4764.0 1994.0 a
4765.0 4185.0 a
4766.0 3589.0 a
4767.0 4171.0 a
4768.0 4246.0 a
4769.0 4201.0 a
4770.0 4259.0 a
4771.0 3852.0 a
4772.0 4975.0 a
4773.0 4752.0 a
4774.0 3965.0 a
4775.0 4579.0 a
4776.0 4482.0 a
4777.0 4088.0 a
4778.0 4446.0 a
4779.0 4383.0 a
4780.0 2594.0 a
4781.0 4674.0 a
4782.0 4680.0 a
4783.0 3322.0 a
4784.0 3823.0 a
4785.0 3608.0 a
4786.0 3850.0 a
4787.0 4470.0 a
4788.0 4365.0 a
4789.0 4833.0 a
4790.0 4685.0 a
4791.0 4577.0 a
4792.0 4955.0 a
4793.0 4567.0 a
4794.0 4370.0 a
4795.0 4757.0 a
4796.0 4929.0 a
4797.0 4311.0 a
4798.0 4687.0 a
4799.0 4506.0 a
4800.0 4877.0 a
4801.0 3751.0 a
4802.0 3960.0 a
4803.0 2416.0 a
4804.0 4926.0 a
4805.0 3174.0 a
4806.0 4095.0 a
4807.0 4497.0 a
4808.0 4118.0 a
4809.0 4573.0 a
4810.0 4832.0 a
4811.0 4479.0 a
4812.0 3970.0 a
4813.0 4314.0 a
4814.0 308.0 a
4815.0 4884.0 a
4816.0 4610.0 a
4817.0 4493.0 a
4818.0 4569.0 a
4819.0 4664.0 a
4820.0 4047.0 a
4821.0 3648.0 a
4822.0 4924.0 a
4823.0 2645.0 a
4824.0 4039.0 a
4825.0 4844.0 a
4826.0 4951.0 a
4827.0 4708.0 a
4828.0 4612.0 a
4829.0 4681.0 a
4830.0 3992.0 a
4831.0 4962.0 a
4832.0 4295.0 a
4833.0 3854.0 a
4834.0 3955.0 a
4835.0 3456.0 a
4836.0 4578.0 a
4837.0 4910.0 a
4838.0 4725.0 a
4839.0 4641.0 a
4840.0 4980.0 a
4841.0 3731.0 a
4842.0 4038.0 a
4843.0 4020.0 a
4844.0 4863.0 a
4845.0 4669.0 a
4846.0 4347.0 a
4847.0 4348.0 a
4848.0 4611.0 a
4849.0 3764.0 a
4850.0 4672.0 a
4851.0 4805.0 a
4852.0 4671.0 a
4853.0 3888.0 a
4854.0 4500.0 a
4855.0 3467.0 a
4856.0 4434.0 a
4857.0 4993.0 a
4858.0 4897.0 a
4859.0 4958.0 a
4860.0 3557.0 a
4861.0 4927.0 a
4862.0 3026.0 a
4863.0 4655.0 a
4864.0 4425.0 a
4865.0 4589.0 a
4866.0 4718.0 a
4867.0 4627.0 a
4868.0 3939.0 a
4869.0 4281.0 a
4870.0 4961.0 a
4871.0 4220.0 a
4872.0 4157.0 a
4873.0 4673.0 a
4874.0 3686.0 a
4875.0 4964.0 a
4876.0 4148.0 a
4877.0 4046.0 a
4878.0 3585.0 a
4879.0 4967.0 a
4880.0 4409.0 a
4881.0 4427.0 a
4882.0 4218.0 a
4883.0 2692.0 a
4884.0 4537.0 a
4885.0 4898.0 a
4886.0 3987.0 a
4887.0 4053.0 a
4888.0 3761.0 a
4889.0 4542.0 a
4890.0 4916.0 a
4891.0 4625.0 a
4892.0 4471.0 a
4893.0 4706.0 a
4894.0 4429.0 a
4895.0 3943.0 a
4896.0 4530.0 a
4897.0 4796.0 a
4898.0 4352.0 a
4899.0 4865.0 a
4900.0 4519.0 a
4901.0 4894.0 a
4902.0 4458.0 a
4903.0 4250.0 a
4904.0 4905.0 a
4905.0 3413.0 a
4906.0 4772.0 a
4907.0 4613.0 a
4908.0 4447.0 a
4909.0 3600.0 a
4910.0 4617.0 a
4911.0 4754.0 a
4912.0 4581.0 a
4913.0 4830.0 a
4914.0 4859.0 a
4915.0 4869.0 a
4916.0 4590.0 a
4917.0 4764.0 a
4918.0 4152.0 a
4919.0 4768.0 a
4920.0 3721.0 a
4921.0 4797.0 a
4922.0 4355.0 a
4923.0 4528.0 a
4924.0 4073.0 a
4925.0 4780.0 a
4926.0 4909.0 a
4927.0 4140.0 a
4928.0 4811.0 a
4929.0 4893.0 a
4930.0 4810.0 a
4931.0 4652.0 a
4932.0 4848.0 a
4933.0 4141.0 a
4934.0 4371.0 a
4935.0 4795.0 a
4936.0 4940.0 a
4937.0 4997.0 a
4938.0 3352.0 a
4939.0 4533.0 a
4940.0 4928.0 a
4941.0 4640.0 a
4942.0 4776.0 a
4943.0 2575.0 a
4944.0 3176.0 a
4945.0 3699.0 a
4946.0 3953.0 a
4947.0 3183.0 a
4948.0 4603.0 a
4949.0 4845.0 a
4950.0 4553.0 a
4951.0 1903.0 a
4952.0 4770.0 a
4953.0 4001.0 a
4954.0 4835.0 a
4955.0 4607.0 a
4956.0 4746.0 a
4957.0 4753.0 a
4958.0 4981.0 a
4959.0 4494.0 a
4960.0 3573.0 a
4961.0 4679.0 a
4962.0 4350.0 a
4963.0 4467.0 a
4964.0 3926.0 a
4965.0 4524.0 a
4966.0 4270.0 a
4967.0 3897.0 a
4968.0 4648.0 a
4969.0 4106.0 a
4970.0 4879.0 a
4971.0 4812.0 a
4972.0 4777.0 a
4973.0 4593.0 a
4974.0 685.0 a
4975.0 4699.0 a
4976.0 3538.0 a
4977.0 4147.0 a
4978.0 4788.0 a
4979.0 4559.0 a
4980.0 4502.0 a
4981.0 4638.0 a
4982.0 3196.0 a
4983.0 4715.0 a
4984.0 4014.0 a
4985.0 4486.0 a
4986.0 4950.0 a
4987.0 4484.0 a
4988.0 4724.0 a
4989.0 4976.0 a
4990.0 4605.0 a
4991.0 4895.0 a
4992.0 4582.0 a
4993.0 4499.0 a
4994.0 4527.0 a
4995.0 4867.0 a
4996.0 4900.0 a
4997.0 2814.0 a
4998.0 4207.0 a
4999.0 4817.0 a


==> resmobcifar100.dat <==
x y label
0.0 98.0 a
1.0 193.0 a
2.0 272.0 a
3.0 155.0 a
4.0 71.0 a
5.0 454.0 a
6.0 124.0 a
7.0 67.0 a
8.0 1444.0 a
9.0 286.0 a
10.0 303.0 a
11.0 290.0 a
12.0 1289.0 a
13.0 412.0 a
14.0 408.0 a
15.0 335.0 a
16.0 249.0 a
17.0 91.0 a
18.0 40.0 a
19.0 503.0 a
20.0 88.0 a
21.0 63.0 a
22.0 310.0 a
23.0 316.0 a
24.0 198.0 a
25.0 3570.0 a
26.0 753.0 a
27.0 1194.0 a
28.0 0.0 a
29.0 1582.0 a
30.0 139.0 a
31.0 1605.0 a
32.0 159.0 a
33.0 4.0 a
34.0 280.0 a
35.0 11.0 a
36.0 18.0 a
37.0 201.0 a
38.0 207.0 a
39.0 451.0 a
40.0 76.0 a
41.0 371.0 a
42.0 357.0 a
43.0 1656.0 a
44.0 49.0 a
45.0 33.0 a
46.0 69.0 a
47.0 126.0 a
48.0 861.0 a
49.0 1427.0 a
50.0 45.0 a
51.0 274.0 a
52.0 629.0 a
53.0 136.0 a
54.0 35.0 a
55.0 54.0 a
56.0 664.0 a
57.0 327.0 a
58.0 268.0 a
59.0 119.0 a
60.0 150.0 a
61.0 116.0 a
62.0 113.0 a
63.0 77.0 a
64.0 949.0 a
65.0 92.0 a
66.0 115.0 a
67.0 481.0 a
68.0 154.0 a
69.0 299.0 a
70.0 237.0 a
71.0 84.0 a
72.0 294.0 a
73.0 918.0 a
74.0 38.0 a
75.0 757.0 a
76.0 749.0 a
77.0 75.0 a
78.0 1105.0 a
79.0 52.0 a
80.0 161.0 a
81.0 86.0 a
82.0 195.0 a
83.0 123.0 a
84.0 50.0 a
85.0 61.0 a
86.0 53.0 a
87.0 58.0 a
88.0 781.0 a
89.0 671.0 a
90.0 979.0 a
91.0 1178.0 a
92.0 137.0 a
93.0 756.0 a
94.0 125.0 a
95.0 232.0 a
96.0 1129.0 a
97.0 2624.0 a
98.0 2115.0 a
99.0 617.0 a
100.0 170.0 a
101.0 120.0 a
102.0 175.0 a
103.0 151.0 a
104.0 337.0 a
105.0 264.0 a
106.0 1916.0 a
107.0 599.0 a
108.0 64.0 a
109.0 343.0 a
110.0 90.0 a
111.0 89.0 a
112.0 171.0 a
113.0 293.0 a
114.0 474.0 a
115.0 574.0 a
116.0 255.0 a
117.0 275.0 a
118.0 173.0 a
119.0 1914.0 a
120.0 967.0 a
121.0 142.0 a
122.0 219.0 a
123.0 653.0 a
124.0 963.0 a
125.0 257.0 a
126.0 149.0 a
127.0 210.0 a
128.0 1064.0 a
129.0 165.0 a
130.0 538.0 a
131.0 722.0 a
132.0 156.0 a
133.0 438.0 a
134.0 930.0 a
135.0 30.0 a
136.0 521.0 a
137.0 450.0 a
138.0 372.0 a
139.0 400.0 a
140.0 374.0 a
141.0 140.0 a
142.0 199.0 a
143.0 913.0 a
144.0 784.0 a
145.0 167.0 a
146.0 85.0 a
147.0 138.0 a
148.0 100.0 a
149.0 536.0 a
150.0 183.0 a
151.0 1209.0 a
152.0 308.0 a
153.0 2004.0 a
154.0 172.0 a
155.0 205.0 a
156.0 496.0 a
157.0 1425.0 a
158.0 23.0 a
159.0 324.0 a
160.0 74.0 a
161.0 615.0 a
162.0 445.0 a
163.0 218.0 a
164.0 2158.0 a
165.0 568.0 a
166.0 94.0 a
167.0 256.0 a
168.0 355.0 a
169.0 2077.0 a
170.0 358.0 a
171.0 2802.0 a
172.0 434.0 a
173.0 393.0 a
174.0 253.0 a
175.0 245.0 a
176.0 43.0 a
177.0 27.0 a
178.0 141.0 a
179.0 44.0 a
180.0 281.0 a
181.0 332.0 a
182.0 883.0 a
183.0 900.0 a
184.0 57.0 a
185.0 563.0 a
186.0 535.0 a
187.0 432.0 a
188.0 223.0 a
189.0 582.0 a
190.0 546.0 a
191.0 13.0 a
192.0 93.0 a
193.0 8.0 a
194.0 292.0 a
195.0 463.0 a
196.0 243.0 a
197.0 144.0 a
198.0 739.0 a
199.0 174.0 a
200.0 401.0 a
201.0 469.0 a
202.0 677.0 a
203.0 180.0 a
204.0 68.0 a
205.0 616.0 a
206.0 939.0 a
207.0 380.0 a
208.0 252.0 a
209.0 525.0 a
210.0 502.0 a
211.0 430.0 a
212.0 329.0 a
213.0 181.0 a
214.0 1074.0 a
215.0 381.0 a
216.0 230.0 a
217.0 390.0 a
218.0 429.0 a
219.0 1299.0 a
220.0 233.0 a
221.0 247.0 a
222.0 311.0 a
223.0 1221.0 a
224.0 114.0 a
225.0 464.0 a
226.0 1200.0 a
227.0 46.0 a
228.0 665.0 a
229.0 940.0 a
230.0 419.0 a
231.0 129.0 a
232.0 2543.0 a
233.0 370.0 a
234.0 426.0 a
235.0 309.0 a
236.0 719.0 a
237.0 17.0 a
238.0 2029.0 a
239.0 575.0 a
240.0 1701.0 a
241.0 341.0 a
242.0 1302.0 a
243.0 3051.0 a
244.0 377.0 a
245.0 95.0 a
246.0 99.0 a
247.0 2528.0 a
248.0 295.0 a
249.0 1198.0 a
250.0 19.0 a
251.0 315.0 a
252.0 413.0 a
253.0 1101.0 a
254.0 414.0 a
255.0 628.0 a
256.0 512.0 a
257.0 555.0 a
258.0 554.0 a
259.0 134.0 a
260.0 21.0 a
261.0 456.0 a
262.0 242.0 a
263.0 369.0 a
264.0 936.0 a
265.0 133.0 a
266.0 109.0 a
267.0 10.0 a
268.0 3067.0 a
269.0 300.0 a
270.0 1151.0 a
271.0 278.0 a
272.0 31.0 a
273.0 895.0 a
274.0 511.0 a
275.0 925.0 a
276.0 9.0 a
277.0 2269.0 a
278.0 1732.0 a
279.0 224.0 a
280.0 153.0 a
281.0 448.0 a
282.0 982.0 a
283.0 1.0 a
284.0 313.0 a
285.0 396.0 a
286.0 709.0 a
287.0 267.0 a
288.0 7.0 a
289.0 529.0 a
290.0 356.0 a
291.0 1568.0 a
292.0 1676.0 a
293.0 146.0 a
294.0 676.0 a
295.0 690.0 a
296.0 204.0 a
297.0 2073.0 a
298.0 111.0 a
299.0 162.0 a
300.0 1446.0 a
301.0 302.0 a
302.0 221.0 a
303.0 758.0 a
304.0 919.0 a
305.0 651.0 a
306.0 540.0 a
307.0 3.0 a
308.0 1881.0 a
309.0 791.0 a
310.0 366.0 a
311.0 117.0 a
312.0 2421.0 a
313.0 12.0 a
314.0 410.0 a
315.0 251.0 a
316.0 584.0 a
317.0 1251.0 a
318.0 1015.0 a
319.0 212.0 a
320.0 96.0 a
321.0 291.0 a
322.0 618.0 a
323.0 980.0 a
324.0 391.0 a
325.0 152.0 a
326.0 1062.0 a
327.0 778.0 a
328.0 39.0 a
329.0 566.0 a
330.0 108.0 a
331.0 318.0 a
332.0 250.0 a
333.0 321.0 a
334.0 859.0 a
335.0 1154.0 a
336.0 636.0 a
337.0 1128.0 a
338.0 467.0 a
339.0 3704.0 a
340.0 2053.0 a
341.0 1053.0 a
342.0 266.0 a
343.0 903.0 a
344.0 265.0 a
345.0 367.0 a
346.0 132.0 a
347.0 585.0 a
348.0 1982.0 a
349.0 552.0 a
350.0 384.0 a
351.0 200.0 a
352.0 392.0 a
353.0 147.0 a
354.0 632.0 a
355.0 508.0 a
356.0 422.0 a
357.0 1460.0 a
358.0 241.0 a
359.0 263.0 a
360.0 589.0 a
361.0 169.0 a
362.0 216.0 a
363.0 260.0 a
364.0 2505.0 a
365.0 112.0 a
366.0 801.0 a
367.0 985.0 a
368.0 943.0 a
369.0 588.0 a
370.0 338.0 a
371.0 507.0 a
372.0 378.0 a
373.0 398.0 a
374.0 657.0 a
375.0 592.0 a
376.0 534.0 a
377.0 941.0 a
378.0 493.0 a
379.0 510.0 a
380.0 485.0 a
381.0 693.0 a
382.0 462.0 a
383.0 966.0 a
384.0 2650.0 a
385.0 277.0 a
386.0 56.0 a
387.0 191.0 a
388.0 598.0 a
389.0 2439.0 a
390.0 806.0 a
391.0 638.0 a
392.0 1989.0 a
393.0 489.0 a
394.0 406.0 a
395.0 312.0 a
396.0 556.0 a
397.0 1160.0 a
398.0 674.0 a
399.0 1601.0 a
400.0 471.0 a
401.0 488.0 a
402.0 569.0 a
403.0 660.0 a
404.0 240.0 a
405.0 387.0 a
406.0 1529.0 a
407.0 779.0 a
408.0 792.0 a
409.0 894.0 a
410.0 435.0 a
411.0 323.0 a
412.0 447.0 a
413.0 431.0 a
414.0 517.0 a
415.0 188.0 a
416.0 712.0 a
417.0 533.0 a
418.0 553.0 a
419.0 839.0 a
420.0 365.0 a
421.0 289.0 a
422.0 976.0 a
423.0 82.0 a
424.0 587.0 a
425.0 354.0 a
426.0 1353.0 a
427.0 1756.0 a
428.0 145.0 a
429.0 1098.0 a
430.0 1339.0 a
431.0 961.0 a
432.0 1100.0 a
433.0 352.0 a
434.0 1596.0 a
435.0 163.0 a
436.0 344.0 a
437.0 468.0 a
438.0 1060.0 a
439.0 744.0 a
440.0 211.0 a
441.0 2510.0 a
442.0 622.0 a
443.0 537.0 a
444.0 518.0 a
445.0 716.0 a
446.0 905.0 a
447.0 542.0 a
448.0 1175.0 a
449.0 1085.0 a
450.0 680.0 a
451.0 656.0 a
452.0 637.0 a
453.0 296.0 a
454.0 703.0 a
455.0 317.0 a
456.0 342.0 a
457.0 455.0 a
458.0 604.0 a
459.0 934.0 a
460.0 2754.0 a
461.0 666.0 a
462.0 288.0 a
463.0 298.0 a
464.0 416.0 a
465.0 2735.0 a
466.0 606.0 a
467.0 1731.0 a
468.0 235.0 a
469.0 483.0 a
470.0 482.0 a
471.0 602.0 a
472.0 868.0 a
473.0 301.0 a
474.0 620.0 a
475.0 513.0 a
476.0 774.0 a
477.0 60.0 a
478.0 1654.0 a
479.0 543.0 a
480.0 1679.0 a
481.0 130.0 a
482.0 307.0 a
483.0 1505.0 a
484.0 509.0 a
485.0 2219.0 a
486.0 2479.0 a
487.0 2919.0 a
488.0 2124.0 a
489.0 597.0 a
490.0 185.0 a
491.0 1630.0 a
492.0 1932.0 a
493.0 34.0 a
494.0 2573.0 a
495.0 320.0 a
496.0 376.0 a
497.0 564.0 a
498.0 217.0 a
499.0 24.0 a
500.0 382.0 a
501.0 522.0 a
502.0 1571.0 a
503.0 630.0 a
504.0 1244.0 a
505.0 527.0 a
506.0 1275.0 a
507.0 1744.0 a
508.0 498.0 a
509.0 443.0 a
510.0 1142.0 a
511.0 1078.0 a
512.0 497.0 a
513.0 1386.0 a
514.0 1805.0 a
515.0 2779.0 a
516.0 1513.0 a
517.0 363.0 a
518.0 1168.0 a
519.0 1335.0 a
520.0 1576.0 a
521.0 1286.0 a
522.0 101.0 a
523.0 487.0 a
524.0 78.0 a
525.0 1155.0 a
526.0 238.0 a
527.0 441.0 a
528.0 494.0 a
529.0 379.0 a
530.0 729.0 a
531.0 910.0 a
532.0 403.0 a
533.0 2086.0 a
534.0 3207.0 a
535.0 206.0 a
536.0 788.0 a
537.0 865.0 a
538.0 1441.0 a
539.0 475.0 a
540.0 1165.0 a
541.0 1563.0 a
542.0 2104.0 a
543.0 528.0 a
544.0 2060.0 a
545.0 1636.0 a
546.0 1448.0 a
547.0 80.0 a
548.0 1597.0 a
549.0 1923.0 a
550.0 388.0 a
551.0 707.0 a
552.0 2176.0 a
553.0 1862.0 a
554.0 815.0 a
555.0 832.0 a
556.0 796.0 a
557.0 1126.0 a
558.0 3033.0 a
559.0 1555.0 a
560.0 1389.0 a
561.0 478.0 a
562.0 1246.0 a
563.0 383.0 a
564.0 1019.0 a
565.0 322.0 a
566.0 849.0 a
567.0 459.0 a
568.0 1494.0 a
569.0 37.0 a
570.0 952.0 a
571.0 813.0 a
572.0 607.0 a
573.0 2725.0 a
574.0 848.0 a
575.0 1590.0 a
576.0 305.0 a
577.0 754.0 a
578.0 2142.0 a
579.0 951.0 a
580.0 375.0 a
581.0 73.0 a
582.0 214.0 a
583.0 550.0 a
584.0 911.0 a
585.0 328.0 a
586.0 197.0 a
587.0 1073.0 a
588.0 203.0 a
589.0 581.0 a
590.0 695.0 a
591.0 1365.0 a
592.0 420.0 a
593.0 1087.0 a
594.0 1824.0 a
595.0 22.0 a
596.0 446.0 a
597.0 1998.0 a
598.0 866.0 a
599.0 409.0 a
600.0 347.0 a
601.0 1877.0 a
602.0 2459.0 a
603.0 2398.0 a
604.0 996.0 a
605.0 177.0 a
606.0 14.0 a
607.0 66.0 a
608.0 818.0 a
609.0 2021.0 a
610.0 1271.0 a
611.0 823.0 a
612.0 399.0 a
613.0 345.0 a
614.0 1051.0 a
615.0 810.0 a
616.0 1327.0 a
617.0 79.0 a
618.0 222.0 a
619.0 340.0 a
620.0 473.0 a
621.0 765.0 a
622.0 121.0 a
623.0 545.0 a
624.0 405.0 a
625.0 2062.0 a
626.0 1148.0 a
627.0 713.0 a
628.0 271.0 a
629.0 143.0 a
630.0 1097.0 a
631.0 1480.0 a
632.0 1124.0 a
633.0 783.0 a
634.0 202.0 a
635.0 999.0 a
636.0 816.0 a
637.0 1223.0 a
638.0 878.0 a
639.0 1000.0 a
640.0 648.0 a
641.0 516.0 a
642.0 1439.0 a
643.0 633.0 a
644.0 884.0 a
645.0 626.0 a
646.0 1313.0 a
647.0 2173.0 a
648.0 453.0 a
649.0 902.0 a
650.0 360.0 a
651.0 479.0 a
652.0 678.0 a
653.0 106.0 a
654.0 988.0 a
655.0 189.0 a
656.0 551.0 a
657.0 647.0 a
658.0 576.0 a
659.0 747.0 a
660.0 1869.0 a
661.0 901.0 a
662.0 158.0 a
663.0 1252.0 a
664.0 1356.0 a
665.0 102.0 a
666.0 2202.0 a
667.0 896.0 a
668.0 1130.0 a
669.0 814.0 a
670.0 1424.0 a
671.0 1603.0 a
672.0 942.0 a
673.0 1470.0 a
674.0 1309.0 a
675.0 192.0 a
676.0 1153.0 a
677.0 614.0 a
678.0 2150.0 a
679.0 2488.0 a
680.0 1291.0 a
681.0 1068.0 a
682.0 968.0 a
683.0 734.0 a
684.0 234.0 a
685.0 1112.0 a
686.0 1197.0 a
687.0 1560.0 a
688.0 1627.0 a
689.0 987.0 a
690.0 539.0 a
691.0 325.0 a
692.0 619.0 a
693.0 36.0 a
694.0 1341.0 a
695.0 2341.0 a
696.0 2726.0 a
697.0 3025.0 a
698.0 984.0 a
699.0 519.0 a
700.0 1029.0 a
701.0 51.0 a
702.0 339.0 a
703.0 1554.0 a
704.0 334.0 a
705.0 603.0 a
706.0 1407.0 a
707.0 231.0 a
708.0 1675.0 a
709.0 81.0 a
710.0 1021.0 a
711.0 669.0 a
712.0 1668.0 a
713.0 990.0 a
714.0 55.0 a
715.0 1641.0 a
716.0 887.0 a
717.0 2694.0 a
718.0 2165.0 a
719.0 1036.0 a
720.0 160.0 a
721.0 395.0 a
722.0 1329.0 a
723.0 2733.0 a
724.0 524.0 a
725.0 643.0 a
726.0 1550.0 a
727.0 25.0 a
728.0 3203.0 a
729.0 1135.0 a
730.0 2348.0 a
731.0 933.0 a
732.0 418.0 a
733.0 1580.0 a
734.0 1095.0 a
735.0 1564.0 a
736.0 557.0 a
737.0 59.0 a
738.0 104.0 a
739.0 2645.0 a
740.0 2012.0 a
741.0 1254.0 a
742.0 843.0 a
743.0 148.0 a
744.0 3152.0 a
745.0 1020.0 a
746.0 1333.0 a
747.0 346.0 a
748.0 190.0 a
749.0 1030.0 a
750.0 593.0 a
751.0 760.0 a
752.0 3083.0 a
753.0 3282.0 a
754.0 1671.0 a
755.0 1103.0 a
756.0 766.0 a
757.0 2084.0 a
758.0 279.0 a
759.0 1794.0 a
760.0 1108.0 a
761.0 610.0 a
762.0 1164.0 a
763.0 634.0 a
764.0 1140.0 a
765.0 1413.0 a
766.0 613.0 a
767.0 2404.0 a
768.0 1360.0 a
769.0 639.0 a
770.0 1525.0 a
771.0 319.0 a
772.0 732.0 a
773.0 1433.0 a
774.0 29.0 a
775.0 495.0 a
776.0 761.0 a
777.0 1328.0 a
778.0 166.0 a
779.0 812.0 a
780.0 326.0 a
781.0 1219.0 a
782.0 750.0 a
783.0 799.0 a
784.0 122.0 a
785.0 2311.0 a
786.0 1573.0 a
787.0 612.0 a
788.0 1604.0 a
789.0 1070.0 a
790.0 28.0 a
791.0 862.0 a
792.0 1937.0 a
793.0 72.0 a
794.0 2243.0 a
795.0 1167.0 a
796.0 1004.0 a
797.0 946.0 a
798.0 860.0 a
799.0 1348.0 a
800.0 826.0 a
801.0 1190.0 a
802.0 2540.0 a
803.0 1507.0 a
804.0 1014.0 a
805.0 880.0 a
806.0 853.0 a
807.0 1948.0 a
808.0 904.0 a
809.0 856.0 a
810.0 1077.0 a
811.0 802.0 a
812.0 70.0 a
813.0 989.0 a
814.0 708.0 a
815.0 873.0 a
816.0 65.0 a
817.0 105.0 a
818.0 1332.0 a
819.0 2332.0 a
820.0 2278.0 a
821.0 3513.0 a
822.0 2013.0 a
823.0 486.0 a
824.0 786.0 a
825.0 1388.0 a
826.0 1260.0 a
827.0 1115.0 a
828.0 644.0 a
829.0 2406.0 a
830.0 2426.0 a
831.0 889.0 a
832.0 2690.0 a
833.0 220.0 a
834.0 283.0 a
835.0 2991.0 a
836.0 835.0 a
837.0 694.0 a
838.0 1408.0 a
839.0 548.0 a
840.0 208.0 a
841.0 1228.0 a
842.0 297.0 a
843.0 1285.0 a
844.0 1502.0 a
845.0 827.0 a
846.0 583.0 a
847.0 3119.0 a
848.0 594.0 a
849.0 2217.0 a
850.0 83.0 a
851.0 262.0 a
852.0 1132.0 a
853.0 1046.0 a
854.0 2033.0 a
855.0 682.0 a
856.0 559.0 a
857.0 748.0 a
858.0 631.0 a
859.0 2079.0 a
860.0 1831.0 a
861.0 1650.0 a
862.0 484.0 a
863.0 187.0 a
864.0 2205.0 a
865.0 184.0 a
866.0 1438.0 a
867.0 477.0 a
868.0 1373.0 a
869.0 1067.0 a
870.0 745.0 a
871.0 769.0 a
872.0 1458.0 a
873.0 646.0 a
874.0 850.0 a
875.0 611.0 a
876.0 2983.0 a
877.0 1871.0 a
878.0 764.0 a
879.0 350.0 a
880.0 1606.0 a
881.0 385.0 a
882.0 2070.0 a
883.0 1235.0 a
884.0 945.0 a
885.0 1009.0 a
886.0 711.0 a
887.0 2942.0 a
888.0 1318.0 a
889.0 1826.0 a
890.0 684.0 a
891.0 641.0 a
892.0 1479.0 a
893.0 530.0 a
894.0 176.0 a
895.0 623.0 a
896.0 3012.0 a
897.0 1230.0 a
898.0 1297.0 a
899.0 570.0 a
900.0 724.0 a
901.0 1800.0 a
902.0 736.0 a
903.0 1343.0 a
904.0 2005.0 a
905.0 2861.0 a
906.0 1010.0 a
907.0 746.0 a
908.0 960.0 a
909.0 465.0 a
910.0 650.0 a
911.0 1511.0 a
912.0 2327.0 a
913.0 87.0 a
914.0 547.0 a
915.0 417.0 a
916.0 348.0 a
917.0 3548.0 a
918.0 893.0 a
919.0 436.0 a
920.0 259.0 a
921.0 3752.0 a
922.0 1354.0 a
923.0 423.0 a
924.0 1855.0 a
925.0 3286.0 a
926.0 228.0 a
927.0 2138.0 a
928.0 504.0 a
929.0 1866.0 a
930.0 1338.0 a
931.0 578.0 a
932.0 993.0 a
933.0 662.0 a
934.0 2455.0 a
935.0 685.0 a
936.0 1093.0 a
937.0 182.0 a
938.0 1144.0 a
939.0 351.0 a
940.0 389.0 a
941.0 3411.0 a
942.0 731.0 a
943.0 2133.0 a
944.0 1540.0 a
945.0 3084.0 a
946.0 743.0 a
947.0 2354.0 a
948.0 1206.0 a
949.0 1434.0 a
950.0 1037.0 a
951.0 1081.0 a
952.0 717.0 a
953.0 577.0 a
954.0 658.0 a
955.0 1807.0 a
956.0 514.0 a
957.0 1382.0 a
958.0 16.0 a
959.0 1922.0 a
960.0 820.0 a
961.0 789.0 a
962.0 601.0 a
963.0 3386.0 a
964.0 794.0 a
965.0 103.0 a
966.0 892.0 a
967.0 1340.0 a
968.0 3272.0 a
969.0 135.0 a
970.0 2720.0 a
971.0 1216.0 a
972.0 5.0 a
973.0 1179.0 a
974.0 742.0 a
975.0 1788.0 a
976.0 847.0 a
977.0 3211.0 a
978.0 1205.0 a
979.0 2937.0 a
980.0 1955.0 a
981.0 2917.0 a
982.0 679.0 a
983.0 246.0 a
984.0 2035.0 a
985.0 998.0 a
986.0 2092.0 a
987.0 2538.0 a
988.0 1546.0 a
989.0 1814.0 a
990.0 560.0 a
991.0 3722.0 a
992.0 1813.0 a
993.0 825.0 a
994.0 1016.0 a
995.0 1426.0 a
996.0 855.0 a
997.0 2548.0 a
998.0 920.0 a
999.0 1022.0 a
1000.0 956.0 a
1001.0 2520.0 a
1002.0 720.0 a
1003.0 2324.0 a
1004.0 579.0 a
1005.0 1409.0 a
1006.0 2985.0 a
1007.0 1602.0 a
1008.0 1518.0 a
1009.0 1110.0 a
1010.0 1836.0 a
1011.0 2793.0 a
1012.0 2437.0 a
1013.0 586.0 a
1014.0 947.0 a
1015.0 353.0 a
1016.0 1227.0 a
1017.0 1539.0 a
1018.0 282.0 a
1019.0 1634.0 a
1020.0 1018.0 a
1021.0 1038.0 a
1022.0 841.0 a
1023.0 2886.0 a
1024.0 1551.0 a
1025.0 42.0 a
1026.0 3001.0 a
1027.0 735.0 a
1028.0 402.0 a
1029.0 2172.0 a
1030.0 284.0 a
1031.0 1288.0 a
1032.0 1991.0 a
1033.0 523.0 a
1034.0 3063.0 a
1035.0 1052.0 a
1036.0 864.0 a
1037.0 2023.0 a
1038.0 899.0 a
1039.0 558.0 a
1040.0 4706.0 a
1041.0 2287.0 a
1042.0 1114.0 a
1043.0 2680.0 a
1044.0 26.0 a
1045.0 715.0 a
1046.0 526.0 a
1047.0 2250.0 a
1048.0 1290.0 a
1049.0 659.0 a
1050.0 974.0 a
1051.0 836.0 a
1052.0 1258.0 a
1053.0 164.0 a
1054.0 2416.0 a
1055.0 1777.0 a
1056.0 3136.0 a
1057.0 1024.0 a
1058.0 244.0 a
1059.0 2689.0 a
1060.0 870.0 a
1061.0 642.0 a
1062.0 1045.0 a
1063.0 2679.0 a
1064.0 1082.0 a
1065.0 1245.0 a
1066.0 692.0 a
1067.0 2103.0 a
1068.0 914.0 a
1069.0 773.0 a
1070.0 1687.0 a
1071.0 336.0 a
1072.0 931.0 a
1073.0 3549.0 a
1074.0 2555.0 a
1075.0 771.0 a
1076.0 128.0 a
1077.0 1041.0 a
1078.0 2043.0 a
1079.0 2631.0 a
1080.0 2814.0 a
1081.0 2321.0 a
1082.0 2303.0 a
1083.0 3912.0 a
1084.0 3333.0 a
1085.0 1137.0 a
1086.0 452.0 a
1087.0 2083.0 a
1088.0 1808.0 a
1089.0 1063.0 a
1090.0 898.0 a
1091.0 3616.0 a
1092.0 3754.0 a
1093.0 1615.0 a
1094.0 863.0 a
1095.0 640.0 a
1096.0 1387.0 a
1097.0 2308.0 a
1098.0 1034.0 a
1099.0 179.0 a
1100.0 938.0 a
1101.0 915.0 a
1102.0 2608.0 a
1103.0 652.0 a
1104.0 2473.0 a
1105.0 1691.0 a
1106.0 458.0 a
1107.0 2345.0 a
1108.0 1620.0 a
1109.0 442.0 a
1110.0 1002.0 a
1111.0 1592.0 a
1112.0 1118.0 a
1113.0 424.0 a
1114.0 1414.0 a
1115.0 1351.0 a
1116.0 225.0 a
1117.0 362.0 a
1118.0 932.0 a
1119.0 1635.0 a
1120.0 1381.0 a
1121.0 1478.0 a
1122.0 1374.0 a
1123.0 869.0 a
1124.0 131.0 a
1125.0 907.0 a
1126.0 1400.0 a
1127.0 567.0 a
1128.0 2485.0 a
1129.0 2834.0 a
1130.0 1819.0 a
1131.0 1514.0 a
1132.0 1613.0 a
1133.0 2433.0 a
1134.0 1702.0 a
1135.0 2333.0 a
1136.0 795.0 a
1137.0 480.0 a
1138.0 2482.0 a
1139.0 2504.0 a
1140.0 3914.0 a
1141.0 3481.0 a
1142.0 3341.0 a
1143.0 1325.0 a
1144.0 4653.0 a
1145.0 2445.0 a
1146.0 368.0 a
1147.0 782.0 a
1148.0 1214.0 a
1149.0 755.0 a
1150.0 845.0 a
1151.0 2096.0 a
1152.0 1466.0 a
1153.0 3309.0 a
1154.0 1372.0 a
1155.0 973.0 a
1156.0 926.0 a
1157.0 624.0 a
1158.0 1059.0 a
1159.0 97.0 a
1160.0 2701.0 a
1161.0 1953.0 a
1162.0 1465.0 a
1163.0 1375.0 a
1164.0 838.0 a
1165.0 1250.0 a
1166.0 41.0 a
1167.0 3814.0 a
1168.0 670.0 a
1169.0 287.0 a
1170.0 1598.0 a
1171.0 407.0 a
1172.0 1842.0 a
1173.0 807.0 a
1174.0 3258.0 a
1175.0 852.0 a
1176.0 718.0 a
1177.0 359.0 a
1178.0 1152.0 a
1179.0 645.0 a
1180.0 944.0 a
1181.0 2200.0 a
1182.0 1176.0 a
1183.0 505.0 a
1184.0 1752.0 a
1185.0 983.0 a
1186.0 261.0 a
1187.0 457.0 a
1188.0 590.0 a
1189.0 877.0 a
1190.0 867.0 a
1191.0 1187.0 a
1192.0 1530.0 a
1193.0 1817.0 a
1194.0 1741.0 a
1195.0 3587.0 a
1196.0 698.0 a
1197.0 4560.0 a
1198.0 520.0 a
1199.0 1218.0 a
1200.0 239.0 a
1201.0 2568.0 a
1202.0 515.0 a
1203.0 1611.0 a
1204.0 2434.0 a
1205.0 1484.0 a
1206.0 2350.0 a
1207.0 1846.0 a
1208.0 1648.0 a
1209.0 654.0 a
1210.0 1674.0 a
1211.0 1326.0 a
1212.0 1553.0 a
1213.0 2171.0 a
1214.0 270.0 a
1215.0 846.0 a
1216.0 1213.0 a
1217.0 1158.0 a
1218.0 1236.0 a
1219.0 4169.0 a
1220.0 1292.0 a
1221.0 506.0 a
1222.0 1267.0 a
1223.0 1599.0 a
1224.0 681.0 a
1225.0 3038.0 a
1226.0 668.0 a
1227.0 1575.0 a
1228.0 780.0 a
1229.0 236.0 a
1230.0 461.0 a
1231.0 874.0 a
1232.0 728.0 a
1233.0 959.0 a
1234.0 1838.0 a
1235.0 1415.0 a
1236.0 1509.0 a
1237.0 2177.0 a
1238.0 3003.0 a
1239.0 3276.0 a
1240.0 1049.0 a
1241.0 1404.0 a
1242.0 2988.0 a
1243.0 229.0 a
1244.0 1039.0 a
1245.0 2483.0 a
1246.0 4457.0 a
1247.0 2095.0 a
1248.0 1875.0 a
1249.0 1544.0 a
1250.0 1459.0 a
1251.0 871.0 a
1252.0 1120.0 a
1253.0 2101.0 a
1254.0 2357.0 a
1255.0 1646.0 a
1256.0 777.0 a
1257.0 3103.0 a
1258.0 762.0 a
1259.0 2183.0 a
1260.0 1897.0 a
1261.0 962.0 a
1262.0 20.0 a
1263.0 721.0 a
1264.0 1279.0 a
1265.0 1248.0 a
1266.0 655.0 a
1267.0 2011.0 a
1268.0 437.0 a
1269.0 1766.0 a
1270.0 1672.0 a
1271.0 3644.0 a
1272.0 549.0 a
1273.0 1562.0 a
1274.0 571.0 a
1275.0 2017.0 a
1276.0 1023.0 a
1277.0 1201.0 a
1278.0 118.0 a
1279.0 663.0 a
1280.0 3361.0 a
1281.0 2378.0 a
1282.0 1027.0 a
1283.0 1204.0 a
1284.0 3486.0 a
1285.0 248.0 a
1286.0 1217.0 a
1287.0 1531.0 a
1288.0 2480.0 a
1289.0 817.0 a
1290.0 3243.0 a
1291.0 1163.0 a
1292.0 1492.0 a
1293.0 1519.0 a
1294.0 4961.0 a
1295.0 439.0 a
1296.0 2267.0 a
1297.0 3350.0 a
1298.0 1040.0 a
1299.0 1410.0 a
1300.0 1420.0 a
1301.0 1304.0 a
1302.0 689.0 a
1303.0 110.0 a
1304.0 699.0 a
1305.0 3291.0 a
1306.0 415.0 a
1307.0 1853.0 a
1308.0 1764.0 a
1309.0 314.0 a
1310.0 3430.0 a
1311.0 2413.0 a
1312.0 2240.0 a
1313.0 1891.0 a
1314.0 2402.0 a
1315.0 1043.0 a
1316.0 1032.0 a
1317.0 433.0 a
1318.0 1585.0 a
1319.0 1739.0 a
1320.0 1293.0 a
1321.0 573.0 a
1322.0 1303.0 a
1323.0 2074.0 a
1324.0 2225.0 a
1325.0 1104.0 a
1326.0 3137.0 a
1327.0 1007.0 a
1328.0 726.0 a
1329.0 955.0 a
1330.0 2768.0 a
1331.0 3125.0 a
1332.0 2388.0 a
1333.0 1185.0 a
1334.0 2307.0 a
1335.0 1858.0 a
1336.0 927.0 a
1337.0 2128.0 a
1338.0 1177.0 a
1339.0 1061.0 a
1340.0 2036.0 a
1341.0 1890.0 a
1342.0 4527.0 a
1343.0 704.0 a
1344.0 1803.0 a
1345.0 1050.0 a
1346.0 1727.0 a
1347.0 2492.0 a
1348.0 3344.0 a
1349.0 928.0 a
1350.0 3334.0 a
1351.0 1268.0 a
1352.0 1623.0 a
1353.0 1054.0 a
1354.0 1308.0 a
1355.0 2264.0 a
1356.0 1390.0 a
1357.0 1660.0 a
1358.0 3897.0 a
1359.0 1237.0 a
1360.0 1055.0 a
1361.0 1180.0 a
1362.0 1632.0 a
1363.0 2273.0 a
1364.0 1017.0 a
1365.0 834.0 a
1366.0 2580.0 a
1367.0 531.0 a
1368.0 2949.0 a
1369.0 1398.0 a
1370.0 4113.0 a
1371.0 2310.0 a
1372.0 2940.0 a
1373.0 1587.0 a
1374.0 2194.0 a
1375.0 1892.0 a
1376.0 1984.0 a
1377.0 759.0 a
1378.0 273.0 a
1379.0 4512.0 a
1380.0 1711.0 a
1381.0 3557.0 a
1382.0 1629.0 a
1383.0 1618.0 a
1384.0 1967.0 a
1385.0 1915.0 a
1386.0 1806.0 a
1387.0 811.0 a
1388.0 697.0 a
1389.0 1006.0 a
1390.0 1852.0 a
1391.0 1899.0 a
1392.0 897.0 a
1393.0 1008.0 a
1394.0 1652.0 a
1395.0 3113.0 a
1396.0 2261.0 a
1397.0 3265.0 a
1398.0 3596.0 a
1399.0 1733.0 a
1400.0 2192.0 a
1401.0 1534.0 a
1402.0 440.0 a
1403.0 2100.0 a
1404.0 1703.0 a
1405.0 3415.0 a
1406.0 1001.0 a
1407.0 790.0 a
1408.0 819.0 a
1409.0 1344.0 a
1410.0 971.0 a
1411.0 258.0 a
1412.0 1349.0 a
1413.0 950.0 a
1414.0 215.0 a
1415.0 1283.0 a
1416.0 1879.0 a
1417.0 1880.0 a
1418.0 1345.0 a
1419.0 1121.0 a
1420.0 741.0 a
1421.0 2106.0 a
1422.0 3544.0 a
1423.0 1990.0 a
1424.0 1011.0 a
1425.0 858.0 a
1426.0 1416.0 a
1427.0 727.0 a
1428.0 3246.0 a
1429.0 1854.0 a
1430.0 1334.0 a
1431.0 2579.0 a
1432.0 1222.0 a
1433.0 1113.0 a
1434.0 2049.0 a
1435.0 1239.0 a
1436.0 1589.0 a
1437.0 609.0 a
1438.0 1977.0 a
1439.0 1688.0 a
1440.0 1266.0 a
1441.0 1498.0 a
1442.0 1878.0 a
1443.0 1631.0 a
1444.0 394.0 a
1445.0 2783.0 a
1446.0 1278.0 a
1447.0 965.0 a
1448.0 675.0 a
1449.0 3220.0 a
1450.0 2087.0 a
1451.0 924.0 a
1452.0 1249.0 a
1453.0 908.0 a
1454.0 1257.0 a
1455.0 751.0 a
1456.0 1520.0 a
1457.0 1476.0 a
1458.0 304.0 a
1459.0 885.0 a
1460.0 1031.0 a
1461.0 2068.0 a
1462.0 2513.0 a
1463.0 1013.0 a
1464.0 2396.0 a
1465.0 1543.0 a
1466.0 2971.0 a
1467.0 1557.0 a
1468.0 1320.0 a
1469.0 1096.0 a
1470.0 196.0 a
1471.0 1226.0 a
1472.0 1136.0 a
1473.0 730.0 a
1474.0 1952.0 a
1475.0 1385.0 a
1476.0 1532.0 a
1477.0 4065.0 a
1478.0 1642.0 a
1479.0 740.0 a
1480.0 541.0 a
1481.0 921.0 a
1482.0 2819.0 a
1483.0 4287.0 a
1484.0 1399.0 a
1485.0 686.0 a
1486.0 4075.0 a
1487.0 1186.0 a
1488.0 2620.0 a
1489.0 107.0 a
1490.0 1294.0 a
1491.0 2394.0 a
1492.0 1700.0 a
1493.0 2956.0 a
1494.0 1384.0 a
1495.0 1048.0 a
1496.0 1503.0 a
1497.0 2451.0 a
1498.0 2212.0 a
1499.0 1421.0 a
1500.0 2117.0 a
1501.0 1238.0 a
1502.0 2027.0 a
1503.0 879.0 a
1504.0 1184.0 a
1505.0 3117.0 a
1506.0 3299.0 a
1507.0 2643.0 a
1508.0 2606.0 a
1509.0 3763.0 a
1510.0 500.0 a
1511.0 1780.0 a
1512.0 957.0 a
1513.0 1419.0 a
1514.0 361.0 a
1515.0 981.0 a
1516.0 449.0 a
1517.0 1677.0 a
1518.0 2654.0 a
1519.0 1716.0 a
1520.0 1974.0 a
1521.0 3343.0 a
1522.0 499.0 a
1523.0 3453.0 a
1524.0 1662.0 a
1525.0 1912.0 a
1526.0 2904.0 a
1527.0 2022.0 a
1528.0 1229.0 a
1529.0 3470.0 a
1530.0 1091.0 a
1531.0 917.0 a
1532.0 1607.0 a
1533.0 1497.0 a
1534.0 397.0 a
1535.0 1526.0 a
1536.0 2721.0 a
1537.0 2283.0 a
1538.0 1402.0 a
1539.0 1182.0 a
1540.0 2306.0 a
1541.0 2162.0 a
1542.0 3004.0 a
1543.0 3319.0 a
1544.0 476.0 a
1545.0 2296.0 a
1546.0 4628.0 a
1547.0 994.0 a
1548.0 1929.0 a
1549.0 2403.0 a
1550.0 1979.0 a
1551.0 1432.0 a
1552.0 688.0 a
1553.0 767.0 a
1554.0 1699.0 a
1555.0 1315.0 a
1556.0 1150.0 a
1557.0 1208.0 a
1558.0 4004.0 a
1559.0 1665.0 a
1560.0 787.0 a
1561.0 2188.0 a
1562.0 1683.0 a
1563.0 3354.0 a
1564.0 1689.0 a
1565.0 1210.0 a
1566.0 213.0 a
1567.0 1493.0 a
1568.0 2630.0 a
1569.0 1312.0 a
1570.0 2143.0 a
1571.0 972.0 a
1572.0 2470.0 a
1573.0 4535.0 a
1574.0 1816.0 a
1575.0 1442.0 a
1576.0 768.0 a
1577.0 2569.0 a
1578.0 1949.0 a
1579.0 3072.0 a
1580.0 829.0 a
1581.0 1522.0 a
1582.0 3452.0 a
1583.0 1749.0 a
1584.0 1600.0 a
1585.0 186.0 a
1586.0 687.0 a
1587.0 4884.0 a
1588.0 954.0 a
1589.0 1696.0 a
1590.0 3651.0 a
1591.0 1950.0 a
1592.0 4584.0 a
1593.0 1083.0 a
1594.0 1860.0 a
1595.0 1193.0 a
1596.0 1947.0 a
1597.0 2518.0 a
1598.0 2961.0 a
1599.0 702.0 a
1600.0 1086.0 a
1601.0 1119.0 a
1602.0 1350.0 a
1603.0 4986.0 a
1604.0 3495.0 a
1605.0 1713.0 a
1606.0 2660.0 a
1607.0 1730.0 a
1608.0 2477.0 a
1609.0 1698.0 a
1610.0 691.0 a
1611.0 808.0 a
1612.0 1264.0 a
1613.0 444.0 a
1614.0 2010.0 a
1615.0 1336.0 a
1616.0 2977.0 a
1617.0 1383.0 a
1618.0 1192.0 a
1619.0 596.0 a
1620.0 3069.0 a
1621.0 1170.0 a
1622.0 2190.0 a
1623.0 3278.0 a
1624.0 2340.0 a
1625.0 565.0 a
1626.0 2863.0 a
1627.0 1945.0 a
1628.0 1092.0 a
1629.0 544.0 a
1630.0 3591.0 a
1631.0 4397.0 a
1632.0 2874.0 a
1633.0 1107.0 a
1634.0 2125.0 a
1635.0 2843.0 a
1636.0 6.0 a
1637.0 2274.0 a
1638.0 1361.0 a
1639.0 4981.0 a
1640.0 1559.0 a
1641.0 1191.0 a
1642.0 1174.0 a
1643.0 793.0 a
1644.0 2342.0 a
1645.0 2638.0 a
1646.0 1138.0 a
1647.0 2791.0 a
1648.0 1094.0 a
1649.0 1488.0 a
1650.0 1125.0 a
1651.0 1616.0 a
1652.0 2450.0 a
1653.0 1861.0 a
1654.0 2203.0 a
1655.0 364.0 a
1656.0 1755.0 a
1657.0 2039.0 a
1658.0 2247.0 a
1659.0 1886.0 a
1660.0 1277.0 a
1661.0 2312.0 a
1662.0 1874.0 a
1663.0 2868.0 a
1664.0 2920.0 a
1665.0 1625.0 a
1666.0 1965.0 a
1667.0 701.0 a
1668.0 3488.0 a
1669.0 2565.0 a
1670.0 2675.0 a
1671.0 833.0 a
1672.0 3094.0 a
1673.0 840.0 a
1674.0 2928.0 a
1675.0 1595.0 a
1676.0 1456.0 a
1677.0 770.0 a
1678.0 2241.0 a
1679.0 1270.0 a
1680.0 2118.0 a
1681.0 2140.0 a
1682.0 2222.0 a
1683.0 1452.0 a
1684.0 1784.0 a
1685.0 2709.0 a
1686.0 3474.0 a
1687.0 2167.0 a
1688.0 1857.0 a
1689.0 4762.0 a
1690.0 831.0 a
1691.0 1746.0 a
1692.0 1758.0 a
1693.0 2593.0 a
1694.0 1337.0 a
1695.0 738.0 a
1696.0 2189.0 a
1697.0 2279.0 a
1698.0 2632.0 a
1699.0 2193.0 a
1700.0 3579.0 a
1701.0 3503.0 a
1702.0 1047.0 a
1703.0 2495.0 a
1704.0 269.0 a
1705.0 1491.0 a
1706.0 1823.0 a
1707.0 2866.0 a
1708.0 2052.0 a
1709.0 1976.0 a
1710.0 1633.0 a
1711.0 2945.0 a
1712.0 2756.0 a
1713.0 591.0 a
1714.0 1281.0 a
1715.0 47.0 a
1716.0 2422.0 a
1717.0 1921.0 a
1718.0 1363.0 a
1719.0 1483.0 a
1720.0 2963.0 a
1721.0 1057.0 a
1722.0 4305.0 a
1723.0 2652.0 a
1724.0 2042.0 a
1725.0 4607.0 a
1726.0 2063.0 a
1727.0 1870.0 a
1728.0 4496.0 a
1729.0 2711.0 a
1730.0 2494.0 a
1731.0 2714.0 a
1732.0 3546.0 a
1733.0 421.0 a
1734.0 830.0 a
1735.0 2816.0 a
1736.0 2820.0 a
1737.0 3262.0 a
1738.0 3316.0 a
1739.0 3552.0 a
1740.0 3044.0 a
1741.0 2148.0 a
1742.0 1224.0 a
1743.0 1295.0 a
1744.0 970.0 a
1745.0 1844.0 a
1746.0 466.0 a
1747.0 1835.0 a
1748.0 2232.0 a
1749.0 2837.0 a
1750.0 2696.0 a
1751.0 3617.0 a
1752.0 935.0 a
1753.0 2078.0 a
1754.0 2810.0 a
1755.0 2130.0 a
1756.0 2602.0 a
1757.0 4252.0 a
1758.0 3942.0 a
1759.0 4787.0 a
1760.0 3177.0 a
1761.0 800.0 a
1762.0 1076.0 a
1763.0 1864.0 a
1764.0 3170.0 a
1765.0 15.0 a
1766.0 4743.0 a
1767.0 3062.0 a
1768.0 851.0 a
1769.0 1958.0 a
1770.0 2623.0 a
1771.0 1377.0 a
1772.0 1269.0 a
1773.0 3081.0 a
1774.0 2196.0 a
1775.0 3482.0 a
1776.0 1455.0 a
1777.0 411.0 a
1778.0 714.0 a
1779.0 4778.0 a
1780.0 3332.0 a
1781.0 2.0 a
1782.0 1987.0 a
1783.0 2093.0 a
1784.0 3155.0 a
1785.0 4812.0 a
1786.0 1256.0 a
1787.0 2302.0 a
1788.0 1298.0 a
1789.0 1481.0 a
1790.0 1323.0 a
1791.0 1162.0 a
1792.0 460.0 a
1793.0 62.0 a
1794.0 2856.0 a
1795.0 2040.0 a
1796.0 3037.0 a
1797.0 1131.0 a
1798.0 2159.0 a
1799.0 2210.0 a
1800.0 1102.0 a
1801.0 3006.0 a
1802.0 4819.0 a
1803.0 1157.0 a
1804.0 2715.0 a
1805.0 605.0 a
1806.0 3197.0 a
1807.0 2199.0 a
1808.0 1181.0 a
1809.0 1003.0 a
1810.0 4391.0 a
1811.0 1797.0 a
1812.0 4180.0 a
1813.0 3468.0 a
1814.0 3374.0 a
1815.0 2255.0 a
1816.0 127.0 a
1817.0 1079.0 a
1818.0 2239.0 a
1819.0 48.0 a
1820.0 2424.0 a
1821.0 2493.0 a
1822.0 1035.0 a
1823.0 1848.0 a
1824.0 4262.0 a
1825.0 1364.0 a
1826.0 986.0 a
1827.0 1487.0 a
1828.0 1468.0 a
1829.0 2558.0 a
1830.0 3760.0 a
1831.0 1366.0 a
1832.0 1474.0 a
1833.0 3292.0 a
1834.0 333.0 a
1835.0 1896.0 a
1836.0 1510.0 a
1837.0 4347.0 a
1838.0 1429.0 a
1839.0 958.0 a
1840.0 254.0 a
1841.0 3714.0 a
1842.0 1287.0 a
1843.0 710.0 a
1844.0 3400.0 a
1845.0 4988.0 a
1846.0 2646.0 a
1847.0 330.0 a
1848.0 906.0 a
1849.0 1535.0 a
1850.0 3520.0 a
1851.0 2127.0 a
1852.0 1314.0 a
1853.0 1651.0 a
1854.0 2619.0 a
1855.0 3407.0 a
1856.0 3527.0 a
1857.0 4937.0 a
1858.0 2935.0 a
1859.0 2360.0 a
1860.0 4861.0 a
1861.0 3295.0 a
1862.0 837.0 a
1863.0 1371.0 a
1864.0 1966.0 a
1865.0 3668.0 a
1866.0 1906.0 a
1867.0 1159.0 a
1868.0 1405.0 a
1869.0 2830.0 a
1870.0 2375.0 a
1871.0 2067.0 a
1872.0 1215.0 a
1873.0 1802.0 a
1874.0 3087.0 a
1875.0 3302.0 a
1876.0 404.0 a
1877.0 1362.0 a
1878.0 2088.0 a
1879.0 2916.0 a
1880.0 4137.0 a
1881.0 1894.0 a
1882.0 2419.0 a
1883.0 1888.0 a
1884.0 948.0 a
1885.0 1776.0 a
1886.0 1500.0 a
1887.0 3268.0 a
1888.0 1490.0 a
1889.0 4712.0 a
1890.0 912.0 a
1891.0 572.0 a
1892.0 1538.0 a
1893.0 909.0 a
1894.0 2119.0 a
1895.0 1552.0 a
1896.0 2156.0 a
1897.0 2280.0 a
1898.0 2110.0 a
1899.0 2554.0 a
1900.0 3375.0 a
1901.0 4281.0 a
1902.0 997.0 a
1903.0 1737.0 a
1904.0 3588.0 a
1905.0 4078.0 a
1906.0 2248.0 a
1907.0 1583.0 a
1908.0 2373.0 a
1909.0 3058.0 a
1910.0 1751.0 a
1911.0 4877.0 a
1912.0 1435.0 a
1913.0 2244.0 a
1914.0 1581.0 a
1915.0 772.0 a
1916.0 1253.0 a
1917.0 2597.0 a
1918.0 2502.0 a
1919.0 1516.0 a
1920.0 1536.0 a
1921.0 2257.0 a
1922.0 1693.0 a
1923.0 3904.0 a
1924.0 1924.0 a
1925.0 1272.0 a
1926.0 1792.0 a
1927.0 1747.0 a
1928.0 1242.0 a
1929.0 2529.0 a
1930.0 1066.0 a
1931.0 876.0 a
1932.0 3318.0 a
1933.0 3891.0 a
1934.0 1743.0 a
1935.0 733.0 a
1936.0 1913.0 a
1937.0 2197.0 a
1938.0 2944.0 a
1939.0 2907.0 a
1940.0 1454.0 a
1941.0 854.0 a
1942.0 2456.0 a
1943.0 4108.0 a
1944.0 4263.0 a
1945.0 4470.0 a
1946.0 2571.0 a
1947.0 4268.0 a
1948.0 227.0 a
1949.0 2508.0 a
1950.0 916.0 a
1951.0 4179.0 a
1952.0 776.0 a
1953.0 3124.0 a
1954.0 2448.0 a
1955.0 1099.0 a
1956.0 922.0 a
1957.0 3327.0 a
1958.0 992.0 a
1959.0 1725.0 a
1960.0 1614.0 a
1961.0 1655.0 a
1962.0 1697.0 a
1963.0 805.0 a
1964.0 4015.0 a
1965.0 1423.0 a
1966.0 3906.0 a
1967.0 2234.0 a
1968.0 3388.0 a
1969.0 3462.0 a
1970.0 4196.0 a
1971.0 1973.0 a
1972.0 1355.0 a
1973.0 349.0 a
1974.0 1065.0 a
1975.0 2179.0 a
1976.0 3188.0 a
1977.0 2758.0 a
1978.0 2605.0 a
1979.0 2912.0 a
1980.0 1075.0 a
1981.0 1172.0 a
1982.0 2813.0 a
1983.0 2614.0 a
1984.0 1352.0 a
1985.0 4850.0 a
1986.0 3975.0 a
1987.0 3382.0 a
1988.0 1005.0 a
1989.0 425.0 a
1990.0 1319.0 a
1991.0 1779.0 a
1992.0 2668.0 a
1993.0 1822.0 a
1994.0 3771.0 a
1995.0 2305.0 a
1996.0 2309.0 a
1997.0 2530.0 a
1998.0 4590.0 a
1999.0 3093.0 a
2000.0 1994.0 a
2001.0 1282.0 a
2002.0 3522.0 a
2003.0 178.0 a
2004.0 306.0 a
2005.0 428.0 a
2006.0 1199.0 a
2007.0 2024.0 a
2008.0 1482.0 a
2009.0 2968.0 a
2010.0 2741.0 a
2011.0 2313.0 a
2012.0 2174.0 a
2013.0 3478.0 a
2014.0 1471.0 a
2015.0 4019.0 a
2016.0 2134.0 a
2017.0 2651.0 a
2018.0 763.0 a
2019.0 4990.0 a
2020.0 2777.0 a
2021.0 1397.0 a
2022.0 2578.0 a
2023.0 3181.0 a
2024.0 1473.0 a
2025.0 625.0 a
2026.0 3398.0 a
2027.0 1436.0 a
2028.0 1903.0 a
2029.0 3052.0 a
2030.0 3280.0 a
2031.0 1542.0 a
2032.0 1117.0 a
2033.0 3237.0 a
2034.0 1883.0 a
2035.0 3340.0 a
2036.0 331.0 a
2037.0 3213.0 a
2038.0 2390.0 a
2039.0 2836.0 a
2040.0 1508.0 a
2041.0 882.0 a
2042.0 891.0 a
2043.0 2141.0 a
2044.0 2511.0 a
2045.0 1166.0 a
2046.0 1464.0 a
2047.0 4370.0 a
2048.0 2761.0 a
2049.0 2550.0 a
2050.0 2037.0 a
2051.0 3842.0 a
2052.0 3992.0 a
2053.0 2320.0 a
2054.0 1961.0 a
2055.0 2339.0 a
2056.0 991.0 a
2057.0 2281.0 a
2058.0 2220.0 a
2059.0 2400.0 a
2060.0 3943.0 a
2061.0 1669.0 a
2062.0 3045.0 a
2063.0 1775.0 a
2064.0 4640.0 a
2065.0 1305.0 a
2066.0 1612.0 a
2067.0 226.0 a
2068.0 2102.0 a
2069.0 2397.0 a
2070.0 4784.0 a
2071.0 3732.0 a
2072.0 2204.0 a
2073.0 2467.0 a
2074.0 3628.0 a
2075.0 2361.0 a
2076.0 2838.0 a
2077.0 3222.0 a
2078.0 1647.0 a
2079.0 4647.0 a
2080.0 501.0 a
2081.0 470.0 a
2082.0 2016.0 a
2083.0 1588.0 a
2084.0 1740.0 a
2085.0 3096.0 a
2086.0 1211.0 a
2087.0 491.0 a
2088.0 2006.0 a
2089.0 3590.0 a
2090.0 888.0 a
2091.0 2098.0 a
2092.0 4780.0 a
2093.0 2967.0 a
2094.0 2168.0 a
2095.0 1330.0 a
2096.0 824.0 a
2097.0 1220.0 a
2098.0 4354.0 a
2099.0 2263.0 a
2100.0 3120.0 a
2101.0 3349.0 a
2102.0 1933.0 a
2103.0 1901.0 a
2104.0 2090.0 a
2105.0 3540.0 a
2106.0 2909.0 a
2107.0 1506.0 a
2108.0 1273.0 a
2109.0 2112.0 a
2110.0 2532.0 a
2111.0 4612.0 a
2112.0 4146.0 a
2113.0 1799.0 a
2114.0 1983.0 a
2115.0 3053.0 a
2116.0 4086.0 a
2117.0 2108.0 a
2118.0 4049.0 a
2119.0 4096.0 a
2120.0 890.0 a
2121.0 1317.0 a
2122.0 3304.0 a
2123.0 2541.0 a
2124.0 2592.0 a
2125.0 1548.0 a
2126.0 3050.0 a
2127.0 1666.0 a
2128.0 2044.0 a
2129.0 1640.0 a
2130.0 1527.0 a
2131.0 2794.0 a
2132.0 1430.0 a
2133.0 3808.0 a
2134.0 1812.0 a
2135.0 4559.0 a
2136.0 1685.0 a
2137.0 2466.0 a
2138.0 1284.0 a
2139.0 1661.0 a
2140.0 1422.0 a
2141.0 4319.0 a
2142.0 1058.0 a
2143.0 1207.0 a
2144.0 3434.0 a
2145.0 2288.0 a
2146.0 3351.0 a
2147.0 1956.0 a
2148.0 2576.0 a
2149.0 2797.0 a
2150.0 2598.0 a
2151.0 1830.0 a
2152.0 2822.0 a
2153.0 1139.0 a
2154.0 1821.0 a
2155.0 1072.0 a
2156.0 1938.0 a
2157.0 1069.0 a
2158.0 2184.0 a
2159.0 3187.0 a
2160.0 2135.0 a
2161.0 3127.0 a
2162.0 1719.0 a
2163.0 2553.0 a
2164.0 3031.0 a
2165.0 2627.0 a
2166.0 1832.0 a
2167.0 975.0 a
2168.0 1146.0 a
2169.0 1833.0 a
2170.0 2081.0 a
2171.0 2970.0 a
2172.0 1189.0 a
2173.0 1920.0 a
2174.0 2487.0 a
2175.0 1418.0 a
2176.0 3997.0 a
2177.0 3578.0 a
2178.0 1828.0 a
2179.0 2430.0 a
2180.0 2784.0 a
2181.0 2379.0 a
2182.0 1044.0 a
2183.0 1673.0 a
2184.0 2925.0 a
2185.0 2223.0 a
2186.0 2509.0 a
2187.0 4650.0 a
2188.0 2739.0 a
2189.0 3020.0 a
2190.0 1735.0 a
2191.0 4519.0 a
2192.0 3742.0 a
2193.0 1524.0 a
2194.0 3907.0 a
2195.0 1241.0 a
2196.0 1231.0 a
2197.0 4489.0 a
2198.0 2795.0 a
2199.0 3730.0 a
2200.0 3501.0 a
2201.0 1321.0 a
2202.0 4686.0 a
2203.0 3674.0 a
2204.0 1975.0 a
2205.0 2018.0 a
2206.0 4761.0 a
2207.0 1839.0 a
2208.0 1574.0 a
2209.0 3477.0 a
2210.0 798.0 a
2211.0 2497.0 a
2212.0 1306.0 a
2213.0 1934.0 a
2214.0 3401.0 a
2215.0 3930.0 a
2216.0 3772.0 a
2217.0 1944.0 a
2218.0 1141.0 a
2219.0 3988.0 a
2220.0 2929.0 a
2221.0 2186.0 a
2222.0 4965.0 a
2223.0 1884.0 a
2224.0 1431.0 a
2225.0 1028.0 a
2226.0 2539.0 a
2227.0 3161.0 a
2228.0 2376.0 a
2229.0 4140.0 a
2230.0 4395.0 a
2231.0 2724.0 a
2232.0 3223.0 a
2233.0 1999.0 a
2234.0 1111.0 a
2235.0 2533.0 a
2236.0 2542.0 a
2237.0 1939.0 a
2238.0 490.0 a
2239.0 2591.0 a
2240.0 1225.0 a
2241.0 1324.0 a
2242.0 4688.0 a
2243.0 3163.0 a
2244.0 1276.0 a
2245.0 1845.0 a
2246.0 3922.0 a
2247.0 4939.0 a
2248.0 2826.0 a
2249.0 285.0 a
2250.0 4017.0 a
2251.0 3260.0 a
2252.0 857.0 a
2253.0 3994.0 a
2254.0 1578.0 a
2255.0 4066.0 a
2256.0 2736.0 a
2257.0 4462.0 a
2258.0 4757.0 a
2259.0 4167.0 a
2260.0 1708.0 a
2261.0 2314.0 a
2262.0 3168.0 a
2263.0 673.0 a
2264.0 2057.0 a
2265.0 2469.0 a
2266.0 3140.0 a
2267.0 1736.0 a
2268.0 3391.0 a
2269.0 2399.0 a
2270.0 1203.0 a
2271.0 1396.0 a
2272.0 872.0 a
2273.0 875.0 a
2274.0 1393.0 a
2275.0 3356.0 a
2276.0 3102.0 a
2277.0 1501.0 a
2278.0 3971.0 a
2279.0 3202.0 a
2280.0 1316.0 a
2281.0 2221.0 a
2282.0 4878.0 a
2283.0 2831.0 a
2284.0 1827.0 a
2285.0 2790.0 a
2286.0 2527.0 a
2287.0 3348.0 a
2288.0 2163.0 a
2289.0 4077.0 a
2290.0 3608.0 a
2291.0 1825.0 a
2292.0 4127.0 a
2293.0 3745.0 a
2294.0 2054.0 a
2295.0 809.0 a
2296.0 3511.0 a
2297.0 2663.0 a
2298.0 2227.0 a
2299.0 4483.0 a
2300.0 1959.0 a
2301.0 822.0 a
2302.0 3728.0 a
2303.0 2405.0 a
2304.0 2031.0 a
2305.0 3624.0 a
2306.0 4685.0 a
2307.0 3580.0 a
2308.0 1728.0 a
2309.0 2870.0 a
2310.0 2582.0 a
2311.0 2213.0 a
2312.0 2371.0 a
2313.0 3675.0 a
2314.0 2506.0 a
2315.0 1161.0 a
2316.0 4316.0 a
2317.0 4100.0 a
2318.0 4226.0 a
2319.0 3465.0 a
2320.0 929.0 a
2321.0 3791.0 a
2322.0 1134.0 a
2323.0 4807.0 a
2324.0 2041.0 a
2325.0 32.0 a
2326.0 2661.0 a
2327.0 2326.0 a
2328.0 2710.0 a
2329.0 3254.0 a
2330.0 2446.0 a
2331.0 2149.0 a
2332.0 2139.0 a
2333.0 2642.0 a
2334.0 1790.0 a
2335.0 2392.0 a
2336.0 4455.0 a
2337.0 3435.0 a
2338.0 1997.0 a
2339.0 3339.0 a
2340.0 4466.0 a
2341.0 2864.0 a
2342.0 1342.0 a
2343.0 4746.0 a
2344.0 3584.0 a
2345.0 2667.0 a
2346.0 4596.0 a
2347.0 2368.0 a
2348.0 3719.0 a
2349.0 2854.0 a
2350.0 492.0 a
2351.0 977.0 a
2352.0 1512.0 a
2353.0 1622.0 a
2354.0 1517.0 a
2355.0 3337.0 a
2356.0 2277.0 a
2357.0 3571.0 a
2358.0 4627.0 a
2359.0 3685.0 a
2360.0 1567.0 a
2361.0 1234.0 a
2362.0 1033.0 a
2363.0 1173.0 a
2364.0 661.0 a
2365.0 2588.0 a
2366.0 4945.0 a
2367.0 4435.0 a
2368.0 1678.0 a
2369.0 1918.0 a
2370.0 1680.0 a
2371.0 1926.0 a
2372.0 3205.0 a
2373.0 4286.0 a
2374.0 2846.0 a
2375.0 1771.0 a
2376.0 4863.0 a
2377.0 627.0 a
2378.0 3839.0 a
2379.0 3593.0 a
2380.0 3860.0 a
2381.0 1447.0 a
2382.0 2807.0 a
2383.0 4534.0 a
2384.0 1450.0 a
2385.0 1762.0 a
2386.0 886.0 a
2387.0 2731.0 a
2388.0 1637.0 a
2389.0 2235.0 a
2390.0 1769.0 a
2391.0 995.0 a
2392.0 2688.0 a
2393.0 4912.0 a
2394.0 1127.0 a
2395.0 3684.0 a
2396.0 3142.0 a
2397.0 2228.0 a
2398.0 2792.0 a
2399.0 3257.0 a
2400.0 2567.0 a
2401.0 3805.0 a
2402.0 3266.0 a
2403.0 3671.0 a
2404.0 2471.0 a
2405.0 3367.0 a
2406.0 3162.0 a
2407.0 978.0 a
2408.0 4267.0 a
2409.0 1472.0 a
2410.0 4301.0 a
2411.0 2921.0 a
2412.0 2465.0 a
2413.0 2099.0 a
2414.0 3267.0 a
2415.0 4921.0 a
2416.0 1621.0 a
2417.0 4681.0 a
2418.0 2105.0 a
2419.0 2393.0 a
2420.0 2034.0 a
2421.0 3731.0 a
2422.0 804.0 a
2423.0 4699.0 a
2424.0 2507.0 a
2425.0 2154.0 a
2426.0 3074.0 a
2427.0 2032.0 a
2428.0 2157.0 a
2429.0 2809.0 a
2430.0 2146.0 a
2431.0 4240.0 a
2432.0 3193.0 a
2433.0 2933.0 a
2434.0 3061.0 a
2435.0 2335.0 a
2436.0 3538.0 a
2437.0 3055.0 a
2438.0 2206.0 a
2439.0 3172.0 a
2440.0 1406.0 a
2441.0 3995.0 a
2442.0 2014.0 a
2443.0 1809.0 a
2444.0 4443.0 a
2445.0 2147.0 a
2446.0 4993.0 a
2447.0 4028.0 a
2448.0 2996.0 a
2449.0 3531.0 a
2450.0 4593.0 a
2451.0 4835.0 a
2452.0 3007.0 a
2453.0 1462.0 a
2454.0 168.0 a
2455.0 1331.0 a
2456.0 1593.0 a
2457.0 2015.0 a
2458.0 2436.0 a
2459.0 3572.0 a
2460.0 1485.0 a
2461.0 595.0 a
2462.0 2233.0 a
2463.0 2924.0 a
2464.0 2256.0 a
2465.0 1992.0 a
2466.0 4191.0 a
2467.0 1722.0 a
2468.0 3026.0 a
2469.0 1440.0 a
2470.0 4509.0 a
2471.0 4516.0 a
2472.0 3666.0 a
2473.0 1905.0 a
2474.0 923.0 a
2475.0 2594.0 a
2476.0 2806.0 a
2477.0 2734.0 a
2478.0 3711.0 a
2479.0 3416.0 a
2480.0 4257.0 a
2481.0 3418.0 a
2482.0 4321.0 a
2483.0 2181.0 a
2484.0 2934.0 a
2485.0 2366.0 a
2486.0 2740.0 a
2487.0 3422.0 a
2488.0 2572.0 a
2489.0 3871.0 a
2490.0 1686.0 a
2491.0 1411.0 a
2492.0 2285.0 a
2493.0 4614.0 a
2494.0 1909.0 a
2495.0 2169.0 a
2496.0 4922.0 a
2497.0 3788.0 a
2498.0 3642.0 a
2499.0 3854.0 a
2500.0 1084.0 a
2501.0 2253.0 a
2502.0 3156.0 a
2503.0 3630.0 a
2504.0 4233.0 a
2505.0 3597.0 a
2506.0 1772.0 a
2507.0 1873.0 a
2508.0 4125.0 a
2509.0 1071.0 a
2510.0 3228.0 a
2511.0 4112.0 a
2512.0 4117.0 a
2513.0 2491.0 a
2514.0 3138.0 a
2515.0 2852.0 a
2516.0 4676.0 a
2517.0 1664.0 a
2518.0 1782.0 a
2519.0 1265.0 a
2520.0 2851.0 a
2521.0 3132.0 a
2522.0 1729.0 a
2523.0 1793.0 a
2524.0 4633.0 a
2525.0 3475.0 a
2526.0 3355.0 a
2527.0 3017.0 a
2528.0 1109.0 a
2529.0 2292.0 a
2530.0 2574.0 a
2531.0 3212.0 a
2532.0 1995.0 a
2533.0 1347.0 a
2534.0 1946.0 a
2535.0 1795.0 a
2536.0 4630.0 a
2537.0 1694.0 a
2538.0 3602.0 a
2539.0 1717.0 a
2540.0 1887.0 a
2541.0 2114.0 a
2542.0 3941.0 a
2543.0 4645.0 a
2544.0 2045.0 a
2545.0 3060.0 a
2546.0 1394.0 a
2547.0 4539.0 a
2548.0 3604.0 a
2549.0 2003.0 a
2550.0 3270.0 a
2551.0 4062.0 a
2552.0 1495.0 a
2553.0 4705.0 a
2554.0 2153.0 a
2555.0 4177.0 a
2556.0 1801.0 a
2557.0 1368.0 a
2558.0 3404.0 a
2559.0 2771.0 a
2560.0 562.0 a
2561.0 3086.0 a
2562.0 1706.0 a
2563.0 2002.0 a
2564.0 1457.0 a
2565.0 1710.0 a
2566.0 2111.0 a
2567.0 3768.0 a
2568.0 2214.0 a
2569.0 3497.0 a
2570.0 4777.0 a
2571.0 3864.0 a
2572.0 3221.0 a
2573.0 3673.0 a
2574.0 4227.0 a
2575.0 2356.0 a
2576.0 2545.0 a
2577.0 3016.0 a
2578.0 1453.0 a
2579.0 2298.0 a
2580.0 3232.0 a
2581.0 4336.0 a
2582.0 1742.0 a
2583.0 1670.0 a
2584.0 2020.0 a
2585.0 3009.0 a
2586.0 3107.0 a
2587.0 4357.0 a
2588.0 1837.0 a
2589.0 4730.0 a
2590.0 3131.0 a
2591.0 2001.0 a
2592.0 4635.0 a
2593.0 3709.0 a
2594.0 4979.0 a
2595.0 4217.0 a
2596.0 3154.0 a
2597.0 2055.0 a
2598.0 4088.0 a
2599.0 1658.0 a
2600.0 4525.0 a
2601.0 3089.0 a
2602.0 4968.0 a
2603.0 4900.0 a
2604.0 2959.0 a
2605.0 3014.0 a
2606.0 2516.0 a
2607.0 1143.0 a
2608.0 2876.0 a
2609.0 2503.0 a
2610.0 3872.0 a
2611.0 4032.0 a
2612.0 1695.0 a
2613.0 4253.0 a
2614.0 2195.0 a
2615.0 1610.0 a
2616.0 2349.0 a
2617.0 1760.0 a
2618.0 2960.0 a
2619.0 3705.0 a
2620.0 2716.0 a
2621.0 1818.0 a
2622.0 1169.0 a
2623.0 3895.0 a
2624.0 4567.0 a
2625.0 2370.0 a
2626.0 2859.0 a
2627.0 3499.0 a
2628.0 3521.0 a
2629.0 2644.0 a
2630.0 3751.0 a
2631.0 1577.0 a
2632.0 2030.0 a
2633.0 2684.0 a
2634.0 3215.0 a
2635.0 3779.0 a
2636.0 1437.0 a
2637.0 4383.0 a
2638.0 2085.0 a
2639.0 2152.0 a
2640.0 1981.0 a
2641.0 1856.0 a
2642.0 1565.0 a
2643.0 1469.0 a
2644.0 3080.0 a
2645.0 2113.0 a
2646.0 3812.0 a
2647.0 4022.0 a
2648.0 1768.0 a
2649.0 1300.0 a
2650.0 2699.0 a
2651.0 2123.0 a
2652.0 1569.0 a
2653.0 1951.0 a
2654.0 4010.0 a
2655.0 4946.0 a
2656.0 3798.0 a
2657.0 4915.0 a
2658.0 4804.0 a
2659.0 3629.0 a
2660.0 2922.0 a
2661.0 2890.0 a
2662.0 2069.0 a
2663.0 1804.0 a
2664.0 4368.0 a
2665.0 2198.0 a
2666.0 2855.0 a
2667.0 1133.0 a
2668.0 2952.0 a
2669.0 4296.0 a
2670.0 3634.0 a
2671.0 1572.0 a
2672.0 1307.0 a
2673.0 4461.0 a
2674.0 2796.0 a
2675.0 3112.0 a
2676.0 2827.0 a
2677.0 4533.0 a
2678.0 2618.0 a
2679.0 2517.0 a
2680.0 1412.0 a
2681.0 2343.0 a
2682.0 1798.0 a
2683.0 1545.0 a
2684.0 1895.0 a
2685.0 1515.0 a
2686.0 3315.0 a
2687.0 386.0 a
2688.0 4637.0 a
2689.0 2412.0 a
2690.0 3712.0 a
2691.0 3057.0 a
2692.0 1594.0 a
2693.0 2621.0 a
2694.0 3556.0 a
2695.0 3320.0 a
2696.0 3878.0 a
2697.0 2251.0 a
2698.0 2552.0 a
2699.0 3250.0 a
2700.0 2420.0 a
2701.0 1255.0 a
2702.0 4547.0 a
2703.0 3653.0 a
2704.0 2395.0 a
2705.0 1609.0 a
2706.0 2752.0 a
2707.0 1475.0 a
2708.0 4485.0 a
2709.0 3539.0 a
2710.0 1851.0 a
2711.0 4003.0 a
2712.0 1925.0 a
2713.0 3208.0 a
2714.0 2441.0 a
2715.0 4154.0 a
2716.0 3325.0 a
2717.0 1122.0 a
2718.0 4271.0 a
2719.0 4975.0 a
2720.0 2932.0 a
2721.0 1796.0 a
2722.0 4488.0 a
2723.0 4636.0 a
2724.0 2910.0 a
2725.0 1274.0 a
2726.0 4168.0 a
2727.0 3182.0 a
2728.0 3023.0 a
2729.0 2879.0 a
2730.0 3437.0 a
2731.0 3698.0 a
2732.0 2659.0 a
2733.0 209.0 a
2734.0 1820.0 a
2735.0 4843.0 a
2736.0 4526.0 a
2737.0 4185.0 a
2738.0 1296.0 a
2739.0 2409.0 a
2740.0 3681.0 a
2741.0 1428.0 a
2742.0 3848.0 a
2743.0 2744.0 a
2744.0 4027.0 a
2745.0 2417.0 a
2746.0 2325.0 a
2747.0 1882.0 a
2748.0 2185.0 a
2749.0 1682.0 a
2750.0 2082.0 a
2751.0 2330.0 a
2752.0 580.0 a
2753.0 427.0 a
2754.0 1547.0 a
2755.0 3743.0 a
2756.0 4110.0 a
2757.0 3493.0 a
2758.0 1970.0 a
2759.0 3448.0 a
2760.0 3373.0 a
2761.0 2474.0 a
2762.0 3747.0 a
2763.0 1868.0 a
2764.0 2496.0 a
2765.0 3567.0 a
2766.0 2603.0 a
2767.0 2242.0 a
2768.0 1240.0 a
2769.0 2681.0 a
2770.0 4148.0 a
2771.0 2218.0 a
2772.0 649.0 a
2773.0 3592.0 a
2774.0 1262.0 a
2775.0 2293.0 a
2776.0 1496.0 a
2777.0 3736.0 a
2778.0 4956.0 a
2779.0 4092.0 a
2780.0 4042.0 a
2781.0 1849.0 a
2782.0 4744.0 a
2783.0 1523.0 a
2784.0 2282.0 a
2785.0 4914.0 a
2786.0 1392.0 a
2787.0 2745.0 a
2788.0 2009.0 a
2789.0 2601.0 a
2790.0 3480.0 a
2791.0 2246.0 a
2792.0 1451.0 a
2793.0 2641.0 a
2794.0 3210.0 a
2795.0 1643.0 a
2796.0 2875.0 a
2797.0 2615.0 a
2798.0 1521.0 a
2799.0 1449.0 a
2800.0 1608.0 a
2801.0 2276.0 a
2802.0 2760.0 a
2803.0 4600.0 a
2804.0 4213.0 a
2805.0 3492.0 a
2806.0 4362.0 a
2807.0 785.0 a
2808.0 2107.0 a
2809.0 1907.0 a
2810.0 4274.0 a
2811.0 4149.0 a
2812.0 1791.0 a
2813.0 3822.0 a
2814.0 1106.0 a
2815.0 828.0 a
2816.0 4565.0 a
2817.0 1985.0 a
2818.0 4029.0 a
2819.0 4749.0 a
2820.0 1659.0 a
2821.0 3224.0 a
2822.0 3792.0 a
2823.0 1263.0 a
2824.0 2522.0 a
2825.0 1116.0 a
2826.0 3141.0 a
2827.0 2589.0 a
2828.0 3783.0 a
2829.0 2648.0 a
2830.0 1188.0 a
2831.0 3175.0 a
2832.0 2995.0 a
2833.0 2666.0 a
2834.0 2525.0 a
2835.0 4107.0 a
2836.0 3998.0 a
2837.0 3935.0 a
2838.0 2757.0 a
2839.0 2799.0 a
2840.0 4445.0 a
2841.0 3804.0 a
2842.0 4093.0 a
2843.0 3494.0 a
2844.0 2941.0 a
2845.0 1928.0 a
2846.0 4199.0 a
2847.0 2460.0 a
2848.0 2636.0 a
2849.0 2954.0 a
2850.0 2059.0 a
2851.0 3889.0 a
2852.0 3679.0 a
2853.0 1721.0 a
2854.0 3708.0 a
2855.0 1841.0 a
2856.0 4050.0 a
2857.0 2161.0 a
2858.0 3171.0 a
2859.0 1359.0 a
2860.0 3508.0 a
2861.0 2847.0 a
2862.0 2295.0 a
2863.0 4935.0 a
2864.0 4830.0 a
2865.0 2986.0 a
2866.0 3809.0 a
2867.0 3390.0 a
2868.0 4400.0 a
2869.0 4279.0 a
2870.0 1591.0 a
2871.0 2931.0 a
2872.0 4380.0 a
2873.0 4893.0 a
2874.0 3940.0 a
2875.0 1850.0 a
2876.0 2270.0 a
2877.0 4307.0 a
2878.0 4756.0 a
2879.0 3445.0 a
2880.0 3239.0 a
2881.0 2521.0 a
2882.0 1963.0 a
2883.0 1243.0 a
2884.0 4041.0 a
2885.0 2260.0 a
2886.0 2747.0 a
2887.0 1445.0 a
2888.0 3762.0 a
2889.0 1261.0 a
2890.0 1147.0 a
2891.0 3118.0 a
2892.0 4434.0 a
2893.0 3857.0 a
2894.0 4619.0 a
2895.0 4288.0 a
2896.0 3888.0 a
2897.0 1183.0 a
2898.0 4432.0 a
2899.0 2454.0 a
2900.0 3105.0 a
2901.0 3573.0 a
2902.0 4871.0 a
2903.0 2126.0 a
2904.0 276.0 a
2905.0 2896.0 a
2906.0 4987.0 a
2907.0 4184.0 a
2908.0 4532.0 a
2909.0 4009.0 a
2910.0 3427.0 a
2911.0 1645.0 a
2912.0 2853.0 a
2913.0 3655.0 a
2914.0 3636.0 a
2915.0 2498.0 a
2916.0 2523.0 a
2917.0 635.0 a
2918.0 2825.0 a
2919.0 2230.0 a
2920.0 4923.0 a
2921.0 532.0 a
2922.0 2337.0 a
2923.0 2902.0 a
2924.0 2664.0 a
2925.0 3859.0 a
2926.0 3405.0 a
2927.0 4669.0 a
2928.0 3392.0 a
2929.0 2374.0 a
2930.0 1908.0 a
2931.0 3560.0 a
2932.0 1171.0 a
2933.0 2365.0 a
2934.0 2056.0 a
2935.0 2461.0 a
2936.0 4458.0 a
2937.0 4439.0 a
2938.0 1537.0 a
2939.0 4842.0 a
2940.0 4378.0 a
2941.0 1774.0 a
2942.0 2676.0 a
2943.0 4940.0 a
2944.0 1489.0 a
2945.0 4904.0 a
2946.0 4629.0 a
2947.0 4090.0 a
2948.0 1715.0 a
2949.0 3358.0 a
2950.0 4363.0 a
2951.0 3209.0 a
2952.0 4540.0 a
2953.0 4530.0 a
2954.0 4057.0 a
2955.0 4039.0 a
2956.0 3874.0 a
2957.0 4393.0 a
2958.0 3013.0 a
2959.0 4610.0 a
2960.0 3802.0 a
2961.0 3882.0 a
2962.0 2746.0 a
2963.0 3498.0 a
2964.0 4358.0 a
2965.0 3551.0 a
2966.0 3036.0 a
2967.0 3758.0 a
2968.0 2346.0 a
2969.0 2526.0 a
2970.0 3825.0 a
2971.0 4129.0 a
2972.0 3836.0 a
2973.0 3525.0 a
2974.0 2766.0 a
2975.0 3279.0 a
2976.0 4067.0 a
2977.0 964.0 a
2978.0 3484.0 a
2979.0 1753.0 a
2980.0 3810.0 a
2981.0 2962.0 a
2982.0 4037.0 a
2983.0 2976.0 a
2984.0 2382.0 a
2985.0 2050.0 a
2986.0 2122.0 a
2987.0 1380.0 a
2988.0 3352.0 a
2989.0 3190.0 a
2990.0 1940.0 a
2991.0 4792.0 a
2992.0 4911.0 a
2993.0 3534.0 a
2994.0 3893.0 a
2995.0 2858.0 a
2996.0 4621.0 a
2997.0 4794.0 a
2998.0 3049.0 a
2999.0 2713.0 a
3000.0 2317.0 a
3001.0 4478.0 a
3002.0 4581.0 a
3003.0 3255.0 a
3004.0 1993.0 a
3005.0 3011.0 a
3006.0 4577.0 a
3007.0 4740.0 a
3008.0 3289.0 a
3009.0 3402.0 a
3010.0 4973.0 a
3011.0 4239.0 a
3012.0 2353.0 a
3013.0 2673.0 a
3014.0 4992.0 a
3015.0 2612.0 a
3016.0 3554.0 a
3017.0 844.0 a
3018.0 3377.0 a
3019.0 2943.0 a
3020.0 4795.0 a
3021.0 3519.0 a
3022.0 2484.0 a
3023.0 3840.0 a
3024.0 4625.0 a
3025.0 4514.0 a
3026.0 3133.0 a
3027.0 3393.0 a
3028.0 1370.0 a
3029.0 4608.0 a
3030.0 4072.0 a
3031.0 4416.0 a
3032.0 3345.0 a
3033.0 3469.0 a
3034.0 4879.0 a
3035.0 4696.0 a
3036.0 3459.0 a
3037.0 2265.0 a
3038.0 803.0 a
3039.0 2804.0 a
3040.0 2637.0 a
3041.0 2289.0 a
3042.0 2695.0 a
3043.0 4708.0 a
3044.0 1233.0 a
3045.0 4989.0 a
3046.0 3298.0 a
3047.0 2887.0 a
3048.0 2778.0 a
3049.0 3648.0 a
3050.0 1969.0 a
3051.0 1369.0 a
3052.0 2058.0 a
3053.0 1123.0 a
3054.0 2262.0 a
3055.0 2629.0 a
3056.0 2759.0 a
3057.0 3545.0 a
3058.0 2411.0 a
3059.0 4318.0 a
3060.0 608.0 a
3061.0 1718.0 a
3062.0 2969.0 a
3063.0 2000.0 a
3064.0 3931.0 a
3065.0 2818.0 a
3066.0 1763.0 a
3067.0 4624.0 a
3068.0 1088.0 a
3069.0 2500.0 a
3070.0 4404.0 a
3071.0 3993.0 a
3072.0 3098.0 a
3073.0 1709.0 a
3074.0 797.0 a
3075.0 3178.0 a
3076.0 3717.0 a
3077.0 157.0 a
3078.0 3738.0 a
3079.0 3582.0 a
3080.0 2178.0 a
3081.0 737.0 a
3082.0 2215.0 a
3083.0 4454.0 a
3084.0 3116.0 a
3085.0 1829.0 a
3086.0 2581.0 a
3087.0 4299.0 a
3088.0 3865.0 a
3089.0 2832.0 a
3090.0 4033.0 a
3091.0 4155.0 a
3092.0 3919.0 a
3093.0 4668.0 a
3094.0 2780.0 a
3095.0 4862.0 a
3096.0 821.0 a
3097.0 3236.0 a
3098.0 4000.0 a
3099.0 3924.0 a
3100.0 3458.0 a
3101.0 2653.0 a
3102.0 3725.0 a
3103.0 683.0 a
3104.0 3150.0 a
3105.0 2772.0 a
3106.0 2145.0 a
3107.0 4955.0 a
3108.0 3918.0 a
3109.0 3428.0 a
3110.0 3397.0 a
3111.0 4838.0 a
3112.0 3555.0 a
3113.0 2535.0 a
3114.0 3559.0 a
3115.0 2381.0 a
3116.0 1259.0 a
3117.0 4493.0 a
3118.0 2207.0 a
3119.0 4310.0 a
3120.0 2300.0 a
3121.0 3047.0 a
3122.0 3359.0 a
3123.0 3461.0 a
3124.0 1754.0 a
3125.0 2884.0 a
3126.0 4747.0 a
3127.0 2635.0 a
3128.0 1885.0 a
3129.0 2254.0 a
3130.0 4626.0 a
3131.0 1624.0 a
3132.0 4197.0 a
3133.0 3753.0 a
3134.0 3034.0 a
3135.0 2026.0 a
3136.0 4036.0 a
3137.0 3903.0 a
3138.0 2561.0 a
3139.0 3410.0 a
3140.0 1012.0 a
3141.0 4693.0 a
3142.0 2801.0 a
3143.0 2208.0 a
3144.0 1893.0 a
3145.0 1358.0 a
3146.0 3537.0 a
3147.0 3229.0 a
3148.0 4025.0 a
3149.0 2534.0 a
3150.0 4826.0 a
3151.0 3077.0 a
3152.0 4359.0 a
3153.0 4002.0 a
3154.0 4770.0 a
3155.0 3847.0 a
3156.0 3263.0 a
3157.0 2817.0 a
3158.0 2137.0 a
3159.0 2407.0 a
3160.0 4729.0 a
3161.0 2626.0 a
3162.0 3892.0 a
3163.0 1810.0 a
3164.0 1865.0 a
3165.0 3853.0 a
3166.0 4974.0 a
3167.0 842.0 a
3168.0 4615.0 a
3169.0 1196.0 a
3170.0 3699.0 a
3171.0 2046.0 a
3172.0 3372.0 a
3173.0 3816.0 a
3174.0 3631.0 a
3175.0 3574.0 a
3176.0 2730.0 a
3177.0 194.0 a
3178.0 2682.0 a
3179.0 725.0 a
3180.0 2958.0 a
3181.0 1720.0 a
3182.0 4978.0 a
3183.0 4099.0 a
3184.0 3395.0 a
3185.0 3153.0 a
3186.0 1759.0 a
3187.0 3274.0 a
3188.0 3109.0 a
3189.0 3271.0 a
3190.0 2387.0 a
3191.0 3091.0 a
3192.0 1724.0 a
3193.0 2559.0 a
3194.0 3787.0 a
3195.0 3443.0 a
3196.0 1379.0 a
3197.0 2974.0 a
3198.0 4249.0 a
3199.0 4463.0 a
3200.0 373.0 a
3201.0 2848.0 a
3202.0 2586.0 a
3203.0 2883.0 a
3204.0 3108.0 a
3205.0 2519.0 a
3206.0 4345.0 a
3207.0 3450.0 a
3208.0 1931.0 a
3209.0 1090.0 a
3210.0 2881.0 a
3211.0 2873.0 a
3212.0 1690.0 a
3213.0 2750.0 a
3214.0 2019.0 a
3215.0 696.0 a
3216.0 4273.0 a
3217.0 969.0 a
3218.0 2431.0 a
3219.0 2259.0 a
3220.0 2363.0 a
3221.0 3305.0 a
3222.0 2316.0 a
3223.0 2972.0 a
3224.0 4459.0 a
3225.0 4063.0 a
3226.0 3831.0 a
3227.0 4659.0 a
3228.0 4601.0 a
3229.0 2990.0 a
3230.0 2512.0 a
3231.0 3385.0 a
3232.0 3426.0 a
3233.0 4782.0 a
3234.0 2252.0 a
3235.0 3727.0 a
3236.0 1971.0 a
3237.0 3500.0 a
3238.0 3467.0 a
3239.0 4776.0 a
3240.0 2845.0 a
3241.0 4791.0 a
3242.0 561.0 a
3243.0 3526.0 a
3244.0 2787.0 a
3245.0 4948.0 a
3246.0 3622.0 a
3247.0 1847.0 a
3248.0 2989.0 a
3249.0 3191.0 a
3250.0 4745.0 a
3251.0 2862.0 a
3252.0 4917.0 a
3253.0 4813.0 a
3254.0 2443.0 a
3255.0 3183.0 a
3256.0 3429.0 a
3257.0 2258.0 a
3258.0 3766.0 a
3259.0 1930.0 a
3260.0 2275.0 a
3261.0 2647.0 a
3262.0 4128.0 a
3263.0 4312.0 a
3264.0 3565.0 a
3265.0 3564.0 a
3266.0 2703.0 a
3267.0 2640.0 a
3268.0 4236.0 a
3269.0 3216.0 a
3270.0 3413.0 a
3271.0 4910.0 a
3272.0 667.0 a
3273.0 3383.0 a
3274.0 3466.0 a
3275.0 3962.0 a
3276.0 1570.0 a
3277.0 1748.0 a
3278.0 3958.0 a
3279.0 4902.0 a
3280.0 3357.0 a
3281.0 3307.0 a
3282.0 4642.0 a
3283.0 2798.0 a
3284.0 4424.0 a
3285.0 4895.0 a
3286.0 4402.0 a
3287.0 3189.0 a
3288.0 2633.0 a
3289.0 4618.0 a
3290.0 2489.0 a
3291.0 3627.0 a
3292.0 2980.0 a
3293.0 3440.0 a
3294.0 4837.0 a
3295.0 2319.0 a
3296.0 2992.0 a
3297.0 4796.0 a
3298.0 4852.0 a
3299.0 4241.0 a
3300.0 1549.0 a
3301.0 4218.0 a
3302.0 2828.0 a
3303.0 1785.0 a
3304.0 2657.0 a
3305.0 4825.0 a
3306.0 2685.0 a
3307.0 3024.0 a
3308.0 1917.0 a
3309.0 4420.0 a
3310.0 3799.0 a
3311.0 4138.0 a
3312.0 4376.0 a
3313.0 2338.0 a
3314.0 3512.0 a
3315.0 3695.0 a
3316.0 1202.0 a
3317.0 2028.0 a
3318.0 2782.0 a
3319.0 2229.0 a
3320.0 3146.0 a
3321.0 4855.0 a
3322.0 4283.0 a
3323.0 1889.0 a
3324.0 2781.0 a
3325.0 4817.0 a
3326.0 4867.0 a
3327.0 4760.0 a
3328.0 2410.0 a
3329.0 2894.0 a
3330.0 1401.0 a
3331.0 4546.0 a
3332.0 2723.0 a
3333.0 1935.0 a
3334.0 2468.0 a
3335.0 4126.0 a
3336.0 2877.0 a
3337.0 4054.0 a
3338.0 4040.0 a
3339.0 3240.0 a
3340.0 3056.0 a
3341.0 2164.0 a
3342.0 2557.0 a
3343.0 4023.0 a
3344.0 3619.0 a
3345.0 4572.0 a
3346.0 4265.0 a
3347.0 3801.0 a
3348.0 4551.0 a
3349.0 3010.0 a
3350.0 3506.0 a
3351.0 1322.0 a
3352.0 4651.0 a
3353.0 4325.0 a
3354.0 472.0 a
3355.0 4245.0 a
3356.0 2611.0 a
3357.0 4101.0 a
3358.0 3421.0 a
3359.0 2763.0 a
3360.0 2383.0 a
3361.0 4482.0 a
3362.0 3641.0 a
3363.0 3951.0 a
3364.0 2704.0 a
3365.0 2065.0 a
3366.0 3097.0 a
3367.0 2683.0 a
3368.0 2998.0 a
3369.0 4343.0 a
3370.0 2201.0 a
3371.0 3330.0 a
3372.0 2352.0 a
3373.0 723.0 a
3374.0 1786.0 a
3375.0 3529.0 a
3376.0 2514.0 a
3377.0 3953.0 a
3378.0 3696.0 a
3379.0 4853.0 a
3380.0 2774.0 a
3381.0 3185.0 a
3382.0 2072.0 a
3383.0 2435.0 a
3384.0 4014.0 a
3385.0 1533.0 a
3386.0 2359.0 a
3387.0 3110.0 a
3388.0 3148.0 a
3389.0 3625.0 a
3390.0 2238.0 a
3391.0 1395.0 a
3392.0 2764.0 a
3393.0 2462.0 a
3394.0 2182.0 a
3395.0 2499.0 a
3396.0 4016.0 a
3397.0 2743.0 a
3398.0 1639.0 a
3399.0 4377.0 a
3400.0 3985.0 a
3401.0 3657.0 a
3402.0 3963.0 a
3403.0 3336.0 a
3404.0 3335.0 a
3405.0 4918.0 a
3406.0 3605.0 a
3407.0 3916.0 a
3408.0 1311.0 a
3409.0 2116.0 a
3410.0 2566.0 a
3411.0 4411.0 a
3412.0 2732.0 a
3413.0 1978.0 a
3414.0 3312.0 a
3415.0 4429.0 a
3416.0 4351.0 a
3417.0 2304.0 a
3418.0 1089.0 a
3419.0 2880.0 a
3420.0 3894.0 a
3421.0 3446.0 a
3422.0 2490.0 a
3423.0 3623.0 a
3424.0 4289.0 a
3425.0 2121.0 a
3426.0 1644.0 a
3427.0 2930.0 a
3428.0 3217.0 a
3429.0 2423.0 a
3430.0 2334.0 a
3431.0 3403.0 a
3432.0 4758.0 a
3433.0 1770.0 a
3434.0 2131.0 a
3435.0 4193.0 a
3436.0 4408.0 a
3437.0 3683.0 a
3438.0 3338.0 a
3439.0 2803.0 a
3440.0 3387.0 a
3441.0 3535.0 a
3442.0 3230.0 a
3443.0 4803.0 a
3444.0 3686.0 a
3445.0 4683.0 a
3446.0 4441.0 a
3447.0 1080.0 a
3448.0 1558.0 a
3449.0 4170.0 a
3450.0 3414.0 a
3451.0 4221.0 a
3452.0 4020.0 a
3453.0 2587.0 a
3454.0 4186.0 a
3455.0 2628.0 a
3456.0 3737.0 a
3457.0 3218.0 a
3458.0 2906.0 a
3459.0 4995.0 a
3460.0 4228.0 a
3461.0 3613.0 a
3462.0 3035.0 a
3463.0 2428.0 a
3464.0 2946.0 a
3465.0 4293.0 a
3466.0 3794.0 a
3467.0 4468.0 a
3468.0 2444.0 a
3469.0 1859.0 a
3470.0 4556.0 a
3471.0 3734.0 a
3472.0 4545.0 a
3473.0 3169.0 a
3474.0 3489.0 a
3475.0 4048.0 a
3476.0 3700.0 a
3477.0 2271.0 a
3478.0 4936.0 a
3479.0 4421.0 a
3480.0 4479.0 a
3481.0 3066.0 a
3482.0 2600.0 a
3483.0 4728.0 a
3484.0 1463.0 a
3485.0 1943.0 a
3486.0 4594.0 a
3487.0 3376.0 a
3488.0 3029.0 a
3489.0 3969.0 a
3490.0 4952.0 a
3491.0 2064.0 a
3492.0 3568.0 a
3493.0 4256.0 a
3494.0 2978.0 a
3495.0 2071.0 a
3496.0 4643.0 a
3497.0 4460.0 a
3498.0 4779.0 a
3499.0 3968.0 a
3500.0 2649.0 a
3501.0 3815.0 a
3502.0 4335.0 a
3503.0 3002.0 a
3504.0 2380.0 a
3505.0 2738.0 a
3506.0 2698.0 a
3507.0 4384.0 a
3508.0 3389.0 a
3509.0 2948.0 a
3510.0 3491.0 a
3511.0 1195.0 a
3512.0 3756.0 a
3513.0 3449.0 a
3514.0 4095.0 a
3515.0 4011.0 a
3516.0 2693.0 a
3517.0 2075.0 a
3518.0 4051.0 a
3519.0 3960.0 a
3520.0 2175.0 a
3521.0 4361.0 a
3522.0 1619.0 a
3523.0 2997.0 a
3524.0 3703.0 a
3525.0 4058.0 a
3526.0 4517.0 a
3527.0 2770.0 a
3528.0 3234.0 a
3529.0 1900.0 a
3530.0 4523.0 a
3531.0 3473.0 a
3532.0 4091.0 a
3533.0 4165.0 a
3534.0 3740.0 a
3535.0 2226.0 a
3536.0 3767.0 a
3537.0 2824.0 a
3538.0 3797.0 a
3539.0 4694.0 a
3540.0 2674.0 a
3541.0 4291.0 a
3542.0 4413.0 a
3543.0 1773.0 a
3544.0 2187.0 a
3545.0 1417.0 a
3546.0 1376.0 a
3547.0 4858.0 a
3548.0 4082.0 a
3549.0 4836.0 a
3550.0 4348.0 a
3551.0 4339.0 a
3552.0 700.0 a
3553.0 1145.0 a
3554.0 3757.0 a
3555.0 3122.0 a
3556.0 2656.0 a
3557.0 4655.0 a
3558.0 4394.0 a
3559.0 2094.0 a
3560.0 2829.0 a
3561.0 2425.0 a
3562.0 1936.0 a
3563.0 4901.0 a
3564.0 2583.0 a
3565.0 4929.0 a
3566.0 4282.0 a
3567.0 4035.0 a
3568.0 3174.0 a
3569.0 3550.0 a
3570.0 600.0 a
3571.0 3781.0 a
3572.0 4415.0 a
3573.0 2166.0 a
3574.0 3447.0 a
3575.0 3827.0 a
3576.0 4661.0 a
3577.0 2751.0 a
3578.0 3660.0 a
3579.0 2372.0 a
3580.0 3996.0 a
3581.0 4810.0 a
3582.0 2351.0 a
3583.0 3716.0 a
3584.0 3184.0 a
3585.0 3256.0 a
3586.0 3204.0 a
3587.0 2914.0 a
3588.0 4259.0 a
3589.0 2987.0 a
3590.0 4323.0 a
3591.0 3259.0 a
3592.0 3678.0 a
3593.0 3463.0 a
3594.0 3661.0 a
3595.0 4700.0 a
3596.0 3360.0 a
3597.0 4575.0 a
3598.0 4980.0 a
3599.0 2742.0 a
3600.0 2245.0 a
3601.0 4497.0 a
3602.0 2950.0 a
3603.0 4847.0 a
3604.0 2898.0 a
3605.0 4225.0 a
3606.0 4840.0 a
3607.0 2607.0 a
3608.0 3589.0 a
3609.0 4204.0 a
3610.0 4141.0 a
3611.0 4886.0 a
3612.0 3990.0 a
3613.0 4753.0 a
3614.0 4219.0 a
3615.0 4827.0 a
3616.0 4327.0 a
3617.0 2965.0 a
3618.0 2318.0 a
3619.0 3139.0 a
3620.0 1667.0 a
3621.0 4865.0 a
3622.0 4595.0 a
3623.0 1745.0 a
3624.0 3726.0 a
3625.0 4735.0 a
3626.0 4337.0 a
3627.0 4276.0 a
3628.0 2008.0 a
3629.0 775.0 a
3630.0 3896.0 a
3631.0 3314.0 a
3632.0 4081.0 a
3633.0 4115.0 a
3634.0 2707.0 a
3635.0 4266.0 a
3636.0 1767.0 a
3637.0 4719.0 a
3638.0 2463.0 a
3639.0 4938.0 a
3640.0 3983.0 a
3641.0 4069.0 a
3642.0 2609.0 a
3643.0 3454.0 a
3644.0 3369.0 a
3645.0 3064.0 a
3646.0 4913.0 a
3647.0 3823.0 a
3648.0 3945.0 a
3649.0 2301.0 a
3650.0 1556.0 a
3651.0 2911.0 a
3652.0 2476.0 a
3653.0 3982.0 a
3654.0 2155.0 a
3655.0 3972.0 a
3656.0 3199.0 a
3657.0 2391.0 a
3658.0 3311.0 a
3659.0 4951.0 a
3660.0 3483.0 a
3661.0 3225.0 a
3662.0 4542.0 a
3663.0 3925.0 a
3664.0 3650.0 a
3665.0 2458.0 a
3666.0 4280.0 a
3667.0 2401.0 a
3668.0 4897.0 a
3669.0 1561.0 a
3670.0 4038.0 a
3671.0 706.0 a
3672.0 3721.0 a
3673.0 2315.0 a
3674.0 4471.0 a
3675.0 2927.0 a
3676.0 1919.0 a
3677.0 2915.0 a
3678.0 3253.0 a
3679.0 4611.0 a
3680.0 4985.0 a
3681.0 4808.0 a
3682.0 1566.0 a
3683.0 3206.0 a
3684.0 4340.0 a
3685.0 2900.0 a
3686.0 3198.0 a
3687.0 2144.0 a
3688.0 3682.0 a
3689.0 3442.0 a
3690.0 2564.0 a
3691.0 2570.0 a
3692.0 1477.0 a
3693.0 4737.0 a
3694.0 4763.0 a
3695.0 4216.0 a
3696.0 3075.0 a
3697.0 4916.0 a
3698.0 2687.0 a
3699.0 2584.0 a
3700.0 4806.0 a
3701.0 4250.0 a
3702.0 3041.0 a
3703.0 4882.0 a
3704.0 1310.0 a
3705.0 4555.0 a
3706.0 3310.0 a
3707.0 2047.0 a
3708.0 1781.0 a
3709.0 2551.0 a
3710.0 2151.0 a
3711.0 3471.0 a
3712.0 3813.0 a
3713.0 3723.0 a
3714.0 3101.0 a
3715.0 3485.0 a
3716.0 3231.0 a
3717.0 3324.0 a
3718.0 2955.0 a
3719.0 4043.0 a
3720.0 2362.0 a
3721.0 3095.0 a
3722.0 4303.0 a
3723.0 4481.0 a
3724.0 3967.0 a
3725.0 4109.0 a
3726.0 4255.0 a
3727.0 4568.0 a
3728.0 3713.0 a
3729.0 4805.0 a
3730.0 3944.0 a
3731.0 1504.0 a
3732.0 3974.0 a
3733.0 4574.0 a
3734.0 3431.0 a
3735.0 3811.0 a
3736.0 4387.0 a
3737.0 3510.0 a
3738.0 4206.0 a
3739.0 3643.0 a
3740.0 4355.0 a
3741.0 4449.0 a
3742.0 3479.0 a
3743.0 4741.0 a
3744.0 1499.0 a
3745.0 3371.0 a
3746.0 4410.0 a
3747.0 1811.0 a
3748.0 3845.0 a
3749.0 1765.0 a
3750.0 4771.0 a
3751.0 4111.0 a
3752.0 2812.0 a
3753.0 4657.0 a
3754.0 2957.0 a
3755.0 2481.0 a
3756.0 3346.0 a
3757.0 2888.0 a
3758.0 3179.0 a
3759.0 4406.0 a
3760.0 3569.0 a
3761.0 1378.0 a
3762.0 3111.0 a
3763.0 4331.0 a
3764.0 2549.0 a
3765.0 4121.0 a
3766.0 3027.0 a
3767.0 4511.0 a
3768.0 3364.0 a
3769.0 1391.0 a
3770.0 2936.0 a
3771.0 4237.0 a
3772.0 3665.0 a
3773.0 2850.0 a
3774.0 3008.0 a
3775.0 2160.0 a
3776.0 2286.0 a
3777.0 3979.0 a
3778.0 1705.0 a
3779.0 4147.0 a
3780.0 2344.0 a
3781.0 2076.0 a
3782.0 2464.0 a
3783.0 1968.0 a
3784.0 3562.0 a
3785.0 2367.0 a
3786.0 3977.0 a
3787.0 4456.0 a
3788.0 3932.0 a
3789.0 4701.0 a
3790.0 4269.0 a
3791.0 2080.0 a
3792.0 4522.0 a
3793.0 2686.0 a
3794.0 3135.0 a
3795.0 1579.0 a
3796.0 3920.0 a
3797.0 3040.0 a
3798.0 3496.0 a
3799.0 4801.0 a
3800.0 1586.0 a
3801.0 3913.0 a
3802.0 2544.0 a
3803.0 2038.0 a
3804.0 4211.0 a
3805.0 4490.0 a
3806.0 2524.0 a
3807.0 4656.0 a
3808.0 4302.0 a
3809.0 2386.0 a
3810.0 2452.0 a
3811.0 3417.0 a
3812.0 3194.0 a
3813.0 1778.0 a
3814.0 3313.0 a
3815.0 4576.0 a
3816.0 2323.0 a
3817.0 4341.0 a
3818.0 4309.0 a
3819.0 2536.0 a
3820.0 3873.0 a
3821.0 3626.0 a
3822.0 1584.0 a
3823.0 4284.0 a
3824.0 2328.0 a
3825.0 2678.0 a
3826.0 4790.0 a
3827.0 4544.0 a
3828.0 4059.0 a
3829.0 4684.0 a
3830.0 2712.0 a
3831.0 4173.0 a
3832.0 4846.0 a
3833.0 4571.0 a
3834.0 4333.0 a
3835.0 4775.0 a
3836.0 3071.0 a
3837.0 2993.0 a
3838.0 2599.0 a
3839.0 2892.0 a
3840.0 3610.0 a
3841.0 4311.0 a
3842.0 4982.0 a
3843.0 4159.0 a
3844.0 4678.0 a
3845.0 3911.0 a
3846.0 4548.0 a
3847.0 4906.0 a
3848.0 2427.0 a
3849.0 2702.0 a
3850.0 2415.0 a
3851.0 2089.0 a
3852.0 3755.0 a
3853.0 3201.0 a
3854.0 4074.0 a
3855.0 1367.0 a
3856.0 3328.0 a
3857.0 4055.0 a
3858.0 4899.0 a
3859.0 4242.0 a
3860.0 4447.0 a
3861.0 2899.0 a
3862.0 3659.0 a
3863.0 4294.0 a
3864.0 4046.0 a
3865.0 3281.0 a
3866.0 3933.0 a
3867.0 1988.0 a
3868.0 4369.0 a
3869.0 3638.0 a
3870.0 1787.0 a
3871.0 2800.0 a
3872.0 3863.0 a
3873.0 3248.0 a
3874.0 4870.0 a
3875.0 4314.0 a
3876.0 4597.0 a
3877.0 4718.0 a
3878.0 3881.0 a
3879.0 2625.0 a
3880.0 4379.0 a
3881.0 4277.0 a
3882.0 4815.0 a
3883.0 1750.0 a
3884.0 881.0 a
3885.0 3176.0 a
3886.0 4366.0 a
3887.0 3707.0 a
3888.0 2294.0 a
3889.0 3425.0 a
3890.0 2908.0 a
3891.0 1872.0 a
3892.0 1980.0 a
3893.0 2211.0 a
3894.0 4768.0 a
3895.0 3553.0 a
3896.0 2842.0 a
3897.0 3005.0 a
3898.0 1734.0 a
3899.0 2769.0 a
3900.0 4130.0 a
3901.0 4609.0 a
3902.0 1941.0 a
3903.0 4954.0 a
3904.0 3515.0 a
3905.0 4733.0 a
3906.0 2120.0 a
3907.0 4773.0 a
3908.0 2604.0 a
3909.0 4564.0 a
3910.0 3018.0 a
3911.0 1738.0 a
3912.0 4494.0 a
3913.0 2897.0 a
3914.0 4060.0 a
3915.0 4802.0 a
3916.0 4338.0 a
3917.0 2224.0 a
3918.0 3835.0 a
3919.0 3509.0 a
3920.0 3100.0 a
3921.0 4781.0 a
3922.0 4717.0 a
3923.0 4371.0 a
3924.0 4122.0 a
3925.0 3898.0 a
3926.0 3244.0 a
3927.0 4689.0 a
3928.0 4198.0 a
3929.0 3778.0 a
3930.0 3850.0 a
3931.0 2091.0 a
3932.0 3614.0 a
3933.0 4120.0 a
3934.0 4437.0 a
3935.0 4557.0 a
3936.0 4857.0 a
3937.0 4464.0 a
3938.0 2408.0 a
3939.0 4504.0 a
3940.0 4495.0 a
3941.0 4161.0 a
3942.0 4599.0 a
3943.0 4957.0 a
3944.0 4133.0 a
3945.0 3917.0 a
3946.0 2788.0 a
3947.0 3829.0 a
3948.0 4350.0 a
3949.0 3784.0 a
3950.0 3750.0 a
3951.0 3879.0 a
3952.0 2329.0 a
3953.0 2429.0 a
3954.0 4789.0 a
3955.0 4924.0 a
3956.0 3073.0 a
3957.0 2331.0 a
3958.0 4958.0 a
3959.0 2808.0 a
3960.0 3664.0 a
3961.0 4472.0 a
3962.0 4587.0 a
3963.0 4234.0 a
3964.0 4726.0 a
3965.0 2457.0 a
3966.0 2835.0 a
3967.0 4664.0 a
3968.0 2918.0 a
3969.0 3536.0 a
3970.0 3078.0 a
3971.0 4272.0 a
3972.0 4739.0 a
3973.0 3514.0 a
3974.0 4398.0 a
3975.0 3886.0 a
3976.0 3288.0 a
3977.0 3380.0 a
3978.0 3106.0 a
3979.0 4513.0 a
3980.0 3090.0 a
3981.0 4754.0 a
3982.0 3824.0 a
3983.0 4189.0 a
3984.0 3877.0 a
3985.0 3329.0 a
3986.0 3143.0 a
3987.0 4388.0 a
3988.0 4888.0 a
3989.0 3114.0 a
3990.0 3273.0 a
3991.0 3921.0 a
3992.0 3233.0 a
3993.0 1247.0 a
3994.0 4076.0 a
3995.0 4158.0 a
3996.0 3999.0 a
3997.0 3692.0 a
3998.0 4715.0 a
3999.0 1346.0 a
4000.0 1957.0 a
4001.0 3524.0 a
4002.0 1840.0 a
4003.0 4586.0 a
4004.0 3303.0 a
4005.0 2857.0 a
4006.0 2966.0 a
4007.0 2737.0 a
4008.0 1876.0 a
4009.0 3396.0 a
4010.0 1467.0 a
4011.0 2613.0 a
4012.0 3669.0 a
4013.0 4854.0 a
4014.0 4166.0 a
4015.0 3680.0 a
4016.0 2669.0 a
4017.0 3880.0 a
4018.0 4200.0 a
4019.0 3856.0 a
4020.0 4697.0 a
4021.0 3436.0 a
4022.0 4135.0 a
4023.0 2953.0 a
4024.0 4119.0 a
4025.0 2109.0 a
4026.0 2893.0 a
4027.0 4476.0 a
4028.0 3697.0 a
4029.0 3000.0 a
4030.0 4064.0 a
4031.0 3718.0 a
4032.0 3777.0 a
4033.0 2622.0 a
4034.0 4720.0 a
4035.0 4436.0 a
4036.0 3806.0 a
4037.0 4920.0 a
4038.0 4856.0 a
4039.0 2729.0 a
4040.0 4552.0 a
4041.0 3088.0 a
4042.0 2865.0 a
4043.0 2595.0 a
4044.0 2805.0 a
4045.0 3581.0 a
4046.0 4474.0 a
4047.0 4785.0 a
4048.0 2272.0 a
4049.0 4677.0 a
4050.0 4503.0 a
4051.0 3817.0 a
4052.0 4118.0 a
4053.0 4891.0 a
4054.0 4123.0 a
4055.0 3818.0 a
4056.0 3173.0 a
4057.0 3238.0 a
4058.0 3694.0 a
4059.0 3219.0 a
4060.0 2585.0 a
4061.0 4692.0 a
4062.0 1962.0 a
4063.0 4448.0 a
4064.0 4083.0 a
4065.0 4721.0 a
4066.0 4270.0 a
4067.0 4997.0 a
4068.0 4238.0 a
4069.0 1910.0 a
4070.0 3070.0 a
4071.0 4428.0 a
4072.0 3884.0 a
4073.0 4670.0 a
4074.0 1789.0 a
4075.0 2501.0 a
4076.0 3687.0 a
4077.0 4714.0 a
4078.0 4220.0 a
4079.0 4962.0 a
4080.0 2973.0 a
4081.0 4243.0 a
4082.0 1902.0 a
4083.0 2844.0 a
4084.0 4034.0 a
4085.0 4465.0 a
4086.0 1301.0 a
4087.0 3606.0 a
4088.0 2964.0 a
4089.0 2389.0 a
4090.0 3164.0 a
4091.0 4251.0 a
4092.0 4658.0 a
4093.0 3600.0 a
4094.0 1649.0 a
4095.0 3575.0 a
4096.0 4261.0 a
4097.0 4585.0 a
4098.0 3363.0 a
4099.0 3021.0 a
4100.0 3121.0 a
4101.0 4561.0 a
4102.0 4713.0 a
4103.0 3595.0 a
4104.0 2891.0 a
4105.0 4704.0 a
4106.0 4385.0 a
4107.0 3533.0 a
4108.0 4172.0 a
4109.0 4322.0 a
4110.0 3970.0 a
4111.0 2547.0 a
4112.0 1280.0 a
4113.0 4364.0 a
4114.0 4908.0 a
4115.0 4026.0 a
4116.0 3079.0 a
4117.0 2061.0 a
4118.0 2216.0 a
4119.0 1684.0 a
4120.0 3287.0 a
4121.0 4045.0 a
4122.0 4005.0 a
4123.0 4797.0 a
4124.0 4874.0 a
4125.0 4931.0 a
4126.0 4742.0 a
4127.0 2840.0 a
4128.0 2705.0 a
4129.0 3936.0 a
4130.0 2658.0 a
4131.0 4998.0 a
4132.0 3042.0 a
4133.0 4783.0 a
4134.0 4013.0 a
4135.0 2869.0 a
4136.0 3068.0 a
4137.0 3776.0 a
4138.0 2290.0 a
4139.0 3439.0 a
4140.0 4295.0 a
4141.0 4151.0 a
4142.0 4631.0 a
4143.0 4849.0 a
4144.0 4682.0 a
4145.0 1653.0 a
4146.0 4591.0 a
4147.0 4292.0 a
4148.0 4977.0 a
4149.0 4949.0 a
4150.0 3834.0 a
4151.0 2266.0 a
4152.0 3566.0 a
4153.0 4909.0 a
4154.0 3640.0 a
4155.0 4592.0 a
4156.0 2180.0 a
4157.0 4963.0 a
4158.0 4175.0 a
4159.0 4187.0 a
4160.0 4925.0 a
4161.0 4671.0 a
4162.0 3844.0 a
4163.0 4317.0 a
4164.0 4934.0 a
4165.0 3532.0 a
4166.0 3830.0 a
4167.0 2025.0 a
4168.0 3160.0 a
4169.0 4105.0 a
4170.0 3691.0 a
4171.0 4666.0 a
4172.0 3379.0 a
4173.0 2672.0 a
4174.0 2728.0 a
4175.0 4422.0 a
4176.0 2369.0 a
4177.0 3759.0 a
4178.0 4106.0 a
4179.0 4675.0 a
4180.0 2617.0 a
4181.0 3275.0 a
4182.0 1628.0 a
4183.0 3561.0 a
4184.0 3054.0 a
4185.0 3409.0 a
4186.0 4752.0 a
4187.0 3841.0 a
4188.0 4716.0 a
4189.0 1042.0 a
4190.0 2708.0 a
4191.0 4264.0 a
4192.0 2249.0 a
4193.0 2671.0 a
4194.0 3991.0 a
4195.0 4438.0 a
4196.0 4767.0 a
4197.0 2297.0 a
4198.0 3464.0 a
4199.0 4365.0 a
4200.0 3706.0 a
4201.0 2677.0 a
4202.0 1149.0 a
4203.0 4759.0 a
4204.0 2665.0 a
4205.0 4927.0 a
4206.0 3621.0 a
4207.0 3076.0 a
4208.0 3419.0 a
4209.0 2322.0 a
4210.0 672.0 a
4211.0 4725.0 a
4212.0 4344.0 a
4213.0 3803.0 a
4214.0 3583.0 a
4215.0 3441.0 a
4216.0 4828.0 a
4217.0 4174.0 a
4218.0 4566.0 a
4219.0 3269.0 a
4220.0 3297.0 a
4221.0 4021.0 a
4222.0 4352.0 a
4223.0 1638.0 a
4224.0 3938.0 a
4225.0 4392.0 a
4226.0 2639.0 a
4227.0 4632.0 a
4228.0 3542.0 a
4229.0 1403.0 a
4230.0 2616.0 a
4231.0 4947.0 a
4232.0 4673.0 a
4233.0 3186.0 a
4234.0 2515.0 a
4235.0 4087.0 a
4236.0 3399.0 a
4237.0 4405.0 a
4238.0 4258.0 a
4239.0 4811.0 a
4240.0 2823.0 a
4241.0 3957.0 a
4242.0 3261.0 a
4243.0 3852.0 a
4244.0 3876.0 a
4245.0 3744.0 a
4246.0 4634.0 a
4247.0 4446.0 a
4248.0 4047.0 a
4249.0 4926.0 a
4250.0 4210.0 a
4251.0 4953.0 a
4252.0 4171.0 a
4253.0 4582.0 a
4254.0 3151.0 a
4255.0 4623.0 a
4256.0 2939.0 a
4257.0 4160.0 a
4258.0 3227.0 a
4259.0 2655.0 a
4260.0 2691.0 a
4261.0 4617.0 a
4262.0 3690.0 a
4263.0 4232.0 a
4264.0 2531.0 a
4265.0 4553.0 a
4266.0 4156.0 a
4267.0 4829.0 a
4268.0 3729.0 a
4269.0 4667.0 a
4270.0 3433.0 a
4271.0 3308.0 a
4272.0 4396.0 a
4273.0 2385.0 a
4274.0 3733.0 a
4275.0 3858.0 a
4276.0 1443.0 a
4277.0 4928.0 a
4278.0 4290.0 a
4279.0 2268.0 a
4280.0 4012.0 a
4281.0 1212.0 a
4282.0 2007.0 a
4283.0 4537.0 a
4284.0 1783.0 a
4285.0 2727.0 a
4286.0 3789.0 a
4287.0 4162.0 a
4288.0 4053.0 a
4289.0 3618.0 a
4290.0 2717.0 a
4291.0 3487.0 a
4292.0 3866.0 a
4293.0 3490.0 a
4294.0 3585.0 a
4295.0 3645.0 a
4296.0 4205.0 a
4297.0 4738.0 a
4298.0 4451.0 a
4299.0 3765.0 a
4300.0 3099.0 a
4301.0 4554.0 a
4302.0 1528.0 a
4303.0 3030.0 a
4304.0 3883.0 a
4305.0 3984.0 a
4306.0 2447.0 a
4307.0 1657.0 a
4308.0 3976.0 a
4309.0 2432.0 a
4310.0 4860.0 a
4311.0 4580.0 a
4312.0 1898.0 a
4313.0 1815.0 a
4314.0 3157.0 a
4315.0 3601.0 a
4316.0 4150.0 a
4317.0 1867.0 a
4318.0 4190.0 a
4319.0 3965.0 a
4320.0 3235.0 a
4321.0 3166.0 a
4322.0 4660.0 a
4323.0 3381.0 a
4324.0 4215.0 a
4325.0 4832.0 a
4326.0 4638.0 a
4327.0 4505.0 a
4328.0 4202.0 a
4329.0 3635.0 a
4330.0 4181.0 a
4331.0 3833.0 a
4332.0 4260.0 a
4333.0 4833.0 a
4334.0 4652.0 a
4335.0 1843.0 a
4336.0 2938.0 a
4337.0 2860.0 a
4338.0 4423.0 a
4339.0 4816.0 a
4340.0 4356.0 a
4341.0 3654.0 a
4342.0 4529.0 a
4343.0 3748.0 a
4344.0 3366.0 a
4345.0 4695.0 a
4346.0 4972.0 a
4347.0 4541.0 a
4348.0 2556.0 a
4349.0 4353.0 a
4350.0 4246.0 a
4351.0 4134.0 a
4352.0 3144.0 a
4353.0 3934.0 a
4354.0 4866.0 a
4355.0 3800.0 a
4356.0 3954.0 a
4357.0 2575.0 a
4358.0 3283.0 a
4359.0 4824.0 a
4360.0 4873.0 a
4361.0 2336.0 a
4362.0 3046.0 a
4363.0 3637.0 a
4364.0 4872.0 a
4365.0 4176.0 a
4366.0 3676.0 a
4367.0 4430.0 a
4368.0 4068.0 a
4369.0 2773.0 a
4370.0 2442.0 a
4371.0 2191.0 a
4372.0 4644.0 a
4373.0 3104.0 a
4374.0 4848.0 a
4375.0 3301.0 a
4376.0 3820.0 a
4377.0 4024.0 a
4378.0 4851.0 a
4379.0 705.0 a
4380.0 4417.0 a
4381.0 3085.0 a
4382.0 2903.0 a
4383.0 3394.0 a
4384.0 3855.0 a
4385.0 4144.0 a
4386.0 4403.0 a
4387.0 1996.0 a
4388.0 2749.0 a
4389.0 3910.0 a
4390.0 3378.0 a
4391.0 4751.0 a
4392.0 4332.0 a
4393.0 3149.0 a
4394.0 3505.0 a
4395.0 4131.0 a
4396.0 4094.0 a
4397.0 3264.0 a
4398.0 2697.0 a
4399.0 4892.0 a
4400.0 4070.0 a
4401.0 4898.0 a
4402.0 4142.0 a
4403.0 3284.0 a
4404.0 4386.0 a
4405.0 3370.0 a
4406.0 3793.0 a
4407.0 2839.0 a
4408.0 4367.0 a
4409.0 3615.0 a
4410.0 4578.0 a
4411.0 4616.0 a
4412.0 3517.0 a
4413.0 4089.0 a
4414.0 3749.0 a
4415.0 4104.0 a
4416.0 1863.0 a
4417.0 2775.0 a
4418.0 4589.0 a
4419.0 4304.0 a
4420.0 4157.0 a
4421.0 2537.0 a
4422.0 3950.0 a
4423.0 3843.0 a
4424.0 4209.0 a
4425.0 4549.0 a
4426.0 1757.0 a
4427.0 4772.0 a
4428.0 4663.0 a
4429.0 2762.0 a
4430.0 4102.0 a
4431.0 3326.0 a
4432.0 3662.0 a
4433.0 4732.0 a
4434.0 2755.0 a
4435.0 2364.0 a
4436.0 4153.0 a
4437.0 3981.0 a
4438.0 3819.0 a
4439.0 4950.0 a
4440.0 4201.0 a
4441.0 3764.0 a
4442.0 3609.0 a
4443.0 2748.0 a
4444.0 3959.0 a
4445.0 4360.0 a
4446.0 4080.0 a
4447.0 2560.0 a
4448.0 1714.0 a
4449.0 3901.0 a
4450.0 3242.0 a
4451.0 4425.0 a
4452.0 4971.0 a
4453.0 2901.0 a
4454.0 4723.0 a
4455.0 4098.0 a
4456.0 4570.0 a
4457.0 4814.0 a
4458.0 1986.0 a
4459.0 4641.0 a
4460.0 4409.0 a
4461.0 3946.0 a
4462.0 4212.0 a
4463.0 3022.0 a
4464.0 3294.0 a
4465.0 3130.0 a
4466.0 3115.0 a
4467.0 4085.0 a
4468.0 3472.0 a
4469.0 4868.0 a
4470.0 4690.0 a
4471.0 4520.0 a
4472.0 2849.0 a
4473.0 2634.0 a
4474.0 4183.0 a
4475.0 1626.0 a
4476.0 3646.0 a
4477.0 3821.0 a
4478.0 3915.0 a
4479.0 4788.0 a
4480.0 3594.0 a
4481.0 2136.0 a
4482.0 4710.0 a
4483.0 4235.0 a
4484.0 3724.0 a
4485.0 4896.0 a
4486.0 4452.0 a
4487.0 2596.0 a
4488.0 4001.0 a
4489.0 3688.0 a
4490.0 4373.0 a
4491.0 3323.0 a
4492.0 4164.0 a
4493.0 3987.0 a
4494.0 4412.0 a
4495.0 4831.0 a
4496.0 4774.0 a
4497.0 3790.0 a
4498.0 3423.0 a
4499.0 3300.0 a
4500.0 3180.0 a
4501.0 4983.0 a
4502.0 2478.0 a
4503.0 4132.0 a
4504.0 4453.0 a
4505.0 2377.0 a
4506.0 4444.0 a
4507.0 2577.0 a
4508.0 4841.0 a
4509.0 4473.0 a
4510.0 4224.0 a
4511.0 4346.0 a
4512.0 3523.0 a
4513.0 3851.0 a
4514.0 4248.0 a
4515.0 3828.0 a
4516.0 4604.0 a
4517.0 1232.0 a
4518.0 3019.0 a
4519.0 2895.0 a
4520.0 3353.0 a
4521.0 3899.0 a
4522.0 2670.0 a
4523.0 4550.0 a
4524.0 4073.0 a
4525.0 4499.0 a
4526.0 4941.0 a
4527.0 1723.0 a
4528.0 4613.0 a
4529.0 4052.0 a
4530.0 3875.0 a
4531.0 3926.0 a
4532.0 4887.0 a
4533.0 4646.0 a
4534.0 3128.0 a
4535.0 3192.0 a
4536.0 4999.0 a
4537.0 4820.0 a
4538.0 4401.0 a
4539.0 3039.0 a
4540.0 4328.0 a
4541.0 3775.0 a
4542.0 4163.0 a
4543.0 3456.0 a
4544.0 4308.0 a
4545.0 3973.0 a
4546.0 2486.0 a
4547.0 4297.0 a
4548.0 4573.0 a
4549.0 2563.0 a
4550.0 2722.0 a
4551.0 4389.0 a
4552.0 2384.0 a
4553.0 3620.0 a
4554.0 1692.0 a
4555.0 2355.0 a
4556.0 2994.0 a
4557.0 4477.0 a
4558.0 3928.0 a
4559.0 3693.0 a
4560.0 4528.0 a
4561.0 2889.0 a
4562.0 2066.0 a
4563.0 3989.0 a
4564.0 4278.0 a
4565.0 3502.0 a
4566.0 4116.0 a
4567.0 3123.0 a
4568.0 4467.0 a
4569.0 4536.0 a
4570.0 3964.0 a
4571.0 2236.0 a
4572.0 4195.0 a
4573.0 3214.0 a
4574.0 4563.0 a
4575.0 4178.0 a
4576.0 3667.0 a
4577.0 3451.0 a
4578.0 4079.0 a
4579.0 3652.0 a
4580.0 2789.0 a
4581.0 3059.0 a
4582.0 3710.0 a
4583.0 3476.0 a
4584.0 4967.0 a
4585.0 3082.0 a
4586.0 4486.0 a
4587.0 3577.0 a
4588.0 3408.0 a
4589.0 3746.0 a
4590.0 3633.0 a
4591.0 3412.0 a
4592.0 3516.0 a
4593.0 4254.0 a
4594.0 4324.0 a
4595.0 4809.0 a
4596.0 3780.0 a
4597.0 3861.0 a
4598.0 2347.0 a
4599.0 4136.0 a
4600.0 4707.0 a
4601.0 4672.0 a
4602.0 3247.0 a
4603.0 3807.0 a
4604.0 3147.0 a
4605.0 1911.0 a
4606.0 3306.0 a
4607.0 4382.0 a
4608.0 3438.0 a
4609.0 4231.0 a
4610.0 3939.0 a
4611.0 2999.0 a
4612.0 2562.0 a
4613.0 3129.0 a
4614.0 3126.0 a
4615.0 2129.0 a
4616.0 3541.0 a
4617.0 3347.0 a
4618.0 3796.0 a
4619.0 4834.0 a
4620.0 1761.0 a
4621.0 4703.0 a
4622.0 1707.0 a
4623.0 3432.0 a
4624.0 2815.0 a
4625.0 4223.0 a
4626.0 3457.0 a
4627.0 3715.0 a
4628.0 3947.0 a
4629.0 2923.0 a
4630.0 2440.0 a
4631.0 4329.0 a
4632.0 3677.0 a
4633.0 3956.0 a
4634.0 4103.0 a
4635.0 3658.0 a
4636.0 3518.0 a
4637.0 4698.0 a
4638.0 2905.0 a
4639.0 2438.0 a
4640.0 3586.0 a
4641.0 3849.0 a
4642.0 2048.0 a
4643.0 3342.0 a
4644.0 2051.0 a
4645.0 4501.0 a
4646.0 4731.0 a
4647.0 2358.0 a
4648.0 3603.0 a
4649.0 3365.0 a
4650.0 4506.0 a
4651.0 4182.0 a
4652.0 4152.0 a
4653.0 3902.0 a
4654.0 4876.0 a
4655.0 3145.0 a
4656.0 2975.0 a
4657.0 2418.0 a
4658.0 4500.0 a
4659.0 3528.0 a
4660.0 2786.0 a
4661.0 4944.0 a
4662.0 1461.0 a
4663.0 2767.0 a
4664.0 4964.0 a
4665.0 4469.0 a
4666.0 752.0 a
4667.0 3028.0 a
4668.0 4588.0 a
4669.0 4214.0 a
4670.0 1541.0 a
4671.0 4606.0 a
4672.0 3986.0 a
4673.0 4734.0 a
4674.0 4247.0 a
4675.0 3362.0 a
4676.0 4889.0 a
4677.0 3647.0 a
4678.0 3949.0 a
4679.0 2291.0 a
4680.0 2785.0 a
4681.0 1357.0 a
4682.0 3065.0 a
4683.0 3773.0 a
4684.0 4894.0 a
4685.0 2811.0 a
4686.0 1486.0 a
4687.0 3639.0 a
4688.0 3249.0 a
4689.0 4905.0 a
4690.0 937.0 a
4691.0 2982.0 a
4692.0 2706.0 a
4693.0 4143.0 a
4694.0 1834.0 a
4695.0 2546.0 a
4696.0 3890.0 a
4697.0 3838.0 a
4698.0 4821.0 a
4699.0 4285.0 a
4700.0 4407.0 a
4701.0 3460.0 a
4702.0 4414.0 a
4703.0 3015.0 a
4704.0 4674.0 a
4705.0 2981.0 a
4706.0 2719.0 a
4707.0 4662.0 a
4708.0 4207.0 a
4709.0 3293.0 a
4710.0 4440.0 a
4711.0 621.0 a
4712.0 2885.0 a
4713.0 4418.0 a
4714.0 4583.0 a
4715.0 4007.0 a
4716.0 4375.0 a
4717.0 4932.0 a
4718.0 4056.0 a
4719.0 2170.0 a
4720.0 4969.0 a
4721.0 4943.0 a
4722.0 3786.0 a
4723.0 4543.0 a
4724.0 3672.0 a
4725.0 4203.0 a
4726.0 3785.0 a
4727.0 3290.0 a
4728.0 3159.0 a
4729.0 2284.0 a
4730.0 3927.0 a
4731.0 4648.0 a
4732.0 3663.0 a
4733.0 4933.0 a
4734.0 4487.0 a
4735.0 4907.0 a
4736.0 4598.0 a
4737.0 1681.0 a
4738.0 4970.0 a
4739.0 4230.0 a
4740.0 3656.0 a
4741.0 3832.0 a
4742.0 4984.0 a
4743.0 4498.0 a
4744.0 3670.0 a
4745.0 3885.0 a
4746.0 4515.0 a
4747.0 4991.0 a
4748.0 4372.0 a
4749.0 4030.0 a
4750.0 3867.0 a
4751.0 2132.0 a
4752.0 3937.0 a
4753.0 1156.0 a
4754.0 3952.0 a
4755.0 3241.0 a
4756.0 4492.0 a
4757.0 4084.0 a
4758.0 4930.0 a
4759.0 4764.0 a
4760.0 3245.0 a
4761.0 4374.0 a
4762.0 4755.0 a
4763.0 4722.0 a
4764.0 1056.0 a
4765.0 4521.0 a
4766.0 2871.0 a
4767.0 3632.0 a
4768.0 4349.0 a
4769.0 2833.0 a
4770.0 3869.0 a
4771.0 4996.0 a
4772.0 2867.0 a
4773.0 4502.0 a
4774.0 2449.0 a
4775.0 2872.0 a
4776.0 3406.0 a
4777.0 3905.0 a
4778.0 3134.0 a
4779.0 3870.0 a
4780.0 4433.0 a
4781.0 4994.0 a
4782.0 4330.0 a
4783.0 3043.0 a
4784.0 1954.0 a
4785.0 2700.0 a
4786.0 4139.0 a
4787.0 4208.0 a
4788.0 4883.0 a
4789.0 1942.0 a
4790.0 2951.0 a
4791.0 4880.0 a
4792.0 4006.0 a
4793.0 1964.0 a
4794.0 4679.0 a
4795.0 3167.0 a
4796.0 4709.0 a
4797.0 2979.0 a
4798.0 3846.0 a
4799.0 3285.0 a
4800.0 4300.0 a
4801.0 4959.0 a
4802.0 3420.0 a
4803.0 2692.0 a
4804.0 3196.0 a
4805.0 4071.0 a
4806.0 4491.0 a
4807.0 2765.0 a
4808.0 3543.0 a
4809.0 3837.0 a
4810.0 953.0 a
4811.0 4823.0 a
4812.0 4966.0 a
4813.0 4691.0 a
4814.0 4507.0 a
4815.0 1663.0 a
4816.0 2841.0 a
4817.0 4508.0 a
4818.0 4008.0 a
4819.0 3547.0 a
4820.0 4620.0 a
4821.0 4313.0 a
4822.0 2926.0 a
4823.0 3735.0 a
4824.0 3702.0 a
4825.0 2610.0 a
4826.0 4885.0 a
4827.0 4061.0 a
4828.0 3908.0 a
4829.0 4881.0 a
4830.0 3048.0 a
4831.0 3504.0 a
4832.0 3966.0 a
4833.0 3770.0 a
4834.0 4320.0 a
4835.0 1726.0 a
4836.0 3032.0 a
4837.0 2821.0 a
4838.0 3158.0 a
4839.0 4342.0 a
4840.0 4875.0 a
4841.0 2947.0 a
4842.0 4639.0 a
4843.0 2590.0 a
4844.0 4510.0 a
4845.0 4869.0 a
4846.0 4538.0 a
4847.0 4903.0 a
4848.0 4702.0 a
4849.0 4431.0 a
4850.0 1704.0 a
4851.0 2472.0 a
4852.0 1712.0 a
4853.0 2231.0 a
4854.0 4976.0 a
4855.0 4864.0 a
4856.0 3961.0 a
4857.0 4450.0 a
4858.0 3795.0 a
4859.0 2237.0 a
4860.0 4844.0 a
4861.0 4399.0 a
4862.0 3296.0 a
4863.0 4562.0 a
4864.0 3887.0 a
4865.0 3741.0 a
4866.0 4765.0 a
4867.0 3322.0 a
4868.0 4736.0 a
4869.0 4800.0 a
4870.0 4799.0 a
4871.0 4798.0 a
4872.0 2913.0 a
4873.0 3317.0 a
4874.0 4859.0 a
4875.0 4687.0 a
4876.0 4766.0 a
4877.0 4890.0 a
4878.0 3424.0 a
4879.0 3739.0 a
4880.0 1617.0 a
4881.0 4786.0 a
4882.0 4748.0 a
4883.0 3226.0 a
4884.0 4579.0 a
4885.0 4569.0 a
4886.0 4769.0 a
4887.0 3862.0 a
4888.0 4727.0 a
4889.0 4244.0 a
4890.0 4427.0 a
4891.0 4298.0 a
4892.0 4711.0 a
4893.0 3769.0 a
4894.0 4665.0 a
4895.0 4018.0 a
4896.0 4306.0 a
4897.0 4326.0 a
4898.0 4845.0 a
4899.0 4229.0 a
4900.0 3701.0 a
4901.0 4044.0 a
4902.0 2475.0 a
4903.0 3331.0 a
4904.0 4724.0 a
4905.0 4484.0 a
4906.0 4097.0 a
4907.0 2753.0 a
4908.0 3980.0 a
4909.0 4275.0 a
4910.0 3321.0 a
4911.0 3611.0 a
4912.0 3200.0 a
4913.0 3563.0 a
4914.0 4381.0 a
4915.0 4960.0 a
4916.0 3092.0 a
4917.0 3868.0 a
4918.0 4919.0 a
4919.0 3782.0 a
4920.0 2453.0 a
4921.0 3774.0 a
4922.0 4680.0 a
4923.0 4793.0 a
4924.0 3195.0 a
4925.0 4188.0 a
4926.0 1904.0 a
4927.0 3507.0 a
4928.0 4839.0 a
4929.0 4531.0 a
4930.0 4518.0 a
4931.0 3649.0 a
4932.0 4649.0 a
4933.0 2718.0 a
4934.0 3826.0 a
4935.0 3455.0 a
4936.0 3929.0 a
4937.0 4114.0 a
4938.0 4315.0 a
4939.0 1960.0 a
4940.0 4442.0 a
4941.0 2882.0 a
4942.0 2299.0 a
4943.0 3720.0 a
4944.0 4605.0 a
4945.0 2209.0 a
4946.0 2662.0 a
4947.0 4145.0 a
4948.0 1927.0 a
4949.0 2097.0 a
4950.0 1026.0 a
4951.0 3607.0 a
4952.0 4654.0 a
4953.0 3252.0 a
4954.0 4602.0 a
4955.0 3612.0 a
4956.0 4419.0 a
4957.0 4192.0 a
4958.0 4822.0 a
4959.0 4475.0 a
4960.0 3978.0 a
4961.0 3384.0 a
4962.0 4750.0 a
4963.0 3955.0 a
4964.0 3530.0 a
4965.0 4942.0 a
4966.0 4622.0 a
4967.0 1025.0 a
4968.0 2878.0 a
4969.0 4480.0 a
4970.0 3251.0 a
4971.0 3277.0 a
4972.0 3900.0 a
4973.0 4031.0 a
4974.0 4390.0 a
4975.0 3444.0 a
4976.0 3948.0 a
4977.0 2414.0 a
4978.0 4334.0 a
4979.0 2776.0 a
4980.0 3598.0 a
4981.0 3558.0 a
4982.0 3576.0 a
4983.0 3599.0 a
4984.0 4222.0 a
4985.0 3761.0 a
4986.0 1972.0 a
4987.0 3689.0 a
4988.0 3368.0 a
4989.0 4194.0 a
4990.0 4426.0 a
4991.0 4558.0 a
4992.0 3165.0 a
4993.0 4603.0 a
4994.0 3923.0 a
4995.0 2984.0 a
4996.0 4124.0 a
4997.0 3909.0 a
4998.0 4524.0 a
4999.0 4818.0 a


==> resrescifar10.dat <==
x y label
0.0 185.0 a
1.0 305.0 a
2.0 454.0 a
3.0 1534.0 a
4.0 3016.0 a
5.0 1855.0 a
6.0 456.0 a
7.0 458.0 a
8.0 187.0 a
9.0 983.0 a
10.0 453.0 a
11.0 1571.0 a
12.0 171.0 a
13.0 547.0 a
14.0 1100.0 a
15.0 3120.0 a
16.0 1011.0 a
17.0 581.0 a
18.0 428.0 a
19.0 165.0 a
20.0 109.0 a
21.0 430.0 a
22.0 1628.0 a
23.0 1139.0 a
24.0 543.0 a
25.0 409.0 a
26.0 83.0 a
27.0 411.0 a
28.0 563.0 a
29.0 443.0 a
30.0 299.0 a
31.0 564.0 a
32.0 103.0 a
33.0 1091.0 a
34.0 221.0 a
35.0 153.0 a
36.0 538.0 a
37.0 348.0 a
38.0 569.0 a
39.0 405.0 a
40.0 1949.0 a
41.0 21.0 a
42.0 119.0 a
43.0 670.0 a
44.0 295.0 a
45.0 349.0 a
46.0 761.0 a
47.0 426.0 a
48.0 1972.0 a
49.0 2580.0 a
50.0 31.0 a
51.0 2072.0 a
52.0 514.0 a
53.0 29.0 a
54.0 27.0 a
55.0 933.0 a
56.0 92.0 a
57.0 410.0 a
58.0 442.0 a
59.0 498.0 a
60.0 145.0 a
61.0 825.0 a
62.0 586.0 a
63.0 284.0 a
64.0 438.0 a
65.0 2418.0 a
66.0 2944.0 a
67.0 291.0 a
68.0 567.0 a
69.0 368.0 a
70.0 555.0 a
71.0 446.0 a
72.0 120.0 a
73.0 407.0 a
74.0 515.0 a
75.0 367.0 a
76.0 98.0 a
77.0 290.0 a
78.0 387.0 a
79.0 72.0 a
80.0 519.0 a
81.0 818.0 a
82.0 589.0 a
83.0 3637.0 a
84.0 169.0 a
85.0 350.0 a
86.0 1031.0 a
87.0 587.0 a
88.0 1476.0 a
89.0 376.0 a
90.0 3628.0 a
91.0 229.0 a
92.0 309.0 a
93.0 382.0 a
94.0 252.0 a
95.0 1897.0 a
96.0 1956.0 a
97.0 345.0 a
98.0 540.0 a
99.0 574.0 a
100.0 389.0 a
101.0 149.0 a
102.0 250.0 a
103.0 2432.0 a
104.0 1734.0 a
105.0 247.0 a
106.0 397.0 a
107.0 566.0 a
108.0 164.0 a
109.0 1128.0 a
110.0 313.0 a
111.0 757.0 a
112.0 1300.0 a
113.0 2458.0 a
114.0 532.0 a
115.0 399.0 a
116.0 850.0 a
117.0 242.0 a
118.0 372.0 a
119.0 792.0 a
120.0 1025.0 a
121.0 1007.0 a
122.0 473.0 a
123.0 2073.0 a
124.0 441.0 a
125.0 67.0 a
126.0 978.0 a
127.0 300.0 a
128.0 421.0 a
129.0 2027.0 a
130.0 1054.0 a
131.0 2919.0 a
132.0 210.0 a
133.0 460.0 a
134.0 2495.0 a
135.0 3413.0 a
136.0 593.0 a
137.0 597.0 a
138.0 1627.0 a
139.0 2150.0 a
140.0 1547.0 a
141.0 1576.0 a
142.0 518.0 a
143.0 501.0 a
144.0 523.0 a
145.0 269.0 a
146.0 130.0 a
147.0 129.0 a
148.0 463.0 a
149.0 138.0 a
150.0 357.0 a
151.0 306.0 a
152.0 307.0 a
153.0 268.0 a
154.0 3137.0 a
155.0 267.0 a
156.0 62.0 a
157.0 1857.0 a
158.0 285.0 a
159.0 128.0 a
160.0 239.0 a
161.0 322.0 a
162.0 321.0 a
163.0 480.0 a
164.0 51.0 a
165.0 56.0 a
166.0 214.0 a
167.0 75.0 a
168.0 1688.0 a
169.0 90.0 a
170.0 213.0 a
171.0 1147.0 a
172.0 35.0 a
173.0 270.0 a
174.0 669.0 a
175.0 2033.0 a
176.0 1623.0 a
177.0 549.0 a
178.0 554.0 a
179.0 279.0 a
180.0 374.0 a
181.0 2945.0 a
182.0 19.0 a
183.0 88.0 a
184.0 280.0 a
185.0 266.0 a
186.0 1784.0 a
187.0 53.0 a
188.0 1497.0 a
189.0 74.0 a
190.0 320.0 a
191.0 2105.0 a
192.0 94.0 a
193.0 207.0 a
194.0 192.0 a
195.0 553.0 a
196.0 58.0 a
197.0 1974.0 a
198.0 4.0 a
199.0 2546.0 a
200.0 466.0 a
201.0 1917.0 a
202.0 1725.0 a
203.0 2487.0 a
204.0 263.0 a
205.0 188.0 a
206.0 2157.0 a
207.0 13.0 a
208.0 275.0 a
209.0 329.0 a
210.0 419.0 a
211.0 331.0 a
212.0 745.0 a
213.0 1831.0 a
214.0 112.0 a
215.0 911.0 a
216.0 2233.0 a
217.0 3128.0 a
218.0 968.0 a
219.0 2006.0 a
220.0 565.0 a
221.0 133.0 a
222.0 224.0 a
223.0 1167.0 a
224.0 198.0 a
225.0 423.0 a
226.0 132.0 a
227.0 231.0 a
228.0 1907.0 a
229.0 737.0 a
230.0 576.0 a
231.0 522.0 a
232.0 527.0 a
233.0 181.0 a
234.0 202.0 a
235.0 396.0 a
236.0 240.0 a
237.0 557.0 a
238.0 1842.0 a
239.0 979.0 a
240.0 196.0 a
241.0 1059.0 a
242.0 2071.0 a
243.0 244.0 a
244.0 97.0 a
245.0 1683.0 a
246.0 898.0 a
247.0 914.0 a
248.0 414.0 a
249.0 1287.0 a
250.0 65.0 a
251.0 60.0 a
252.0 801.0 a
253.0 906.0 a
254.0 2909.0 a
255.0 1467.0 a
256.0 61.0 a
257.0 2828.0 a
258.0 465.0 a
259.0 461.0 a
260.0 684.0 a
261.0 917.0 a
262.0 136.0 a
263.0 646.0 a
264.0 82.0 a
265.0 64.0 a
266.0 478.0 a
267.0 800.0 a
268.0 2867.0 a
269.0 1934.0 a
270.0 1046.0 a
271.0 1977.0 a
272.0 262.0 a
273.0 908.0 a
274.0 1093.0 a
275.0 1498.0 a
276.0 1032.0 a
277.0 780.0 a
278.0 4535.0 a
279.0 784.0 a
280.0 874.0 a
281.0 699.0 a
282.0 2692.0 a
283.0 2758.0 a
284.0 3206.0 a
285.0 537.0 a
286.0 925.0 a
287.0 85.0 a
288.0 1168.0 a
289.0 921.0 a
290.0 922.0 a
291.0 2209.0 a
292.0 1832.0 a
293.0 572.0 a
294.0 790.0 a
295.0 154.0 a
296.0 2435.0 a
297.0 1959.0 a
298.0 1383.0 a
299.0 104.0 a
300.0 1263.0 a
301.0 1376.0 a
302.0 2802.0 a
303.0 2627.0 a
304.0 769.0 a
305.0 1296.0 a
306.0 177.0 a
307.0 234.0 a
308.0 69.0 a
309.0 1821.0 a
310.0 2242.0 a
311.0 1514.0 a
312.0 123.0 a
313.0 383.0 a
314.0 271.0 a
315.0 643.0 a
316.0 4802.0 a
317.0 957.0 a
318.0 2544.0 a
319.0 2829.0 a
320.0 1895.0 a
321.0 2822.0 a
322.0 775.0 a
323.0 698.0 a
324.0 620.0 a
325.0 183.0 a
326.0 614.0 a
327.0 927.0 a
328.0 814.0 a
329.0 618.0 a
330.0 861.0 a
331.0 1931.0 a
332.0 186.0 a
333.0 380.0 a
334.0 865.0 a
335.0 2290.0 a
336.0 1507.0 a
337.0 867.0 a
338.0 628.0 a
339.0 2986.0 a
340.0 1419.0 a
341.0 4055.0 a
342.0 937.0 a
343.0 375.0 a
344.0 216.0 a
345.0 711.0 a
346.0 358.0 a
347.0 730.0 a
348.0 1384.0 a
349.0 1323.0 a
350.0 2696.0 a
351.0 992.0 a
352.0 1144.0 a
353.0 1529.0 a
354.0 1393.0 a
355.0 729.0 a
356.0 91.0 a
357.0 1782.0 a
358.0 853.0 a
359.0 86.0 a
360.0 822.0 a
361.0 87.0 a
362.0 2528.0 a
363.0 211.0 a
364.0 433.0 a
365.0 1299.0 a
366.0 89.0 a
367.0 1153.0 a
368.0 733.0 a
369.0 28.0 a
370.0 141.0 a
371.0 14.0 a
372.0 821.0 a
373.0 654.0 a
374.0 42.0 a
375.0 687.0 a
376.0 40.0 a
377.0 2884.0 a
378.0 1652.0 a
379.0 724.0 a
380.0 1069.0 a
381.0 1119.0 a
382.0 139.0 a
383.0 2596.0 a
384.0 137.0 a
385.0 1875.0 a
386.0 7.0 a
387.0 3.0 a
388.0 1920.0 a
389.0 144.0 a
390.0 46.0 a
391.0 354.0 a
392.0 783.0 a
393.0 794.0 a
394.0 671.0 a
395.0 180.0 a
396.0 664.0 a
397.0 2457.0 a
398.0 666.0 a
399.0 2143.0 a
400.0 1053.0 a
401.0 2824.0 a
402.0 22.0 a
403.0 1896.0 a
404.0 23.0 a
405.0 481.0 a
406.0 71.0 a
407.0 746.0 a
408.0 1720.0 a
409.0 1768.0 a
410.0 1080.0 a
411.0 732.0 a
412.0 408.0 a
413.0 897.0 a
414.0 4099.0 a
415.0 47.0 a
416.0 944.0 a
417.0 2.0 a
418.0 651.0 a
419.0 1331.0 a
420.0 3007.0 a
421.0 420.0 a
422.0 212.0 a
423.0 39.0 a
424.0 1020.0 a
425.0 580.0 a
426.0 1336.0 a
427.0 2310.0 a
428.0 425.0 a
429.0 965.0 a
430.0 1415.0 a
431.0 37.0 a
432.0 160.0 a
433.0 958.0 a
434.0 209.0 a
435.0 767.0 a
436.0 1792.0 a
437.0 692.0 a
438.0 11.0 a
439.0 731.0 a
440.0 2749.0 a
441.0 872.0 a
442.0 114.0 a
443.0 1776.0 a
444.0 57.0 a
445.0 1967.0 a
446.0 101.0 a
447.0 753.0 a
448.0 1302.0 a
449.0 3682.0 a
450.0 1555.0 a
451.0 703.0 a
452.0 1685.0 a
453.0 222.0 a
454.0 4030.0 a
455.0 848.0 a
456.0 1631.0 a
457.0 2015.0 a
458.0 219.0 a
459.0 1759.0 a
460.0 755.0 a
461.0 449.0 a
462.0 148.0 a
463.0 204.0 a
464.0 828.0 a
465.0 1090.0 a
466.0 756.0 a
467.0 631.0 a
468.0 605.0 a
469.0 640.0 a
470.0 3700.0 a
471.0 1946.0 a
472.0 1614.0 a
473.0 264.0 a
474.0 613.0 a
475.0 2979.0 a
476.0 770.0 a
477.0 311.0 a
478.0 608.0 a
479.0 1108.0 a
480.0 2816.0 a
481.0 829.0 a
482.0 642.0 a
483.0 1756.0 a
484.0 1434.0 a
485.0 1928.0 a
486.0 326.0 a
487.0 629.0 a
488.0 432.0 a
489.0 1874.0 a
490.0 416.0 a
491.0 434.0 a
492.0 490.0 a
493.0 413.0 a
494.0 1240.0 a
495.0 261.0 a
496.0 315.0 a
497.0 963.0 a
498.0 362.0 a
499.0 2215.0 a
500.0 588.0 a
501.0 1450.0 a
502.0 491.0 a
503.0 2581.0 a
504.0 604.0 a
505.0 667.0 a
506.0 616.0 a
507.0 317.0 a
508.0 539.0 a
509.0 774.0 a
510.0 2368.0 a
511.0 954.0 a
512.0 901.0 a
513.0 1923.0 a
514.0 994.0 a
515.0 1970.0 a
516.0 893.0 a
517.0 915.0 a
518.0 303.0 a
519.0 2176.0 a
520.0 1870.0 a
521.0 2044.0 a
522.0 2359.0 a
523.0 3572.0 a
524.0 1560.0 a
525.0 715.0 a
526.0 4083.0 a
527.0 1172.0 a
528.0 997.0 a
529.0 452.0 a
530.0 2258.0 a
531.0 721.0 a
532.0 475.0 a
533.0 1866.0 a
534.0 530.0 a
535.0 1930.0 a
536.0 1124.0 a
537.0 427.0 a
538.0 710.0 a
539.0 596.0 a
540.0 1372.0 a
541.0 579.0 a
542.0 2587.0 a
543.0 1642.0 a
544.0 1929.0 a
545.0 702.0 a
546.0 716.0 a
547.0 2482.0 a
548.0 830.0 a
549.0 1203.0 a
550.0 2605.0 a
551.0 3589.0 a
552.0 444.0 a
553.0 836.0 a
554.0 1858.0 a
555.0 324.0 a
556.0 607.0 a
557.0 1733.0 a
558.0 1001.0 a
559.0 672.0 a
560.0 304.0 a
561.0 799.0 a
562.0 683.0 a
563.0 796.0 a
564.0 404.0 a
565.0 3766.0 a
566.0 403.0 a
567.0 1788.0 a
568.0 1713.0 a
569.0 472.0 a
570.0 457.0 a
571.0 2274.0 a
572.0 308.0 a
573.0 471.0 a
574.0 748.0 a
575.0 276.0 a
576.0 811.0 a
577.0 1499.0 a
578.0 938.0 a
579.0 852.0 a
580.0 282.0 a
581.0 846.0 a
582.0 272.0 a
583.0 486.0 a
584.0 3859.0 a
585.0 1222.0 a
586.0 2183.0 a
587.0 370.0 a
588.0 1966.0 a
589.0 939.0 a
590.0 1912.0 a
591.0 528.0 a
592.0 935.0 a
593.0 2411.0 a
594.0 1965.0 a
595.0 516.0 a
596.0 656.0 a
597.0 371.0 a
598.0 511.0 a
599.0 1906.0 a
600.0 815.0 a
601.0 1885.0 a
602.0 2610.0 a
603.0 674.0 a
604.0 344.0 a
605.0 824.0 a
606.0 995.0 a
607.0 2453.0 a
608.0 343.0 a
609.0 1648.0 a
610.0 2520.0 a
611.0 1062.0 a
612.0 907.0 a
613.0 2391.0 a
614.0 976.0 a
615.0 236.0 a
616.0 294.0 a
617.0 2911.0 a
618.0 251.0 a
619.0 338.0 a
620.0 246.0 a
621.0 918.0 a
622.0 4674.0 a
623.0 577.0 a
624.0 337.0 a
625.0 823.0 a
626.0 1255.0 a
627.0 351.0 a
628.0 1334.0 a
629.0 391.0 a
630.0 2640.0 a
631.0 689.0 a
632.0 487.0 a
633.0 492.0 a
634.0 1089.0 a
635.0 274.0 a
636.0 964.0 a
637.0 243.0 a
638.0 831.0 a
639.0 253.0 a
640.0 388.0 a
641.0 230.0 a
642.0 369.0 a
643.0 967.0 a
644.0 1017.0 a
645.0 878.0 a
646.0 161.0 a
647.0 982.0 a
648.0 70.0 a
649.0 759.0 a
650.0 691.0 a
651.0 41.0 a
652.0 910.0 a
653.0 1678.0 a
654.0 625.0 a
655.0 781.0 a
656.0 764.0 a
657.0 1913.0 a
658.0 855.0 a
659.0 1826.0 a
660.0 1575.0 a
661.0 919.0 a
662.0 1815.0 a
663.0 1802.0 a
664.0 1027.0 a
665.0 1753.0 a
666.0 877.0 a
667.0 798.0 a
668.0 1063.0 a
669.0 1840.0 a
670.0 2859.0 a
671.0 942.0 a
672.0 365.0 a
673.0 3210.0 a
674.0 795.0 a
675.0 4057.0 a
676.0 1041.0 a
677.0 4209.0 a
678.0 934.0 a
679.0 1042.0 a
680.0 347.0 a
681.0 2918.0 a
682.0 1291.0 a
683.0 292.0 a
684.0 1019.0 a
685.0 1056.0 a
686.0 598.0 a
687.0 541.0 a
688.0 840.0 a
689.0 2889.0 a
690.0 257.0 a
691.0 573.0 a
692.0 953.0 a
693.0 738.0 a
694.0 1126.0 a
695.0 20.0 a
696.0 1483.0 a
697.0 609.0 a
698.0 678.0 a
699.0 955.0 a
700.0 1423.0 a
701.0 1094.0 a
702.0 228.0 a
703.0 946.0 a
704.0 1318.0 a
705.0 926.0 a
706.0 218.0 a
707.0 76.0 a
708.0 1160.0 a
709.0 1464.0 a
710.0 3741.0 a
711.0 2959.0 a
712.0 1154.0 a
713.0 1310.0 a
714.0 1221.0 a
715.0 225.0 a
716.0 1231.0 a
717.0 1009.0 a
718.0 2116.0 a
719.0 650.0 a
720.0 319.0 a
721.0 1079.0 a
722.0 1335.0 a
723.0 1315.0 a
724.0 12.0 a
725.0 1117.0 a
726.0 1344.0 a
727.0 1463.0 a
728.0 2906.0 a
729.0 2173.0 a
730.0 1601.0 a
731.0 386.0 a
732.0 1326.0 a
733.0 1130.0 a
734.0 1170.0 a
735.0 546.0 a
736.0 1744.0 a
737.0 1111.0 a
738.0 135.0 a
739.0 1173.0 a
740.0 1770.0 a
741.0 1964.0 a
742.0 714.0 a
743.0 1085.0 a
744.0 940.0 a
745.0 1843.0 a
746.0 3391.0 a
747.0 379.0 a
748.0 1530.0 a
749.0 649.0 a
750.0 1686.0 a
751.0 1077.0 a
752.0 1869.0 a
753.0 533.0 a
754.0 785.0 a
755.0 762.0 a
756.0 217.0 a
757.0 332.0 a
758.0 1477.0 a
759.0 717.0 a
760.0 1456.0 a
761.0 657.0 a
762.0 2343.0 a
763.0 685.0 a
764.0 336.0 a
765.0 1881.0 a
766.0 66.0 a
767.0 659.0 a
768.0 904.0 a
769.0 1355.0 a
770.0 1215.0 a
771.0 287.0 a
772.0 2449.0 a
773.0 889.0 a
774.0 1258.0 a
775.0 364.0 a
776.0 1319.0 a
777.0 1413.0 a
778.0 558.0 a
779.0 1026.0 a
780.0 1960.0 a
781.0 909.0 a
782.0 700.0 a
783.0 652.0 a
784.0 2295.0 a
785.0 1846.0 a
786.0 2868.0 a
787.0 1443.0 a
788.0 78.0 a
789.0 2075.0 a
790.0 802.0 a
791.0 1662.0 a
792.0 1086.0 a
793.0 1828.0 a
794.0 2198.0 a
795.0 1833.0 a
796.0 1650.0 a
797.0 502.0 a
798.0 1021.0 a
799.0 3297.0 a
800.0 1597.0 a
801.0 739.0 a
802.0 1266.0 a
803.0 3349.0 a
804.0 993.0 a
805.0 1311.0 a
806.0 624.0 a
807.0 3464.0 a
808.0 1886.0 a
809.0 575.0 a
810.0 1110.0 a
811.0 1388.0 a
812.0 3241.0 a
813.0 3716.0 a
814.0 1332.0 a
815.0 318.0 a
816.0 1189.0 a
817.0 1939.0 a
818.0 969.0 a
819.0 314.0 a
820.0 353.0 a
821.0 1269.0 a
822.0 1030.0 a
823.0 2658.0 a
824.0 833.0 a
825.0 4161.0 a
826.0 884.0 a
827.0 4278.0 a
828.0 394.0 a
829.0 1605.0 a
830.0 3396.0 a
831.0 1952.0 a
832.0 570.0 a
833.0 1462.0 a
834.0 2135.0 a
835.0 3789.0 a
836.0 1919.0 a
837.0 494.0 a
838.0 2493.0 a
839.0 1668.0 a
840.0 2768.0 a
841.0 803.0 a
842.0 1224.0 a
843.0 1814.0 a
844.0 1854.0 a
845.0 718.0 a
846.0 2406.0 a
847.0 1521.0 a
848.0 1587.0 a
849.0 1392.0 a
850.0 765.0 a
851.0 2264.0 a
852.0 636.0 a
853.0 900.0 a
854.0 464.0 a
855.0 1101.0 a
856.0 468.0 a
857.0 862.0 a
858.0 470.0 a
859.0 782.0 a
860.0 826.0 a
861.0 1711.0 a
862.0 1285.0 a
863.0 0.0 a
864.0 2733.0 a
865.0 1002.0 a
866.0 1585.0 a
867.0 837.0 a
868.0 709.0 a
869.0 3847.0 a
870.0 1298.0 a
871.0 1877.0 a
872.0 1764.0 a
873.0 431.0 a
874.0 1936.0 a
875.0 1539.0 a
876.0 115.0 a
877.0 842.0 a
878.0 1098.0 a
879.0 585.0 a
880.0 720.0 a
881.0 2156.0 a
882.0 1398.0 a
883.0 2393.0 a
884.0 1511.0 a
885.0 1961.0 a
886.0 875.0 a
887.0 147.0 a
888.0 693.0 a
889.0 178.0 a
890.0 1000.0 a
891.0 1765.0 a
892.0 1320.0 a
893.0 734.0 a
894.0 2008.0 a
895.0 1804.0 a
896.0 984.0 a
897.0 545.0 a
898.0 676.0 a
899.0 1133.0 a
900.0 1790.0 a
901.0 929.0 a
902.0 844.0 a
903.0 728.0 a
904.0 406.0 a
905.0 697.0 a
906.0 923.0 a
907.0 1184.0 a
908.0 3597.0 a
909.0 1926.0 a
910.0 696.0 a
911.0 197.0 a
912.0 962.0 a
913.0 704.0 a
914.0 807.0 a
915.0 1569.0 a
916.0 2338.0 a
917.0 1308.0 a
918.0 1275.0 a
919.0 459.0 a
920.0 3270.0 a
921.0 1204.0 a
922.0 1060.0 a
923.0 2161.0 a
924.0 1179.0 a
925.0 2043.0 a
926.0 990.0 a
927.0 2967.0 a
928.0 1348.0 a
929.0 2538.0 a
930.0 1150.0 a
931.0 2325.0 a
932.0 2330.0 a
933.0 384.0 a
934.0 1236.0 a
935.0 1602.0 a
936.0 2510.0 a
937.0 1057.0 a
938.0 2298.0 a
939.0 3452.0 a
940.0 1043.0 a
941.0 1385.0 a
942.0 1044.0 a
943.0 859.0 a
944.0 1704.0 a
945.0 1135.0 a
946.0 3323.0 a
947.0 3022.0 a
948.0 1324.0 a
949.0 1015.0 a
950.0 1590.0 a
951.0 1341.0 a
952.0 1500.0 a
953.0 1783.0 a
954.0 1273.0 a
955.0 117.0 a
956.0 1187.0 a
957.0 1598.0 a
958.0 1606.0 a
959.0 1696.0 a
960.0 1151.0 a
961.0 1282.0 a
962.0 1029.0 a
963.0 778.0 a
964.0 2024.0 a
965.0 1247.0 a
966.0 1865.0 a
967.0 751.0 a
968.0 1719.0 a
969.0 48.0 a
970.0 999.0 a
971.0 2347.0 a
972.0 355.0 a
973.0 417.0 a
974.0 1183.0 a
975.0 9.0 a
976.0 3266.0 a
977.0 1023.0 a
978.0 1550.0 a
979.0 73.0 a
980.0 2582.0 a
981.0 1580.0 a
982.0 2901.0 a
983.0 998.0 a
984.0 360.0 a
985.0 1067.0 a
986.0 989.0 a
987.0 1197.0 a
988.0 1864.0 a
989.0 1.0 a
990.0 777.0 a
991.0 4558.0 a
992.0 1548.0 a
993.0 2005.0 a
994.0 1286.0 a
995.0 2900.0 a
996.0 436.0 a
997.0 1829.0 a
998.0 1205.0 a
999.0 1164.0 a
1000.0 1138.0 a
1001.0 1322.0 a
1002.0 1603.0 a
1003.0 1257.0 a
1004.0 1544.0 a
1005.0 310.0 a
1006.0 1774.0 a
1007.0 1074.0 a
1008.0 1141.0 a
1009.0 996.0 a
1010.0 1232.0 a
1011.0 1233.0 a
1012.0 2982.0 a
1013.0 2854.0 a
1014.0 1659.0 a
1015.0 744.0 a
1016.0 1370.0 a
1017.0 2526.0 a
1018.0 1578.0 a
1019.0 1471.0 a
1020.0 2177.0 a
1021.0 673.0 a
1022.0 116.0 a
1023.0 2558.0 a
1024.0 2395.0 a
1025.0 1227.0 a
1026.0 950.0 a
1027.0 1769.0 a
1028.0 973.0 a
1029.0 4172.0 a
1030.0 3561.0 a
1031.0 59.0 a
1032.0 1165.0 a
1033.0 959.0 a
1034.0 2078.0 a
1035.0 18.0 a
1036.0 1293.0 a
1037.0 970.0 a
1038.0 254.0 a
1039.0 905.0 a
1040.0 1982.0 a
1041.0 277.0 a
1042.0 1230.0 a
1043.0 340.0 a
1044.0 108.0 a
1045.0 661.0 a
1046.0 1420.0 a
1047.0 1162.0 a
1048.0 1551.0 a
1049.0 2492.0 a
1050.0 1699.0 a
1051.0 496.0 a
1052.0 499.0 a
1053.0 525.0 a
1054.0 1365.0 a
1055.0 832.0 a
1056.0 1106.0 a
1057.0 1109.0 a
1058.0 1350.0 a
1059.0 1048.0 a
1060.0 535.0 a
1061.0 928.0 a
1062.0 590.0 a
1063.0 617.0 a
1064.0 3174.0 a
1065.0 1540.0 a
1066.0 610.0 a
1067.0 2184.0 a
1068.0 1404.0 a
1069.0 1075.0 a
1070.0 885.0 a
1071.0 1072.0 a
1072.0 1103.0 a
1073.0 1105.0 a
1074.0 1938.0 a
1075.0 551.0 a
1076.0 694.0 a
1077.0 26.0 a
1078.0 1235.0 a
1079.0 1145.0 a
1080.0 1245.0 a
1081.0 686.0 a
1082.0 1097.0 a
1083.0 1127.0 a
1084.0 531.0 a
1085.0 536.0 a
1086.0 725.0 a
1087.0 1342.0 a
1088.0 1305.0 a
1089.0 544.0 a
1090.0 15.0 a
1091.0 949.0 a
1092.0 1556.0 a
1093.0 980.0 a
1094.0 208.0 a
1095.0 206.0 a
1096.0 1309.0 a
1097.0 1328.0 a
1098.0 1523.0 a
1099.0 883.0 a
1100.0 2308.0 a
1101.0 869.0 a
1102.0 1525.0 a
1103.0 1703.0 a
1104.0 1752.0 a
1105.0 1410.0 a
1106.0 131.0 a
1107.0 2440.0 a
1108.0 1368.0 a
1109.0 1391.0 a
1110.0 1070.0 a
1111.0 140.0 a
1112.0 2550.0 a
1113.0 3705.0 a
1114.0 873.0 a
1115.0 1116.0 a
1116.0 3147.0 a
1117.0 1519.0 a
1118.0 1380.0 a
1119.0 150.0 a
1120.0 2840.0 a
1121.0 220.0 a
1122.0 2434.0 a
1123.0 2138.0 a
1124.0 226.0 a
1125.0 2569.0 a
1126.0 1312.0 a
1127.0 3337.0 a
1128.0 787.0 a
1129.0 1064.0 a
1130.0 1039.0 a
1131.0 162.0 a
1132.0 1414.0 a
1133.0 1407.0 a
1134.0 847.0 a
1135.0 158.0 a
1136.0 534.0 a
1137.0 788.0 a
1138.0 2152.0 a
1139.0 1143.0 a
1140.0 3139.0 a
1141.0 2858.0 a
1142.0 920.0 a
1143.0 1040.0 a
1144.0 621.0 a
1145.0 1307.0 a
1146.0 1250.0 a
1147.0 1378.0 a
1148.0 1834.0 a
1149.0 1345.0 a
1150.0 3558.0 a
1151.0 797.0 a
1152.0 1010.0 a
1153.0 633.0 a
1154.0 113.0 a
1155.0 1495.0 a
1156.0 3783.0 a
1157.0 634.0 a
1158.0 96.0 a
1159.0 895.0 a
1160.0 1295.0 a
1161.0 2399.0 a
1162.0 936.0 a
1163.0 2508.0 a
1164.0 512.0 a
1165.0 779.0 a
1166.0 1557.0 a
1167.0 886.0 a
1168.0 1028.0 a
1169.0 591.0 a
1170.0 488.0 a
1171.0 2067.0 a
1172.0 2932.0 a
1173.0 3173.0 a
1174.0 568.0 a
1175.0 1190.0 a
1176.0 854.0 a
1177.0 2715.0 a
1178.0 1353.0 a
1179.0 2578.0 a
1180.0 2960.0 a
1181.0 1265.0 a
1182.0 1038.0 a
1183.0 1228.0 a
1184.0 3324.0 a
1185.0 2795.0 a
1186.0 2318.0 a
1187.0 182.0 a
1188.0 1267.0 a
1189.0 2512.0 a
1190.0 1008.0 a
1191.0 838.0 a
1192.0 1081.0 a
1193.0 2317.0 a
1194.0 2312.0 a
1195.0 1374.0 a
1196.0 2566.0 a
1197.0 611.0 a
1198.0 742.0 a
1199.0 899.0 a
1200.0 2594.0 a
1201.0 1771.0 a
1202.0 1468.0 a
1203.0 2168.0 a
1204.0 1918.0 a
1205.0 1830.0 a
1206.0 1909.0 a
1207.0 1473.0 a
1208.0 1837.0 a
1209.0 121.0 a
1210.0 2534.0 a
1211.0 3284.0 a
1212.0 1493.0 a
1213.0 2315.0 a
1214.0 4341.0 a
1215.0 1488.0 a
1216.0 2584.0 a
1217.0 1492.0 a
1218.0 1003.0 a
1219.0 1878.0 a
1220.0 2597.0 a
1221.0 2711.0 a
1222.0 881.0 a
1223.0 175.0 a
1224.0 1278.0 a
1225.0 1608.0 a
1226.0 168.0 a
1227.0 1664.0 a
1228.0 377.0 a
1229.0 1394.0 a
1230.0 932.0 a
1231.0 1729.0 a
1232.0 1527.0 a
1233.0 2576.0 a
1234.0 151.0 a
1235.0 174.0 a
1236.0 3458.0 a
1237.0 1680.0 a
1238.0 1559.0 a
1239.0 155.0 a
1240.0 1037.0 a
1241.0 1995.0 a
1242.0 159.0 a
1243.0 2532.0 a
1244.0 1096.0 a
1245.0 2521.0 a
1246.0 1446.0 a
1247.0 241.0 a
1248.0 1134.0 a
1249.0 1620.0 a
1250.0 2598.0 a
1251.0 1890.0 a
1252.0 2514.0 a
1253.0 2602.0 a
1254.0 1373.0 a
1255.0 1813.0 a
1256.0 1522.0 a
1257.0 233.0 a
1258.0 552.0 a
1259.0 1579.0 a
1260.0 189.0 a
1261.0 1914.0 a
1262.0 1120.0 a
1263.0 1290.0 a
1264.0 1121.0 a
1265.0 191.0 a
1266.0 2999.0 a
1267.0 451.0 a
1268.0 2055.0 a
1269.0 106.0 a
1270.0 3161.0 a
1271.0 1564.0 a
1272.0 1012.0 a
1273.0 447.0 a
1274.0 648.0 a
1275.0 134.0 a
1276.0 1366.0 a
1277.0 258.0 a
1278.0 816.0 a
1279.0 1506.0 a
1280.0 4305.0 a
1281.0 79.0 a
1282.0 1076.0 a
1283.0 1229.0 a
1284.0 2396.0 a
1285.0 3193.0 a
1286.0 143.0 a
1287.0 1159.0 a
1288.0 662.0 a
1289.0 913.0 a
1290.0 3226.0 a
1291.0 68.0 a
1292.0 1166.0 a
1293.0 2491.0 a
1294.0 1181.0 a
1295.0 1880.0 a
1296.0 2916.0 a
1297.0 1400.0 a
1298.0 1169.0 a
1299.0 1125.0 a
1300.0 2066.0 a
1301.0 3443.0 a
1302.0 1481.0 a
1303.0 2927.0 a
1304.0 3624.0 a
1305.0 1543.0 a
1306.0 677.0 a
1307.0 2494.0 a
1308.0 462.0 a
1309.0 2519.0 a
1310.0 1123.0 a
1311.0 583.0 a
1312.0 1573.0 a
1313.0 504.0 a
1314.0 1237.0 a
1315.0 2560.0 a
1316.0 2976.0 a
1317.0 448.0 a
1318.0 2548.0 a
1319.0 548.0 a
1320.0 763.0 a
1321.0 1201.0 a
1322.0 3753.0 a
1323.0 435.0 a
1324.0 1078.0 a
1325.0 479.0 a
1326.0 2762.0 a
1327.0 2730.0 a
1328.0 298.0 a
1329.0 1653.0 a
1330.0 2486.0 a
1331.0 312.0 a
1332.0 1584.0 a
1333.0 2254.0 a
1334.0 2539.0 a
1335.0 3101.0 a
1336.0 1424.0 a
1337.0 1219.0 a
1338.0 1137.0 a
1339.0 1453.0 a
1340.0 1146.0 a
1341.0 559.0 a
1342.0 3066.0 a
1343.0 981.0 a
1344.0 681.0 a
1345.0 2094.0 a
1346.0 2601.0 a
1347.0 4089.0 a
1348.0 3248.0 a
1349.0 641.0 a
1350.0 2382.0 a
1351.0 1554.0 a
1352.0 424.0 a
1353.0 1207.0 a
1354.0 3129.0 a
1355.0 599.0 a
1356.0 1743.0 a
1357.0 2159.0 a
1358.0 402.0 a
1359.0 3251.0 a
1360.0 2204.0 a
1361.0 2507.0 a
1362.0 3001.0 a
1363.0 1582.0 a
1364.0 1505.0 a
1365.0 1243.0 a
1366.0 4515.0 a
1367.0 612.0 a
1368.0 2245.0 a
1369.0 1799.0 a
1370.0 2090.0 a
1371.0 1212.0 a
1372.0 707.0 a
1373.0 866.0 a
1374.0 3033.0 a
1375.0 289.0 a
1376.0 1447.0 a
1377.0 1387.0 a
1378.0 582.0 a
1379.0 1618.0 a
1380.0 2778.0 a
1381.0 556.0 a
1382.0 1149.0 a
1383.0 776.0 a
1384.0 342.0 a
1385.0 1722.0 a
1386.0 1537.0 a
1387.0 3736.0 a
1388.0 2373.0 a
1389.0 474.0 a
1390.0 1893.0 a
1391.0 506.0 a
1392.0 1465.0 a
1393.0 841.0 a
1394.0 772.0 a
1395.0 1156.0 a
1396.0 851.0 a
1397.0 1894.0 a
1398.0 316.0 a
1399.0 758.0 a
1400.0 1442.0 a
1401.0 3130.0 a
1402.0 1177.0 a
1403.0 602.0 a
1404.0 485.0 a
1405.0 482.0 a
1406.0 3669.0 a
1407.0 1262.0 a
1408.0 1591.0 a
1409.0 2100.0 a
1410.0 2726.0 a
1411.0 1050.0 a
1412.0 3017.0 a
1413.0 1666.0 a
1414.0 356.0 a
1415.0 1599.0 a
1416.0 1455.0 a
1417.0 1562.0 a
1418.0 947.0 a
1419.0 4148.0 a
1420.0 507.0 a
1421.0 2808.0 a
1422.0 259.0 a
1423.0 439.0 a
1424.0 260.0 a
1425.0 1567.0 a
1426.0 1289.0 a
1427.0 359.0 a
1428.0 3264.0 a
1429.0 255.0 a
1430.0 1852.0 a
1431.0 1671.0 a
1432.0 503.0 a
1433.0 366.0 a
1434.0 2941.0 a
1435.0 1136.0 a
1436.0 1927.0 a
1437.0 1839.0 a
1438.0 887.0 a
1439.0 857.0 a
1440.0 1600.0 a
1441.0 484.0 a
1442.0 363.0 a
1443.0 1303.0 a
1444.0 2571.0 a
1445.0 663.0 a
1446.0 2588.0 a
1447.0 1065.0 a
1448.0 675.0 a
1449.0 2497.0 a
1450.0 2506.0 a
1451.0 34.0 a
1452.0 352.0 a
1453.0 32.0 a
1454.0 1536.0 a
1455.0 1958.0 a
1456.0 2990.0 a
1457.0 124.0 a
1458.0 1294.0 a
1459.0 195.0 a
1460.0 52.0 a
1461.0 146.0 a
1462.0 941.0 a
1463.0 1351.0 a
1464.0 6.0 a
1465.0 5.0 a
1466.0 3476.0 a
1467.0 2253.0 a
1468.0 2462.0 a
1469.0 1816.0 a
1470.0 17.0 a
1471.0 1330.0 a
1472.0 1316.0 a
1473.0 1629.0 a
1474.0 2540.0 a
1475.0 1399.0 a
1476.0 1714.0 a
1477.0 2267.0 a
1478.0 1661.0 a
1479.0 1807.0 a
1480.0 1102.0 a
1481.0 1363.0 a
1482.0 2630.0 a
1483.0 1142.0 a
1484.0 1369.0 a
1485.0 33.0 a
1486.0 1014.0 a
1487.0 400.0 a
1488.0 1325.0 a
1489.0 1461.0 a
1490.0 2504.0 a
1491.0 868.0 a
1492.0 1034.0 a
1493.0 1574.0 a
1494.0 1083.0 a
1495.0 2837.0 a
1496.0 1068.0 a
1497.0 118.0 a
1498.0 122.0 a
1499.0 203.0 a
1500.0 1132.0 a
1501.0 1035.0 a
1502.0 1161.0 a
1503.0 1338.0 a
1504.0 1533.0 a
1505.0 1516.0 a
1506.0 102.0 a
1507.0 1004.0 a
1508.0 2120.0 a
1509.0 1047.0 a
1510.0 705.0 a
1511.0 638.0 a
1512.0 1454.0 a
1513.0 429.0 a
1514.0 2524.0 a
1515.0 2112.0 a
1516.0 1155.0 a
1517.0 193.0 a
1518.0 99.0 a
1519.0 1876.0 a
1520.0 163.0 a
1521.0 190.0 a
1522.0 749.0 a
1523.0 1619.0 a
1524.0 2843.0 a
1525.0 2912.0 a
1526.0 1433.0 a
1527.0 1158.0 a
1528.0 84.0 a
1529.0 2962.0 a
1530.0 3145.0 a
1531.0 95.0 a
1532.0 1572.0 a
1533.0 1872.0 a
1534.0 1645.0 a
1535.0 1178.0 a
1536.0 1757.0 a
1537.0 100.0 a
1538.0 385.0 a
1539.0 1848.0 a
1540.0 201.0 a
1541.0 49.0 a
1542.0 1902.0 a
1543.0 1583.0 a
1544.0 1049.0 a
1545.0 888.0 a
1546.0 2276.0 a
1547.0 1588.0 a
1548.0 50.0 a
1549.0 30.0 a
1550.0 1819.0 a
1551.0 1480.0 a
1552.0 1740.0 a
1553.0 2595.0 a
1554.0 688.0 a
1555.0 2502.0 a
1556.0 1589.0 a
1557.0 1779.0 a
1558.0 1364.0 a
1559.0 2142.0 a
1560.0 3595.0 a
1561.0 2320.0 a
1562.0 1131.0 a
1563.0 2247.0 a
1564.0 2225.0 a
1565.0 1736.0 a
1566.0 1220.0 a
1567.0 1739.0 a
1568.0 1781.0 a
1569.0 2887.0 a
1570.0 1873.0 a
1571.0 1695.0 a
1572.0 3143.0 a
1573.0 1274.0 a
1574.0 1944.0 a
1575.0 1362.0 a
1576.0 1193.0 a
1577.0 1851.0 a
1578.0 2064.0 a
1579.0 2687.0 a
1580.0 1112.0 a
1581.0 1549.0 a
1582.0 1358.0 a
1583.0 1191.0 a
1584.0 880.0 a
1585.0 2527.0 a
1586.0 1288.0 a
1587.0 2955.0 a
1588.0 892.0 a
1589.0 956.0 a
1590.0 1942.0 a
1591.0 985.0 a
1592.0 750.0 a
1593.0 2805.0 a
1594.0 2003.0 a
1595.0 1425.0 a
1596.0 3253.0 a
1597.0 1723.0 a
1598.0 972.0 a
1599.0 2219.0 a
1600.0 639.0 a
1601.0 1452.0 a
1602.0 1955.0 a
1603.0 2002.0 a
1604.0 2722.0 a
1605.0 3615.0 a
1606.0 2021.0 a
1607.0 2472.0 a
1608.0 2761.0 a
1609.0 2972.0 a
1610.0 3577.0 a
1611.0 2747.0 a
1612.0 1261.0 a
1613.0 1163.0 a
1614.0 2223.0 a
1615.0 2641.0 a
1616.0 1632.0 a
1617.0 1496.0 a
1618.0 1412.0 a
1619.0 791.0 a
1620.0 3968.0 a
1621.0 1904.0 a
1622.0 665.0 a
1623.0 1022.0 a
1624.0 286.0 a
1625.0 2793.0 a
1626.0 245.0 a
1627.0 817.0 a
1628.0 1402.0 a
1629.0 1297.0 a
1630.0 1690.0 a
1631.0 1253.0 a
1632.0 1438.0 a
1633.0 1252.0 a
1634.0 2358.0 a
1635.0 1381.0 a
1636.0 736.0 a
1637.0 1947.0 a
1638.0 2537.0 a
1639.0 1115.0 a
1640.0 1272.0 a
1641.0 1148.0 a
1642.0 2257.0 a
1643.0 1152.0 a
1644.0 2281.0 a
1645.0 445.0 a
1646.0 2348.0 a
1647.0 2103.0 a
1648.0 849.0 a
1649.0 2445.0 a
1650.0 38.0 a
1651.0 1459.0 a
1652.0 789.0 a
1653.0 2216.0 a
1654.0 1448.0 a
1655.0 1863.0 a
1656.0 1251.0 a
1657.0 2905.0 a
1658.0 2034.0 a
1659.0 2012.0 a
1660.0 1845.0 a
1661.0 1359.0 a
1662.0 1371.0 a
1663.0 1772.0 a
1664.0 2883.0 a
1665.0 2964.0 a
1666.0 1432.0 a
1667.0 63.0 a
1668.0 1244.0 a
1669.0 1705.0 a
1670.0 1157.0 a
1671.0 1626.0 a
1672.0 1246.0 a
1673.0 626.0 a
1674.0 328.0 a
1675.0 1254.0 a
1676.0 1748.0 a
1677.0 1206.0 a
1678.0 902.0 a
1679.0 2275.0 a
1680.0 2056.0 a
1681.0 1066.0 a
1682.0 2311.0 a
1683.0 1214.0 a
1684.0 2642.0 a
1685.0 1997.0 a
1686.0 2277.0 a
1687.0 771.0 a
1688.0 1849.0 a
1689.0 1712.0 a
1690.0 1234.0 a
1691.0 1478.0 a
1692.0 3165.0 a
1693.0 655.0 a
1694.0 2319.0 a
1695.0 1682.0 a
1696.0 1691.0 a
1697.0 2612.0 a
1698.0 2346.0 a
1699.0 2313.0 a
1700.0 2609.0 a
1701.0 1535.0 a
1702.0 766.0 a
1703.0 1805.0 a
1704.0 1313.0 a
1705.0 2288.0 a
1706.0 1458.0 a
1707.0 1129.0 a
1708.0 1892.0 a
1709.0 1820.0 a
1710.0 1339.0 a
1711.0 2473.0 a
1712.0 105.0 a
1713.0 2364.0 a
1714.0 542.0 a
1715.0 3157.0 a
1716.0 4179.0 a
1717.0 1279.0 a
1718.0 1953.0 a
1719.0 1868.0 a
1720.0 2155.0 a
1721.0 1082.0 a
1722.0 3089.0 a
1723.0 1611.0 a
1724.0 2707.0 a
1725.0 834.0 a
1726.0 412.0 a
1727.0 437.0 a
1728.0 1941.0 a
1729.0 1669.0 a
1730.0 110.0 a
1731.0 1051.0 a
1732.0 2621.0 a
1733.0 1566.0 a
1734.0 3153.0 a
1735.0 1466.0 a
1736.0 1969.0 a
1737.0 1360.0 a
1738.0 930.0 a
1739.0 111.0 a
1740.0 2649.0 a
1741.0 1838.0 a
1742.0 1508.0 a
1743.0 805.0 a
1744.0 701.0 a
1745.0 660.0 a
1746.0 1180.0 a
1747.0 623.0 a
1748.0 2229.0 a
1749.0 1122.0 a
1750.0 1268.0 a
1751.0 627.0 a
1752.0 3105.0 a
1753.0 1218.0 a
1754.0 945.0 a
1755.0 1732.0 a
1756.0 1835.0 a
1757.0 1270.0 a
1758.0 1900.0 a
1759.0 1171.0 a
1760.0 988.0 a
1761.0 1933.0 a
1762.0 1469.0 a
1763.0 3052.0 a
1764.0 1260.0 a
1765.0 3044.0 a
1766.0 2737.0 a
1767.0 1411.0 a
1768.0 1954.0 a
1769.0 1457.0 a
1770.0 882.0 a
1771.0 2997.0 a
1772.0 278.0 a
1773.0 1217.0 a
1774.0 1061.0 a
1775.0 2438.0 a
1776.0 1990.0 a
1777.0 1581.0 a
1778.0 1911.0 a
1779.0 903.0 a
1780.0 690.0 a
1781.0 361.0 a
1782.0 2252.0 a
1783.0 2063.0 a
1784.0 1616.0 a
1785.0 2408.0 a
1786.0 1292.0 a
1787.0 1470.0 a
1788.0 1444.0 a
1789.0 1526.0 a
1790.0 2938.0 a
1791.0 723.0 a
1792.0 987.0 a
1793.0 1922.0 a
1794.0 1674.0 a
1795.0 1504.0 a
1796.0 1710.0 a
1797.0 2405.0 a
1798.0 3439.0 a
1799.0 773.0 a
1800.0 2239.0 a
1801.0 1314.0 a
1802.0 4329.0 a
1803.0 658.0 a
1804.0 1681.0 a
1805.0 2902.0 a
1806.0 2036.0 a
1807.0 1888.0 a
1808.0 1306.0 a
1809.0 2185.0 a
1810.0 2731.0 a
1811.0 1643.0 a
1812.0 1762.0 a
1813.0 1687.0 a
1814.0 1210.0 a
1815.0 3490.0 a
1816.0 2115.0 a
1817.0 1401.0 a
1818.0 2683.0 a
1819.0 517.0 a
1820.0 1441.0 a
1821.0 2166.0 a
1822.0 1531.0 a
1823.0 10.0 a
1824.0 1595.0 a
1825.0 1861.0 a
1826.0 2782.0 a
1827.0 520.0 a
1828.0 184.0 a
1829.0 1793.0 a
1830.0 3198.0 a
1831.0 1208.0 a
1832.0 1718.0 a
1833.0 584.0 a
1834.0 2122.0 a
1835.0 1741.0 a
1836.0 1321.0 a
1837.0 916.0 a
1838.0 1225.0 a
1839.0 1248.0 a
1840.0 1679.0 a
1841.0 1389.0 a
1842.0 1630.0 a
1843.0 3136.0 a
1844.0 2734.0 a
1845.0 1256.0 a
1846.0 4000.0 a
1847.0 1417.0 a
1848.0 1223.0 a
1849.0 2834.0 a
1850.0 2585.0 a
1851.0 1045.0 a
1852.0 856.0 a
1853.0 2389.0 a
1854.0 1998.0 a
1855.0 1403.0 a
1856.0 1281.0 a
1857.0 1908.0 a
1858.0 2287.0 a
1859.0 2738.0 a
1860.0 166.0 a
1861.0 2301.0 a
1862.0 2167.0 a
1863.0 2809.0 a
1864.0 2646.0 a
1865.0 3011.0 a
1866.0 3057.0 a
1867.0 2053.0 a
1868.0 1948.0 a
1869.0 1186.0 a
1870.0 2314.0 a
1871.0 4166.0 a
1872.0 1033.0 a
1873.0 1758.0 a
1874.0 1301.0 a
1875.0 249.0 a
1876.0 2736.0 a
1877.0 1943.0 a
1878.0 2085.0 a
1879.0 2289.0 a
1880.0 1451.0 a
1881.0 2193.0 a
1882.0 2124.0 a
1883.0 2848.0 a
1884.0 1651.0 a
1885.0 2891.0 a
1886.0 2107.0 a
1887.0 1242.0 a
1888.0 1475.0 a
1889.0 1738.0 a
1890.0 1006.0 a
1891.0 2171.0 a
1892.0 1329.0 a
1893.0 1346.0 a
1894.0 1726.0 a
1895.0 2127.0 a
1896.0 2616.0 a
1897.0 1644.0 a
1898.0 1188.0 a
1899.0 1382.0 a
1900.0 2286.0 a
1901.0 1945.0 a
1902.0 4006.0 a
1903.0 1883.0 a
1904.0 2810.0 a
1905.0 1672.0 a
1906.0 1763.0 a
1907.0 2907.0 a
1908.0 232.0 a
1909.0 1670.0 a
1910.0 2963.0 a
1911.0 2179.0 a
1912.0 2061.0 a
1913.0 2572.0 a
1914.0 1211.0 a
1915.0 1349.0 a
1916.0 3457.0 a
1917.0 1660.0 a
1918.0 2937.0 a
1919.0 2413.0 a
1920.0 1986.0 a
1921.0 1528.0 a
1922.0 3180.0 a
1923.0 1801.0 a
1924.0 1542.0 a
1925.0 2436.0 a
1926.0 2246.0 a
1927.0 2296.0 a
1928.0 3287.0 a
1929.0 1317.0 a
1930.0 2086.0 a
1931.0 2037.0 a
1932.0 1304.0 a
1933.0 1546.0 a
1934.0 2026.0 a
1935.0 2957.0 a
1936.0 1715.0 a
1937.0 1239.0 a
1938.0 1694.0 a
1939.0 1421.0 a
1940.0 3189.0 a
1941.0 508.0 a
1942.0 3237.0 a
1943.0 1343.0 a
1944.0 3088.0 a
1945.0 1810.0 a
1946.0 1552.0 a
1947.0 2049.0 a
1948.0 1985.0 a
1949.0 152.0 a
1950.0 2117.0 a
1951.0 2297.0 a
1952.0 1570.0 a
1953.0 2680.0 a
1954.0 1721.0 a
1955.0 1963.0 a
1956.0 2339.0 a
1957.0 819.0 a
1958.0 2111.0 a
1959.0 1259.0 a
1960.0 679.0 a
1961.0 1676.0 a
1962.0 2020.0 a
1963.0 1607.0 a
1964.0 1327.0 a
1965.0 334.0 a
1966.0 3427.0 a
1967.0 2450.0 a
1968.0 1354.0 a
1969.0 1903.0 a
1970.0 1406.0 a
1971.0 2717.0 a
1972.0 2051.0 a
1973.0 2045.0 a
1974.0 1612.0 a
1975.0 2377.0 a
1976.0 1665.0 a
1977.0 3203.0 a
1978.0 2860.0 a
1979.0 2849.0 a
1980.0 1716.0 a
1981.0 3099.0 a
1982.0 948.0 a
1983.0 735.0 a
1984.0 1005.0 a
1985.0 2331.0 a
1986.0 622.0 a
1987.0 977.0 a
1988.0 1795.0 a
1989.0 2270.0 a
1990.0 1390.0 a
1991.0 2433.0 a
1992.0 2256.0 a
1993.0 2278.0 a
1994.0 1976.0 a
1995.0 1684.0 a
1996.0 2654.0 a
1997.0 3164.0 a
1998.0 1649.0 a
1999.0 3053.0 a
2000.0 1088.0 a
2001.0 1785.0 a
2002.0 1430.0 a
2003.0 2052.0 a
2004.0 2804.0 a
2005.0 1989.0 a
2006.0 1524.0 a
2007.0 864.0 a
2008.0 2235.0 a
2009.0 1773.0 a
2010.0 3657.0 a
2011.0 1367.0 a
2012.0 4008.0 a
2013.0 3429.0 a
2014.0 2670.0 a
2015.0 3108.0 a
2016.0 3279.0 a
2017.0 1440.0 a
2018.0 401.0 a
2019.0 1706.0 a
2020.0 891.0 a
2021.0 215.0 a
2022.0 1055.0 a
2023.0 1439.0 a
2024.0 2425.0 a
2025.0 3450.0 a
2026.0 2813.0 a
2027.0 107.0 a
2028.0 1817.0 a
2029.0 2718.0 a
2030.0 1778.0 a
2031.0 871.0 a
2032.0 2272.0 a
2033.0 2398.0 a
2034.0 1479.0 a
2035.0 2249.0 a
2036.0 1484.0 a
2037.0 3015.0 a
2038.0 1641.0 a
2039.0 3663.0 a
2040.0 2607.0 a
2041.0 870.0 a
2042.0 440.0 a
2043.0 237.0 a
2044.0 2284.0 a
2045.0 1724.0 a
2046.0 2801.0 a
2047.0 2174.0 a
2048.0 1915.0 a
2049.0 2845.0 a
2050.0 3304.0 a
2051.0 3654.0 a
2052.0 1276.0 a
2053.0 1871.0 a
2054.0 2814.0 a
2055.0 3568.0 a
2056.0 2575.0 a
2057.0 4199.0 a
2058.0 2968.0 a
2059.0 2188.0 a
2060.0 513.0 a
2061.0 2300.0 a
2062.0 653.0 a
2063.0 2039.0 a
2064.0 390.0 a
2065.0 24.0 a
2066.0 25.0 a
2067.0 1646.0 a
2068.0 2326.0 a
2069.0 3233.0 a
2070.0 1777.0 a
2071.0 529.0 a
2072.0 2149.0 a
2073.0 2065.0 a
2074.0 2095.0 a
2075.0 1798.0 a
2076.0 1823.0 a
2077.0 36.0 a
2078.0 3095.0 a
2079.0 3195.0 a
2080.0 1491.0 a
2081.0 1073.0 a
2082.0 3516.0 a
2083.0 3425.0 a
2084.0 1755.0 a
2085.0 1431.0 a
2086.0 1175.0 a
2087.0 3708.0 a
2088.0 2197.0 a
2089.0 330.0 a
2090.0 1971.0 a
2091.0 1426.0 a
2092.0 1486.0 a
2093.0 2337.0 a
2094.0 3118.0 a
2095.0 1610.0 a
2096.0 2783.0 a
2097.0 2769.0 a
2098.0 1836.0 a
2099.0 1658.0 a
2100.0 2048.0 a
2101.0 2574.0 a
2102.0 2139.0 a
2103.0 2160.0 a
2104.0 1692.0 a
2105.0 483.0 a
2106.0 2196.0 a
2107.0 323.0 a
2108.0 2833.0 a
2109.0 1811.0 a
2110.0 2775.0 a
2111.0 248.0 a
2112.0 2307.0 a
2113.0 4553.0 a
2114.0 2608.0 a
2115.0 3045.0 a
2116.0 578.0 a
2117.0 1615.0 a
2118.0 2147.0 a
2119.0 3277.0 a
2120.0 550.0 a
2121.0 2316.0 a
2122.0 740.0 a
2123.0 1697.0 a
2124.0 1485.0 a
2125.0 3155.0 a
2126.0 2475.0 a
2127.0 3894.0 a
2128.0 395.0 a
2129.0 1786.0 a
2130.0 392.0 a
2131.0 1701.0 a
2132.0 238.0 a
2133.0 2323.0 a
2134.0 1640.0 a
2135.0 912.0 a
2136.0 3211.0 a
2137.0 1950.0 a
2138.0 1561.0 a
2139.0 2871.0 a
2140.0 2626.0 a
2141.0 2459.0 a
2142.0 93.0 a
2143.0 1806.0 a
2144.0 3546.0 a
2145.0 2361.0 a
2146.0 3823.0 a
2147.0 1844.0 a
2148.0 1200.0 a
2149.0 3666.0 a
2150.0 2244.0 a
2151.0 2128.0 a
2152.0 601.0 a
2153.0 1746.0 a
2154.0 3119.0 a
2155.0 810.0 a
2156.0 398.0 a
2157.0 2552.0 a
2158.0 126.0 a
2159.0 2059.0 a
2160.0 1973.0 a
2161.0 2476.0 a
2162.0 3386.0 a
2163.0 571.0 a
2164.0 3459.0 a
2165.0 1437.0 a
2166.0 1822.0 a
2167.0 44.0 a
2168.0 1018.0 a
2169.0 2230.0 a
2170.0 695.0 a
2171.0 393.0 a
2172.0 706.0 a
2173.0 2224.0 a
2174.0 2068.0 a
2175.0 1517.0 a
2176.0 1889.0 a
2177.0 293.0 a
2178.0 1730.0 a
2179.0 1340.0 a
2180.0 2375.0 a
2181.0 2178.0 a
2182.0 1766.0 a
2183.0 2076.0 a
2184.0 2647.0 a
2185.0 3003.0 a
2186.0 2378.0 a
2187.0 1979.0 a
2188.0 975.0 a
2189.0 1095.0 a
2190.0 2422.0 a
2191.0 2496.0 a
2192.0 1905.0 a
2193.0 1993.0 a
2194.0 3216.0 a
2195.0 2723.0 a
2196.0 1824.0 a
2197.0 497.0 a
2198.0 1429.0 a
2199.0 2942.0 a
2200.0 2279.0 a
2201.0 2182.0 a
2202.0 1494.0 a
2203.0 1501.0 a
2204.0 2568.0 a
2205.0 235.0 a
2206.0 1174.0 a
2207.0 205.0 a
2208.0 3350.0 a
2209.0 943.0 a
2210.0 2303.0 a
2211.0 2050.0 a
2212.0 3199.0 a
2213.0 603.0 a
2214.0 2632.0 a
2215.0 2023.0 a
2216.0 2903.0 a
2217.0 726.0 a
2218.0 2145.0 a
2219.0 595.0 a
2220.0 1593.0 a
2221.0 3243.0 a
2222.0 1416.0 a
2223.0 4319.0 a
2224.0 2536.0 a
2225.0 2806.0 a
2226.0 2522.0 a
2227.0 2925.0 a
2228.0 4043.0 a
2229.0 1980.0 a
2230.0 1213.0 a
2231.0 2748.0 a
2232.0 2169.0 a
2233.0 1209.0 a
2234.0 1827.0 a
2235.0 2403.0 a
2236.0 1916.0 a
2237.0 1992.0 a
2238.0 2324.0 a
2239.0 2028.0 a
2240.0 1859.0 a
2241.0 2499.0 a
2242.0 2725.0 a
2243.0 2062.0 a
2244.0 974.0 a
2245.0 2695.0 a
2246.0 3235.0 a
2247.0 4677.0 a
2248.0 1731.0 a
2249.0 1737.0 a
2250.0 1264.0 a
2251.0 1745.0 a
2252.0 2653.0 a
2253.0 176.0 a
2254.0 2077.0 a
2255.0 2119.0 a
2256.0 562.0 a
2257.0 2148.0 a
2258.0 4527.0 a
2259.0 2679.0 a
2260.0 2645.0 a
2261.0 1867.0 a
2262.0 1698.0 a
2263.0 2461.0 a
2264.0 2226.0 a
2265.0 1422.0 a
2266.0 4159.0 a
2267.0 2786.0 a
2268.0 1775.0 a
2269.0 1882.0 a
2270.0 327.0 a
2271.0 2000.0 a
2272.0 2688.0 a
2273.0 2940.0 a
2274.0 4123.0 a
2275.0 3655.0 a
2276.0 2172.0 a
2277.0 3103.0 a
2278.0 2237.0 a
2279.0 3910.0 a
2280.0 1271.0 a
2281.0 3306.0 a
2282.0 1901.0 a
2283.0 1899.0 a
2284.0 2030.0 a
2285.0 1656.0 a
2286.0 4107.0 a
2287.0 1937.0 a
2288.0 1482.0 a
2289.0 2935.0 a
2290.0 2444.0 a
2291.0 2248.0 a
2292.0 2832.0 a
2293.0 2498.0 a
2294.0 1490.0 a
2295.0 2751.0 a
2296.0 2878.0 a
2297.0 3025.0 a
2298.0 2819.0 a
2299.0 1636.0 a
2300.0 2644.0 a
2301.0 2629.0 a
2302.0 2669.0 a
2303.0 3784.0 a
2304.0 615.0 a
2305.0 1794.0 a
2306.0 3970.0 a
2307.0 3116.0 a
2308.0 2664.0 a
2309.0 4490.0 a
2310.0 2014.0 a
2311.0 3419.0 a
2312.0 2001.0 a
2313.0 2984.0 a
2314.0 1099.0 a
2315.0 2831.0 a
2316.0 2694.0 a
2317.0 2974.0 a
2318.0 3338.0 a
2319.0 3554.0 a
2320.0 1925.0 a
2321.0 2227.0 a
2322.0 2040.0 a
2323.0 3916.0 a
2324.0 713.0 a
2325.0 476.0 a
2326.0 1622.0 a
2327.0 2484.0 a
2328.0 2511.0 a
2329.0 2765.0 a
2330.0 3512.0 a
2331.0 2790.0 a
2332.0 1803.0 a
2333.0 2500.0 a
2334.0 2322.0 a
2335.0 2306.0 a
2336.0 2238.0 a
2337.0 2383.0 a
2338.0 2570.0 a
2339.0 3244.0 a
2340.0 3231.0 a
2341.0 1693.0 a
2342.0 80.0 a
2343.0 4141.0 a
2344.0 2625.0 a
2345.0 2952.0 a
2346.0 1238.0 a
2347.0 2798.0 a
2348.0 2047.0 a
2349.0 858.0 a
2350.0 2109.0 a
2351.0 2282.0 a
2352.0 2158.0 a
2353.0 2592.0 a
2354.0 2190.0 a
2355.0 302.0 a
2356.0 2328.0 a
2357.0 2255.0 a
2358.0 2745.0 a
2359.0 2129.0 a
2360.0 1357.0 a
2361.0 3813.0 a
2362.0 2379.0 a
2363.0 2515.0 a
2364.0 2273.0 a
2365.0 2084.0 a
2366.0 2686.0 a
2367.0 4264.0 a
2368.0 4154.0 a
2369.0 3170.0 a
2370.0 3339.0 a
2371.0 4512.0 a
2372.0 4084.0 a
2373.0 2637.0 a
2374.0 8.0 a
2375.0 3228.0 a
2376.0 2009.0 a
2377.0 1594.0 a
2378.0 2424.0 a
2379.0 2709.0 a
2380.0 2210.0 a
2381.0 1637.0 a
2382.0 3664.0 a
2383.0 2409.0 a
2384.0 3489.0 a
2385.0 1935.0 a
2386.0 2363.0 a
2387.0 2385.0 a
2388.0 680.0 a
2389.0 1107.0 a
2390.0 3208.0 a
2391.0 2727.0 a
2392.0 1808.0 a
2393.0 4137.0 a
2394.0 3290.0 a
2395.0 592.0 a
2396.0 2988.0 a
2397.0 2421.0 a
2398.0 2136.0 a
2399.0 3167.0 a
2400.0 2468.0 a
2401.0 4245.0 a
2402.0 2004.0 a
2403.0 2013.0 a
2404.0 1396.0 a
2405.0 2057.0 a
2406.0 2896.0 a
2407.0 1638.0 a
2408.0 2201.0 a
2409.0 1503.0 a
2410.0 2721.0 a
2411.0 2400.0 a
2412.0 3363.0 a
2413.0 2772.0 a
2414.0 2885.0 a
2415.0 2471.0 a
2416.0 1226.0 a
2417.0 2821.0 a
2418.0 2263.0 a
2419.0 2447.0 a
2420.0 3104.0 a
2421.0 3769.0 a
2422.0 3662.0 a
2423.0 1708.0 a
2424.0 43.0 a
2425.0 281.0 a
2426.0 3121.0 a
2427.0 3018.0 a
2428.0 1761.0 a
2429.0 2739.0 a
2430.0 3229.0 a
2431.0 2898.0 a
2432.0 1509.0 a
2433.0 2371.0 a
2434.0 1512.0 a
2435.0 2756.0 a
2436.0 3704.0 a
2437.0 4033.0 a
2438.0 2175.0 a
2439.0 2162.0 a
2440.0 682.0 a
2441.0 1545.0 a
2442.0 1981.0 a
2443.0 2657.0 a
2444.0 3042.0 a
2445.0 2702.0 a
2446.0 1577.0 a
2447.0 879.0 a
2448.0 2232.0 a
2449.0 3172.0 a
2450.0 2586.0 a
2451.0 2294.0 a
2452.0 4035.0 a
2453.0 768.0 a
2454.0 1862.0 a
2455.0 2032.0 a
2456.0 3207.0 a
2457.0 3272.0 a
2458.0 3587.0 a
2459.0 45.0 a
2460.0 2965.0 a
2461.0 2074.0 a
2462.0 2259.0 a
2463.0 2231.0 a
2464.0 373.0 a
2465.0 4442.0 a
2466.0 1957.0 a
2467.0 2861.0 a
2468.0 3564.0 a
2469.0 2386.0 a
2470.0 1634.0 a
2471.0 2110.0 a
2472.0 3054.0 a
2473.0 2194.0 a
2474.0 2130.0 a
2475.0 3463.0 a
2476.0 2789.0 a
2477.0 2479.0 a
2478.0 3059.0 a
2479.0 1541.0 a
2480.0 3256.0 a
2481.0 2220.0 a
2482.0 1118.0 a
2483.0 2917.0 a
2484.0 3096.0 a
2485.0 2689.0 a
2486.0 2017.0 a
2487.0 3550.0 a
2488.0 2344.0 a
2489.0 2164.0 a
2490.0 2423.0 a
2491.0 2404.0 a
2492.0 2341.0 a
2493.0 3382.0 a
2494.0 2766.0 a
2495.0 3259.0 a
2496.0 3100.0 a
2497.0 1405.0 a
2498.0 3362.0 a
2499.0 2292.0 a
2500.0 3905.0 a
2501.0 2081.0 a
2502.0 1427.0 a
2503.0 1436.0 a
2504.0 1185.0 a
2505.0 1472.0 a
2506.0 3063.0 a
2507.0 2011.0 a
2508.0 142.0 a
2509.0 2708.0 a
2510.0 2652.0 a
2511.0 2589.0 a
2512.0 1249.0 a
2513.0 3084.0 a
2514.0 2455.0 a
2515.0 3551.0 a
2516.0 3549.0 a
2517.0 2387.0 a
2518.0 3308.0 a
2519.0 2351.0 a
2520.0 1474.0 a
2521.0 1767.0 a
2522.0 1084.0 a
2523.0 3340.0 a
2524.0 3797.0 a
2525.0 1280.0 a
2526.0 1199.0 a
2527.0 820.0 a
2528.0 2690.0 a
2529.0 3897.0 a
2530.0 2470.0 a
2531.0 2628.0 a
2532.0 2753.0 a
2533.0 2667.0 a
2534.0 2947.0 a
2535.0 2340.0 a
2536.0 1104.0 a
2537.0 2985.0 a
2538.0 4334.0 a
2539.0 3478.0 a
2540.0 3169.0 a
2541.0 2675.0 a
2542.0 1677.0 a
2543.0 2402.0 a
2544.0 4076.0 a
2545.0 2464.0 a
2546.0 2638.0 a
2547.0 3756.0 a
2548.0 2556.0 a
2549.0 3534.0 a
2550.0 2892.0 a
2551.0 3538.0 a
2552.0 3012.0 a
2553.0 2170.0 a
2554.0 1449.0 a
2555.0 3812.0 a
2556.0 2716.0 a
2557.0 2830.0 a
2558.0 3839.0 a
2559.0 3539.0 a
2560.0 2713.0 a
2561.0 2280.0 a
2562.0 2604.0 a
2563.0 2082.0 a
2564.0 3444.0 a
2565.0 2060.0 a
2566.0 2189.0 a
2567.0 3152.0 a
2568.0 2416.0 a
2569.0 560.0 a
2570.0 3370.0 a
2571.0 2856.0 a
2572.0 3986.0 a
2573.0 3424.0 a
2574.0 3368.0 a
2575.0 1996.0 a
2576.0 495.0 a
2577.0 3901.0 a
2578.0 333.0 a
2579.0 3030.0 a
2580.0 381.0 a
2581.0 2350.0 a
2582.0 4133.0 a
2583.0 3004.0 a
2584.0 2863.0 a
2585.0 4321.0 a
2586.0 2577.0 a
2587.0 2360.0 a
2588.0 3197.0 a
2589.0 2543.0 a
2590.0 2561.0 a
2591.0 708.0 a
2592.0 3000.0 a
2593.0 4188.0 a
2594.0 510.0 a
2595.0 1667.0 a
2596.0 2886.0 a
2597.0 1796.0 a
2598.0 2564.0 a
2599.0 991.0 a
2600.0 418.0 a
2601.0 125.0 a
2602.0 2811.0 a
2603.0 4040.0 a
2604.0 3853.0 a
2605.0 477.0 a
2606.0 2583.0 a
2607.0 2058.0 a
2608.0 2261.0 a
2609.0 2466.0 a
2610.0 3931.0 a
2611.0 2501.0 a
2612.0 804.0 a
2613.0 2755.0 a
2614.0 4211.0 a
2615.0 2872.0 a
2616.0 2785.0 a
2617.0 1789.0 a
2618.0 2083.0 a
2619.0 3090.0 a
2620.0 2946.0 a
2621.0 644.0 a
2622.0 1856.0 a
2623.0 635.0 a
2624.0 632.0 a
2625.0 500.0 a
2626.0 2010.0 a
2627.0 2354.0 a
2628.0 2971.0 a
2629.0 835.0 a
2630.0 4213.0 a
2631.0 156.0 a
2632.0 469.0 a
2633.0 2773.0 a
2634.0 4325.0 a
2635.0 2815.0 a
2636.0 2869.0 a
2637.0 2631.0 a
2638.0 2217.0 a
2639.0 3605.0 a
2640.0 173.0 a
2641.0 2366.0 a
2642.0 265.0 a
2643.0 600.0 a
2644.0 952.0 a
2645.0 3359.0 a
2646.0 1639.0 a
2647.0 2666.0 a
2648.0 3574.0 a
2649.0 3166.0 a
2650.0 1013.0 a
2651.0 172.0 a
2652.0 2970.0 a
2653.0 1532.0 a
2654.0 3544.0 a
2655.0 200.0 a
2656.0 273.0 a
2657.0 2639.0 a
2658.0 741.0 a
2659.0 127.0 a
2660.0 3517.0 a
2661.0 3181.0 a
2662.0 561.0 a
2663.0 3218.0 a
2664.0 325.0 a
2665.0 2113.0 a
2666.0 2742.0 a
2667.0 760.0 a
2668.0 2042.0 a
2669.0 2228.0 a
2670.0 339.0 a
2671.0 223.0 a
2672.0 1435.0 a
2673.0 4034.0 a
2674.0 1747.0 a
2675.0 2202.0 a
2676.0 1277.0 a
2677.0 283.0 a
2678.0 509.0 a
2679.0 4012.0 a
2680.0 1887.0 a
2681.0 594.0 a
2682.0 2480.0 a
2683.0 467.0 a
2684.0 951.0 a
2685.0 4473.0 a
2686.0 2712.0 a
2687.0 2208.0 a
2688.0 54.0 a
2689.0 3071.0 a
2690.0 2774.0 a
2691.0 2882.0 a
2692.0 2481.0 a
2693.0 1333.0 a
2694.0 2591.0 a
2695.0 2207.0 a
2696.0 4042.0 a
2697.0 16.0 a
2698.0 3667.0 a
2699.0 3751.0 a
2700.0 450.0 a
2701.0 2335.0 a
2702.0 2154.0 a
2703.0 2794.0 a
2704.0 2975.0 a
2705.0 4680.0 a
2706.0 2563.0 a
2707.0 2684.0 a
2708.0 1700.0 a
2709.0 2213.0 a
2710.0 4022.0 a
2711.0 1847.0 a
2712.0 1751.0 a
2713.0 505.0 a
2714.0 3315.0 a
2715.0 489.0 a
2716.0 4013.0 a
2717.0 1586.0 a
2718.0 2509.0 a
2719.0 1513.0 a
2720.0 1058.0 a
2721.0 3580.0 a
2722.0 630.0 a
2723.0 81.0 a
2724.0 194.0 a
2725.0 3204.0 a
2726.0 806.0 a
2727.0 2776.0 a
2728.0 2029.0 a
2729.0 3775.0 a
2730.0 2269.0 a
2731.0 3485.0 a
2732.0 4173.0 a
2733.0 637.0 a
2734.0 2106.0 a
2735.0 2682.0 a
2736.0 2236.0 a
2737.0 1386.0 a
2738.0 754.0 a
2739.0 2936.0 a
2740.0 2133.0 a
2741.0 1663.0 a
2742.0 1754.0 a
2743.0 3430.0 a
2744.0 2697.0 a
2745.0 1515.0 a
2746.0 3409.0 a
2747.0 2262.0 a
2748.0 3844.0 a
2749.0 4554.0 a
2750.0 2853.0 a
2751.0 3392.0 a
2752.0 2992.0 a
2753.0 3038.0 a
2754.0 4459.0 a
2755.0 2590.0 a
2756.0 3406.0 a
2757.0 3884.0 a
2758.0 4192.0 a
2759.0 2862.0 a
2760.0 3644.0 a
2761.0 1797.0 a
2762.0 3494.0 a
2763.0 1520.0 a
2764.0 2334.0 a
2765.0 3056.0 a
2766.0 3276.0 a
2767.0 2483.0 a
2768.0 1202.0 a
2769.0 2374.0 a
2770.0 2125.0 a
2771.0 2767.0 a
2772.0 3091.0 a
2773.0 3159.0 a
2774.0 752.0 a
2775.0 727.0 a
2776.0 2622.0 a
2777.0 2611.0 a
2778.0 2920.0 a
2779.0 2547.0 a
2780.0 4119.0 a
2781.0 3269.0 a
2782.0 1071.0 a
2783.0 1114.0 a
2784.0 3432.0 a
2785.0 3024.0 a
2786.0 4587.0 a
2787.0 3020.0 a
2788.0 2362.0 a
2789.0 3776.0 a
2790.0 4437.0 a
2791.0 2087.0 a
2792.0 971.0 a
2793.0 2372.0 a
2794.0 2677.0 a
2795.0 3144.0 a
2796.0 3701.0 a
2797.0 2146.0 a
2798.0 843.0 a
2799.0 894.0 a
2800.0 2091.0 a
2801.0 3201.0 a
2802.0 1780.0 a
2803.0 2465.0 a
2804.0 863.0 a
2805.0 2485.0 a
2806.0 3780.0 a
2807.0 2557.0 a
2808.0 3061.0 a
2809.0 297.0 a
2810.0 827.0 a
2811.0 3117.0 a
2812.0 2118.0 a
2813.0 2950.0 a
2814.0 1395.0 a
2815.0 3286.0 a
2816.0 2600.0 a
2817.0 2151.0 a
2818.0 2291.0 a
2819.0 2439.0 a
2820.0 3043.0 a
2821.0 4091.0 a
2822.0 1140.0 a
2823.0 2309.0 a
2824.0 2025.0 a
2825.0 4025.0 a
2826.0 3474.0 a
2827.0 839.0 a
2828.0 2407.0 a
2829.0 2165.0 a
2830.0 2195.0 a
2831.0 1510.0 a
2832.0 2943.0 a
2833.0 1613.0 a
2834.0 3372.0 a
2835.0 3238.0 a
2836.0 2477.0 a
2837.0 2618.0 a
2838.0 2250.0 a
2839.0 3816.0 a
2840.0 2983.0 a
2841.0 3402.0 a
2842.0 4318.0 a
2843.0 4271.0 a
2844.0 2414.0 a
2845.0 2452.0 a
2846.0 3817.0 a
2847.0 3316.0 a
2848.0 1984.0 a
2849.0 3619.0 a
2850.0 4238.0 a
2851.0 2211.0 a
2852.0 4063.0 a
2853.0 2660.0 a
2854.0 4151.0 a
2855.0 3375.0 a
2856.0 2553.0 a
2857.0 743.0 a
2858.0 3993.0 a
2859.0 1968.0 a
2860.0 3092.0 a
2861.0 2741.0 a
2862.0 2796.0 a
2863.0 3441.0 a
2864.0 3110.0 a
2865.0 3465.0 a
2866.0 1657.0 a
2867.0 1284.0 a
2868.0 2913.0 a
2869.0 3446.0 a
2870.0 2818.0 a
2871.0 2019.0 a
2872.0 3772.0 a
2873.0 2353.0 a
2874.0 1347.0 a
2875.0 3142.0 a
2876.0 786.0 a
2877.0 2685.0 a
2878.0 2977.0 a
2879.0 4342.0 a
2880.0 2243.0 a
2881.0 4041.0 a
2882.0 1707.0 a
2883.0 2705.0 a
2884.0 4190.0 a
2885.0 3332.0 a
2886.0 3734.0 a
2887.0 3557.0 a
2888.0 2921.0 a
2889.0 2102.0 a
2890.0 2929.0 a
2891.0 2187.0 a
2892.0 3094.0 a
2893.0 809.0 a
2894.0 2926.0 a
2895.0 4463.0 a
2896.0 3224.0 a
2897.0 890.0 a
2898.0 2899.0 a
2899.0 2996.0 a
2900.0 3188.0 a
2901.0 2634.0 a
2902.0 3321.0 a
2903.0 3126.0 a
2904.0 1735.0 a
2905.0 3124.0 a
2906.0 2345.0 a
2907.0 2186.0 a
2908.0 1194.0 a
2909.0 3085.0 a
2910.0 2593.0 a
2911.0 2780.0 a
2912.0 3594.0 a
2913.0 2415.0 a
2914.0 3658.0 a
2915.0 3291.0 a
2916.0 2933.0 a
2917.0 986.0 a
2918.0 3041.0 a
2919.0 2384.0 a
2920.0 1592.0 a
2921.0 2735.0 a
2922.0 3570.0 a
2923.0 2788.0 a
2924.0 2661.0 a
2925.0 2870.0 a
2926.0 3976.0 a
2927.0 3923.0 a
2928.0 2681.0 a
2929.0 1791.0 a
2930.0 2719.0 a
2931.0 2910.0 a
2932.0 2271.0 a
2933.0 3374.0 a
2934.0 3073.0 a
2935.0 3721.0 a
2936.0 3109.0 a
2937.0 3632.0 a
2938.0 3475.0 a
2939.0 1596.0 a
2940.0 1241.0 a
2941.0 3187.0 a
2942.0 3671.0 a
2943.0 3770.0 a
2944.0 2096.0 a
2945.0 3496.0 a
2946.0 2388.0 a
2947.0 3904.0 a
2948.0 1983.0 a
2949.0 3711.0 a
2950.0 2241.0 a
2951.0 2662.0 a
2952.0 3202.0 a
2953.0 812.0 a
2954.0 1460.0 a
2955.0 3612.0 a
2956.0 3434.0 a
2957.0 2678.0 a
2958.0 4451.0 a
2959.0 3672.0 a
2960.0 3742.0 a
2961.0 3400.0 a
2962.0 3171.0 a
2963.0 2633.0 a
2964.0 3403.0 a
2965.0 4226.0 a
2966.0 2505.0 a
2967.0 2817.0 a
2968.0 3745.0 a
2969.0 2089.0 a
2970.0 346.0 a
2971.0 2671.0 a
2972.0 2691.0 a
2973.0 3559.0 a
2974.0 3933.0 a
2975.0 2517.0 a
2976.0 3330.0 a
2977.0 2054.0 a
2978.0 2599.0 a
2979.0 256.0 a
2980.0 3728.0 a
2981.0 2779.0 a
2982.0 606.0 a
2983.0 3281.0 a
2984.0 2222.0 a
2985.0 3786.0 a
2986.0 4051.0 a
2987.0 2191.0 a
2988.0 2302.0 a
2989.0 2956.0 a
2990.0 2836.0 a
2991.0 1717.0 a
2992.0 4602.0 a
2993.0 3602.0 a
2994.0 2567.0 a
2995.0 3405.0 a
2996.0 2080.0 a
2997.0 2880.0 a
2998.0 3575.0 a
2999.0 3176.0 a
3000.0 3822.0 a
3001.0 3613.0 a
3002.0 2770.0 a
3003.0 3843.0 a
3004.0 1052.0 a
3005.0 3731.0 a
3006.0 2807.0 a
3007.0 2922.0 a
3008.0 3609.0 a
3009.0 55.0 a
3010.0 3930.0 a
3011.0 4096.0 a
3012.0 3835.0 a
3013.0 3133.0 a
3014.0 4565.0 a
3015.0 3524.0 a
3016.0 2437.0 a
3017.0 1397.0 a
3018.0 3431.0 a
3019.0 2137.0 a
3020.0 3093.0 a
3021.0 2126.0 a
3022.0 2991.0 a
3023.0 3674.0 a
3024.0 2623.0 a
3025.0 4186.0 a
3026.0 3796.0 a
3027.0 2417.0 a
3028.0 3107.0 a
3029.0 3060.0 a
3030.0 2099.0 a
3031.0 3433.0 a
3032.0 3922.0 a
3033.0 4312.0 a
3034.0 3715.0 a
3035.0 3685.0 a
3036.0 3032.0 a
3037.0 3344.0 a
3038.0 3503.0 a
3039.0 2980.0 a
3040.0 3936.0 a
3041.0 3762.0 a
3042.0 1216.0 a
3043.0 719.0 a
3044.0 1978.0 a
3045.0 645.0 a
3046.0 2463.0 a
3047.0 1910.0 a
3048.0 2304.0 a
3049.0 1377.0 a
3050.0 3205.0 a
3051.0 2412.0 a
3052.0 1800.0 a
3053.0 4576.0 a
3054.0 1654.0 a
3055.0 1999.0 a
3056.0 722.0 a
3057.0 2757.0 a
3058.0 1850.0 a
3059.0 170.0 a
3060.0 2446.0 a
3061.0 3300.0 a
3062.0 1809.0 a
3063.0 2565.0 a
3064.0 4388.0 a
3065.0 3271.0 a
3066.0 2724.0 a
3067.0 3567.0 a
3068.0 3328.0 a
3069.0 1647.0 a
3070.0 4430.0 a
3071.0 3980.0 a
3072.0 3037.0 a
3073.0 3296.0 a
3074.0 4988.0 a
3075.0 3415.0 a
3076.0 296.0 a
3077.0 2419.0 a
3078.0 3642.0 a
3079.0 4370.0 a
3080.0 4011.0 a
3081.0 378.0 a
3082.0 341.0 a
3083.0 3301.0 a
3084.0 2720.0 a
3085.0 2200.0 a
3086.0 2513.0 a
3087.0 167.0 a
3088.0 1987.0 a
3089.0 1924.0 a
3090.0 793.0 a
3091.0 3479.0 a
3092.0 619.0 a
3093.0 3335.0 a
3094.0 2181.0 a
3095.0 3688.0 a
3096.0 3872.0 a
3097.0 2035.0 a
3098.0 2397.0 a
3099.0 3252.0 a
3100.0 3659.0 a
3101.0 3254.0 a
3102.0 1489.0 a
3103.0 3200.0 a
3104.0 2865.0 a
3105.0 3911.0 a
3106.0 2791.0 a
3107.0 3023.0 a
3108.0 1563.0 a
3109.0 2953.0 a
3110.0 3984.0 a
3111.0 3346.0 a
3112.0 3360.0 a
3113.0 3239.0 a
3114.0 3900.0 a
3115.0 3636.0 a
3116.0 3263.0 a
3117.0 2394.0 a
3118.0 2951.0 a
3119.0 3693.0 a
3120.0 2954.0 a
3121.0 2545.0 a
3122.0 2489.0 a
3123.0 3571.0 a
3124.0 2763.0 a
3125.0 2503.0 a
3126.0 3010.0 a
3127.0 3113.0 a
3128.0 2140.0 a
3129.0 3668.0 a
3130.0 1898.0 a
3131.0 3265.0 a
3132.0 2966.0 a
3133.0 3996.0 a
3134.0 3354.0 a
3135.0 4056.0 a
3136.0 4267.0 a
3137.0 2746.0 a
3138.0 2784.0 a
3139.0 4002.0 a
3140.0 493.0 a
3141.0 1087.0 a
3142.0 3146.0 a
3143.0 2890.0 a
3144.0 3049.0 a
3145.0 3486.0 a
3146.0 3435.0 a
3147.0 3295.0 a
3148.0 3077.0 a
3149.0 3376.0 a
3150.0 3438.0 a
3151.0 3808.0 a
3152.0 2525.0 a
3153.0 3803.0 a
3154.0 2530.0 a
3155.0 2659.0 a
3156.0 2673.0 a
3157.0 2163.0 a
3158.0 3261.0 a
3159.0 1891.0 a
3160.0 4010.0 a
3161.0 179.0 a
3162.0 1036.0 a
3163.0 3081.0 a
3164.0 2617.0 a
3165.0 2401.0 a
3166.0 2132.0 a
3167.0 288.0 a
3168.0 2973.0 a
3169.0 2454.0 a
3170.0 3437.0 a
3171.0 3329.0 a
3172.0 4544.0 a
3173.0 3583.0 a
3174.0 2321.0 a
3175.0 2333.0 a
3176.0 3384.0 a
3177.0 2930.0 a
3178.0 2663.0 a
3179.0 3863.0 a
3180.0 1787.0 a
3181.0 896.0 a
3182.0 4327.0 a
3183.0 845.0 a
3184.0 3289.0 a
3185.0 3217.0 a
3186.0 2825.0 a
3187.0 3875.0 a
3188.0 1879.0 a
3189.0 1113.0 a
3190.0 3537.0 a
3191.0 2923.0 a
3192.0 3830.0 a
3193.0 3466.0 a
3194.0 1024.0 a
3195.0 3345.0 a
3196.0 2573.0 a
3197.0 4669.0 a
3198.0 3590.0 a
3199.0 2535.0 a
3200.0 3600.0 a
3201.0 3505.0 a
3202.0 2529.0 a
3203.0 3416.0 a
3204.0 3860.0 a
3205.0 4837.0 a
3206.0 2046.0 a
3207.0 2456.0 a
3208.0 2939.0 a
3209.0 1092.0 a
3210.0 2931.0 a
3211.0 3689.0 a
3212.0 3442.0 a
3213.0 4373.0 a
3214.0 3014.0 a
3215.0 3154.0 a
3216.0 1553.0 a
3217.0 4200.0 a
3218.0 3542.0 a
3219.0 3992.0 a
3220.0 647.0 a
3221.0 3309.0 a
3222.0 1655.0 a
3223.0 1182.0 a
3224.0 4003.0 a
3225.0 3921.0 a
3226.0 199.0 a
3227.0 4015.0 a
3228.0 3456.0 a
3229.0 3288.0 a
3230.0 3365.0 a
3231.0 3008.0 a
3232.0 3196.0 a
3233.0 4142.0 a
3234.0 526.0 a
3235.0 2969.0 a
3236.0 2613.0 a
3237.0 2234.0 a
3238.0 4498.0 a
3239.0 3825.0 a
3240.0 1988.0 a
3241.0 2665.0 a
3242.0 3394.0 a
3243.0 2134.0 a
3244.0 4276.0 a
3245.0 3608.0 a
3246.0 3765.0 a
3247.0 3223.0 a
3248.0 2305.0 a
3249.0 4167.0 a
3250.0 4645.0 a
3251.0 157.0 a
3252.0 3175.0 a
3253.0 2651.0 a
3254.0 3112.0 a
3255.0 2460.0 a
3256.0 2376.0 a
3257.0 3802.0 a
3258.0 3214.0 a
3259.0 3373.0 a
3260.0 2214.0 a
3261.0 3541.0 a
3262.0 3840.0 a
3263.0 3739.0 a
3264.0 2987.0 a
3265.0 3513.0 a
3266.0 3969.0 a
3267.0 1538.0 a
3268.0 3036.0 a
3269.0 3440.0 a
3270.0 3141.0 a
3271.0 3778.0 a
3272.0 1375.0 a
3273.0 2949.0 a
3274.0 3639.0 a
3275.0 2554.0 a
3276.0 3821.0 a
3277.0 4400.0 a
3278.0 4759.0 a
3279.0 4256.0 a
3280.0 2478.0 a
3281.0 3918.0 a
3282.0 1624.0 a
3283.0 3582.0 a
3284.0 3947.0 a
3285.0 455.0 a
3286.0 3510.0 a
3287.0 4017.0 a
3288.0 712.0 a
3289.0 2759.0 a
3290.0 2123.0 a
3291.0 3862.0 a
3292.0 3245.0 a
3293.0 3029.0 a
3294.0 2469.0 a
3295.0 3068.0 a
3296.0 3404.0 a
3297.0 3371.0 a
3298.0 3879.0 a
3299.0 3997.0 a
3300.0 3242.0 a
3301.0 4638.0 a
3302.0 3325.0 a
3303.0 4348.0 a
3304.0 2265.0 a
3305.0 4135.0 a
3306.0 3158.0 a
3307.0 4825.0 a
3308.0 3331.0 a
3309.0 3912.0 a
3310.0 2648.0 a
3311.0 3282.0 a
3312.0 3138.0 a
3313.0 1617.0 a
3314.0 4138.0 a
3315.0 2448.0 a
3316.0 3317.0 a
3317.0 2838.0 a
3318.0 1418.0 a
3319.0 3946.0 a
3320.0 1356.0 a
3321.0 3385.0 a
3322.0 2299.0 a
3323.0 4132.0 a
3324.0 2266.0 a
3325.0 4332.0 a
3326.0 4164.0 a
3327.0 1853.0 a
3328.0 3134.0 a
3329.0 2603.0 a
3330.0 1940.0 a
3331.0 3767.0 a
3332.0 3150.0 a
3333.0 3225.0 a
3334.0 3184.0 a
3335.0 4021.0 a
3336.0 3140.0 a
3337.0 2206.0 a
3338.0 3732.0 a
3339.0 2881.0 a
3340.0 3737.0 a
3341.0 4038.0 a
3342.0 2620.0 a
3343.0 4867.0 a
3344.0 4678.0 a
3345.0 3531.0 a
3346.0 2088.0 a
3347.0 3074.0 a
3348.0 3234.0 a
3349.0 1379.0 a
3350.0 4101.0 a
3351.0 966.0 a
3352.0 808.0 a
3353.0 4617.0 a
3354.0 3294.0 a
3355.0 3794.0 a
3356.0 3162.0 a
3357.0 1016.0 a
3358.0 2873.0 a
3359.0 3102.0 a
3360.0 1625.0 a
3361.0 3302.0 a
3362.0 1750.0 a
3363.0 2516.0 a
3364.0 4497.0 a
3365.0 2888.0 a
3366.0 2877.0 a
3367.0 1565.0 a
3368.0 3078.0 a
3369.0 2441.0 a
3370.0 3358.0 a
3371.0 3871.0 a
3372.0 2097.0 a
3373.0 2846.0 a
3374.0 2390.0 a
3375.0 3614.0 a
3376.0 3156.0 a
3377.0 3744.0 a
3378.0 2812.0 a
3379.0 2559.0 a
3380.0 4068.0 a
3381.0 2474.0 a
3382.0 1994.0 a
3383.0 4253.0 a
3384.0 2855.0 a
3385.0 4032.0 a
3386.0 3097.0 a
3387.0 3676.0 a
3388.0 4992.0 a
3389.0 3774.0 a
3390.0 4175.0 a
3391.0 3560.0 a
3392.0 3814.0 a
3393.0 2847.0 a
3394.0 3818.0 a
3395.0 3596.0 a
3396.0 4005.0 a
3397.0 3683.0 a
3398.0 2285.0 a
3399.0 3040.0 a
3400.0 2895.0 a
3401.0 3920.0 a
3402.0 2212.0 a
3403.0 3967.0 a
3404.0 3278.0 a
3405.0 3177.0 a
3406.0 3533.0 a
3407.0 4478.0 a
3408.0 4273.0 a
3409.0 4396.0 a
3410.0 3964.0 a
3411.0 2876.0 a
3412.0 2893.0 a
3413.0 961.0 a
3414.0 3381.0 a
3415.0 4254.0 a
3416.0 4776.0 a
3417.0 3313.0 a
3418.0 2841.0 a
3419.0 2879.0 a
3420.0 3730.0 a
3421.0 3981.0 a
3422.0 3034.0 a
3423.0 2451.0 a
3424.0 3075.0 a
3425.0 1812.0 a
3426.0 3250.0 a
3427.0 2857.0 a
3428.0 2989.0 a
3429.0 4060.0 a
3430.0 3870.0 a
3431.0 2650.0 a
3432.0 3399.0 a
3433.0 3746.0 a
3434.0 3168.0 a
3435.0 1604.0 a
3436.0 3262.0 a
3437.0 4024.0 a
3438.0 3460.0 a
3439.0 2426.0 a
3440.0 3826.0 a
3441.0 4328.0 a
3442.0 4263.0 a
3443.0 4007.0 a
3444.0 4771.0 a
3445.0 3367.0 a
3446.0 3876.0 a
3447.0 960.0 a
3448.0 2555.0 a
3449.0 2908.0 a
3450.0 4103.0 a
3451.0 2981.0 a
3452.0 3722.0 a
3453.0 2531.0 a
3454.0 4149.0 a
3455.0 3298.0 a
3456.0 4644.0 a
3457.0 1621.0 a
3458.0 2038.0 a
3459.0 3635.0 a
3460.0 4158.0 a
3461.0 3418.0 a
3462.0 3750.0 a
3463.0 4533.0 a
3464.0 3009.0 a
3465.0 4358.0 a
3466.0 3083.0 a
3467.0 3563.0 a
3468.0 4279.0 a
3469.0 2104.0 a
3470.0 3356.0 a
3471.0 4468.0 a
3472.0 4244.0 a
3473.0 3536.0 a
3474.0 4243.0 a
3475.0 3706.0 a
3476.0 4909.0 a
3477.0 3312.0 a
3478.0 4793.0 a
3479.0 2710.0 a
3480.0 4532.0 a
3481.0 3926.0 a
3482.0 2760.0 a
3483.0 3047.0 a
3484.0 2750.0 a
3485.0 2827.0 a
3486.0 3247.0 a
3487.0 3687.0 a
3488.0 2866.0 a
3489.0 3293.0 a
3490.0 3952.0 a
3491.0 524.0 a
3492.0 3076.0 a
3493.0 2431.0 a
3494.0 2864.0 a
3495.0 3865.0 a
3496.0 3307.0 a
3497.0 2428.0 a
3498.0 3697.0 a
3499.0 3903.0 a
3500.0 4170.0 a
3501.0 4868.0 a
3502.0 747.0 a
3503.0 4598.0 a
3504.0 3192.0 a
3505.0 1445.0 a
3506.0 4205.0 a
3507.0 3691.0 a
3508.0 3785.0 a
3509.0 4155.0 a
3510.0 3530.0 a
3511.0 2636.0 a
3512.0 3873.0 a
3513.0 3841.0 a
3514.0 2144.0 a
3515.0 2240.0 a
3516.0 3829.0 a
3517.0 2894.0 a
3518.0 4053.0 a
3519.0 3087.0 a
3520.0 3352.0 a
3521.0 3148.0 a
3522.0 4077.0 a
3523.0 1192.0 a
3524.0 3638.0 a
3525.0 4239.0 a
3526.0 3501.0 a
3527.0 3727.0 a
3528.0 3729.0 a
3529.0 2672.0 a
3530.0 2327.0 a
3531.0 3420.0 a
3532.0 2370.0 a
3533.0 2429.0 a
3534.0 3127.0 a
3535.0 4679.0 a
3536.0 2332.0 a
3537.0 3179.0 a
3538.0 4120.0 a
3539.0 1409.0 a
3540.0 2365.0 a
3541.0 1951.0 a
3542.0 4701.0 a
3543.0 3620.0 a
3544.0 2619.0 a
3545.0 4146.0 a
3546.0 3895.0 a
3547.0 1518.0 a
3548.0 3366.0 a
3549.0 1962.0 a
3550.0 3299.0 a
3551.0 2329.0 a
3552.0 1196.0 a
3553.0 3058.0 a
3554.0 4900.0 a
3555.0 3686.0 a
3556.0 2079.0 a
3557.0 2915.0 a
3558.0 2928.0 a
3559.0 2995.0 a
3560.0 2914.0 a
3561.0 4670.0 a
3562.0 1760.0 a
3563.0 2993.0 a
3564.0 3194.0 a
3565.0 3834.0 a
3566.0 2549.0 a
3567.0 2961.0 a
3568.0 1198.0 a
3569.0 4313.0 a
3570.0 3183.0 a
3571.0 3771.0 a
3572.0 876.0 a
3573.0 4503.0 a
3574.0 3939.0 a
3575.0 3082.0 a
3576.0 3569.0 a
3577.0 2203.0 a
3578.0 4531.0 a
3579.0 4247.0 a
3580.0 4165.0 a
3581.0 3792.0 a
3582.0 3761.0 a
3583.0 3885.0 a
3584.0 3275.0 a
3585.0 3006.0 a
3586.0 2427.0 a
3587.0 2153.0 a
3588.0 2523.0 a
3589.0 3314.0 a
3590.0 3855.0 a
3591.0 3924.0 a
3592.0 4450.0 a
3593.0 4286.0 a
3594.0 4031.0 a
3595.0 2518.0 a
3596.0 1633.0 a
3597.0 3749.0 a
3598.0 3725.0 a
3599.0 1609.0 a
3600.0 2844.0 a
3601.0 3681.0 a
3602.0 3213.0 a
3603.0 3913.0 a
3604.0 3927.0 a
3605.0 3678.0 a
3606.0 3604.0 a
3607.0 4026.0 a
3608.0 3387.0 a
3609.0 2218.0 a
3610.0 3851.0 a
3611.0 4281.0 a
3612.0 4730.0 a
3613.0 4890.0 a
3614.0 4045.0 a
3615.0 3240.0 a
3616.0 3050.0 a
3617.0 4296.0 a
3618.0 4481.0 a
3619.0 3230.0 a
3620.0 1675.0 a
3621.0 3782.0 a
3622.0 3268.0 a
3623.0 3611.0 a
3624.0 1702.0 a
3625.0 2579.0 a
3626.0 2141.0 a
3627.0 668.0 a
3628.0 2490.0 a
3629.0 4765.0 a
3630.0 3506.0 a
3631.0 3343.0 a
3632.0 3593.0 a
3633.0 1975.0 a
3634.0 3712.0 a
3635.0 3781.0 a
3636.0 3455.0 a
3637.0 2948.0 a
3638.0 77.0 a
3639.0 4768.0 a
3640.0 3940.0 a
3641.0 3028.0 a
3642.0 4438.0 a
3643.0 4390.0 a
3644.0 4280.0 a
3645.0 4230.0 a
3646.0 2978.0 a
3647.0 4090.0 a
3648.0 4052.0 a
3649.0 4728.0 a
3650.0 4821.0 a
3651.0 2410.0 a
3652.0 4403.0 a
3653.0 3348.0 a
3654.0 2656.0 a
3655.0 3480.0 a
3656.0 4923.0 a
3657.0 2754.0 a
3658.0 415.0 a
3659.0 4306.0 a
3660.0 3692.0 a
3661.0 1568.0 a
3662.0 2022.0 a
3663.0 3357.0 a
3664.0 3355.0 a
3665.0 3236.0 a
3666.0 3649.0 a
3667.0 3955.0 a
3668.0 3909.0 a
3669.0 4259.0 a
3670.0 2803.0 a
3671.0 4753.0 a
3672.0 227.0 a
3673.0 860.0 a
3674.0 3943.0 a
3675.0 3319.0 a
3676.0 3135.0 a
3677.0 4095.0 a
3678.0 3791.0 a
3679.0 3482.0 a
3680.0 4944.0 a
3681.0 3019.0 a
3682.0 2443.0 a
3683.0 4330.0 a
3684.0 3098.0 a
3685.0 1689.0 a
3686.0 2624.0 a
3687.0 3318.0 a
3688.0 3720.0 a
3689.0 3515.0 a
3690.0 4434.0 a
3691.0 4427.0 a
3692.0 1558.0 a
3693.0 3890.0 a
3694.0 4262.0 a
3695.0 2356.0 a
3696.0 4097.0 a
3697.0 1408.0 a
3698.0 4857.0 a
3699.0 3498.0 a
3700.0 2467.0 a
3701.0 3380.0 a
3702.0 4420.0 a
3703.0 4547.0 a
3704.0 3473.0 a
3705.0 2342.0 a
3706.0 3149.0 a
3707.0 3868.0 a
3708.0 3039.0 a
3709.0 3246.0 a
3710.0 3051.0 a
3711.0 1361.0 a
3712.0 3080.0 a
3713.0 2041.0 a
3714.0 1337.0 a
3715.0 3436.0 a
3716.0 3607.0 a
3717.0 3540.0 a
3718.0 3021.0 a
3719.0 4212.0 a
3720.0 2703.0 a
3721.0 931.0 a
3722.0 3500.0 a
3723.0 2732.0 a
3724.0 1635.0 a
3725.0 4826.0 a
3726.0 3869.0 a
3727.0 1176.0 a
3728.0 3303.0 a
3729.0 3410.0 a
3730.0 2367.0 a
3731.0 1749.0 a
3732.0 1352.0 a
3733.0 3222.0 a
3734.0 3989.0 a
3735.0 3388.0 a
3736.0 4182.0 a
3737.0 422.0 a
3738.0 2643.0 a
3739.0 2192.0 a
3740.0 3215.0 a
3741.0 4548.0 a
3742.0 2614.0 a
3743.0 2728.0 a
3744.0 4467.0 a
3745.0 4623.0 a
3746.0 1195.0 a
3747.0 2098.0 a
3748.0 3353.0 a
3749.0 4752.0 a
3750.0 2615.0 a
3751.0 4177.0 a
3752.0 1860.0 a
3753.0 4284.0 a
3754.0 1502.0 a
3755.0 3527.0 a
3756.0 4360.0 a
3757.0 4036.0 a
3758.0 4070.0 a
3759.0 3576.0 a
3760.0 3646.0 a
3761.0 3684.0 a
3762.0 2668.0 a
3763.0 4115.0 a
3764.0 4235.0 a
3765.0 4550.0 a
3766.0 2114.0 a
3767.0 3754.0 a
3768.0 3944.0 a
3769.0 3160.0 a
3770.0 3832.0 a
3771.0 3726.0 a
3772.0 4009.0 a
3773.0 3472.0 a
3774.0 3954.0 a
3775.0 3522.0 a
3776.0 3553.0 a
3777.0 3493.0 a
3778.0 3850.0 a
3779.0 3660.0 a
3780.0 4419.0 a
3781.0 4169.0 a
3782.0 4689.0 a
3783.0 2293.0 a
3784.0 2380.0 a
3785.0 3031.0 a
3786.0 4405.0 a
3787.0 2336.0 a
3788.0 3379.0 a
3789.0 2121.0 a
3790.0 3755.0 a
3791.0 4874.0 a
3792.0 3652.0 a
3793.0 4217.0 a
3794.0 4424.0 a
3795.0 3979.0 a
3796.0 2676.0 a
3797.0 4266.0 a
3798.0 2381.0 a
3799.0 3758.0 a
3800.0 3562.0 a
3801.0 1884.0 a
3802.0 3935.0 a
3803.0 2826.0 a
3804.0 2357.0 a
3805.0 3998.0 a
3806.0 3504.0 a
3807.0 3958.0 a
3808.0 1428.0 a
3809.0 3258.0 a
3810.0 4020.0 a
3811.0 4125.0 a
3812.0 2994.0 a
3813.0 3449.0 a
3814.0 3548.0 a
3815.0 2851.0 a
3816.0 4320.0 a
3817.0 2850.0 a
3818.0 4027.0 a
3819.0 3069.0 a
3820.0 3046.0 a
3821.0 3545.0 a
3822.0 3578.0 a
3823.0 3122.0 a
3824.0 3591.0 a
3825.0 3163.0 a
3826.0 2131.0 a
3827.0 2740.0 a
3828.0 3963.0 a
3829.0 1991.0 a
3830.0 4584.0 a
3831.0 2442.0 a
3832.0 3800.0 a
3833.0 4039.0 a
3834.0 4798.0 a
3835.0 4206.0 a
3836.0 3857.0 a
3837.0 3523.0 a
3838.0 3378.0 a
3839.0 3065.0 a
3840.0 3111.0 a
3841.0 3606.0 a
3842.0 2205.0 a
3843.0 2180.0 a
3844.0 4274.0 a
3845.0 4846.0 a
3846.0 2792.0 a
3847.0 4134.0 a
3848.0 3852.0 a
3849.0 2093.0 a
3850.0 2221.0 a
3851.0 3877.0 a
3852.0 335.0 a
3853.0 4958.0 a
3854.0 4572.0 a
3855.0 2349.0 a
3856.0 3072.0 a
3857.0 3390.0 a
3858.0 3793.0 a
3859.0 4691.0 a
3860.0 3535.0 a
3861.0 4218.0 a
3862.0 3364.0 a
3863.0 3520.0 a
3864.0 4414.0 a
3865.0 2031.0 a
3866.0 4855.0 a
3867.0 4517.0 a
3868.0 4354.0 a
3869.0 3748.0 a
3870.0 2542.0 a
3871.0 2069.0 a
3872.0 3893.0 a
3873.0 4237.0 a
3874.0 4829.0 a
3875.0 3695.0 a
3876.0 3461.0 a
3877.0 4555.0 a
3878.0 4349.0 a
3879.0 3232.0 a
3880.0 3651.0 a
3881.0 3185.0 a
3882.0 3543.0 a
3883.0 4449.0 a
3884.0 4911.0 a
3885.0 3070.0 a
3886.0 4784.0 a
3887.0 3495.0 a
3888.0 4568.0 a
3889.0 2800.0 a
3890.0 4529.0 a
3891.0 3760.0 a
3892.0 3347.0 a
3893.0 4121.0 a
3894.0 4059.0 a
3895.0 3957.0 a
3896.0 3867.0 a
3897.0 2729.0 a
3898.0 3079.0 a
3899.0 4352.0 a
3900.0 4524.0 a
3901.0 4174.0 a
3902.0 3866.0 a
3903.0 3326.0 a
3904.0 3423.0 a
3905.0 3714.0 a
3906.0 4049.0 a
3907.0 3673.0 a
3908.0 3799.0 a
3909.0 3627.0 a
3910.0 3974.0 a
3911.0 4446.0 a
3912.0 4295.0 a
3913.0 4608.0 a
3914.0 3398.0 a
3915.0 2070.0 a
3916.0 4078.0 a
3917.0 3212.0 a
3918.0 4372.0 a
3919.0 4721.0 a
3920.0 4375.0 a
3921.0 4037.0 a
3922.0 4409.0 a
3923.0 1818.0 a
3924.0 3292.0 a
3925.0 3690.0 a
3926.0 4818.0 a
3927.0 3985.0 a
3928.0 3125.0 a
3929.0 3831.0 a
3930.0 4122.0 a
3931.0 2743.0 a
3932.0 3699.0 a
3933.0 3629.0 a
3934.0 3633.0 a
3935.0 3186.0 a
3936.0 3738.0 a
3937.0 3220.0 a
3938.0 4986.0 a
3939.0 3525.0 a
3940.0 4658.0 a
3941.0 3334.0 a
3942.0 1283.0 a
3943.0 4054.0 a
3944.0 4343.0 a
3945.0 4578.0 a
3946.0 4646.0 a
3947.0 3305.0 a
3948.0 2352.0 a
3949.0 3055.0 a
3950.0 3846.0 a
3951.0 4863.0 a
3952.0 3675.0 a
3953.0 3064.0 a
3954.0 4189.0 a
3955.0 4369.0 a
3956.0 2852.0 a
3957.0 1727.0 a
3958.0 4339.0 a
3959.0 4980.0 a
3960.0 3585.0 a
3961.0 3733.0 a
3962.0 4346.0 a
3963.0 813.0 a
3964.0 4722.0 a
3965.0 3151.0 a
3966.0 3556.0 a
3967.0 3710.0 a
3968.0 2092.0 a
3969.0 3283.0 a
3970.0 2655.0 a
3971.0 3492.0 a
3972.0 3849.0 a
3973.0 4181.0 a
3974.0 2842.0 a
3975.0 3650.0 a
3976.0 3106.0 a
3977.0 4301.0 a
3978.0 3395.0 a
3979.0 4383.0 a
3980.0 4366.0 a
3981.0 4335.0 a
3982.0 3960.0 a
3983.0 3280.0 a
3984.0 4323.0 a
3985.0 4204.0 a
3986.0 3182.0 a
3987.0 2781.0 a
3988.0 4559.0 a
3989.0 4116.0 a
3990.0 4399.0 a
3991.0 3982.0 a
3992.0 2897.0 a
3993.0 3322.0 a
3994.0 3806.0 a
3995.0 3891.0 a
3996.0 4812.0 a
3997.0 4413.0 a
3998.0 4756.0 a
3999.0 2260.0 a
4000.0 2606.0 a
4001.0 521.0 a
4002.0 3623.0 a
4003.0 2764.0 a
4004.0 4690.0 a
4005.0 3067.0 a
4006.0 3696.0 a
4007.0 3942.0 a
4008.0 4523.0 a
4009.0 4925.0 a
4010.0 4783.0 a
4011.0 4233.0 a
4012.0 3978.0 a
4013.0 2392.0 a
4014.0 4080.0 a
4015.0 4650.0 a
4016.0 4302.0 a
4017.0 4071.0 a
4018.0 924.0 a
4019.0 4480.0 a
4020.0 4285.0 a
4021.0 3951.0 a
4022.0 4224.0 a
4023.0 2701.0 a
4024.0 4534.0 a
4025.0 4162.0 a
4026.0 4472.0 a
4027.0 1825.0 a
4028.0 3532.0 a
4029.0 4737.0 a
4030.0 3421.0 a
4031.0 4019.0 a
4032.0 3763.0 a
4033.0 4483.0 a
4034.0 4484.0 a
4035.0 4586.0 a
4036.0 2771.0 a
4037.0 3747.0 a
4038.0 3408.0 a
4039.0 3491.0 a
4040.0 2698.0 a
4041.0 4418.0 a
4042.0 2823.0 a
4043.0 3471.0 a
4044.0 4631.0 a
4045.0 2874.0 a
4046.0 4252.0 a
4047.0 3131.0 a
4048.0 2934.0 a
4049.0 3397.0 a
4050.0 3610.0 a
4051.0 3864.0 a
4052.0 4402.0 a
4053.0 4260.0 a
4054.0 4687.0 a
4055.0 4666.0 a
4056.0 4928.0 a
4057.0 4789.0 a
4058.0 4298.0 a
4059.0 3740.0 a
4060.0 3950.0 a
4061.0 3487.0 a
4062.0 4147.0 a
4063.0 4718.0 a
4064.0 3811.0 a
4065.0 4901.0 a
4066.0 4075.0 a
4067.0 1841.0 a
4068.0 4207.0 a
4069.0 2998.0 a
4070.0 4398.0 a
4071.0 1673.0 a
4072.0 4707.0 a
4073.0 3389.0 a
4074.0 4803.0 a
4075.0 4930.0 a
4076.0 4695.0 a
4077.0 4774.0 a
4078.0 4777.0 a
4079.0 2699.0 a
4080.0 4817.0 a
4081.0 4178.0 a
4082.0 4882.0 a
4083.0 4528.0 a
4084.0 3949.0 a
4085.0 2551.0 a
4086.0 4630.0 a
4087.0 3027.0 a
4088.0 4626.0 a
4089.0 3773.0 a
4090.0 4615.0 a
4091.0 3468.0 a
4092.0 4139.0 a
4093.0 4479.0 a
4094.0 4304.0 a
4095.0 3787.0 a
4096.0 4143.0 a
4097.0 4731.0 a
4098.0 4392.0 a
4099.0 2820.0 a
4100.0 3454.0 a
4101.0 4303.0 a
4102.0 2283.0 a
4103.0 4171.0 a
4104.0 4282.0 a
4105.0 4257.0 a
4106.0 4129.0 a
4107.0 3481.0 a
4108.0 3451.0 a
4109.0 3327.0 a
4110.0 4157.0 a
4111.0 3838.0 a
4112.0 3670.0 a
4113.0 4552.0 a
4114.0 4536.0 a
4115.0 3917.0 a
4116.0 3393.0 a
4117.0 4023.0 a
4118.0 4659.0 a
4119.0 3801.0 a
4120.0 3601.0 a
4121.0 3807.0 a
4122.0 2744.0 a
4123.0 3221.0 a
4124.0 4732.0 a
4125.0 2693.0 a
4126.0 4268.0 a
4127.0 3630.0 a
4128.0 3462.0 a
4129.0 4880.0 a
4130.0 2251.0 a
4131.0 4655.0 a
4132.0 4001.0 a
4133.0 2007.0 a
4134.0 3798.0 a
4135.0 4495.0 a
4136.0 4248.0 a
4137.0 3407.0 a
4138.0 4250.0 a
4139.0 4232.0 a
4140.0 2777.0 a
4141.0 4128.0 a
4142.0 3470.0 a
4143.0 4193.0 a
4144.0 4896.0 a
4145.0 4294.0 a
4146.0 2835.0 a
4147.0 4899.0 a
4148.0 4710.0 a
4149.0 4897.0 a
4150.0 3999.0 a
4151.0 3819.0 a
4152.0 4377.0 a
4153.0 3679.0 a
4154.0 2904.0 a
4155.0 4202.0 a
4156.0 3962.0 a
4157.0 4489.0 a
4158.0 4830.0 a
4159.0 3529.0 a
4160.0 3874.0 a
4161.0 4308.0 a
4162.0 4333.0 a
4163.0 4708.0 a
4164.0 4916.0 a
4165.0 4820.0 a
4166.0 4860.0 a
4167.0 4871.0 a
4168.0 4361.0 a
4169.0 2924.0 a
4170.0 3971.0 a
4171.0 4994.0 a
4172.0 3260.0 a
4173.0 4351.0 a
4174.0 4435.0 a
4175.0 3528.0 a
4176.0 3643.0 a
4177.0 4934.0 a
4178.0 3941.0 a
4179.0 3123.0 a
4180.0 3735.0 a
4181.0 3908.0 a
4182.0 3661.0 a
4183.0 4894.0 a
4184.0 4968.0 a
4185.0 3956.0 a
4186.0 4426.0 a
4187.0 4875.0 a
4188.0 4106.0 a
4189.0 1932.0 a
4190.0 3856.0 a
4191.0 3718.0 a
4192.0 4697.0 a
4193.0 4098.0 a
4194.0 2562.0 a
4195.0 4629.0 a
4196.0 4960.0 a
4197.0 4979.0 a
4198.0 2799.0 a
4199.0 4651.0 a
4200.0 4410.0 a
4201.0 4079.0 a
4202.0 4180.0 a
4203.0 4367.0 a
4204.0 4919.0 a
4205.0 4145.0 a
4206.0 4242.0 a
4207.0 4394.0 a
4208.0 2541.0 a
4209.0 4058.0 a
4210.0 2797.0 a
4211.0 4738.0 a
4212.0 3586.0 a
4213.0 4064.0 a
4214.0 4546.0 a
4215.0 3881.0 a
4216.0 4086.0 a
4217.0 2635.0 a
4218.0 4314.0 a
4219.0 3713.0 a
4220.0 3274.0 a
4221.0 4293.0 a
4222.0 3521.0 a
4223.0 3880.0 a
4224.0 4140.0 a
4225.0 2355.0 a
4226.0 4501.0 a
4227.0 4628.0 a
4228.0 3779.0 a
4229.0 4686.0 a
4230.0 3616.0 a
4231.0 4236.0 a
4232.0 4936.0 a
4233.0 3249.0 a
4234.0 3483.0 a
4235.0 4416.0 a
4236.0 4540.0 a
4237.0 4705.0 a
4238.0 4203.0 a
4239.0 3795.0 a
4240.0 3828.0 a
4241.0 4412.0 a
4242.0 3768.0 a
4243.0 4913.0 a
4244.0 4261.0 a
4245.0 4337.0 a
4246.0 3836.0 a
4247.0 4664.0 a
4248.0 4675.0 a
4249.0 2488.0 a
4250.0 3320.0 a
4251.0 4518.0 a
4252.0 3892.0 a
4253.0 3445.0 a
4254.0 3333.0 a
4255.0 4739.0 a
4256.0 3896.0 a
4257.0 4004.0 a
4258.0 3977.0 a
4259.0 4197.0 a
4260.0 2018.0 a
4261.0 4808.0 a
4262.0 4839.0 a
4263.0 4265.0 a
4264.0 3622.0 a
4265.0 3255.0 a
4266.0 4482.0 a
4267.0 4300.0 a
4268.0 4249.0 a
4269.0 3677.0 a
4270.0 4621.0 a
4271.0 4462.0 a
4272.0 3788.0 a
4273.0 4130.0 a
4274.0 4715.0 a
4275.0 3618.0 a
4276.0 3005.0 a
4277.0 4676.0 a
4278.0 4869.0 a
4279.0 3994.0 a
4280.0 3062.0 a
4281.0 3937.0 a
4282.0 3631.0 a
4283.0 3351.0 a
4284.0 3519.0 a
4285.0 2752.0 a
4286.0 3499.0 a
4287.0 4160.0 a
4288.0 3961.0 a
4289.0 4841.0 a
4290.0 4661.0 a
4291.0 3592.0 a
4292.0 4326.0 a
4293.0 4561.0 a
4294.0 4376.0 a
4295.0 4769.0 a
4296.0 4110.0 a
4297.0 2875.0 a
4298.0 4600.0 a
4299.0 3805.0 a
4300.0 2268.0 a
4301.0 4222.0 a
4302.0 4047.0 a
4303.0 4639.0 a
4304.0 4102.0 a
4305.0 2704.0 a
4306.0 3509.0 a
4307.0 2706.0 a
4308.0 4982.0 a
4309.0 4387.0 a
4310.0 3907.0 a
4311.0 3915.0 a
4312.0 3845.0 a
4313.0 3377.0 a
4314.0 3898.0 a
4315.0 4895.0 a
4316.0 4636.0 a
4317.0 4824.0 a
4318.0 4564.0 a
4319.0 4570.0 a
4320.0 4673.0 a
4321.0 4380.0 a
4322.0 3973.0 a
4323.0 3878.0 a
4324.0 4028.0 a
4325.0 4382.0 a
4326.0 3227.0 a
4327.0 3617.0 a
4328.0 3934.0 a
4329.0 4951.0 a
4330.0 4601.0 a
4331.0 3414.0 a
4332.0 4888.0 a
4333.0 4109.0 a
4334.0 4642.0 a
4335.0 3453.0 a
4336.0 4729.0 a
4337.0 3723.0 a
4338.0 4953.0 a
4339.0 4411.0 a
4340.0 4365.0 a
4341.0 3467.0 a
4342.0 4246.0 a
4343.0 4240.0 a
4344.0 3411.0 a
4345.0 3640.0 a
4346.0 4933.0 a
4347.0 3547.0 a
4348.0 3514.0 a
4349.0 4153.0 a
4350.0 4384.0 a
4351.0 4283.0 a
4352.0 3717.0 a
4353.0 4616.0 a
4354.0 3565.0 a
4355.0 4511.0 a
4356.0 4393.0 a
4357.0 4745.0 a
4358.0 3477.0 a
4359.0 3702.0 a
4360.0 4794.0 a
4361.0 4445.0 a
4362.0 3401.0 a
4363.0 4461.0 a
4364.0 4610.0 a
4365.0 4719.0 a
4366.0 3759.0 a
4367.0 4104.0 a
4368.0 3837.0 a
4369.0 4898.0 a
4370.0 4995.0 a
4371.0 4389.0 a
4372.0 4653.0 a
4373.0 4198.0 a
4374.0 3914.0 a
4375.0 3945.0 a
4376.0 4210.0 a
4377.0 4657.0 a
4378.0 4287.0 a
4379.0 4999.0 a
4380.0 4688.0 a
4381.0 1742.0 a
4382.0 3709.0 a
4383.0 4733.0 a
4384.0 4231.0 a
4385.0 4741.0 a
4386.0 4505.0 a
4387.0 3469.0 a
4388.0 2714.0 a
4389.0 3703.0 a
4390.0 3777.0 a
4391.0 4456.0 a
4392.0 3086.0 a
4393.0 4269.0 a
4394.0 2016.0 a
4395.0 4504.0 a
4396.0 4813.0 a
4397.0 4357.0 a
4398.0 4538.0 a
4399.0 4727.0 a
4400.0 4942.0 a
4401.0 4711.0 a
4402.0 3948.0 a
4403.0 4652.0 a
4404.0 1709.0 a
4405.0 3889.0 a
4406.0 4474.0 a
4407.0 3518.0 a
4408.0 4663.0 a
4409.0 3267.0 a
4410.0 4772.0 a
4411.0 4465.0 a
4412.0 4596.0 a
4413.0 4136.0 a
4414.0 4417.0 a
4415.0 3584.0 a
4416.0 3257.0 a
4417.0 4215.0 a
4418.0 4594.0 a
4419.0 4557.0 a
4420.0 4537.0 a
4421.0 3013.0 a
4422.0 4088.0 a
4423.0 4742.0 a
4424.0 4811.0 a
4425.0 4799.0 a
4426.0 4700.0 a
4427.0 4379.0 a
4428.0 4962.0 a
4429.0 4641.0 a
4430.0 4809.0 a
4431.0 3648.0 a
4432.0 4362.0 a
4433.0 4220.0 a
4434.0 4453.0 a
4435.0 4795.0 a
4436.0 4307.0 a
4437.0 4665.0 a
4438.0 4081.0 a
4439.0 4613.0 a
4440.0 4152.0 a
4441.0 1921.0 a
4442.0 3899.0 a
4443.0 3833.0 a
4444.0 4978.0 a
4445.0 4842.0 a
4446.0 4607.0 a
4447.0 4941.0 a
4448.0 2199.0 a
4449.0 4176.0 a
4450.0 3975.0 a
4451.0 3824.0 a
4452.0 4632.0 a
4453.0 3827.0 a
4454.0 4571.0 a
4455.0 4757.0 a
4456.0 4429.0 a
4457.0 4889.0 a
4458.0 4881.0 a
4459.0 3603.0 a
4460.0 4277.0 a
4461.0 4614.0 a
4462.0 3497.0 a
4463.0 4100.0 a
4464.0 3048.0 a
4465.0 4702.0 a
4466.0 4359.0 a
4467.0 4112.0 a
4468.0 3953.0 a
4469.0 4486.0 a
4470.0 4355.0 a
4471.0 4989.0 a
4472.0 4093.0 a
4473.0 4065.0 a
4474.0 2839.0 a
4475.0 4062.0 a
4476.0 4918.0 a
4477.0 4131.0 a
4478.0 4150.0 a
4479.0 4998.0 a
4480.0 3448.0 a
4481.0 4444.0 a
4482.0 3882.0 a
4483.0 3447.0 a
4484.0 3026.0 a
4485.0 4694.0 a
4486.0 4609.0 a
4487.0 3342.0 a
4488.0 4421.0 a
4489.0 3511.0 a
4490.0 4806.0 a
4491.0 2787.0 a
4492.0 3694.0 a
4493.0 4113.0 a
4494.0 4805.0 a
4495.0 3932.0 a
4496.0 4299.0 a
4497.0 3972.0 a
4498.0 2101.0 a
4499.0 4195.0 a
4500.0 4581.0 a
4501.0 4852.0 a
4502.0 4696.0 a
4503.0 4792.0 a
4504.0 4904.0 a
4505.0 4965.0 a
4506.0 4522.0 a
4507.0 4620.0 a
4508.0 4292.0 a
4509.0 4423.0 a
4510.0 3508.0 a
4511.0 4407.0 a
4512.0 4924.0 a
4513.0 4431.0 a
4514.0 4491.0 a
4515.0 4219.0 a
4516.0 4395.0 a
4517.0 4858.0 a
4518.0 4640.0 a
4519.0 4823.0 a
4520.0 4724.0 a
4521.0 4612.0 a
4522.0 4124.0 a
4523.0 4579.0 a
4524.0 4185.0 a
4525.0 4216.0 a
4526.0 4634.0 a
4527.0 3820.0 a
4528.0 3488.0 a
4529.0 4485.0 a
4530.0 4514.0 a
4531.0 3647.0 a
4532.0 2533.0 a
4533.0 3598.0 a
4534.0 4637.0 a
4535.0 4241.0 a
4536.0 3804.0 a
4537.0 4782.0 a
4538.0 4788.0 a
4539.0 4386.0 a
4540.0 4967.0 a
4541.0 4494.0 a
4542.0 3809.0 a
4543.0 4184.0 a
4544.0 4692.0 a
4545.0 3752.0 a
4546.0 4865.0 a
4547.0 4736.0 a
4548.0 4290.0 a
4549.0 4762.0 a
4550.0 4496.0 a
4551.0 4885.0 a
4552.0 4221.0 a
4553.0 4506.0 a
4554.0 4441.0 a
4555.0 3412.0 a
4556.0 4866.0 a
4557.0 4800.0 a
4558.0 4956.0 a
4559.0 4926.0 a
4560.0 3191.0 a
4561.0 4082.0 a
4562.0 4520.0 a
4563.0 3906.0 a
4564.0 4932.0 a
4565.0 4316.0 a
4566.0 4984.0 a
4567.0 4790.0 a
4568.0 3653.0 a
4569.0 4847.0 a
4570.0 4887.0 a
4571.0 4044.0 a
4572.0 4593.0 a
4573.0 4672.0 a
4574.0 4597.0 a
4575.0 3959.0 a
4576.0 4567.0 a
4577.0 4717.0 a
4578.0 4766.0 a
4579.0 3219.0 a
4580.0 4510.0 a
4581.0 4917.0 a
4582.0 3698.0 a
4583.0 4592.0 a
4584.0 2420.0 a
4585.0 4740.0 a
4586.0 3790.0 a
4587.0 4735.0 a
4588.0 3665.0 a
4589.0 3115.0 a
4590.0 4227.0 a
4591.0 4831.0 a
4592.0 3426.0 a
4593.0 1728.0 a
4594.0 4234.0 a
4595.0 4454.0 a
4596.0 4780.0 a
4597.0 4539.0 a
4598.0 4828.0 a
4599.0 3902.0 a
4600.0 4288.0 a
4601.0 4475.0 a
4602.0 3757.0 a
4603.0 4635.0 a
4604.0 4471.0 a
4605.0 4225.0 a
4606.0 4872.0 a
4607.0 4851.0 a
4608.0 4877.0 a
4609.0 3634.0 a
4610.0 4029.0 a
4611.0 3966.0 a
4612.0 3854.0 a
4613.0 4016.0 a
4614.0 4920.0 a
4615.0 4747.0 a
4616.0 4433.0 a
4617.0 4716.0 a
4618.0 4549.0 a
4619.0 3190.0 a
4620.0 3919.0 a
4621.0 4870.0 a
4622.0 4163.0 a
4623.0 4912.0 a
4624.0 4682.0 a
4625.0 4952.0 a
4626.0 4713.0 a
4627.0 4208.0 a
4628.0 3743.0 a
4629.0 4324.0 a
4630.0 3579.0 a
4631.0 4156.0 a
4632.0 4750.0 a
4633.0 4087.0 a
4634.0 4878.0 a
4635.0 4074.0 a
4636.0 4827.0 a
4637.0 4556.0 a
4638.0 3285.0 a
4639.0 4611.0 a
4640.0 4183.0 a
4641.0 4397.0 a
4642.0 3002.0 a
4643.0 4604.0 a
4644.0 4428.0 a
4645.0 4577.0 a
4646.0 4835.0 a
4647.0 4627.0 a
4648.0 4391.0 a
4649.0 2958.0 a
4650.0 3764.0 a
4651.0 4761.0 a
4652.0 4854.0 a
4653.0 301.0 a
4654.0 4939.0 a
4655.0 4144.0 a
4656.0 4876.0 a
4657.0 4476.0 a
4658.0 4067.0 a
4659.0 4814.0 a
4660.0 4832.0 a
4661.0 4458.0 a
4662.0 4513.0 a
4663.0 4781.0 a
4664.0 4046.0 a
4665.0 4838.0 a
4666.0 4111.0 a
4667.0 4118.0 a
4668.0 4618.0 a
4669.0 4970.0 a
4670.0 4385.0 a
4671.0 3369.0 a
4672.0 4922.0 a
4673.0 4519.0 a
4674.0 3573.0 a
4675.0 4975.0 a
4676.0 4671.0 a
4677.0 4656.0 a
4678.0 4983.0 a
4679.0 4945.0 a
4680.0 4990.0 a
4681.0 3929.0 a
4682.0 4949.0 a
4683.0 4545.0 a
4684.0 4947.0 a
4685.0 4746.0 a
4686.0 4698.0 a
4687.0 4310.0 a
4688.0 3991.0 a
4689.0 4685.0 a
4690.0 4440.0 a
4691.0 3428.0 a
4692.0 4625.0 a
4693.0 3336.0 a
4694.0 4493.0 a
4695.0 3626.0 a
4696.0 4660.0 a
4697.0 4574.0 a
4698.0 4822.0 a
4699.0 4092.0 a
4700.0 3341.0 a
4701.0 4624.0 a
4702.0 3886.0 a
4703.0 4340.0 a
4704.0 4859.0 a
4705.0 4595.0 a
4706.0 4985.0 a
4707.0 4961.0 a
4708.0 4744.0 a
4709.0 4436.0 a
4710.0 3599.0 a
4711.0 3310.0 a
4712.0 3484.0 a
4713.0 3361.0 a
4714.0 4964.0 a
4715.0 4905.0 a
4716.0 4289.0 a
4717.0 4938.0 a
4718.0 4168.0 a
4719.0 4709.0 a
4720.0 3588.0 a
4721.0 4749.0 a
4722.0 4590.0 a
4723.0 4850.0 a
4724.0 4368.0 a
4725.0 4508.0 a
4726.0 3566.0 a
4727.0 3656.0 a
4728.0 4785.0 a
4729.0 4425.0 a
4730.0 4108.0 a
4731.0 4452.0 a
4732.0 4447.0 a
4733.0 3383.0 a
4734.0 4684.0 a
4735.0 4726.0 a
4736.0 2369.0 a
4737.0 4940.0 a
4738.0 4583.0 a
4739.0 4910.0 a
4740.0 3035.0 a
4741.0 4844.0 a
4742.0 4229.0 a
4743.0 4915.0 a
4744.0 4929.0 a
4745.0 4214.0 a
4746.0 4770.0 a
4747.0 4569.0 a
4748.0 4194.0 a
4749.0 3965.0 a
4750.0 4270.0 a
4751.0 4954.0 a
4752.0 3114.0 a
4753.0 4591.0 a
4754.0 4432.0 a
4755.0 4667.0 a
4756.0 4804.0 a
4757.0 3552.0 a
4758.0 4585.0 a
4759.0 4996.0 a
4760.0 4251.0 a
4761.0 3273.0 a
4762.0 3209.0 a
4763.0 4845.0 a
4764.0 4754.0 a
4765.0 4773.0 a
4766.0 4406.0 a
4767.0 4704.0 a
4768.0 4760.0 a
4769.0 4633.0 a
4770.0 4317.0 a
4771.0 4345.0 a
4772.0 4648.0 a
4773.0 4997.0 a
4774.0 3507.0 a
4775.0 4448.0 a
4776.0 4072.0 a
4777.0 4943.0 a
4778.0 4272.0 a
4779.0 4126.0 a
4780.0 4971.0 a
4781.0 4662.0 a
4782.0 4706.0 a
4783.0 4381.0 a
4784.0 4371.0 a
4785.0 3641.0 a
4786.0 3815.0 a
4787.0 4974.0 a
4788.0 4969.0 a
4789.0 4884.0 a
4790.0 3719.0 a
4791.0 4725.0 a
4792.0 4061.0 a
4793.0 3928.0 a
4794.0 4693.0 a
4795.0 4606.0 a
4796.0 4879.0 a
4797.0 4681.0 a
4798.0 4297.0 a
4799.0 4864.0 a
4800.0 4619.0 a
4801.0 3555.0 a
4802.0 4907.0 a
4803.0 3888.0 a
4804.0 4050.0 a
4805.0 4364.0 a
4806.0 3621.0 a
4807.0 4779.0 a
4808.0 4976.0 a
4809.0 3178.0 a
4810.0 4066.0 a
4811.0 4543.0 a
4812.0 4937.0 a
4813.0 4603.0 a
4814.0 4833.0 a
4815.0 4892.0 a
4816.0 4683.0 a
4817.0 4758.0 a
4818.0 4589.0 a
4819.0 4893.0 a
4820.0 3680.0 a
4821.0 4720.0 a
4822.0 4848.0 a
4823.0 3858.0 a
4824.0 4743.0 a
4825.0 4530.0 a
4826.0 4422.0 a
4827.0 3938.0 a
4828.0 4018.0 a
4829.0 4127.0 a
4830.0 4404.0 a
4831.0 4703.0 a
4832.0 3422.0 a
4833.0 4560.0 a
4834.0 3707.0 a
4835.0 4908.0 a
4836.0 4073.0 a
4837.0 4712.0 a
4838.0 4991.0 a
4839.0 4778.0 a
4840.0 4963.0 a
4841.0 4470.0 a
4842.0 3502.0 a
4843.0 4488.0 a
4844.0 4946.0 a
4845.0 4573.0 a
4846.0 4966.0 a
4847.0 4654.0 a
4848.0 4336.0 a
4849.0 4401.0 a
4850.0 4902.0 a
4851.0 4492.0 a
4852.0 4309.0 a
4853.0 3625.0 a
4854.0 4764.0 a
4855.0 4356.0 a
4856.0 4502.0 a
4857.0 4439.0 a
4858.0 4526.0 a
4859.0 4322.0 a
4860.0 4344.0 a
4861.0 3810.0 a
4862.0 4903.0 a
4863.0 4187.0 a
4864.0 4466.0 a
4865.0 4931.0 a
4866.0 3887.0 a
4867.0 4972.0 a
4868.0 4957.0 a
4869.0 4291.0 a
4870.0 4085.0 a
4871.0 3861.0 a
4872.0 2430.0 a
4873.0 4816.0 a
4874.0 4457.0 a
4875.0 4649.0 a
4876.0 3883.0 a
4877.0 4331.0 a
4878.0 1487.0 a
4879.0 2108.0 a
4880.0 2700.0 a
4881.0 4258.0 a
4882.0 4748.0 a
4883.0 4201.0 a
4884.0 4883.0 a
4885.0 4275.0 a
4886.0 4873.0 a
4887.0 4094.0 a
4888.0 3724.0 a
4889.0 4228.0 a
4890.0 4350.0 a
4891.0 4647.0 a
4892.0 4786.0 a
4893.0 4551.0 a
4894.0 4977.0 a
4895.0 4469.0 a
4896.0 4751.0 a
4897.0 4787.0 a
4898.0 4500.0 a
4899.0 4516.0 a
4900.0 4714.0 a
4901.0 4455.0 a
4902.0 4582.0 a
4903.0 4755.0 a
4904.0 4643.0 a
4905.0 4955.0 a
4906.0 4464.0 a
4907.0 4959.0 a
4908.0 4891.0 a
4909.0 4796.0 a
4910.0 4599.0 a
4911.0 4223.0 a
4912.0 4668.0 a
4913.0 4507.0 a
4914.0 4575.0 a
4915.0 4950.0 a
4916.0 4014.0 a
4917.0 4914.0 a
4918.0 3987.0 a
4919.0 4861.0 a
4920.0 4843.0 a
4921.0 4856.0 a
4922.0 3925.0 a
4923.0 4499.0 a
4924.0 4525.0 a
4925.0 4810.0 a
4926.0 4791.0 a
4927.0 4048.0 a
4928.0 4807.0 a
4929.0 3990.0 a
4930.0 4353.0 a
4931.0 4836.0 a
4932.0 4338.0 a
4933.0 4775.0 a
4934.0 4723.0 a
4935.0 4117.0 a
4936.0 4191.0 a
4937.0 4886.0 a
4938.0 4588.0 a
4939.0 4767.0 a
4940.0 4509.0 a
4941.0 4734.0 a
4942.0 4993.0 a
4943.0 4415.0 a
4944.0 4443.0 a
4945.0 4566.0 a
4946.0 4315.0 a
4947.0 3311.0 a
4948.0 3581.0 a
4949.0 4541.0 a
4950.0 4311.0 a
4951.0 4815.0 a
4952.0 3132.0 a
4953.0 4562.0 a
4954.0 4460.0 a
4955.0 2674.0 a
4956.0 4840.0 a
4957.0 3848.0 a
4958.0 4363.0 a
4959.0 4853.0 a
4960.0 4763.0 a
4961.0 4255.0 a
4962.0 4605.0 a
4963.0 4196.0 a
4964.0 3983.0 a
4965.0 4563.0 a
4966.0 4906.0 a
4967.0 4981.0 a
4968.0 4374.0 a
4969.0 3645.0 a
4970.0 4987.0 a
4971.0 3842.0 a
4972.0 4521.0 a
4973.0 4408.0 a
4974.0 3988.0 a
4975.0 4819.0 a
4976.0 4699.0 a
4977.0 4378.0 a
4978.0 4622.0 a
4979.0 4801.0 a
4980.0 4105.0 a
4981.0 4862.0 a
4982.0 4834.0 a
4983.0 4580.0 a
4984.0 4973.0 a
4985.0 4797.0 a
4986.0 3995.0 a
4987.0 3526.0 a
4988.0 4921.0 a
4989.0 3417.0 a
4990.0 4542.0 a
4991.0 4948.0 a
4992.0 4487.0 a
4993.0 4927.0 a
4994.0 4477.0 a
4995.0 4069.0 a
4996.0 4849.0 a
4997.0 4114.0 a
4998.0 4347.0 a
4999.0 4935.0 a


==> resrescifar100.dat <==
x y label
0.0 14.0 a
1.0 348.0 a
2.0 626.0 a
3.0 72.0 a
4.0 923.0 a
5.0 404.0 a
6.0 105.0 a
7.0 147.0 a
8.0 519.0 a
9.0 584.0 a
10.0 120.0 a
11.0 347.0 a
12.0 32.0 a
13.0 209.0 a
14.0 7.0 a
15.0 396.0 a
16.0 485.0 a
17.0 11.0 a
18.0 1957.0 a
19.0 530.0 a
20.0 51.0 a
21.0 163.0 a
22.0 1249.0 a
23.0 337.0 a
24.0 780.0 a
25.0 389.0 a
26.0 3093.0 a
27.0 1.0 a
28.0 892.0 a
29.0 394.0 a
30.0 20.0 a
31.0 129.0 a
32.0 5.0 a
33.0 8.0 a
34.0 481.0 a
35.0 44.0 a
36.0 1456.0 a
37.0 67.0 a
38.0 235.0 a
39.0 1438.0 a
40.0 12.0 a
41.0 119.0 a
42.0 1040.0 a
43.0 98.0 a
44.0 419.0 a
45.0 1442.0 a
46.0 422.0 a
47.0 64.0 a
48.0 58.0 a
49.0 27.0 a
50.0 203.0 a
51.0 299.0 a
52.0 15.0 a
53.0 198.0 a
54.0 267.0 a
55.0 589.0 a
56.0 30.0 a
57.0 56.0 a
58.0 323.0 a
59.0 205.0 a
60.0 178.0 a
61.0 210.0 a
62.0 50.0 a
63.0 260.0 a
64.0 196.0 a
65.0 674.0 a
66.0 329.0 a
67.0 314.0 a
68.0 29.0 a
69.0 512.0 a
70.0 232.0 a
71.0 2238.0 a
72.0 425.0 a
73.0 308.0 a
74.0 76.0 a
75.0 184.0 a
76.0 948.0 a
77.0 784.0 a
78.0 3091.0 a
79.0 440.0 a
80.0 150.0 a
81.0 502.0 a
82.0 9.0 a
83.0 16.0 a
84.0 710.0 a
85.0 999.0 a
86.0 263.0 a
87.0 243.0 a
88.0 18.0 a
89.0 297.0 a
90.0 46.0 a
91.0 131.0 a
92.0 648.0 a
93.0 604.0 a
94.0 413.0 a
95.0 162.0 a
96.0 149.0 a
97.0 92.0 a
98.0 268.0 a
99.0 142.0 a
100.0 718.0 a
101.0 126.0 a
102.0 1381.0 a
103.0 254.0 a
104.0 463.0 a
105.0 1108.0 a
106.0 553.0 a
107.0 957.0 a
108.0 170.0 a
109.0 283.0 a
110.0 77.0 a
111.0 161.0 a
112.0 828.0 a
113.0 390.0 a
114.0 84.0 a
115.0 741.0 a
116.0 206.0 a
117.0 617.0 a
118.0 334.0 a
119.0 509.0 a
120.0 806.0 a
121.0 836.0 a
122.0 180.0 a
123.0 2354.0 a
124.0 81.0 a
125.0 85.0 a
126.0 987.0 a
127.0 246.0 a
128.0 222.0 a
129.0 96.0 a
130.0 592.0 a
131.0 75.0 a
132.0 60.0 a
133.0 766.0 a
134.0 815.0 a
135.0 712.0 a
136.0 143.0 a
137.0 26.0 a
138.0 655.0 a
139.0 1014.0 a
140.0 179.0 a
141.0 113.0 a
142.0 618.0 a
143.0 812.0 a
144.0 238.0 a
145.0 74.0 a
146.0 108.0 a
147.0 1581.0 a
148.0 111.0 a
149.0 89.0 a
150.0 300.0 a
151.0 1392.0 a
152.0 160.0 a
153.0 1068.0 a
154.0 57.0 a
155.0 321.0 a
156.0 128.0 a
157.0 719.0 a
158.0 87.0 a
159.0 273.0 a
160.0 402.0 a
161.0 110.0 a
162.0 241.0 a
163.0 403.0 a
164.0 941.0 a
165.0 133.0 a
166.0 278.0 a
167.0 1056.0 a
168.0 118.0 a
169.0 1017.0 a
170.0 870.0 a
171.0 546.0 a
172.0 294.0 a
173.0 296.0 a
174.0 256.0 a
175.0 357.0 a
176.0 567.0 a
177.0 633.0 a
178.0 201.0 a
179.0 1027.0 a
180.0 73.0 a
181.0 63.0 a
182.0 382.0 a
183.0 187.0 a
184.0 1362.0 a
185.0 23.0 a
186.0 1208.0 a
187.0 1843.0 a
188.0 146.0 a
189.0 670.0 a
190.0 259.0 a
191.0 247.0 a
192.0 914.0 a
193.0 223.0 a
194.0 412.0 a
195.0 135.0 a
196.0 208.0 a
197.0 132.0 a
198.0 141.0 a
199.0 595.0 a
200.0 702.0 a
201.0 457.0 a
202.0 101.0 a
203.0 270.0 a
204.0 124.0 a
205.0 949.0 a
206.0 193.0 a
207.0 2.0 a
208.0 1177.0 a
209.0 324.0 a
210.0 189.0 a
211.0 1823.0 a
212.0 641.0 a
213.0 225.0 a
214.0 2447.0 a
215.0 207.0 a
216.0 483.0 a
217.0 439.0 a
218.0 409.0 a
219.0 516.0 a
220.0 793.0 a
221.0 3683.0 a
222.0 97.0 a
223.0 746.0 a
224.0 638.0 a
225.0 10.0 a
226.0 972.0 a
227.0 446.0 a
228.0 790.0 a
229.0 1052.0 a
230.0 190.0 a
231.0 2288.0 a
232.0 69.0 a
233.0 639.0 a
234.0 850.0 a
235.0 168.0 a
236.0 183.0 a
237.0 391.0 a
238.0 528.0 a
239.0 460.0 a
240.0 47.0 a
241.0 1507.0 a
242.0 1435.0 a
243.0 122.0 a
244.0 824.0 a
245.0 2137.0 a
246.0 228.0 a
247.0 1185.0 a
248.0 691.0 a
249.0 1670.0 a
250.0 1008.0 a
251.0 318.0 a
252.0 86.0 a
253.0 743.0 a
254.0 230.0 a
255.0 293.0 a
256.0 211.0 a
257.0 942.0 a
258.0 59.0 a
259.0 1399.0 a
260.0 291.0 a
261.0 102.0 a
262.0 696.0 a
263.0 831.0 a
264.0 257.0 a
265.0 281.0 a
266.0 220.0 a
267.0 317.0 a
268.0 197.0 a
269.0 80.0 a
270.0 851.0 a
271.0 2163.0 a
272.0 536.0 a
273.0 43.0 a
274.0 371.0 a
275.0 188.0 a
276.0 1041.0 a
277.0 104.0 a
278.0 305.0 a
279.0 366.0 a
280.0 368.0 a
281.0 94.0 a
282.0 245.0 a
283.0 581.0 a
284.0 364.0 a
285.0 471.0 a
286.0 117.0 a
287.0 384.0 a
288.0 336.0 a
289.0 319.0 a
290.0 451.0 a
291.0 1268.0 a
292.0 378.0 a
293.0 586.0 a
294.0 167.0 a
295.0 186.0 a
296.0 344.0 a
297.0 83.0 a
298.0 375.0 a
299.0 388.0 a
300.0 701.0 a
301.0 843.0 a
302.0 2387.0 a
303.0 825.0 a
304.0 852.0 a
305.0 443.0 a
306.0 358.0 a
307.0 621.0 a
308.0 370.0 a
309.0 1446.0 a
310.0 2357.0 a
311.0 1881.0 a
312.0 392.0 a
313.0 292.0 a
314.0 53.0 a
315.0 176.0 a
316.0 429.0 a
317.0 2183.0 a
318.0 990.0 a
319.0 628.0 a
320.0 698.0 a
321.0 1214.0 a
322.0 1310.0 a
323.0 456.0 a
324.0 360.0 a
325.0 288.0 a
326.0 249.0 a
327.0 271.0 a
328.0 577.0 a
329.0 215.0 a
330.0 2045.0 a
331.0 248.0 a
332.0 322.0 a
333.0 372.0 a
334.0 1226.0 a
335.0 253.0 a
336.0 495.0 a
337.0 496.0 a
338.0 915.0 a
339.0 359.0 a
340.0 362.0 a
341.0 127.0 a
342.0 307.0 a
343.0 758.0 a
344.0 100.0 a
345.0 430.0 a
346.0 421.0 a
347.0 407.0 a
348.0 1058.0 a
349.0 79.0 a
350.0 34.0 a
351.0 800.0 a
352.0 548.0 a
353.0 740.0 a
354.0 3432.0 a
355.0 1949.0 a
356.0 311.0 a
357.0 477.0 a
358.0 484.0 a
359.0 458.0 a
360.0 1313.0 a
361.0 1793.0 a
362.0 199.0 a
363.0 1135.0 a
364.0 886.0 a
365.0 578.0 a
366.0 564.0 a
367.0 399.0 a
368.0 778.0 a
369.0 868.0 a
370.0 54.0 a
371.0 214.0 a
372.0 675.0 a
373.0 312.0 a
374.0 275.0 a
375.0 285.0 a
376.0 1048.0 a
377.0 282.0 a
378.0 2017.0 a
379.0 151.0 a
380.0 145.0 a
381.0 91.0 a
382.0 926.0 a
383.0 33.0 a
384.0 224.0 a
385.0 2065.0 a
386.0 114.0 a
387.0 720.0 a
388.0 342.0 a
389.0 426.0 a
390.0 541.0 a
391.0 338.0 a
392.0 685.0 a
393.0 40.0 a
394.0 2281.0 a
395.0 309.0 a
396.0 236.0 a
397.0 109.0 a
398.0 339.0 a
399.0 274.0 a
400.0 156.0 a
401.0 255.0 a
402.0 330.0 a
403.0 1196.0 a
404.0 660.0 a
405.0 1131.0 a
406.0 306.0 a
407.0 858.0 a
408.0 482.0 a
409.0 1400.0 a
410.0 6.0 a
411.0 242.0 a
412.0 2543.0 a
413.0 302.0 a
414.0 568.0 a
415.0 353.0 a
416.0 213.0 a
417.0 759.0 a
418.0 532.0 a
419.0 985.0 a
420.0 503.0 a
421.0 928.0 a
422.0 173.0 a
423.0 921.0 a
424.0 687.0 a
425.0 279.0 a
426.0 579.0 a
427.0 2520.0 a
428.0 1039.0 a
429.0 680.0 a
430.0 303.0 a
431.0 438.0 a
432.0 239.0 a
433.0 2076.0 a
434.0 588.0 a
435.0 873.0 a
436.0 433.0 a
437.0 182.0 a
438.0 1407.0 a
439.0 316.0 a
440.0 729.0 a
441.0 767.0 a
442.0 724.0 a
443.0 489.0 a
444.0 526.0 a
445.0 2304.0 a
446.0 905.0 a
447.0 614.0 a
448.0 694.0 a
449.0 774.0 a
450.0 699.0 a
451.0 35.0 a
452.0 287.0 a
453.0 1775.0 a
454.0 158.0 a
455.0 304.0 a
456.0 3.0 a
457.0 501.0 a
458.0 848.0 a
459.0 376.0 a
460.0 486.0 a
461.0 1171.0 a
462.0 721.0 a
463.0 227.0 a
464.0 154.0 a
465.0 1814.0 a
466.0 468.0 a
467.0 381.0 a
468.0 116.0 a
469.0 380.0 a
470.0 414.0 a
471.0 511.0 a
472.0 434.0 a
473.0 976.0 a
474.0 134.0 a
475.0 781.0 a
476.0 286.0 a
477.0 797.0 a
478.0 930.0 a
479.0 1378.0 a
480.0 171.0 a
481.0 326.0 a
482.0 1182.0 a
483.0 802.0 a
484.0 333.0 a
485.0 280.0 a
486.0 332.0 a
487.0 593.0 a
488.0 106.0 a
489.0 539.0 a
490.0 1559.0 a
491.0 480.0 a
492.0 408.0 a
493.0 582.0 a
494.0 365.0 a
495.0 1401.0 a
496.0 1537.0 a
497.0 130.0 a
498.0 734.0 a
499.0 453.0 a
500.0 545.0 a
501.0 71.0 a
502.0 174.0 a
503.0 1103.0 a
504.0 417.0 a
505.0 465.0 a
506.0 1324.0 a
507.0 679.0 a
508.0 165.0 a
509.0 258.0 a
510.0 508.0 a
511.0 1102.0 a
512.0 882.0 a
513.0 1154.0 a
514.0 693.0 a
515.0 762.0 a
516.0 934.0 a
517.0 444.0 a
518.0 1225.0 a
519.0 88.0 a
520.0 649.0 a
521.0 707.0 a
522.0 420.0 a
523.0 153.0 a
524.0 544.0 a
525.0 1789.0 a
526.0 3194.0 a
527.0 95.0 a
528.0 776.0 a
529.0 862.0 a
530.0 684.0 a
531.0 920.0 a
532.0 1149.0 a
533.0 1354.0 a
534.0 2125.0 a
535.0 1124.0 a
536.0 487.0 a
537.0 555.0 a
538.0 497.0 a
539.0 1205.0 a
540.0 166.0 a
541.0 1820.0 a
542.0 2057.0 a
543.0 352.0 a
544.0 666.0 a
545.0 513.0 a
546.0 543.0 a
547.0 1974.0 a
548.0 441.0 a
549.0 1141.0 a
550.0 1778.0 a
551.0 1179.0 a
552.0 609.0 a
553.0 37.0 a
554.0 1067.0 a
555.0 816.0 a
556.0 573.0 a
557.0 566.0 a
558.0 744.0 a
559.0 906.0 a
560.0 1085.0 a
561.0 748.0 a
562.0 1086.0 a
563.0 510.0 a
564.0 764.0 a
565.0 879.0 a
566.0 504.0 a
567.0 175.0 a
568.0 2139.0 a
569.0 695.0 a
570.0 500.0 a
571.0 563.0 a
572.0 857.0 a
573.0 809.0 a
574.0 659.0 a
575.0 629.0 a
576.0 1168.0 a
577.0 1410.0 a
578.0 820.0 a
579.0 431.0 a
580.0 469.0 a
581.0 587.0 a
582.0 600.0 a
583.0 880.0 a
584.0 608.0 a
585.0 1206.0 a
586.0 272.0 a
587.0 340.0 a
588.0 1505.0 a
589.0 139.0 a
590.0 1546.0 a
591.0 1258.0 a
592.0 900.0 a
593.0 90.0 a
594.0 478.0 a
595.0 335.0 a
596.0 436.0 a
597.0 1145.0 a
598.0 770.0 a
599.0 752.0 a
600.0 1240.0 a
601.0 938.0 a
602.0 1657.0 a
603.0 956.0 a
604.0 379.0 a
605.0 953.0 a
606.0 400.0 a
607.0 523.0 a
608.0 615.0 a
609.0 969.0 a
610.0 823.0 a
611.0 466.0 a
612.0 801.0 a
613.0 464.0 a
614.0 682.0 a
615.0 1416.0 a
616.0 715.0 a
617.0 646.0 a
618.0 454.0 a
619.0 386.0 a
620.0 521.0 a
621.0 1197.0 a
622.0 490.0 a
623.0 1037.0 a
624.0 751.0 a
625.0 507.0 a
626.0 1223.0 a
627.0 1474.0 a
628.0 374.0 a
629.0 1274.0 a
630.0 865.0 a
631.0 1019.0 a
632.0 1091.0 a
633.0 572.0 a
634.0 494.0 a
635.0 714.0 a
636.0 2426.0 a
637.0 1267.0 a
638.0 1380.0 a
639.0 200.0 a
640.0 240.0 a
641.0 3595.0 a
642.0 363.0 a
643.0 233.0 a
644.0 606.0 a
645.0 1094.0 a
646.0 580.0 a
647.0 2796.0 a
648.0 944.0 a
649.0 963.0 a
650.0 645.0 a
651.0 219.0 a
652.0 1003.0 a
653.0 450.0 a
654.0 1298.0 a
655.0 103.0 a
656.0 703.0 a
657.0 644.0 a
658.0 643.0 a
659.0 634.0 a
660.0 2116.0 a
661.0 125.0 a
662.0 1012.0 a
663.0 1292.0 a
664.0 605.0 a
665.0 601.0 a
666.0 1457.0 a
667.0 1642.0 a
668.0 181.0 a
669.0 855.0 a
670.0 1119.0 a
671.0 1832.0 a
672.0 1132.0 a
673.0 971.0 a
674.0 2658.0 a
675.0 1029.0 a
676.0 2903.0 a
677.0 738.0 a
678.0 965.0 a
679.0 1805.0 a
680.0 447.0 a
681.0 813.0 a
682.0 4568.0 a
683.0 769.0 a
684.0 603.0 a
685.0 875.0 a
686.0 869.0 a
687.0 2390.0 a
688.0 713.0 a
689.0 2021.0 a
690.0 1002.0 a
691.0 525.0 a
692.0 221.0 a
693.0 908.0 a
694.0 1899.0 a
695.0 620.0 a
696.0 2075.0 a
697.0 1215.0 a
698.0 1426.0 a
699.0 853.0 a
700.0 42.0 a
701.0 1081.0 a
702.0 172.0 a
703.0 1076.0 a
704.0 730.0 a
705.0 1198.0 a
706.0 1915.0 a
707.0 1450.0 a
708.0 1043.0 a
709.0 475.0 a
710.0 310.0 a
711.0 575.0 a
712.0 950.0 a
713.0 1224.0 a
714.0 901.0 a
715.0 1857.0 a
716.0 760.0 a
717.0 345.0 a
718.0 367.0 a
719.0 3000.0 a
720.0 1217.0 a
721.0 527.0 a
722.0 854.0 a
723.0 1774.0 a
724.0 68.0 a
725.0 1425.0 a
726.0 952.0 a
727.0 1032.0 a
728.0 1270.0 a
729.0 185.0 a
730.0 1903.0 a
731.0 2206.0 a
732.0 861.0 a
733.0 2241.0 a
734.0 668.0 a
735.0 1169.0 a
736.0 773.0 a
737.0 1951.0 a
738.0 1244.0 a
739.0 1122.0 a
740.0 1545.0 a
741.0 349.0 a
742.0 266.0 a
743.0 881.0 a
744.0 1015.0 a
745.0 1347.0 a
746.0 1263.0 a
747.0 229.0 a
748.0 159.0 a
749.0 361.0 a
750.0 936.0 a
751.0 909.0 a
752.0 2165.0 a
753.0 237.0 a
754.0 939.0 a
755.0 755.0 a
756.0 1236.0 a
757.0 520.0 a
758.0 1598.0 a
759.0 1409.0 a
760.0 2498.0 a
761.0 547.0 a
762.0 1121.0 a
763.0 1083.0 a
764.0 1986.0 a
765.0 1306.0 a
766.0 689.0 a
767.0 2100.0 a
768.0 576.0 a
769.0 331.0 a
770.0 878.0 a
771.0 723.0 a
772.0 677.0 a
773.0 355.0 a
774.0 986.0 a
775.0 754.0 a
776.0 231.0 a
777.0 632.0 a
778.0 795.0 a
779.0 1242.0 a
780.0 1321.0 a
781.0 732.0 a
782.0 667.0 a
783.0 692.0 a
784.0 1609.0 a
785.0 398.0 a
786.0 435.0 a
787.0 2126.0 a
788.0 1211.0 a
789.0 1541.0 a
790.0 1983.0 a
791.0 1625.0 a
792.0 252.0 a
793.0 455.0 a
794.0 261.0 a
795.0 1854.0 a
796.0 1487.0 a
797.0 1065.0 a
798.0 1679.0 a
799.0 979.0 a
800.0 78.0 a
801.0 561.0 a
802.0 559.0 a
803.0 640.0 a
804.0 903.0 a
805.0 1344.0 a
806.0 1277.0 a
807.0 856.0 a
808.0 556.0 a
809.0 1385.0 a
810.0 1286.0 a
811.0 2599.0 a
812.0 529.0 a
813.0 607.0 a
814.0 1034.0 a
815.0 24.0 a
816.0 244.0 a
817.0 918.0 a
818.0 31.0 a
819.0 505.0 a
820.0 1965.0 a
821.0 619.0 a
822.0 1035.0 a
823.0 1584.0 a
824.0 1911.0 a
825.0 1544.0 a
826.0 1411.0 a
827.0 1459.0 a
828.0 1105.0 a
829.0 779.0 a
830.0 888.0 a
831.0 549.0 a
832.0 1579.0 a
833.0 2763.0 a
834.0 1057.0 a
835.0 2143.0 a
836.0 656.0 a
837.0 445.0 a
838.0 916.0 a
839.0 569.0 a
840.0 1024.0 a
841.0 663.0 a
842.0 591.0 a
843.0 2201.0 a
844.0 896.0 a
845.0 673.0 a
846.0 883.0 a
847.0 41.0 a
848.0 997.0 a
849.0 1680.0 a
850.0 602.0 a
851.0 786.0 a
852.0 1472.0 a
853.0 2813.0 a
854.0 911.0 a
855.0 574.0 a
856.0 612.0 a
857.0 216.0 a
858.0 0.0 a
859.0 2118.0 a
860.0 2006.0 a
861.0 1992.0 a
862.0 2345.0 a
863.0 2249.0 a
864.0 1120.0 a
865.0 863.0 a
866.0 662.0 a
867.0 3004.0 a
868.0 2559.0 a
869.0 1348.0 a
870.0 742.0 a
871.0 1451.0 a
872.0 298.0 a
873.0 842.0 a
874.0 1201.0 a
875.0 833.0 a
876.0 1443.0 a
877.0 473.0 a
878.0 860.0 a
879.0 2309.0 a
880.0 1095.0 a
881.0 807.0 a
882.0 716.0 a
883.0 610.0 a
884.0 1835.0 a
885.0 891.0 a
886.0 415.0 a
887.0 889.0 a
888.0 1415.0 a
889.0 739.0 a
890.0 1352.0 a
891.0 373.0 a
892.0 887.0 a
893.0 1013.0 a
894.0 276.0 a
895.0 717.0 a
896.0 1473.0 a
897.0 13.0 a
898.0 1195.0 a
899.0 736.0 a
900.0 995.0 a
901.0 137.0 a
902.0 177.0 a
903.0 768.0 a
904.0 518.0 a
905.0 2225.0 a
906.0 328.0 a
907.0 2054.0 a
908.0 927.0 a
909.0 423.0 a
910.0 144.0 a
911.0 195.0 a
912.0 864.0 a
913.0 637.0 a
914.0 1139.0 a
915.0 1059.0 a
916.0 2957.0 a
917.0 492.0 a
918.0 1023.0 a
919.0 351.0 a
920.0 1527.0 a
921.0 1565.0 a
922.0 1575.0 a
923.0 1747.0 a
924.0 635.0 a
925.0 980.0 a
926.0 1496.0 a
927.0 817.0 a
928.0 383.0 a
929.0 1176.0 a
930.0 289.0 a
931.0 1419.0 a
932.0 726.0 a
933.0 658.0 a
934.0 2549.0 a
935.0 1315.0 a
936.0 327.0 a
937.0 661.0 a
938.0 757.0 a
939.0 524.0 a
940.0 1664.0 a
941.0 777.0 a
942.0 1022.0 a
943.0 1190.0 a
944.0 315.0 a
945.0 506.0 a
946.0 2020.0 a
947.0 1492.0 a
948.0 2062.0 a
949.0 461.0 a
950.0 3049.0 a
951.0 2580.0 a
952.0 792.0 a
953.0 1518.0 a
954.0 19.0 a
955.0 1047.0 a
956.0 1123.0 a
957.0 537.0 a
958.0 552.0 a
959.0 416.0 a
960.0 356.0 a
961.0 405.0 a
962.0 3137.0 a
963.0 1554.0 a
964.0 653.0 a
965.0 554.0 a
966.0 192.0 a
967.0 1308.0 a
968.0 1969.0 a
969.0 590.0 a
970.0 951.0 a
971.0 765.0 a
972.0 217.0 a
973.0 535.0 a
974.0 25.0 a
975.0 960.0 a
976.0 2515.0 a
977.0 452.0 a
978.0 2036.0 a
979.0 325.0 a
980.0 411.0 a
981.0 1063.0 a
982.0 459.0 a
983.0 234.0 a
984.0 1417.0 a
985.0 385.0 a
986.0 1117.0 a
987.0 1046.0 a
988.0 1229.0 a
989.0 1028.0 a
990.0 893.0 a
991.0 1237.0 a
992.0 3870.0 a
993.0 1494.0 a
994.0 2293.0 a
995.0 910.0 a
996.0 2069.0 a
997.0 531.0 a
998.0 2093.0 a
999.0 1641.0 a
1000.0 789.0 a
1001.0 432.0 a
1002.0 488.0 a
1003.0 1552.0 a
1004.0 2117.0 a
1005.0 1967.0 a
1006.0 1715.0 a
1007.0 1155.0 a
1008.0 377.0 a
1009.0 301.0 a
1010.0 1125.0 a
1011.0 1221.0 a
1012.0 350.0 a
1013.0 313.0 a
1014.0 1582.0 a
1015.0 989.0 a
1016.0 2566.0 a
1017.0 3077.0 a
1018.0 17.0 a
1019.0 45.0 a
1020.0 811.0 a
1021.0 583.0 a
1022.0 1366.0 a
1023.0 1636.0 a
1024.0 557.0 a
1025.0 1127.0 a
1026.0 988.0 a
1027.0 1847.0 a
1028.0 993.0 a
1029.0 570.0 a
1030.0 844.0 a
1031.0 2058.0 a
1032.0 2247.0 a
1033.0 1010.0 a
1034.0 1714.0 a
1035.0 2434.0 a
1036.0 1681.0 a
1037.0 1726.0 a
1038.0 2270.0 a
1039.0 1109.0 a
1040.0 534.0 a
1041.0 798.0 a
1042.0 1054.0 a
1043.0 290.0 a
1044.0 1303.0 a
1045.0 1611.0 a
1046.0 2234.0 a
1047.0 1661.0 a
1048.0 2351.0 a
1049.0 2091.0 a
1050.0 226.0 a
1051.0 1045.0 a
1052.0 2130.0 a
1053.0 3046.0 a
1054.0 907.0 a
1055.0 1060.0 a
1056.0 1397.0 a
1057.0 2084.0 a
1058.0 2844.0 a
1059.0 885.0 a
1060.0 284.0 a
1061.0 2136.0 a
1062.0 783.0 a
1063.0 2250.0 a
1064.0 1053.0 a
1065.0 840.0 a
1066.0 1302.0 a
1067.0 2854.0 a
1068.0 2167.0 a
1069.0 827.0 a
1070.0 1386.0 a
1071.0 803.0 a
1072.0 2286.0 a
1073.0 654.0 a
1074.0 1304.0 a
1075.0 3083.0 a
1076.0 1281.0 a
1077.0 1795.0 a
1078.0 514.0 a
1079.0 912.0 a
1080.0 1262.0 a
1081.0 1030.0 a
1082.0 1243.0 a
1083.0 636.0 a
1084.0 1253.0 a
1085.0 2947.0 a
1086.0 1563.0 a
1087.0 737.0 a
1088.0 902.0 a
1089.0 678.0 a
1090.0 830.0 a
1091.0 1922.0 a
1092.0 1148.0 a
1093.0 1133.0 a
1094.0 1553.0 a
1095.0 204.0 a
1096.0 1498.0 a
1097.0 1269.0 a
1098.0 799.0 a
1099.0 277.0 a
1100.0 676.0 a
1101.0 2745.0 a
1102.0 1338.0 a
1103.0 449.0 a
1104.0 1100.0 a
1105.0 2220.0 a
1106.0 1092.0 a
1107.0 1550.0 a
1108.0 763.0 a
1109.0 1329.0 a
1110.0 1703.0 a
1111.0 627.0 a
1112.0 1006.0 a
1113.0 1241.0 a
1114.0 2707.0 a
1115.0 1762.0 a
1116.0 1892.0 a
1117.0 442.0 a
1118.0 761.0 a
1119.0 1712.0 a
1120.0 2654.0 a
1121.0 1296.0 a
1122.0 2835.0 a
1123.0 2272.0 a
1124.0 1079.0 a
1125.0 1569.0 a
1126.0 2955.0 a
1127.0 1033.0 a
1128.0 2578.0 a
1129.0 3494.0 a
1130.0 1331.0 a
1131.0 787.0 a
1132.0 819.0 a
1133.0 2088.0 a
1134.0 1192.0 a
1135.0 2002.0 a
1136.0 1167.0 a
1137.0 2994.0 a
1138.0 1562.0 a
1139.0 771.0 a
1140.0 2210.0 a
1141.0 1608.0 a
1142.0 2038.0 a
1143.0 1320.0 a
1144.0 1066.0 a
1145.0 1577.0 a
1146.0 931.0 a
1147.0 2048.0 a
1148.0 1355.0 a
1149.0 845.0 a
1150.0 1071.0 a
1151.0 1495.0 a
1152.0 3955.0 a
1153.0 973.0 a
1154.0 2801.0 a
1155.0 3133.0 a
1156.0 1658.0 a
1157.0 1905.0 a
1158.0 2056.0 a
1159.0 2000.0 a
1160.0 1097.0 a
1161.0 756.0 a
1162.0 1107.0 a
1163.0 1872.0 a
1164.0 1767.0 a
1165.0 1547.0 a
1166.0 946.0 a
1167.0 1431.0 a
1168.0 1137.0 a
1169.0 1692.0 a
1170.0 2303.0 a
1171.0 164.0 a
1172.0 36.0 a
1173.0 49.0 a
1174.0 2873.0 a
1175.0 2157.0 a
1176.0 262.0 a
1177.0 448.0 a
1178.0 1165.0 a
1179.0 1042.0 a
1180.0 1784.0 a
1181.0 847.0 a
1182.0 3799.0 a
1183.0 1522.0 a
1184.0 967.0 a
1185.0 1118.0 a
1186.0 1334.0 a
1187.0 562.0 a
1188.0 1766.0 a
1189.0 1874.0 a
1190.0 1075.0 a
1191.0 397.0 a
1192.0 1678.0 a
1193.0 733.0 a
1194.0 21.0 a
1195.0 3003.0 a
1196.0 1589.0 a
1197.0 1806.0 a
1198.0 2714.0 a
1199.0 2774.0 a
1200.0 2233.0 a
1201.0 2043.0 a
1202.0 665.0 a
1203.0 2444.0 a
1204.0 688.0 a
1205.0 3508.0 a
1206.0 2841.0 a
1207.0 470.0 a
1208.0 251.0 a
1209.0 1349.0 a
1210.0 1087.0 a
1211.0 829.0 a
1212.0 1016.0 a
1213.0 3263.0 a
1214.0 1082.0 a
1215.0 709.0 a
1216.0 1098.0 a
1217.0 2374.0 a
1218.0 1367.0 a
1219.0 2232.0 a
1220.0 472.0 a
1221.0 1717.0 a
1222.0 1771.0 a
1223.0 1860.0 a
1224.0 1343.0 a
1225.0 493.0 a
1226.0 1239.0 a
1227.0 517.0 a
1228.0 3265.0 a
1229.0 1540.0 a
1230.0 1316.0 a
1231.0 968.0 a
1232.0 2442.0 a
1233.0 1394.0 a
1234.0 1161.0 a
1235.0 2326.0 a
1236.0 3305.0 a
1237.0 538.0 a
1238.0 642.0 a
1239.0 2226.0 a
1240.0 1859.0 a
1241.0 1654.0 a
1242.0 1751.0 a
1243.0 1279.0 a
1244.0 943.0 a
1245.0 1187.0 a
1246.0 1788.0 a
1247.0 874.0 a
1248.0 1635.0 a
1249.0 959.0 a
1250.0 805.0 a
1251.0 1659.0 a
1252.0 1672.0 a
1253.0 393.0 a
1254.0 728.0 a
1255.0 1112.0 a
1256.0 1093.0 a
1257.0 1340.0 a
1258.0 1256.0 a
1259.0 1891.0 a
1260.0 1007.0 a
1261.0 1743.0 a
1262.0 899.0 a
1263.0 1153.0 a
1264.0 2205.0 a
1265.0 1937.0 a
1266.0 2693.0 a
1267.0 821.0 a
1268.0 961.0 a
1269.0 1975.0 a
1270.0 1605.0 a
1271.0 3102.0 a
1272.0 1251.0 a
1273.0 1796.0 a
1274.0 2132.0 a
1275.0 115.0 a
1276.0 1517.0 a
1277.0 894.0 a
1278.0 295.0 a
1279.0 2961.0 a
1280.0 3103.0 a
1281.0 1408.0 a
1282.0 1674.0 a
1283.0 2453.0 a
1284.0 846.0 a
1285.0 387.0 a
1286.0 2007.0 a
1287.0 935.0 a
1288.0 1469.0 a
1289.0 2522.0 a
1290.0 2416.0 a
1291.0 2417.0 a
1292.0 1520.0 a
1293.0 2347.0 a
1294.0 747.0 a
1295.0 1534.0 a
1296.0 1261.0 a
1297.0 1689.0 a
1298.0 2451.0 a
1299.0 3780.0 a
1300.0 1104.0 a
1301.0 982.0 a
1302.0 1510.0 a
1303.0 52.0 a
1304.0 3951.0 a
1305.0 66.0 a
1306.0 3365.0 a
1307.0 1406.0 a
1308.0 1959.0 a
1309.0 1628.0 a
1310.0 3716.0 a
1311.0 2186.0 a
1312.0 107.0 a
1313.0 1745.0 a
1314.0 1061.0 a
1315.0 978.0 a
1316.0 1151.0 a
1317.0 3114.0 a
1318.0 690.0 a
1319.0 3054.0 a
1320.0 3367.0 a
1321.0 2285.0 a
1322.0 1499.0 a
1323.0 136.0 a
1324.0 2833.0 a
1325.0 1567.0 a
1326.0 932.0 a
1327.0 2470.0 a
1328.0 1701.0 a
1329.0 3011.0 a
1330.0 551.0 a
1331.0 808.0 a
1332.0 2438.0 a
1333.0 753.0 a
1334.0 395.0 a
1335.0 1233.0 a
1336.0 93.0 a
1337.0 1294.0 a
1338.0 1759.0 a
1339.0 1078.0 a
1340.0 1592.0 a
1341.0 1370.0 a
1342.0 1146.0 a
1343.0 837.0 a
1344.0 1106.0 a
1345.0 1157.0 a
1346.0 924.0 a
1347.0 1532.0 a
1348.0 838.0 a
1349.0 3842.0 a
1350.0 664.0 a
1351.0 1482.0 a
1352.0 872.0 a
1353.0 462.0 a
1354.0 2032.0 a
1355.0 2699.0 a
1356.0 839.0 a
1357.0 424.0 a
1358.0 705.0 a
1359.0 265.0 a
1360.0 596.0 a
1361.0 540.0 a
1362.0 2743.0 a
1363.0 1228.0 a
1364.0 669.0 a
1365.0 871.0 a
1366.0 1377.0 a
1367.0 2119.0 a
1368.0 1853.0 a
1369.0 2064.0 a
1370.0 169.0 a
1371.0 3580.0 a
1372.0 3124.0 a
1373.0 1515.0 a
1374.0 895.0 a
1375.0 991.0 a
1376.0 598.0 a
1377.0 1375.0 a
1378.0 1332.0 a
1379.0 2187.0 a
1380.0 613.0 a
1381.0 3514.0 a
1382.0 919.0 a
1383.0 491.0 a
1384.0 1336.0 a
1385.0 1000.0 a
1386.0 1038.0 a
1387.0 2882.0 a
1388.0 890.0 a
1389.0 191.0 a
1390.0 1876.0 a
1391.0 1050.0 a
1392.0 1327.0 a
1393.0 898.0 a
1394.0 611.0 a
1395.0 1465.0 a
1396.0 3531.0 a
1397.0 1808.0 a
1398.0 2539.0 a
1399.0 1909.0 a
1400.0 1140.0 a
1401.0 1134.0 a
1402.0 625.0 a
1403.0 1128.0 a
1404.0 1219.0 a
1405.0 2786.0 a
1406.0 2979.0 a
1407.0 2415.0 a
1408.0 2754.0 a
1409.0 834.0 a
1410.0 1470.0 a
1411.0 1760.0 a
1412.0 1272.0 a
1413.0 2300.0 a
1414.0 2614.0 a
1415.0 1200.0 a
1416.0 594.0 a
1417.0 2577.0 a
1418.0 3239.0 a
1419.0 1180.0 a
1420.0 1813.0 a
1421.0 3376.0 a
1422.0 2194.0 a
1423.0 964.0 a
1424.0 1976.0 a
1425.0 2706.0 a
1426.0 1716.0 a
1427.0 2053.0 a
1428.0 1156.0 a
1429.0 1064.0 a
1430.0 2212.0 a
1431.0 2382.0 a
1432.0 4.0 a
1433.0 4164.0 a
1434.0 1594.0 a
1435.0 1188.0 a
1436.0 1504.0 a
1437.0 2637.0 a
1438.0 2083.0 a
1439.0 1184.0 a
1440.0 2164.0 a
1441.0 1862.0 a
1442.0 1999.0 a
1443.0 4339.0 a
1444.0 849.0 a
1445.0 1307.0 a
1446.0 1238.0 a
1447.0 1404.0 a
1448.0 2341.0 a
1449.0 1660.0 a
1450.0 1129.0 a
1451.0 711.0 a
1452.0 1682.0 a
1453.0 1455.0 a
1454.0 2223.0 a
1455.0 558.0 a
1456.0 2391.0 a
1457.0 152.0 a
1458.0 2478.0 a
1459.0 1997.0 a
1460.0 1878.0 a
1461.0 4142.0 a
1462.0 2312.0 a
1463.0 1865.0 a
1464.0 1640.0 a
1465.0 2248.0 a
1466.0 4116.0 a
1467.0 354.0 a
1468.0 4092.0 a
1469.0 499.0 a
1470.0 3419.0 a
1471.0 2092.0 a
1472.0 4674.0 a
1473.0 1702.0 a
1474.0 796.0 a
1475.0 2061.0 a
1476.0 725.0 a
1477.0 1931.0 a
1478.0 155.0 a
1479.0 1174.0 a
1480.0 1126.0 a
1481.0 1464.0 a
1482.0 2138.0 a
1483.0 1231.0 a
1484.0 1175.0 a
1485.0 3626.0 a
1486.0 1888.0 a
1487.0 2962.0 a
1488.0 2954.0 a
1489.0 3332.0 a
1490.0 3068.0 a
1491.0 38.0 a
1492.0 1685.0 a
1493.0 1138.0 a
1494.0 1291.0 a
1495.0 2779.0 a
1496.0 2379.0 a
1497.0 735.0 a
1498.0 2296.0 a
1499.0 1254.0 a
1500.0 3624.0 a
1501.0 2870.0 a
1502.0 925.0 a
1503.0 2060.0 a
1504.0 1051.0 a
1505.0 1202.0 a
1506.0 2747.0 a
1507.0 1379.0 a
1508.0 571.0 a
1509.0 4566.0 a
1510.0 2320.0 a
1511.0 1210.0 a
1512.0 835.0 a
1513.0 2383.0 a
1514.0 672.0 a
1515.0 3179.0 a
1516.0 1080.0 a
1517.0 945.0 a
1518.0 2838.0 a
1519.0 2587.0 a
1520.0 250.0 a
1521.0 2665.0 a
1522.0 1733.0 a
1523.0 148.0 a
1524.0 2368.0 a
1525.0 2235.0 a
1526.0 1709.0 a
1527.0 2865.0 a
1528.0 3920.0 a
1529.0 3413.0 a
1530.0 1613.0 a
1531.0 859.0 a
1532.0 2662.0 a
1533.0 3285.0 a
1534.0 1978.0 a
1535.0 2178.0 a
1536.0 2305.0 a
1537.0 264.0 a
1538.0 1436.0 a
1539.0 2215.0 a
1540.0 2528.0 a
1541.0 3314.0 a
1542.0 3058.0 a
1543.0 4132.0 a
1544.0 731.0 a
1545.0 2590.0 a
1546.0 1280.0 a
1547.0 1437.0 a
1548.0 1503.0 a
1549.0 4682.0 a
1550.0 2471.0 a
1551.0 1616.0 a
1552.0 2204.0 a
1553.0 1432.0 a
1554.0 2377.0 a
1555.0 1514.0 a
1556.0 2356.0 a
1557.0 3243.0 a
1558.0 2704.0 a
1559.0 2769.0 a
1560.0 1326.0 a
1561.0 2641.0 a
1562.0 1207.0 a
1563.0 2079.0 a
1564.0 4963.0 a
1565.0 2802.0 a
1566.0 3785.0 a
1567.0 2553.0 a
1568.0 2975.0 a
1569.0 2134.0 a
1570.0 1351.0 a
1571.0 1560.0 a
1572.0 1069.0 a
1573.0 1252.0 a
1574.0 1538.0 a
1575.0 3100.0 a
1576.0 2395.0 a
1577.0 1811.0 a
1578.0 2630.0 a
1579.0 1914.0 a
1580.0 1444.0 a
1581.0 4865.0 a
1582.0 1741.0 a
1583.0 1293.0 a
1584.0 1895.0 a
1585.0 3373.0 a
1586.0 1785.0 a
1587.0 2493.0 a
1588.0 2458.0 a
1589.0 1696.0 a
1590.0 2834.0 a
1591.0 1044.0 a
1592.0 533.0 a
1593.0 1234.0 a
1594.0 1993.0 a
1595.0 623.0 a
1596.0 937.0 a
1597.0 1448.0 a
1598.0 2099.0 a
1599.0 3166.0 a
1600.0 3059.0 a
1601.0 1259.0 a
1602.0 727.0 a
1603.0 1361.0 a
1604.0 1209.0 a
1605.0 2926.0 a
1606.0 1227.0 a
1607.0 341.0 a
1608.0 1402.0 a
1609.0 1542.0 a
1610.0 1055.0 a
1611.0 138.0 a
1612.0 2615.0 a
1613.0 1070.0 a
1614.0 1898.0 a
1615.0 4011.0 a
1616.0 2734.0 a
1617.0 2518.0 a
1618.0 2160.0 a
1619.0 1777.0 a
1620.0 1727.0 a
1621.0 3362.0 a
1622.0 1114.0 a
1623.0 1840.0 a
1624.0 1619.0 a
1625.0 1516.0 a
1626.0 1011.0 a
1627.0 1677.0 a
1628.0 1671.0 a
1629.0 515.0 a
1630.0 1744.0 a
1631.0 3082.0 a
1632.0 981.0 a
1633.0 884.0 a
1634.0 3121.0 a
1635.0 3175.0 a
1636.0 1883.0 a
1637.0 996.0 a
1638.0 3414.0 a
1639.0 2034.0 a
1640.0 929.0 a
1641.0 1173.0 a
1642.0 4128.0 a
1643.0 2267.0 a
1644.0 1467.0 a
1645.0 630.0 a
1646.0 977.0 a
1647.0 1162.0 a
1648.0 2114.0 a
1649.0 1077.0 a
1650.0 1746.0 a
1651.0 1212.0 a
1652.0 1856.0 a
1653.0 2612.0 a
1654.0 3988.0 a
1655.0 1356.0 a
1656.0 3619.0 a
1657.0 2433.0 a
1658.0 2423.0 a
1659.0 2533.0 a
1660.0 3136.0 a
1661.0 1708.0 a
1662.0 1113.0 a
1663.0 1018.0 a
1664.0 3232.0 a
1665.0 3098.0 a
1666.0 1110.0 a
1667.0 1790.0 a
1668.0 1722.0 a
1669.0 1283.0 a
1670.0 1683.0 a
1671.0 794.0 a
1672.0 947.0 a
1673.0 2904.0 a
1674.0 1525.0 a
1675.0 1725.0 a
1676.0 1802.0 a
1677.0 1845.0 a
1678.0 2768.0 a
1679.0 2661.0 a
1680.0 4541.0 a
1681.0 1873.0 a
1682.0 2019.0 a
1683.0 2456.0 a
1684.0 2690.0 a
1685.0 1232.0 a
1686.0 2018.0 a
1687.0 954.0 a
1688.0 3705.0 a
1689.0 1350.0 a
1690.0 2162.0 a
1691.0 788.0 a
1692.0 1246.0 a
1693.0 1980.0 a
1694.0 2337.0 a
1695.0 4275.0 a
1696.0 2606.0 a
1697.0 1405.0 a
1698.0 428.0 a
1699.0 683.0 a
1700.0 585.0 a
1701.0 1776.0 a
1702.0 622.0 a
1703.0 2804.0 a
1704.0 3760.0 a
1705.0 1890.0 a
1706.0 940.0 a
1707.0 1158.0 a
1708.0 3455.0 a
1709.0 1434.0 a
1710.0 2560.0 a
1711.0 1309.0 a
1712.0 1617.0 a
1713.0 2516.0 a
1714.0 1284.0 a
1715.0 1535.0 a
1716.0 2457.0 a
1717.0 2541.0 a
1718.0 1607.0 a
1719.0 4800.0 a
1720.0 1585.0 a
1721.0 1062.0 a
1722.0 2113.0 a
1723.0 3226.0 a
1724.0 2253.0 a
1725.0 652.0 a
1726.0 1749.0 a
1727.0 2475.0 a
1728.0 1742.0 a
1729.0 62.0 a
1730.0 2696.0 a
1731.0 3019.0 a
1732.0 1288.0 a
1733.0 1036.0 a
1734.0 1462.0 a
1735.0 1839.0 a
1736.0 410.0 a
1737.0 1388.0 a
1738.0 2012.0 a
1739.0 3805.0 a
1740.0 2149.0 a
1741.0 1021.0 a
1742.0 2514.0 a
1743.0 1842.0 a
1744.0 3085.0 a
1745.0 1618.0 a
1746.0 2709.0 a
1747.0 3290.0 a
1748.0 2978.0 a
1749.0 2463.0 a
1750.0 1557.0 a
1751.0 1275.0 a
1752.0 1748.0 a
1753.0 2702.0 a
1754.0 3189.0 a
1755.0 4693.0 a
1756.0 2009.0 a
1757.0 657.0 a
1758.0 1912.0 a
1759.0 1629.0 a
1760.0 1822.0 a
1761.0 4069.0 a
1762.0 1220.0 a
1763.0 681.0 a
1764.0 1972.0 a
1765.0 706.0 a
1766.0 1136.0 a
1767.0 1932.0 a
1768.0 599.0 a
1769.0 3208.0 a
1770.0 1183.0 a
1771.0 2231.0 a
1772.0 2175.0 a
1773.0 1954.0 a
1774.0 2742.0 a
1775.0 913.0 a
1776.0 975.0 a
1777.0 2511.0 a
1778.0 1265.0 a
1779.0 2004.0 a
1780.0 1833.0 a
1781.0 2393.0 a
1782.0 1570.0 a
1783.0 3090.0 a
1784.0 2591.0 a
1785.0 1955.0 a
1786.0 2770.0 a
1787.0 2639.0 a
1788.0 1530.0 a
1789.0 1578.0 a
1790.0 1170.0 a
1791.0 1116.0 a
1792.0 1695.0 a
1793.0 3323.0 a
1794.0 2657.0 a
1795.0 2686.0 a
1796.0 2964.0 a
1797.0 1364.0 a
1798.0 2972.0 a
1799.0 427.0 a
1800.0 3695.0 a
1801.0 2477.0 a
1802.0 2107.0 a
1803.0 1412.0 a
1804.0 1421.0 a
1805.0 3309.0 a
1806.0 1720.0 a
1807.0 2191.0 a
1808.0 3324.0 a
1809.0 841.0 a
1810.0 1508.0 a
1811.0 2261.0 a
1812.0 1561.0 a
1813.0 2258.0 a
1814.0 785.0 a
1815.0 2026.0 a
1816.0 1981.0 a
1817.0 1005.0 a
1818.0 3322.0 a
1819.0 1591.0 a
1820.0 1687.0 a
1821.0 2554.0 a
1822.0 3245.0 a
1823.0 2343.0 a
1824.0 1049.0 a
1825.0 1675.0 a
1826.0 1558.0 a
1827.0 775.0 a
1828.0 1278.0 a
1829.0 1924.0 a
1830.0 1730.0 a
1831.0 1879.0 a
1832.0 3889.0 a
1833.0 2817.0 a
1834.0 1880.0 a
1835.0 2489.0 a
1836.0 3237.0 a
1837.0 1731.0 a
1838.0 1427.0 a
1839.0 4446.0 a
1840.0 631.0 a
1841.0 1143.0 a
1842.0 2585.0 a
1843.0 4355.0 a
1844.0 1147.0 a
1845.0 1144.0 a
1846.0 3185.0 a
1847.0 1866.0 a
1848.0 2710.0 a
1849.0 61.0 a
1850.0 3123.0 a
1851.0 2739.0 a
1852.0 1910.0 a
1853.0 1273.0 a
1854.0 2946.0 a
1855.0 3377.0 a
1856.0 791.0 a
1857.0 3057.0 a
1858.0 4723.0 a
1859.0 1285.0 a
1860.0 2362.0 a
1861.0 1719.0 a
1862.0 2135.0 a
1863.0 1521.0 a
1864.0 2397.0 a
1865.0 2977.0 a
1866.0 1166.0 a
1867.0 2805.0 a
1868.0 624.0 a
1869.0 1164.0 a
1870.0 401.0 a
1871.0 1946.0 a
1872.0 2575.0 a
1873.0 3222.0 a
1874.0 1440.0 a
1875.0 2788.0 a
1876.0 3375.0 a
1877.0 2089.0 a
1878.0 3118.0 a
1879.0 2033.0 a
1880.0 1893.0 a
1881.0 1887.0 a
1882.0 565.0 a
1883.0 3384.0 a
1884.0 877.0 a
1885.0 1084.0 a
1886.0 4224.0 a
1887.0 2724.0 a
1888.0 3249.0 a
1889.0 2342.0 a
1890.0 3075.0 a
1891.0 616.0 a
1892.0 1031.0 a
1893.0 3153.0 a
1894.0 3198.0 a
1895.0 157.0 a
1896.0 686.0 a
1897.0 2752.0 a
1898.0 1230.0 a
1899.0 2473.0 a
1900.0 2598.0 a
1901.0 2758.0 a
1902.0 2818.0 a
1903.0 1882.0 a
1904.0 1979.0 a
1905.0 3750.0 a
1906.0 1519.0 a
1907.0 722.0 a
1908.0 1311.0 a
1909.0 2573.0 a
1910.0 3468.0 a
1911.0 1686.0 a
1912.0 2275.0 a
1913.0 112.0 a
1914.0 4222.0 a
1915.0 814.0 a
1916.0 1387.0 a
1917.0 1656.0 a
1918.0 1150.0 a
1919.0 1885.0 a
1920.0 1693.0 a
1921.0 2310.0 a
1922.0 1339.0 a
1923.0 346.0 a
1924.0 2202.0 a
1925.0 1463.0 a
1926.0 2123.0 a
1927.0 867.0 a
1928.0 3272.0 a
1929.0 2122.0 a
1930.0 970.0 a
1931.0 1398.0 a
1932.0 1485.0 a
1933.0 4006.0 a
1934.0 1529.0 a
1935.0 832.0 a
1936.0 2131.0 a
1937.0 1781.0 a
1938.0 1867.0 a
1939.0 2193.0 a
1940.0 2687.0 a
1941.0 3510.0 a
1942.0 3509.0 a
1943.0 1300.0 a
1944.0 1797.0 a
1945.0 1549.0 a
1946.0 1817.0 a
1947.0 2015.0 a
1948.0 2703.0 a
1949.0 2512.0 a
1950.0 1861.0 a
1951.0 1403.0 a
1952.0 1199.0 a
1953.0 2840.0 a
1954.0 4967.0 a
1955.0 1551.0 a
1956.0 3286.0 a
1957.0 2257.0 a
1958.0 2538.0 a
1959.0 750.0 a
1960.0 2028.0 a
1961.0 3053.0 a
1962.0 3351.0 a
1963.0 2867.0 a
1964.0 3293.0 a
1965.0 3033.0 a
1966.0 3407.0 a
1967.0 4992.0 a
1968.0 1595.0 a
1969.0 2263.0 a
1970.0 4182.0 a
1971.0 2764.0 a
1972.0 3561.0 a
1973.0 1266.0 a
1974.0 1335.0 a
1975.0 1928.0 a
1976.0 1345.0 a
1977.0 2861.0 a
1978.0 2454.0 a
1979.0 1669.0 a
1980.0 3587.0 a
1981.0 1902.0 a
1982.0 2653.0 a
1983.0 1319.0 a
1984.0 2544.0 a
1985.0 2046.0 a
1986.0 320.0 a
1987.0 2339.0 a
1988.0 1757.0 a
1989.0 3388.0 a
1990.0 1643.0 a
1991.0 2318.0 a
1992.0 2298.0 a
1993.0 2985.0 a
1994.0 2180.0 a
1995.0 1512.0 a
1996.0 1178.0 a
1997.0 1918.0 a
1998.0 2159.0 a
1999.0 818.0 a
2000.0 2765.0 a
2001.0 3022.0 a
2002.0 2958.0 a
2003.0 1894.0 a
2004.0 2812.0 a
2005.0 2224.0 a
2006.0 2638.0 a
2007.0 3258.0 a
2008.0 1160.0 a
2009.0 1818.0 a
2010.0 1649.0 a
2011.0 2243.0 a
2012.0 3130.0 a
2013.0 1218.0 a
2014.0 745.0 a
2015.0 1694.0 a
2016.0 2266.0 a
2017.0 2650.0 a
2018.0 3960.0 a
2019.0 1761.0 a
2020.0 522.0 a
2021.0 1941.0 a
2022.0 1919.0 a
2023.0 2814.0 a
2024.0 4872.0 a
2025.0 2376.0 a
2026.0 651.0 a
2027.0 4298.0 a
2028.0 2593.0 a
2029.0 1359.0 a
2030.0 3759.0 a
2031.0 3970.0 a
2032.0 2174.0 a
2033.0 1250.0 a
2034.0 2353.0 a
2035.0 974.0 a
2036.0 1376.0 a
2037.0 2525.0 a
2038.0 2959.0 a
2039.0 876.0 a
2040.0 1090.0 a
2041.0 4571.0 a
2042.0 2490.0 a
2043.0 1723.0 a
2044.0 1698.0 a
2045.0 2392.0 a
2046.0 1765.0 a
2047.0 1606.0 a
2048.0 2094.0 a
2049.0 1644.0 a
2050.0 1736.0 a
2051.0 2073.0 a
2052.0 2321.0 a
2053.0 3283.0 a
2054.0 1213.0 a
2055.0 474.0 a
2056.0 1828.0 a
2057.0 1447.0 a
2058.0 2773.0 a
2059.0 2373.0 a
2060.0 1194.0 a
2061.0 1930.0 a
2062.0 1650.0 a
2063.0 2700.0 a
2064.0 3202.0 a
2065.0 3611.0 a
2066.0 3907.0 a
2067.0 2535.0 a
2068.0 2698.0 a
2069.0 2527.0 a
2070.0 1631.0 a
2071.0 1548.0 a
2072.0 1850.0 a
2073.0 2252.0 a
2074.0 467.0 a
2075.0 4166.0 a
2076.0 1282.0 a
2077.0 3691.0 a
2078.0 2086.0 a
2079.0 3147.0 a
2080.0 2153.0 a
2081.0 2448.0 a
2082.0 4858.0 a
2083.0 4776.0 a
2084.0 3541.0 a
2085.0 4567.0 a
2086.0 2179.0 a
2087.0 1454.0 a
2088.0 1773.0 a
2089.0 1533.0 a
2090.0 1289.0 a
2091.0 2262.0 a
2092.0 1588.0 a
2093.0 1186.0 a
2094.0 4121.0 a
2095.0 2530.0 a
2096.0 1810.0 a
2097.0 2483.0 a
2098.0 1651.0 a
2099.0 3487.0 a
2100.0 3240.0 a
2101.0 2274.0 a
2102.0 3418.0 a
2103.0 1580.0 a
2104.0 4530.0 a
2105.0 1710.0 a
2106.0 2546.0 a
2107.0 1829.0 a
2108.0 2228.0 a
2109.0 2330.0 a
2110.0 647.0 a
2111.0 1020.0 a
2112.0 2302.0 a
2113.0 1342.0 a
2114.0 2154.0 a
2115.0 1330.0 a
2116.0 2246.0 a
2117.0 2720.0 a
2118.0 1418.0 a
2119.0 3157.0 a
2120.0 3896.0 a
2121.0 1396.0 a
2122.0 2944.0 a
2123.0 2222.0 a
2124.0 3917.0 a
2125.0 1130.0 a
2126.0 3261.0 a
2127.0 1257.0 a
2128.0 1468.0 a
2129.0 2003.0 a
2130.0 2039.0 a
2131.0 1961.0 a
2132.0 2147.0 a
2133.0 2227.0 a
2134.0 1073.0 a
2135.0 2589.0 a
2136.0 2607.0 a
2137.0 2896.0 a
2138.0 3733.0 a
2139.0 2027.0 a
2140.0 1490.0 a
2141.0 3282.0 a
2142.0 1576.0 a
2143.0 2800.0 a
2144.0 3039.0 a
2145.0 2196.0 a
2146.0 4063.0 a
2147.0 1732.0 a
2148.0 1325.0 a
2149.0 28.0 a
2150.0 2537.0 a
2151.0 1433.0 a
2152.0 3461.0 a
2153.0 3073.0 a
2154.0 1203.0 a
2155.0 343.0 a
2156.0 2746.0 a
2157.0 4783.0 a
2158.0 1985.0 a
2159.0 4642.0 a
2160.0 2640.0 a
2161.0 2411.0 a
2162.0 704.0 a
2163.0 2197.0 a
2164.0 1568.0 a
2165.0 2384.0 a
2166.0 3758.0 a
2167.0 2462.0 a
2168.0 560.0 a
2169.0 3914.0 a
2170.0 2367.0 a
2171.0 3653.0 a
2172.0 2108.0 a
2173.0 202.0 a
2174.0 1756.0 a
2175.0 3317.0 a
2176.0 1889.0 a
2177.0 1603.0 a
2178.0 3262.0 a
2179.0 650.0 a
2180.0 1952.0 a
2181.0 437.0 a
2182.0 3566.0 a
2183.0 1621.0 a
2184.0 4562.0 a
2185.0 1653.0 a
2186.0 2313.0 a
2187.0 3954.0 a
2188.0 3112.0 a
2189.0 1599.0 a
2190.0 2971.0 a
2191.0 2691.0 a
2192.0 2976.0 a
2193.0 2915.0 a
2194.0 1871.0 a
2195.0 2719.0 a
2196.0 966.0 a
2197.0 4108.0 a
2198.0 3776.0 a
2199.0 1142.0 a
2200.0 2010.0 a
2201.0 4073.0 a
2202.0 2280.0 a
2203.0 3612.0 a
2204.0 1341.0 a
2205.0 3482.0 a
2206.0 1632.0 a
2207.0 1574.0 a
2208.0 1646.0 a
2209.0 1523.0 a
2210.0 1475.0 a
2211.0 2366.0 a
2212.0 2394.0 a
2213.0 2355.0 a
2214.0 2646.0 a
2215.0 2109.0 a
2216.0 3543.0 a
2217.0 4497.0 a
2218.0 4372.0 a
2219.0 3294.0 a
2220.0 4343.0 a
2221.0 2655.0 a
2222.0 2365.0 a
2223.0 1896.0 a
2224.0 1863.0 a
2225.0 1948.0 a
2226.0 700.0 a
2227.0 3167.0 a
2228.0 2852.0 a
2229.0 3520.0 a
2230.0 2727.0 a
2231.0 3357.0 a
2232.0 3437.0 a
2233.0 2656.0 a
2234.0 1998.0 a
2235.0 1691.0 a
2236.0 2144.0 a
2237.0 4804.0 a
2238.0 1004.0 a
2239.0 1699.0 a
2240.0 2941.0 a
2241.0 708.0 a
2242.0 2166.0 a
2243.0 826.0 a
2244.0 1172.0 a
2245.0 4627.0 a
2246.0 1964.0 a
2247.0 2121.0 a
2248.0 3762.0 a
2249.0 4240.0 a
2250.0 3306.0 a
2251.0 2229.0 a
2252.0 1917.0 a
2253.0 2041.0 a
2254.0 2081.0 a
2255.0 1393.0 a
2256.0 2294.0 a
2257.0 1383.0 a
2258.0 1458.0 a
2259.0 2619.0 a
2260.0 1390.0 a
2261.0 2098.0 a
2262.0 1501.0 a
2263.0 2334.0 a
2264.0 2839.0 a
2265.0 772.0 a
2266.0 1645.0 a
2267.0 2635.0 a
2268.0 866.0 a
2269.0 2558.0 a
2270.0 3789.0 a
2271.0 2555.0 a
2272.0 2995.0 a
2273.0 2307.0 a
2274.0 1322.0 a
2275.0 2400.0 a
2276.0 1803.0 a
2277.0 3634.0 a
2278.0 2450.0 a
2279.0 2459.0 a
2280.0 2523.0 a
2281.0 1769.0 a
2282.0 2120.0 a
2283.0 2213.0 a
2284.0 1770.0 a
2285.0 904.0 a
2286.0 2316.0 a
2287.0 4876.0 a
2288.0 4714.0 a
2289.0 2112.0 a
2290.0 3551.0 a
2291.0 82.0 a
2292.0 2106.0 a
2293.0 2008.0 a
2294.0 121.0 a
2295.0 2155.0 a
2296.0 1181.0 a
2297.0 1921.0 a
2298.0 3027.0 a
2299.0 3264.0 a
2300.0 1235.0 a
2301.0 2150.0 a
2302.0 1870.0 a
2303.0 4061.0 a
2304.0 2730.0 a
2305.0 3328.0 a
2306.0 2070.0 a
2307.0 3593.0 a
2308.0 1449.0 a
2309.0 3562.0 a
2310.0 2827.0 a
2311.0 1815.0 a
2312.0 2756.0 a
2313.0 2711.0 a
2314.0 4110.0 a
2315.0 1318.0 a
2316.0 2047.0 a
2317.0 1382.0 a
2318.0 3224.0 a
2319.0 4025.0 a
2320.0 1792.0 a
2321.0 1697.0 a
2322.0 1369.0 a
2323.0 4565.0 a
2324.0 3297.0 a
2325.0 3241.0 a
2326.0 1655.0 a
2327.0 2479.0 a
2328.0 2295.0 a
2329.0 1804.0 a
2330.0 4072.0 a
2331.0 1851.0 a
2332.0 2510.0 a
2333.0 4163.0 a
2334.0 2124.0 a
2335.0 3171.0 a
2336.0 2255.0 a
2337.0 2610.0 a
2338.0 2290.0 a
2339.0 1597.0 a
2340.0 1543.0 a
2341.0 3223.0 a
2342.0 3325.0 a
2343.0 1222.0 a
2344.0 4229.0 a
2345.0 1690.0 a
2346.0 2848.0 a
2347.0 1368.0 a
2348.0 2239.0 a
2349.0 2277.0 a
2350.0 2897.0 a
2351.0 1395.0 a
2352.0 1360.0 a
2353.0 1982.0 a
2354.0 4270.0 a
2355.0 1365.0 a
2356.0 3549.0 a
2357.0 2284.0 a
2358.0 2346.0 a
2359.0 1374.0 a
2360.0 2731.0 a
2361.0 1271.0 a
2362.0 4531.0 a
2363.0 3652.0 a
2364.0 3295.0 a
2365.0 4042.0 a
2366.0 2753.0 a
2367.0 2660.0 a
2368.0 2161.0 a
2369.0 3795.0 a
2370.0 3260.0 a
2371.0 1193.0 a
2372.0 1962.0 a
2373.0 1556.0 a
2374.0 2968.0 a
2375.0 4491.0 a
2376.0 992.0 a
2377.0 3051.0 a
2378.0 1600.0 a
2379.0 1897.0 a
2380.0 2701.0 a
2381.0 2068.0 a
2382.0 4197.0 a
2383.0 1837.0 a
2384.0 2878.0 a
2385.0 3229.0 a
2386.0 1312.0 a
2387.0 3869.0 a
2388.0 3172.0 a
2389.0 1072.0 a
2390.0 958.0 a
2391.0 2877.0 a
2392.0 3092.0 a
2393.0 1439.0 a
2394.0 4226.0 a
2395.0 2988.0 a
2396.0 4022.0 a
2397.0 2564.0 a
2398.0 3542.0 a
2399.0 2037.0 a
2400.0 2617.0 a
2401.0 1799.0 a
2402.0 2858.0 a
2403.0 3476.0 a
2404.0 2283.0 a
2405.0 2502.0 a
2406.0 1264.0 a
2407.0 3800.0 a
2408.0 2282.0 a
2409.0 1933.0 a
2410.0 3761.0 a
2411.0 3346.0 a
2412.0 2953.0 a
2413.0 4886.0 a
2414.0 2883.0 a
2415.0 2716.0 a
2416.0 2999.0 a
2417.0 4558.0 a
2418.0 1358.0 a
2419.0 2642.0 a
2420.0 2855.0 a
2421.0 2509.0 a
2422.0 1684.0 a
2423.0 1115.0 a
2424.0 4930.0 a
2425.0 810.0 a
2426.0 3512.0 a
2427.0 4147.0 a
2428.0 1502.0 a
2429.0 2943.0 a
2430.0 782.0 a
2431.0 2894.0 a
2432.0 1734.0 a
2433.0 3571.0 a
2434.0 4313.0 a
2435.0 1260.0 a
2436.0 1626.0 a
2437.0 1706.0 a
2438.0 2726.0 a
2439.0 4309.0 a
2440.0 3769.0 a
2441.0 922.0 a
2442.0 3300.0 a
2443.0 2605.0 a
2444.0 1728.0 a
2445.0 1713.0 a
2446.0 4767.0 a
2447.0 1526.0 a
2448.0 2055.0 a
2449.0 2907.0 a
2450.0 2431.0 a
2451.0 1423.0 a
2452.0 2369.0 a
2453.0 3813.0 a
2454.0 4645.0 a
2455.0 3156.0 a
2456.0 2133.0 a
2457.0 1430.0 a
2458.0 2501.0 a
2459.0 1615.0 a
2460.0 2733.0 a
2461.0 3028.0 a
2462.0 3995.0 a
2463.0 2595.0 a
2464.0 2644.0 a
2465.0 3768.0 a
2466.0 2712.0 a
2467.0 2534.0 a
2468.0 3897.0 a
2469.0 1963.0 a
2470.0 2936.0 a
2471.0 3746.0 a
2472.0 4081.0 a
2473.0 218.0 a
2474.0 3730.0 a
2475.0 3390.0 a
2476.0 2279.0 a
2477.0 4425.0 a
2478.0 2145.0 a
2479.0 1111.0 a
2480.0 1663.0 a
2481.0 1901.0 a
2482.0 2409.0 a
2483.0 3714.0 a
2484.0 1301.0 a
2485.0 962.0 a
2486.0 1987.0 a
2487.0 2268.0 a
2488.0 1295.0 a
2489.0 4153.0 a
2490.0 1009.0 a
2491.0 3662.0 a
2492.0 1729.0 a
2493.0 4775.0 a
2494.0 1783.0 a
2495.0 3008.0 a
2496.0 2622.0 a
2497.0 1290.0 a
2498.0 2105.0 a
2499.0 4685.0 a
2500.0 1466.0 a
2501.0 2676.0 a
2502.0 2040.0 a
2503.0 2049.0 a
2504.0 3146.0 a
2505.0 3094.0 a
2506.0 4890.0 a
2507.0 3747.0 a
2508.0 4499.0 a
2509.0 1424.0 a
2510.0 4373.0 a
2511.0 3735.0 a
2512.0 3617.0 a
2513.0 3864.0 a
2514.0 2581.0 a
2515.0 2460.0 a
2516.0 2757.0 a
2517.0 1739.0 a
2518.0 2992.0 a
2519.0 269.0 a
2520.0 2755.0 a
2521.0 1524.0 a
2522.0 2327.0 a
2523.0 1830.0 a
2524.0 2427.0 a
2525.0 3589.0 a
2526.0 212.0 a
2527.0 2583.0 a
2528.0 3603.0 a
2529.0 1826.0 a
2530.0 3018.0 a
2531.0 1506.0 a
2532.0 2678.0 a
2533.0 2030.0 a
2534.0 933.0 a
2535.0 3106.0 a
2536.0 1738.0 a
2537.0 1461.0 a
2538.0 2480.0 a
2539.0 897.0 a
2540.0 1780.0 a
2541.0 2846.0 a
2542.0 2923.0 a
2543.0 2917.0 a
2544.0 3600.0 a
2545.0 1413.0 a
2546.0 1707.0 a
2547.0 2331.0 a
2548.0 4133.0 a
2549.0 3009.0 a
2550.0 1996.0 a
2551.0 2987.0 a
2552.0 2826.0 a
2553.0 2871.0 a
2554.0 4074.0 a
2555.0 1819.0 a
2556.0 2207.0 a
2557.0 2579.0 a
2558.0 3732.0 a
2559.0 2059.0 a
2560.0 2465.0 a
2561.0 1159.0 a
2562.0 3155.0 a
2563.0 2982.0 a
2564.0 2775.0 a
2565.0 3711.0 a
2566.0 3031.0 a
2567.0 1958.0 a
2568.0 1816.0 a
2569.0 2067.0 a
2570.0 1586.0 a
2571.0 3374.0 a
2572.0 2429.0 a
2573.0 1255.0 a
2574.0 3385.0 a
2575.0 2561.0 a
2576.0 1536.0 a
2577.0 3372.0 a
2578.0 1864.0 a
2579.0 2072.0 a
2580.0 3076.0 a
2581.0 3176.0 a
2582.0 2329.0 a
2583.0 1337.0 a
2584.0 3821.0 a
2585.0 3804.0 a
2586.0 2695.0 a
2587.0 3463.0 a
2588.0 4219.0 a
2589.0 804.0 a
2590.0 2319.0 a
2591.0 1429.0 a
2592.0 3548.0 a
2593.0 4352.0 a
2594.0 2586.0 a
2595.0 2195.0 a
2596.0 3631.0 a
2597.0 4801.0 a
2598.0 4258.0 a
2599.0 3475.0 a
2600.0 2432.0 a
2601.0 3252.0 a
2602.0 2849.0 a
2603.0 3604.0 a
2604.0 1101.0 a
2605.0 4616.0 a
2606.0 3796.0 a
2607.0 1711.0 a
2608.0 1096.0 a
2609.0 3015.0 a
2610.0 1984.0 a
2611.0 4514.0 a
2612.0 597.0 a
2613.0 476.0 a
2614.0 4716.0 a
2615.0 2328.0 a
2616.0 1945.0 a
2617.0 4359.0 a
2618.0 3712.0 a
2619.0 4933.0 a
2620.0 1428.0 a
2621.0 3523.0 a
2622.0 2521.0 a
2623.0 3337.0 a
2624.0 1441.0 a
2625.0 4223.0 a
2626.0 2809.0 a
2627.0 2519.0 a
2628.0 1333.0 a
2629.0 4367.0 a
2630.0 1391.0 a
2631.0 4299.0 a
2632.0 2729.0 a
2633.0 4652.0 a
2634.0 2621.0 a
2635.0 3150.0 a
2636.0 4678.0 a
2637.0 1855.0 a
2638.0 4543.0 a
2639.0 2440.0 a
2640.0 4305.0 a
2641.0 2879.0 a
2642.0 1849.0 a
2643.0 1753.0 a
2644.0 4209.0 a
2645.0 2570.0 a
2646.0 2218.0 a
2647.0 2659.0 a
2648.0 3436.0 a
2649.0 2997.0 a
2650.0 2789.0 a
2651.0 4293.0 a
2652.0 3893.0 a
2653.0 3141.0 a
2654.0 2359.0 a
2655.0 4173.0 a
2656.0 1801.0 a
2657.0 1564.0 a
2658.0 1875.0 a
2659.0 4892.0 a
2660.0 2908.0 a
2661.0 4028.0 a
2662.0 406.0 a
2663.0 4053.0 a
2664.0 2425.0 a
2665.0 3080.0 a
2666.0 1025.0 a
2667.0 4486.0 a
2668.0 2297.0 a
2669.0 2013.0 a
2670.0 1484.0 a
2671.0 2406.0 a
2672.0 1601.0 a
2673.0 542.0 a
2674.0 1935.0 a
2675.0 822.0 a
2676.0 2831.0 a
2677.0 3162.0 a
2678.0 1317.0 a
2679.0 3969.0 a
2680.0 4037.0 a
2681.0 1943.0 a
2682.0 2761.0 a
2683.0 2449.0 a
2684.0 1846.0 a
2685.0 2299.0 a
2686.0 3177.0 a
2687.0 4213.0 a
2688.0 2344.0 a
2689.0 3244.0 a
2690.0 2845.0 a
2691.0 2983.0 a
2692.0 3850.0 a
2693.0 4881.0 a
2694.0 2461.0 a
2695.0 3406.0 a
2696.0 2791.0 a
2697.0 3546.0 a
2698.0 2771.0 a
2699.0 2322.0 a
2700.0 1314.0 a
2701.0 3335.0 a
2702.0 4277.0 a
2703.0 3819.0 a
2704.0 3410.0 a
2705.0 1587.0 a
2706.0 3919.0 a
2707.0 3582.0 a
2708.0 3673.0 a
2709.0 2675.0 a
2710.0 2168.0 a
2711.0 2386.0 a
2712.0 4330.0 a
2713.0 1724.0 a
2714.0 1372.0 a
2715.0 2269.0 a
2716.0 1647.0 a
2717.0 1452.0 a
2718.0 1772.0 a
2719.0 994.0 a
2720.0 3331.0 a
2721.0 1758.0 a
2722.0 671.0 a
2723.0 1486.0 a
2724.0 2050.0 a
2725.0 3383.0 a
2726.0 3394.0 a
2727.0 2022.0 a
2728.0 3067.0 a
2729.0 4702.0 a
2730.0 4238.0 a
2731.0 2278.0 a
2732.0 2104.0 a
2733.0 2375.0 a
2734.0 2545.0 a
2735.0 3655.0 a
2736.0 4737.0 a
2737.0 1297.0 a
2738.0 3650.0 a
2739.0 1831.0 a
2740.0 3355.0 a
2741.0 2974.0 a
2742.0 3934.0 a
2743.0 3069.0 a
2744.0 2051.0 a
2745.0 3116.0 a
2746.0 3697.0 a
2747.0 4406.0 a
2748.0 1648.0 a
2749.0 2424.0 a
2750.0 3230.0 a
2751.0 2749.0 a
2752.0 2271.0 a
2753.0 3408.0 a
2754.0 4761.0 a
2755.0 1371.0 a
2756.0 3342.0 a
2757.0 3010.0 a
2758.0 4151.0 a
2759.0 1718.0 a
2760.0 4286.0 a
2761.0 1800.0 a
2762.0 1610.0 a
2763.0 4382.0 a
2764.0 3639.0 a
2765.0 2825.0 a
2766.0 3905.0 a
2767.0 2914.0 a
2768.0 1489.0 a
2769.0 1328.0 a
2770.0 1923.0 a
2771.0 1414.0 a
2772.0 2273.0 a
2773.0 2674.0 a
2774.0 4807.0 a
2775.0 1705.0 a
2776.0 4579.0 a
2777.0 3425.0 a
2778.0 3142.0 a
2779.0 3386.0 a
2780.0 2380.0 a
2781.0 4749.0 a
2782.0 1287.0 a
2783.0 1665.0 a
2784.0 2102.0 a
2785.0 3370.0 a
2786.0 4008.0 a
2787.0 2651.0 a
2788.0 1779.0 a
2789.0 1768.0 a
2790.0 2333.0 a
2791.0 3296.0 a
2792.0 2332.0 a
2793.0 3173.0 a
2794.0 3113.0 a
2795.0 3055.0 a
2796.0 2492.0 a
2797.0 140.0 a
2798.0 4518.0 a
2799.0 2491.0 a
2800.0 3443.0 a
2801.0 4207.0 a
2802.0 2669.0 a
2803.0 4641.0 a
2804.0 3303.0 a
2805.0 4732.0 a
2806.0 3441.0 a
2807.0 3180.0 a
2808.0 2874.0 a
2809.0 4781.0 a
2810.0 2494.0 a
2811.0 3356.0 a
2812.0 2920.0 a
2813.0 1622.0 a
2814.0 1936.0 a
2815.0 1323.0 a
2816.0 3105.0 a
2817.0 1673.0 a
2818.0 2973.0 a
2819.0 3489.0 a
2820.0 3495.0 a
2821.0 3902.0 a
2822.0 2507.0 a
2823.0 3109.0 a
2824.0 2182.0 a
2825.0 3558.0 a
2826.0 3972.0 a
2827.0 3040.0 a
2828.0 3301.0 a
2829.0 2405.0 a
2830.0 4827.0 a
2831.0 2798.0 a
2832.0 2169.0 a
2833.0 3349.0 a
2834.0 3590.0 a
2835.0 2308.0 a
2836.0 1478.0 a
2837.0 2413.0 a
2838.0 1786.0 a
2839.0 2836.0 a
2840.0 4385.0 a
2841.0 3997.0 a
2842.0 2128.0 a
2843.0 498.0 a
2844.0 2934.0 a
2845.0 3483.0 a
2846.0 2576.0 a
2847.0 2244.0 a
2848.0 2242.0 a
2849.0 2900.0 a
2850.0 1735.0 a
2851.0 1971.0 a
2852.0 2626.0 a
2853.0 1216.0 a
2854.0 2468.0 a
2855.0 4266.0 a
2856.0 1088.0 a
2857.0 2783.0 a
2858.0 4041.0 a
2859.0 4896.0 a
2860.0 3020.0 a
2861.0 1357.0 a
2862.0 2325.0 a
2863.0 4870.0 a
2864.0 99.0 a
2865.0 4159.0 a
2866.0 2787.0 a
2867.0 4833.0 a
2868.0 3592.0 a
2869.0 3625.0 a
2870.0 2547.0 a
2871.0 3554.0 a
2872.0 4856.0 a
2873.0 4766.0 a
2874.0 2156.0 a
2875.0 4897.0 a
2876.0 3144.0 a
2877.0 4375.0 a
2878.0 39.0 a
2879.0 2029.0 a
2880.0 1299.0 a
2881.0 2888.0 a
2882.0 2634.0 a
2883.0 2603.0 a
2884.0 2408.0 a
2885.0 2748.0 a
2886.0 2469.0 a
2887.0 3723.0 a
2888.0 2111.0 a
2889.0 2562.0 a
2890.0 2467.0 a
2891.0 3411.0 a
2892.0 1204.0 a
2893.0 2338.0 a
2894.0 3681.0 a
2895.0 2927.0 a
2896.0 4185.0 a
2897.0 2503.0 a
2898.0 3766.0 a
2899.0 3108.0 a
2900.0 3861.0 a
2901.0 2602.0 a
2902.0 3168.0 a
2903.0 3621.0 a
2904.0 2276.0 a
2905.0 3302.0 a
2906.0 3790.0 a
2907.0 4186.0 a
2908.0 2649.0 a
2909.0 2476.0 a
2910.0 1639.0 a
2911.0 3470.0 a
2912.0 3547.0 a
2913.0 1612.0 a
2914.0 550.0 a
2915.0 2567.0 a
2916.0 4770.0 a
2917.0 3159.0 a
2918.0 3389.0 a
2919.0 2256.0 a
2920.0 4984.0 a
2921.0 3690.0 a
2922.0 2632.0 a
2923.0 3474.0 a
2924.0 2189.0 a
2925.0 1956.0 a
2926.0 2715.0 a
2927.0 1500.0 a
2928.0 2403.0 a
2929.0 3392.0 a
2930.0 3127.0 a
2931.0 3490.0 a
2932.0 3393.0 a
2933.0 2922.0 a
2934.0 1970.0 a
2935.0 418.0 a
2936.0 2565.0 a
2937.0 4276.0 a
2938.0 3021.0 a
2939.0 2909.0 a
2940.0 4507.0 a
2941.0 3788.0 a
2942.0 3278.0 a
2943.0 1276.0 a
2944.0 4311.0 a
2945.0 3038.0 a
2946.0 2901.0 a
2947.0 1900.0 a
2948.0 4498.0 a
2949.0 3794.0 a
2950.0 2364.0 a
2951.0 2864.0 a
2952.0 1590.0 a
2953.0 4244.0 a
2954.0 2784.0 a
2955.0 3973.0 a
2956.0 2001.0 a
2957.0 4840.0 a
2958.0 1074.0 a
2959.0 3308.0 a
2960.0 479.0 a
2961.0 2895.0 a
2962.0 3079.0 a
2963.0 3763.0 a
2964.0 3042.0 a
2965.0 2540.0 a
2966.0 1821.0 a
2967.0 2667.0 a
2968.0 4686.0 a
2969.0 2140.0 a
2970.0 3111.0 a
2971.0 1627.0 a
2972.0 4134.0 a
2973.0 4521.0 a
2974.0 2074.0 a
2975.0 2236.0 a
2976.0 3024.0 a
2977.0 1596.0 a
2978.0 1973.0 a
2979.0 3361.0 a
2980.0 1737.0 a
2981.0 3637.0 a
2982.0 4536.0 a
2983.0 3320.0 a
2984.0 1422.0 a
2985.0 1089.0 a
2986.0 3987.0 a
2987.0 1633.0 a
2988.0 2024.0 a
2989.0 4257.0 a
2990.0 3307.0 a
2991.0 4816.0 a
2992.0 3688.0 a
2993.0 2526.0 a
2994.0 3012.0 a
2995.0 4879.0 a
2996.0 2499.0 a
2997.0 3500.0 a
2998.0 1913.0 a
2999.0 2078.0 a
3000.0 2101.0 a
3001.0 2993.0 a
3002.0 4093.0 a
3003.0 4139.0 a
3004.0 4515.0 a
3005.0 3950.0 a
3006.0 3839.0 a
3007.0 2850.0 a
3008.0 3139.0 a
3009.0 2209.0 a
3010.0 3002.0 a
3011.0 1704.0 a
3012.0 3903.0 a
3013.0 2289.0 a
3014.0 4472.0 a
3015.0 3200.0 a
3016.0 4007.0 a
3017.0 3218.0 a
3018.0 3036.0 a
3019.0 2437.0 a
3020.0 4005.0 a
3021.0 2948.0 a
3022.0 4598.0 a
3023.0 3636.0 a
3024.0 1662.0 a
3025.0 2717.0 a
3026.0 3041.0 a
3027.0 3219.0 a
3028.0 2095.0 a
3029.0 22.0 a
3030.0 4658.0 a
3031.0 4806.0 a
3032.0 4829.0 a
3033.0 3446.0 a
3034.0 2011.0 a
3035.0 2930.0 a
3036.0 2875.0 a
3037.0 1968.0 a
3038.0 4978.0 a
3039.0 3126.0 a
3040.0 3682.0 a
3041.0 4471.0 a
3042.0 1191.0 a
3043.0 4174.0 a
3044.0 1511.0 a
3045.0 4755.0 a
3046.0 4215.0 a
3047.0 1844.0 a
3048.0 3837.0 a
3049.0 3881.0 a
3050.0 3254.0 a
3051.0 4848.0 a
3052.0 3620.0 a
3053.0 2103.0 a
3054.0 4444.0 a
3055.0 1477.0 a
3056.0 2097.0 a
3057.0 4996.0 a
3058.0 4464.0 a
3059.0 3820.0 a
3060.0 2172.0 a
3061.0 4482.0 a
3062.0 3338.0 a
3063.0 4129.0 a
3064.0 2323.0 a
3065.0 4264.0 a
3066.0 2887.0 a
3067.0 1953.0 a
3068.0 2203.0 a
3069.0 1353.0 a
3070.0 4660.0 a
3071.0 3891.0 a
3072.0 2898.0 a
3073.0 4476.0 a
3074.0 2633.0 a
3075.0 3006.0 a
3076.0 3151.0 a
3077.0 2860.0 a
3078.0 917.0 a
3079.0 3552.0 a
3080.0 1476.0 a
3081.0 4703.0 a
3082.0 1445.0 a
3083.0 3937.0 a
3084.0 3140.0 a
3085.0 2893.0 a
3086.0 4340.0 a
3087.0 2087.0 a
3088.0 4649.0 a
3089.0 2230.0 a
3090.0 2508.0 a
3091.0 4501.0 a
3092.0 3435.0 a
3093.0 1189.0 a
3094.0 4344.0 a
3095.0 1755.0 a
3096.0 1667.0 a
3097.0 3597.0 a
3098.0 3936.0 a
3099.0 4726.0 a
3100.0 4913.0 a
3101.0 4123.0 a
3102.0 1305.0 a
3103.0 3288.0 a
3104.0 4477.0 a
3105.0 4279.0 a
3106.0 65.0 a
3107.0 2506.0 a
3108.0 4242.0 a
3109.0 3448.0 a
3110.0 1787.0 a
3111.0 1938.0 a
3112.0 2430.0 a
3113.0 1989.0 a
3114.0 4012.0 a
3115.0 2217.0 a
3116.0 4960.0 a
3117.0 3806.0 a
3118.0 3095.0 a
3119.0 3656.0 a
3120.0 4506.0 a
3121.0 4199.0 a
3122.0 4733.0 a
3123.0 3491.0 a
3124.0 4525.0 a
3125.0 3415.0 a
3126.0 3462.0 a
3127.0 3775.0 a
3128.0 2080.0 a
3129.0 1740.0 a
3130.0 4192.0 a
3131.0 1571.0 a
3132.0 2611.0 a
3133.0 3358.0 a
3134.0 2572.0 a
3135.0 1791.0 a
3136.0 3787.0 a
3137.0 4378.0 a
3138.0 1950.0 a
3139.0 2980.0 a
3140.0 2551.0 a
3141.0 3679.0 a
3142.0 3924.0 a
3143.0 2199.0 a
3144.0 4768.0 a
3145.0 4845.0 a
3146.0 3824.0 a
3147.0 4532.0 a
3148.0 4324.0 a
3149.0 3948.0 a
3150.0 4334.0 a
3151.0 1827.0 a
3152.0 1247.0 a
3153.0 2557.0 a
3154.0 3044.0 a
3155.0 4383.0 a
3156.0 2348.0 a
3157.0 2806.0 a
3158.0 3608.0 a
3159.0 1528.0 a
3160.0 1944.0 a
3161.0 3268.0 a
3162.0 3702.0 a
3163.0 2822.0 a
3164.0 3618.0 a
3165.0 3477.0 a
3166.0 2969.0 a
3167.0 4657.0 a
3168.0 3312.0 a
3169.0 2889.0 a
3170.0 2052.0 a
3171.0 4408.0 a
3172.0 4871.0 a
3173.0 4381.0 a
3174.0 2718.0 a
3175.0 4620.0 a
3176.0 2708.0 a
3177.0 4256.0 a
3178.0 1099.0 a
3179.0 2689.0 a
3180.0 2600.0 a
3181.0 3143.0 a
3182.0 2340.0 a
3183.0 3084.0 a
3184.0 1026.0 a
3185.0 4612.0 a
3186.0 1966.0 a
3187.0 1990.0 a
3188.0 1493.0 a
3189.0 4554.0 a
3190.0 2688.0 a
3191.0 1825.0 a
3192.0 4176.0 a
3193.0 3071.0 a
3194.0 2190.0 a
3195.0 4433.0 a
3196.0 2071.0 a
3197.0 3570.0 a
3198.0 4018.0 a
3199.0 2421.0 a
3200.0 4450.0 a
3201.0 2956.0 a
3202.0 4217.0 a
3203.0 4306.0 a
3204.0 4210.0 a
3205.0 3553.0 a
3206.0 4815.0 a
3207.0 2152.0 a
3208.0 3748.0 a
3209.0 2500.0 a
3210.0 4218.0 a
3211.0 4118.0 a
3212.0 4821.0 a
3213.0 4859.0 a
3214.0 2592.0 a
3215.0 4059.0 a
3216.0 4883.0 a
3217.0 4919.0 a
3218.0 4045.0 a
3219.0 1764.0 a
3220.0 3610.0 a
3221.0 3440.0 a
3222.0 2673.0 a
3223.0 4440.0 a
3224.0 2311.0 a
3225.0 4988.0 a
3226.0 3352.0 a
3227.0 3755.0 a
3228.0 4347.0 a
3229.0 4675.0 a
3230.0 4774.0 a
3231.0 4596.0 a
3232.0 4407.0 a
3233.0 4086.0 a
3234.0 2211.0 a
3235.0 4106.0 a
3236.0 1906.0 a
3237.0 4547.0 a
3238.0 1798.0 a
3239.0 4765.0 a
3240.0 2869.0 a
3241.0 1384.0 a
3242.0 2571.0 a
3243.0 2023.0 a
3244.0 3975.0 a
3245.0 3423.0 a
3246.0 4764.0 a
3247.0 3227.0 a
3248.0 2370.0 a
3249.0 2736.0 a
3250.0 3674.0 a
3251.0 2722.0 a
3252.0 2360.0 a
3253.0 2830.0 a
3254.0 3641.0 a
3255.0 3023.0 a
3256.0 3798.0 a
3257.0 70.0 a
3258.0 3030.0 a
3259.0 2441.0 a
3260.0 1977.0 a
3261.0 2324.0 a
3262.0 4165.0 a
3263.0 4421.0 a
3264.0 2472.0 a
3265.0 2803.0 a
3266.0 4797.0 a
3267.0 4097.0 a
3268.0 4572.0 a
3269.0 4300.0 a
3270.0 2808.0 a
3271.0 1676.0 a
3272.0 4779.0 a
3273.0 2443.0 a
3274.0 2795.0 a
3275.0 369.0 a
3276.0 4447.0 a
3277.0 3043.0 a
3278.0 4234.0 a
3279.0 3527.0 a
3280.0 1481.0 a
3281.0 4668.0 a
3282.0 1877.0 a
3283.0 4635.0 a
3284.0 1809.0 a
3285.0 3535.0 a
3286.0 1750.0 a
3287.0 3104.0 a
3288.0 4027.0 a
3289.0 3868.0 a
3290.0 1995.0 a
3291.0 4490.0 a
3292.0 3545.0 a
3293.0 2772.0 a
3294.0 1700.0 a
3295.0 4503.0 a
3296.0 4036.0 a
3297.0 3447.0 a
3298.0 3816.0 a
3299.0 4044.0 a
3300.0 2531.0 a
3301.0 2799.0 a
3302.0 1848.0 a
3303.0 4625.0 a
3304.0 4830.0 a
3305.0 4473.0 a
3306.0 2713.0 a
3307.0 3350.0 a
3308.0 4698.0 a
3309.0 3339.0 a
3310.0 4516.0 a
3311.0 4435.0 a
3312.0 3505.0 a
3313.0 3894.0 a
3314.0 2358.0 a
3315.0 2265.0 a
3316.0 4322.0 a
3317.0 4553.0 a
3318.0 3957.0 a
3319.0 4050.0 a
3320.0 1634.0 a
3321.0 697.0 a
3322.0 4402.0 a
3323.0 3502.0 a
3324.0 2389.0 a
3325.0 4826.0 a
3326.0 2815.0 a
3327.0 1245.0 a
3328.0 3752.0 a
3329.0 2569.0 a
3330.0 3467.0 a
3331.0 3659.0 a
3332.0 2594.0 a
3333.0 2685.0 a
3334.0 3686.0 a
3335.0 3473.0 a
3336.0 2184.0 a
3337.0 2648.0 a
3338.0 4756.0 a
3339.0 4462.0 a
3340.0 2016.0 a
3341.0 1868.0 a
3342.0 3433.0 a
3343.0 2435.0 a
3344.0 4452.0 a
3345.0 3886.0 a
3346.0 2766.0 a
3347.0 4644.0 a
3348.0 4632.0 a
3349.0 1668.0 a
3350.0 4136.0 a
3351.0 2221.0 a
3352.0 4082.0 a
3353.0 3978.0 a
3354.0 4237.0 a
3355.0 4741.0 a
3356.0 2066.0 a
3357.0 3935.0 a
3358.0 3941.0 a
3359.0 4181.0 a
3360.0 4838.0 a
3361.0 3135.0 a
3362.0 4608.0 a
3363.0 4362.0 a
3364.0 3115.0 a
3365.0 4510.0 a
3366.0 194.0 a
3367.0 4688.0 a
3368.0 3901.0 a
3369.0 4144.0 a
3370.0 1572.0 a
3371.0 1794.0 a
3372.0 2891.0 a
3373.0 3526.0 a
3374.0 3212.0 a
3375.0 2881.0 a
3376.0 2899.0 a
3377.0 123.0 a
3378.0 4282.0 a
3379.0 2200.0 a
3380.0 4952.0 a
3381.0 3416.0 a
3382.0 4326.0 a
3383.0 2181.0 a
3384.0 4622.0 a
3385.0 2965.0 a
3386.0 3426.0 a
3387.0 2096.0 a
3388.0 3778.0 a
3389.0 3064.0 a
3390.0 2697.0 a
3391.0 4101.0 a
3392.0 2259.0 a
3393.0 4867.0 a
3394.0 2857.0 a
3395.0 1491.0 a
3396.0 2287.0 a
3397.0 3576.0 a
3398.0 1163.0 a
3399.0 4689.0 a
3400.0 3573.0 a
3401.0 3855.0 a
3402.0 3628.0 a
3403.0 4753.0 a
3404.0 3980.0 a
3405.0 4836.0 a
3406.0 1152.0 a
3407.0 3812.0 a
3408.0 4683.0 a
3409.0 2436.0 a
3410.0 3524.0 a
3411.0 2110.0 a
3412.0 1925.0 a
3413.0 2663.0 a
3414.0 2967.0 a
3415.0 2666.0 a
3416.0 4114.0 a
3417.0 3693.0 a
3418.0 3257.0 a
3419.0 4601.0 a
3420.0 3708.0 a
3421.0 2350.0 a
3422.0 4792.0 a
3423.0 3056.0 a
3424.0 749.0 a
3425.0 4049.0 a
3426.0 2732.0 a
3427.0 4569.0 a
3428.0 1389.0 a
3429.0 2188.0 a
3430.0 4099.0 a
3431.0 3725.0 a
3432.0 3743.0 a
3433.0 3521.0 a
3434.0 4576.0 a
3435.0 4211.0 a
3436.0 2627.0 a
3437.0 4888.0 a
3438.0 4363.0 a
3439.0 4937.0 a
3440.0 4417.0 a
3441.0 3201.0 a
3442.0 2336.0 a
3443.0 4475.0 a
3444.0 3492.0 a
3445.0 3992.0 a
3446.0 4246.0 a
3447.0 3845.0 a
3448.0 2692.0 a
3449.0 3727.0 a
3450.0 3843.0 a
3451.0 3867.0 a
3452.0 3873.0 a
3453.0 1488.0 a
3454.0 3445.0 a
3455.0 4676.0 a
3456.0 3089.0 a
3457.0 4030.0 a
3458.0 3594.0 a
3459.0 3458.0 a
3460.0 3874.0 a
3461.0 2240.0 a
3462.0 1373.0 a
3463.0 2986.0 a
3464.0 3246.0 a
3465.0 3563.0 a
3466.0 4064.0 a
3467.0 1904.0 a
3468.0 1927.0 a
3469.0 2077.0 a
3470.0 1934.0 a
3471.0 3533.0 a
3472.0 4125.0 a
3473.0 3464.0 a
3474.0 4463.0 a
3475.0 4048.0 a
3476.0 2738.0 a
3477.0 2361.0 a
3478.0 4020.0 a
3479.0 3154.0 a
3480.0 4974.0 a
3481.0 3062.0 a
3482.0 4796.0 a
3483.0 4077.0 a
3484.0 3606.0 a
3485.0 3029.0 a
3486.0 3915.0 a
3487.0 4259.0 a
3488.0 4813.0 a
3489.0 4604.0 a
3490.0 4671.0 a
3491.0 2335.0 a
3492.0 2780.0 a
3493.0 2872.0 a
3494.0 1638.0 a
3495.0 3668.0 a
3496.0 3875.0 a
3497.0 3577.0 a
3498.0 4993.0 a
3499.0 3378.0 a
3500.0 4692.0 a
3501.0 1940.0 a
3502.0 3753.0 a
3503.0 4707.0 a
3504.0 4970.0 a
3505.0 2524.0 a
3506.0 3729.0 a
3507.0 3354.0 a
3508.0 3555.0 a
3509.0 3665.0 a
3510.0 4420.0 a
3511.0 3581.0 a
3512.0 3647.0 a
3513.0 3627.0 a
3514.0 4719.0 a
3515.0 4747.0 a
3516.0 4189.0 a
3517.0 1480.0 a
3518.0 4624.0 a
3519.0 2597.0 a
3520.0 4216.0 a
3521.0 2306.0 a
3522.0 2778.0 a
3523.0 4146.0 a
3524.0 2832.0 a
3525.0 1838.0 a
3526.0 4751.0 a
3527.0 4513.0 a
3528.0 2014.0 a
3529.0 4925.0 a
3530.0 3871.0 a
3531.0 4798.0 a
3532.0 3236.0 a
3533.0 4038.0 a
3534.0 3471.0 a
3535.0 3817.0 a
3536.0 4124.0 a
3537.0 4729.0 a
3538.0 3248.0 a
3539.0 3209.0 a
3540.0 2407.0 a
3541.0 4853.0 a
3542.0 4639.0 a
3543.0 3007.0 a
3544.0 3070.0 a
3545.0 4353.0 a
3546.0 4076.0 a
3547.0 3266.0 a
3548.0 4434.0 a
3549.0 1604.0 a
3550.0 4578.0 a
3551.0 4393.0 a
3552.0 4728.0 a
3553.0 4175.0 a
3554.0 4912.0 a
3555.0 4653.0 a
3556.0 2301.0 a
3557.0 3424.0 a
3558.0 3591.0 a
3559.0 2513.0 a
3560.0 2487.0 a
3561.0 4955.0 a
3562.0 3276.0 a
3563.0 3607.0 a
3564.0 3063.0 a
3565.0 4659.0 a
3566.0 3005.0 a
3567.0 3923.0 a
3568.0 3544.0 a
3569.0 3412.0 a
3570.0 2866.0 a
3571.0 1539.0 a
3572.0 2219.0 a
3573.0 2847.0 a
3574.0 3938.0 a
3575.0 2151.0 a
3576.0 3037.0 a
3577.0 4321.0 a
3578.0 4746.0 a
3579.0 4860.0 a
3580.0 4485.0 a
3581.0 3117.0 a
3582.0 3439.0 a
3583.0 3823.0 a
3584.0 3122.0 a
3585.0 2173.0 a
3586.0 2781.0 a
3587.0 2292.0 a
3588.0 955.0 a
3589.0 2823.0 a
3590.0 4633.0 a
3591.0 2677.0 a
3592.0 4903.0 a
3593.0 4928.0 a
3594.0 2414.0 a
3595.0 3680.0 a
3596.0 3899.0 a
3597.0 4825.0 a
3598.0 3713.0 a
3599.0 1583.0 a
3600.0 3532.0 a
3601.0 4599.0 a
3602.0 2396.0 a
3603.0 2552.0 a
3604.0 3996.0 a
3605.0 3916.0 a
3606.0 4191.0 a
3607.0 3444.0 a
3608.0 3420.0 a
3609.0 4812.0 a
3610.0 3614.0 a
3611.0 2728.0 a
3612.0 1460.0 a
3613.0 4727.0 a
3614.0 3529.0 a
3615.0 2671.0 a
3616.0 1836.0 a
3617.0 2684.0 a
3618.0 3460.0 a
3619.0 3749.0 a
3620.0 4167.0 a
3621.0 2446.0 a
3622.0 2807.0 a
3623.0 1453.0 a
3624.0 3158.0 a
3625.0 1763.0 a
3626.0 4303.0 a
3627.0 4735.0 a
3628.0 4603.0 a
3629.0 4986.0 a
3630.0 4640.0 a
3631.0 4361.0 a
3632.0 2741.0 a
3633.0 1555.0 a
3634.0 4232.0 a
3635.0 2880.0 a
3636.0 3319.0 a
3637.0 3774.0 a
3638.0 3450.0 a
3639.0 4183.0 a
3640.0 2910.0 a
3641.0 4325.0 a
3642.0 4236.0 a
3643.0 3131.0 a
3644.0 1886.0 a
3645.0 3234.0 a
3646.0 4474.0 a
3647.0 3609.0 a
3648.0 4575.0 a
3649.0 3692.0 a
3650.0 3602.0 a
3651.0 2816.0 a
3652.0 3403.0 a
3653.0 3564.0 a
3654.0 3074.0 a
3655.0 3739.0 a
3656.0 3213.0 a
3657.0 4587.0 a
3658.0 2624.0 a
3659.0 3197.0 a
3660.0 3274.0 a
3661.0 2876.0 a
3662.0 4943.0 a
3663.0 2990.0 a
3664.0 4465.0 a
3665.0 2828.0 a
3666.0 3327.0 a
3667.0 4371.0 a
3668.0 3052.0 a
3669.0 2185.0 a
3670.0 3814.0 a
3671.0 3129.0 a
3672.0 2556.0 a
3673.0 4411.0 a
3674.0 3397.0 a
3675.0 2090.0 a
3676.0 4790.0 a
3677.0 2928.0 a
3678.0 1929.0 a
3679.0 2485.0 a
3680.0 1363.0 a
3681.0 1994.0 a
3682.0 4290.0 a
3683.0 1513.0 a
3684.0 4824.0 a
3685.0 4379.0 a
3686.0 2723.0 a
3687.0 3918.0 a
3688.0 3132.0 a
3689.0 4205.0 a
3690.0 4415.0 a
3691.0 4808.0 a
3692.0 3770.0 a
3693.0 3409.0 a
3694.0 3431.0 a
3695.0 3927.0 a
3696.0 4089.0 a
3697.0 3247.0 a
3698.0 3667.0 a
3699.0 4636.0 a
3700.0 2464.0 a
3701.0 3930.0 a
3702.0 4105.0 a
3703.0 4725.0 a
3704.0 4155.0 a
3705.0 4449.0 a
3706.0 4621.0 a
3707.0 3170.0 a
3708.0 1509.0 a
3709.0 4691.0 a
3710.0 4581.0 a
3711.0 4387.0 a
3712.0 4584.0 a
3713.0 2890.0 a
3714.0 3340.0 a
3715.0 4495.0 a
3716.0 4150.0 a
3717.0 1566.0 a
3718.0 4043.0 a
3719.0 3872.0 a
3720.0 2568.0 a
3721.0 2863.0 a
3722.0 3818.0 a
3723.0 2938.0 a
3724.0 4742.0 a
3725.0 4253.0 a
3726.0 3971.0 a
3727.0 3333.0 a
3728.0 4551.0 a
3729.0 3363.0 a
3730.0 3511.0 a
3731.0 4980.0 a
3732.0 2495.0 a
3733.0 3832.0 a
3734.0 1001.0 a
3735.0 3862.0 a
3736.0 4103.0 a
3737.0 4403.0 a
3738.0 3026.0 a
3739.0 4868.0 a
3740.0 4810.0 a
3741.0 2919.0 a
3742.0 3493.0 a
3743.0 4140.0 a
3744.0 4337.0 a
3745.0 4526.0 a
3746.0 2935.0 a
3747.0 4395.0 a
3748.0 4844.0 a
3749.0 4972.0 a
3750.0 998.0 a
3751.0 1593.0 a
3752.0 1531.0 a
3753.0 4940.0 a
3754.0 3588.0 a
3755.0 4351.0 a
3756.0 4479.0 a
3757.0 3488.0 a
3758.0 1497.0 a
3759.0 4488.0 a
3760.0 3651.0 a
3761.0 4283.0 a
3762.0 2171.0 a
3763.0 4233.0 a
3764.0 4009.0 a
3765.0 4458.0 a
3766.0 4067.0 a
3767.0 3585.0 a
3768.0 1852.0 a
3769.0 2148.0 a
3770.0 4143.0 a
3771.0 4582.0 a
3772.0 3567.0 a
3773.0 4204.0 a
3774.0 2474.0 a
3775.0 2916.0 a
3776.0 3125.0 a
3777.0 4803.0 a
3778.0 3737.0 a
3779.0 1942.0 a
3780.0 3623.0 a
3781.0 3152.0 a
3782.0 4268.0 a
3783.0 4188.0 a
3784.0 3525.0 a
3785.0 48.0 a
3786.0 55.0 a
3787.0 2859.0 a
3788.0 3299.0 a
3789.0 4252.0 a
3790.0 4149.0 a
3791.0 3684.0 a
3792.0 2737.0 a
3793.0 4580.0 a
3794.0 4285.0 a
3795.0 2422.0 a
3796.0 2885.0 a
3797.0 3946.0 a
3798.0 4003.0 a
3799.0 3149.0 a
3800.0 2821.0 a
3801.0 3279.0 a
3802.0 4457.0 a
3803.0 1939.0 a
3804.0 3884.0 a
3805.0 2636.0 a
3806.0 1471.0 a
3807.0 4066.0 a
3808.0 4509.0 a
3809.0 3701.0 a
3810.0 4272.0 a
3811.0 3204.0 a
3812.0 4958.0 a
3813.0 4254.0 a
3814.0 3878.0 a
3815.0 3399.0 a
3816.0 4017.0 a
3817.0 2363.0 a
3818.0 3304.0 a
3819.0 4699.0 a
3820.0 4364.0 a
3821.0 3371.0 a
3822.0 4360.0 a
3823.0 4329.0 a
3824.0 2631.0 a
3825.0 4710.0 a
3826.0 2652.0 a
3827.0 4784.0 a
3828.0 4455.0 a
3829.0 4981.0 a
3830.0 3677.0 a
3831.0 3310.0 a
3832.0 3434.0 a
3833.0 4231.0 a
3834.0 2129.0 a
3835.0 3148.0 a
3836.0 3989.0 a
3837.0 3065.0 a
3838.0 4327.0 a
3839.0 2625.0 a
3840.0 3364.0 a
3841.0 2664.0 a
3842.0 3629.0 a
3843.0 4356.0 a
3844.0 3138.0 a
3845.0 4289.0 a
3846.0 3698.0 a
3847.0 4537.0 a
3848.0 4908.0 a
3849.0 2921.0 a
3850.0 2929.0 a
3851.0 3696.0 a
3852.0 4987.0 a
3853.0 3933.0 a
3854.0 1926.0 a
3855.0 2670.0 a
3856.0 4409.0 a
3857.0 3215.0 a
3858.0 2618.0 a
3859.0 2402.0 a
3860.0 2735.0 a
3861.0 4778.0 a
3862.0 4483.0 a
3863.0 2721.0 a
3864.0 3050.0 a
3865.0 4262.0 a
3866.0 1824.0 a
3867.0 1988.0 a
3868.0 2998.0 a
3869.0 3572.0 a
3870.0 3107.0 a
3871.0 3912.0 a
3872.0 1630.0 a
3873.0 3184.0 a
3874.0 3228.0 a
3875.0 4366.0 a
3876.0 3982.0 a
3877.0 4396.0 a
3878.0 3706.0 a
3879.0 4307.0 a
3880.0 4929.0 a
3881.0 4145.0 a
3882.0 4214.0 a
3883.0 3848.0 a
3884.0 4841.0 a
3885.0 4705.0 a
3886.0 2902.0 a
3887.0 4814.0 a
3888.0 4924.0 a
3889.0 3664.0 a
3890.0 4292.0 a
3891.0 1812.0 a
3892.0 2486.0 a
3893.0 2588.0 a
3894.0 4443.0 a
3895.0 3267.0 a
3896.0 3326.0 a
3897.0 4557.0 a
3898.0 2942.0 a
3899.0 3081.0 a
3900.0 4021.0 a
3901.0 3101.0 a
3902.0 4302.0 a
3903.0 3967.0 a
3904.0 2811.0 a
3905.0 3318.0 a
3906.0 4478.0 a
3907.0 4850.0 a
3908.0 4995.0 a
3909.0 4247.0 a
3910.0 1652.0 a
3911.0 4650.0 a
3912.0 3316.0 a
3913.0 2862.0 a
3914.0 4672.0 a
3915.0 4047.0 a
3916.0 2925.0 a
3917.0 4260.0 a
3918.0 4715.0 a
3919.0 2452.0 a
3920.0 2388.0 a
3921.0 4577.0 a
3922.0 2759.0 a
3923.0 4935.0 a
3924.0 4046.0 a
3925.0 2851.0 a
3926.0 4607.0 a
3927.0 2349.0 a
3928.0 3273.0 a
3929.0 2608.0 a
3930.0 2853.0 a
3931.0 4225.0 a
3932.0 3882.0 a
3933.0 3657.0 a
3934.0 4917.0 a
3935.0 4921.0 a
3936.0 3188.0 a
3937.0 3925.0 a
3938.0 2177.0 a
3939.0 2931.0 a
3940.0 2371.0 a
3941.0 2596.0 a
3942.0 4762.0 a
3943.0 3784.0 a
3944.0 3190.0 a
3945.0 4370.0 a
3946.0 4520.0 a
3947.0 2445.0 a
3948.0 3503.0 a
3949.0 2683.0 a
3950.0 3949.0 a
3951.0 2680.0 a
3952.0 3640.0 a
3953.0 3943.0 a
3954.0 3517.0 a
3955.0 4380.0 a
3956.0 2142.0 a
3957.0 3518.0 a
3958.0 4961.0 a
3959.0 2981.0 a
3960.0 2550.0 a
3961.0 3259.0 a
3962.0 4997.0 a
3963.0 3207.0 a
3964.0 984.0 a
3965.0 4614.0 a
3966.0 3694.0 a
3967.0 3945.0 a
3968.0 2176.0 a
3969.0 2682.0 a
3970.0 4368.0 a
3971.0 3675.0 a
3972.0 4589.0 a
3973.0 4377.0 a
3974.0 4158.0 a
3975.0 3270.0 a
3976.0 3025.0 a
3977.0 4014.0 a
3978.0 3480.0 a
3979.0 4469.0 a
3980.0 4560.0 a
3981.0 4895.0 a
3982.0 3671.0 a
3983.0 4453.0 a
3984.0 3876.0 a
3985.0 4338.0 a
3986.0 4179.0 a
3987.0 3183.0 a
3988.0 2031.0 a
3989.0 2970.0 a
3990.0 4922.0 a
3991.0 3754.0 a
3992.0 2679.0 a
3993.0 4172.0 a
3994.0 2398.0 a
3995.0 3616.0 a
3996.0 1834.0 a
3997.0 2208.0 a
3998.0 3900.0 a
3999.0 4998.0 a
4000.0 3574.0 a
4001.0 2856.0 a
4002.0 2245.0 a
4003.0 4949.0 a
4004.0 3391.0 a
4005.0 4400.0 a
4006.0 3596.0 a
4007.0 4969.0 a
4008.0 4280.0 a
4009.0 3947.0 a
4010.0 3922.0 a
4011.0 2950.0 a
4012.0 2412.0 a
4013.0 4056.0 a
4014.0 3164.0 a
4015.0 4102.0 a
4016.0 4861.0 a
4017.0 4891.0 a
4018.0 4202.0 a
4019.0 3451.0 a
4020.0 3707.0 a
4021.0 4336.0 a
4022.0 3880.0 a
4023.0 3345.0 a
4024.0 3442.0 a
4025.0 3253.0 a
4026.0 4085.0 a
4027.0 3741.0 a
4028.0 3965.0 a
4029.0 4109.0 a
4030.0 4137.0 a
4031.0 3199.0 a
4032.0 3086.0 a
4033.0 3165.0 a
4034.0 4428.0 a
4035.0 2378.0 a
4036.0 2315.0 a
4037.0 2532.0 a
4038.0 4388.0 a
4039.0 2837.0 a
4040.0 3396.0 a
4041.0 3515.0 a
4042.0 3660.0 a
4043.0 3034.0 a
4044.0 3478.0 a
4045.0 4438.0 a
4046.0 3783.0 a
4047.0 4317.0 a
4048.0 4874.0 a
4049.0 2996.0 a
4050.0 2198.0 a
4051.0 4916.0 a
4052.0 3016.0 a
4053.0 4228.0 a
4054.0 3457.0 a
4055.0 4088.0 a
4056.0 4004.0 a
4057.0 4545.0 a
4058.0 4594.0 a
4059.0 1248.0 a
4060.0 3815.0 a
4061.0 4432.0 a
4062.0 4991.0 a
4063.0 4040.0 a
4064.0 4976.0 a
4065.0 2314.0 a
4066.0 2725.0 a
4067.0 4615.0 a
4068.0 3369.0 a
4069.0 2616.0 a
4070.0 1960.0 a
4071.0 4548.0 a
4072.0 4255.0 a
4073.0 4323.0 a
4074.0 2385.0 a
4075.0 4546.0 a
4076.0 4613.0 a
4077.0 4985.0 a
4078.0 2192.0 a
4079.0 4430.0 a
4080.0 4460.0 a
4081.0 3966.0 a
4082.0 4291.0 a
4083.0 4626.0 a
4084.0 4832.0 a
4085.0 4583.0 a
4086.0 1420.0 a
4087.0 3829.0 a
4088.0 4983.0 a
4089.0 3865.0 a
4090.0 1614.0 a
4091.0 2251.0 a
4092.0 2584.0 a
4093.0 3336.0 a
4094.0 3676.0 a
4095.0 4590.0 a
4096.0 4696.0 a
4097.0 4016.0 a
4098.0 4771.0 a
4099.0 3163.0 a
4100.0 4459.0 a
4101.0 3999.0 a
4102.0 3632.0 a
4103.0 4739.0 a
4104.0 3501.0 a
4105.0 4201.0 a
4106.0 4261.0 a
4107.0 2418.0 a
4108.0 4962.0 a
4109.0 4441.0 a
4110.0 3099.0 a
4111.0 3096.0 a
4112.0 4404.0 a
4113.0 4894.0 a
4114.0 3472.0 a
4115.0 2127.0 a
4116.0 4171.0 a
4117.0 2933.0 a
4118.0 4138.0 a
4119.0 4849.0 a
4120.0 2496.0 a
4121.0 4454.0 a
4122.0 3838.0 a
4123.0 4461.0 a
4124.0 3810.0 a
4125.0 4669.0 a
4126.0 4944.0 a
4127.0 4405.0 a
4128.0 4956.0 a
4129.0 3728.0 a
4130.0 4083.0 a
4131.0 4358.0 a
4132.0 4648.0 a
4133.0 2260.0 a
4134.0 4196.0 a
4135.0 2810.0 a
4136.0 4887.0 a
4137.0 3078.0 a
4138.0 4934.0 a
4139.0 3540.0 a
4140.0 4926.0 a
4141.0 4957.0 a
4142.0 2237.0 a
4143.0 3981.0 a
4144.0 3719.0 a
4145.0 4964.0 a
4146.0 3940.0 a
4147.0 4062.0 a
4148.0 3648.0 a
4149.0 2647.0 a
4150.0 4855.0 a
4151.0 4227.0 a
4152.0 4664.0 a
4153.0 3454.0 a
4154.0 3291.0 a
4155.0 3459.0 a
4156.0 4096.0 a
4157.0 2790.0 a
4158.0 3994.0 a
4159.0 4348.0 a
4160.0 2843.0 a
4161.0 2410.0 a
4162.0 4574.0 a
4163.0 3169.0 a
4164.0 3773.0 a
4165.0 4862.0 a
4166.0 4010.0 a
4167.0 2767.0 a
4168.0 4631.0 a
4169.0 2794.0 a
4170.0 3793.0 a
4171.0 3646.0 a
4172.0 3779.0 a
4173.0 3061.0 a
4174.0 3060.0 a
4175.0 2991.0 a
4176.0 3017.0 a
4177.0 3430.0 a
4178.0 4941.0 a
4179.0 4039.0 a
4180.0 4195.0 a
4181.0 4938.0 a
4182.0 4904.0 a
4183.0 3879.0 a
4184.0 3072.0 a
4185.0 4708.0 a
4186.0 4918.0 a
4187.0 4661.0 a
4188.0 4990.0 a
4189.0 4907.0 a
4190.0 3559.0 a
4191.0 2842.0 a
4192.0 3782.0 a
4193.0 3465.0 a
4194.0 4785.0 a
4195.0 4112.0 a
4196.0 2951.0 a
4197.0 4312.0 a
4198.0 4319.0 a
4199.0 4054.0 a
4200.0 4947.0 a
4201.0 4591.0 a
4202.0 2740.0 a
4203.0 4718.0 a
4204.0 4278.0 a
4205.0 2401.0 a
4206.0 3313.0 a
4207.0 3895.0 a
4208.0 3231.0 a
4209.0 4788.0 a
4210.0 2466.0 a
4211.0 4595.0 a
4212.0 4965.0 a
4213.0 4759.0 a
4214.0 4265.0 a
4215.0 3466.0 a
4216.0 4799.0 a
4217.0 3859.0 a
4218.0 4090.0 a
4219.0 3836.0 a
4220.0 4418.0 a
4221.0 3666.0 a
4222.0 3649.0 a
4223.0 2529.0 a
4224.0 4316.0 a
4225.0 1479.0 a
4226.0 3235.0 a
4227.0 2317.0 a
4228.0 3959.0 a
4229.0 2620.0 a
4230.0 2482.0 a
4231.0 4357.0 a
4232.0 4494.0 a
4233.0 4999.0 a
4234.0 2609.0 a
4235.0 1688.0 a
4236.0 3359.0 a
4237.0 3220.0 a
4238.0 3642.0 a
4239.0 4243.0 a
4240.0 4111.0 a
4241.0 2681.0 a
4242.0 4665.0 a
4243.0 3534.0 a
4244.0 3250.0 a
4245.0 3932.0 a
4246.0 4706.0 a
4247.0 2063.0 a
4248.0 4295.0 a
4249.0 4795.0 a
4250.0 4212.0 a
4251.0 4331.0 a
4252.0 4680.0 a
4253.0 3284.0 a
4254.0 4628.0 a
4255.0 4864.0 a
4256.0 4414.0 a
4257.0 2829.0 a
4258.0 3687.0 a
4259.0 983.0 a
4260.0 3584.0 a
4261.0 4274.0 a
4262.0 4250.0 a
4263.0 3866.0 a
4264.0 3128.0 a
4265.0 3097.0 a
4266.0 2582.0 a
4267.0 4857.0 a
4268.0 2945.0 a
4269.0 4130.0 a
4270.0 4301.0 a
4271.0 4342.0 a
4272.0 3575.0 a
4273.0 3251.0 a
4274.0 4389.0 a
4275.0 3233.0 a
4276.0 3292.0 a
4277.0 4914.0 a
4278.0 4982.0 a
4279.0 3507.0 a
4280.0 4923.0 a
4281.0 3216.0 a
4282.0 2949.0 a
4283.0 4051.0 a
4284.0 4071.0 a
4285.0 4712.0 a
4286.0 3538.0 a
4287.0 3453.0 a
4288.0 3134.0 a
4289.0 4932.0 a
4290.0 2939.0 a
4291.0 3704.0 a
4292.0 4000.0 a
4293.0 4979.0 a
4294.0 2419.0 a
4295.0 4968.0 a
4296.0 2141.0 a
4297.0 4245.0 a
4298.0 4013.0 a
4299.0 4115.0 a
4300.0 4190.0 a
4301.0 4094.0 a
4302.0 3828.0 a
4303.0 3852.0 a
4304.0 3417.0 a
4305.0 3206.0 a
4306.0 4637.0 a
4307.0 4156.0 a
4308.0 3221.0 a
4309.0 3481.0 a
4310.0 4511.0 a
4311.0 4556.0 a
4312.0 4200.0 a
4313.0 3630.0 a
4314.0 3379.0 a
4315.0 3429.0 a
4316.0 3438.0 a
4317.0 3908.0 a
4318.0 4787.0 a
4319.0 4535.0 a
4320.0 3853.0 a
4321.0 4251.0 a
4322.0 4451.0 a
4323.0 3315.0 a
4324.0 4915.0 a
4325.0 4677.0 a
4326.0 4700.0 a
4327.0 3633.0 a
4328.0 3605.0 a
4329.0 4773.0 a
4330.0 4544.0 a
4331.0 1754.0 a
4332.0 4436.0 a
4333.0 4609.0 a
4334.0 4837.0 a
4335.0 3715.0 a
4336.0 3910.0 a
4337.0 3718.0 a
4338.0 4015.0 a
4339.0 3586.0 a
4340.0 4220.0 a
4341.0 1884.0 a
4342.0 4882.0 a
4343.0 3846.0 a
4344.0 2042.0 a
4345.0 4350.0 a
4346.0 4294.0 a
4347.0 3334.0 a
4348.0 3539.0 a
4349.0 2792.0 a
4350.0 4690.0 a
4351.0 4376.0 a
4352.0 3421.0 a
4353.0 4095.0 a
4354.0 3944.0 a
4355.0 4374.0 a
4356.0 3849.0 a
4357.0 2481.0 a
4358.0 2146.0 a
4359.0 3211.0 a
4360.0 4585.0 a
4361.0 4561.0 a
4362.0 3809.0 a
4363.0 4365.0 a
4364.0 3203.0 a
4365.0 3926.0 a
4366.0 4160.0 a
4367.0 4610.0 a
4368.0 2820.0 a
4369.0 4663.0 a
4370.0 3764.0 a
4371.0 3343.0 a
4372.0 1346.0 a
4373.0 3160.0 a
4374.0 3887.0 a
4375.0 3047.0 a
4376.0 2744.0 a
4377.0 4597.0 a
4378.0 2352.0 a
4379.0 4187.0 a
4380.0 4470.0 a
4381.0 3654.0 a
4382.0 3401.0 a
4383.0 4902.0 a
4384.0 4391.0 a
4385.0 3751.0 a
4386.0 4694.0 a
4387.0 2892.0 a
4388.0 3942.0 a
4389.0 3985.0 a
4390.0 3599.0 a
4391.0 2672.0 a
4392.0 3382.0 a
4393.0 1721.0 a
4394.0 3174.0 a
4395.0 2905.0 a
4396.0 3119.0 a
4397.0 3347.0 a
4398.0 3767.0 a
4399.0 4611.0 a
4400.0 4989.0 a
4401.0 3598.0 a
4402.0 4492.0 a
4403.0 3578.0 a
4404.0 4052.0 a
4405.0 3341.0 a
4406.0 2439.0 a
4407.0 4743.0 a
4408.0 4539.0 a
4409.0 2504.0 a
4410.0 2940.0 a
4411.0 4880.0 a
4412.0 4843.0 a
4413.0 2782.0 a
4414.0 4248.0 a
4415.0 4782.0 a
4416.0 3330.0 a
4417.0 2751.0 a
4418.0 4484.0 a
4419.0 3622.0 a
4420.0 4320.0 a
4421.0 3522.0 a
4422.0 4538.0 a
4423.0 4194.0 a
4424.0 4493.0 a
4425.0 4304.0 a
4426.0 3720.0 a
4427.0 3193.0 a
4428.0 2918.0 a
4429.0 4384.0 a
4430.0 2005.0 a
4431.0 4831.0 a
4432.0 2372.0 a
4433.0 4994.0 a
4434.0 4763.0 a
4435.0 2911.0 a
4436.0 4060.0 a
4437.0 3703.0 a
4438.0 3717.0 a
4439.0 3709.0 a
4440.0 3449.0 a
4441.0 3256.0 a
4442.0 4910.0 a
4443.0 3700.0 a
4444.0 3721.0 a
4445.0 4070.0 a
4446.0 4695.0 a
4447.0 4180.0 a
4448.0 3689.0 a
4449.0 4335.0 a
4450.0 4549.0 a
4451.0 3669.0 a
4452.0 3287.0 a
4453.0 4412.0 a
4454.0 3485.0 a
4455.0 4427.0 a
4456.0 3658.0 a
4457.0 3964.0 a
4458.0 4502.0 a
4459.0 3400.0 a
4460.0 3298.0 a
4461.0 4349.0 a
4462.0 4740.0 a
4463.0 2542.0 a
4464.0 3740.0 a
4465.0 2694.0 a
4466.0 3205.0 a
4467.0 4911.0 a
4468.0 4271.0 a
4469.0 4884.0 a
4470.0 3906.0 a
4471.0 4559.0 a
4472.0 3928.0 a
4473.0 4951.0 a
4474.0 3791.0 a
4475.0 3931.0 a
4476.0 3182.0 a
4477.0 2750.0 a
4478.0 4643.0 a
4479.0 4754.0 a
4480.0 3756.0 a
4481.0 3195.0 a
4482.0 3807.0 a
4483.0 4851.0 a
4484.0 4901.0 a
4485.0 3781.0 a
4486.0 2819.0 a
4487.0 4971.0 a
4488.0 4080.0 a
4489.0 4346.0 a
4490.0 3825.0 a
4491.0 4058.0 a
4492.0 4107.0 a
4493.0 4512.0 a
4494.0 3110.0 a
4495.0 4555.0 a
4496.0 4241.0 a
4497.0 4314.0 a
4498.0 4091.0 a
4499.0 3962.0 a
4500.0 2705.0 a
4501.0 3958.0 a
4502.0 3844.0 a
4503.0 4709.0 a
4504.0 3984.0 a
4505.0 4333.0 a
4506.0 4001.0 a
4507.0 3506.0 a
4508.0 4550.0 a
4509.0 3269.0 a
4510.0 3921.0 a
4511.0 4023.0 a
4512.0 4573.0 a
4513.0 4945.0 a
4514.0 1907.0 a
4515.0 3311.0 a
4516.0 3909.0 a
4517.0 4873.0 a
4518.0 4031.0 a
4519.0 2216.0 a
4520.0 3504.0 a
4521.0 2963.0 a
4522.0 3863.0 a
4523.0 3888.0 a
4524.0 1947.0 a
4525.0 4287.0 a
4526.0 2488.0 a
4527.0 1841.0 a
4528.0 3469.0 a
4529.0 4328.0 a
4530.0 3811.0 a
4531.0 3885.0 a
4532.0 4168.0 a
4533.0 4939.0 a
4534.0 3001.0 a
4535.0 3834.0 a
4536.0 3405.0 a
4537.0 4760.0 a
4538.0 3742.0 a
4539.0 3583.0 a
4540.0 4034.0 a
4541.0 4736.0 a
4542.0 4670.0 a
4543.0 4422.0 a
4544.0 3877.0 a
4545.0 2381.0 a
4546.0 2906.0 a
4547.0 3404.0 a
4548.0 4439.0 a
4549.0 3066.0 a
4550.0 3045.0 a
4551.0 4588.0 a
4552.0 3826.0 a
4553.0 3670.0 a
4554.0 3225.0 a
4555.0 4820.0 a
4556.0 3898.0 a
4557.0 4592.0 a
4558.0 4466.0 a
4559.0 4564.0 a
4560.0 4169.0 a
4561.0 3217.0 a
4562.0 4310.0 a
4563.0 3428.0 a
4564.0 4308.0 a
4565.0 1666.0 a
4566.0 2629.0 a
4567.0 4500.0 a
4568.0 2886.0 a
4569.0 4931.0 a
4570.0 2777.0 a
4571.0 4267.0 a
4572.0 1623.0 a
4573.0 4898.0 a
4574.0 3565.0 a
4575.0 4504.0 a
4576.0 4508.0 a
4577.0 4878.0 a
4578.0 3368.0 a
4579.0 4731.0 a
4580.0 4529.0 a
4581.0 4629.0 a
4582.0 3496.0 a
4583.0 3883.0 a
4584.0 4423.0 a
4585.0 2628.0 a
4586.0 4793.0 a
4587.0 4948.0 a
4588.0 4711.0 a
4589.0 4673.0 a
4590.0 3181.0 a
4591.0 3568.0 a
4592.0 3777.0 a
4593.0 4681.0 a
4594.0 3513.0 a
4595.0 3699.0 a
4596.0 4481.0 a
4597.0 4618.0 a
4598.0 3968.0 a
4599.0 3802.0 a
4600.0 4704.0 a
4601.0 3380.0 a
4602.0 2932.0 a
4603.0 3387.0 a
4604.0 3192.0 a
4605.0 3395.0 a
4606.0 4540.0 a
4607.0 3277.0 a
4608.0 4745.0 a
4609.0 3452.0 a
4610.0 4127.0 a
4611.0 4068.0 a
4612.0 3530.0 a
4613.0 4811.0 a
4614.0 4519.0 a
4615.0 3536.0 a
4616.0 4152.0 a
4617.0 4297.0 a
4618.0 1624.0 a
4619.0 2574.0 a
4620.0 4489.0 a
4621.0 2548.0 a
4622.0 3242.0 a
4623.0 4950.0 a
4624.0 4424.0 a
4625.0 2025.0 a
4626.0 2484.0 a
4627.0 3736.0 a
4628.0 3831.0 a
4629.0 1807.0 a
4630.0 4602.0 a
4631.0 4431.0 a
4632.0 3976.0 a
4633.0 4239.0 a
4634.0 2960.0 a
4635.0 3191.0 a
4636.0 4780.0 a
4637.0 2455.0 a
4638.0 2623.0 a
4639.0 2536.0 a
4640.0 4517.0 a
4641.0 4893.0 a
4642.0 3672.0 a
4643.0 4889.0 a
4644.0 3803.0 a
4645.0 4410.0 a
4646.0 4906.0 a
4647.0 3497.0 a
4648.0 3892.0 a
4649.0 4646.0 a
4650.0 2776.0 a
4651.0 4605.0 a
4652.0 4281.0 a
4653.0 4354.0 a
4654.0 4084.0 a
4655.0 3857.0 a
4656.0 4119.0 a
4657.0 4024.0 a
4658.0 4630.0 a
4659.0 3499.0 a
4660.0 4786.0 a
4661.0 4528.0 a
4662.0 4029.0 a
4663.0 3913.0 a
4664.0 3456.0 a
4665.0 2613.0 a
4666.0 2044.0 a
4667.0 4154.0 a
4668.0 4524.0 a
4669.0 4505.0 a
4670.0 4288.0 a
4671.0 4828.0 a
4672.0 3519.0 a
4673.0 2989.0 a
4674.0 2913.0 a
4675.0 3731.0 a
4676.0 1637.0 a
4677.0 4206.0 a
4678.0 4523.0 a
4679.0 4875.0 a
4680.0 3557.0 a
4681.0 4177.0 a
4682.0 3993.0 a
4683.0 4713.0 a
4684.0 3745.0 a
4685.0 3353.0 a
4686.0 2966.0 a
4687.0 3645.0 a
4688.0 3678.0 a
4689.0 4496.0 a
4690.0 4035.0 a
4691.0 4975.0 a
4692.0 3615.0 a
4693.0 3986.0 a
4694.0 1858.0 a
4695.0 3556.0 a
4696.0 3238.0 a
4697.0 4823.0 a
4698.0 2793.0 a
4699.0 3827.0 a
4700.0 3161.0 a
4701.0 2760.0 a
4702.0 4100.0 a
4703.0 4398.0 a
4704.0 4437.0 a
4705.0 3663.0 a
4706.0 4777.0 a
4707.0 3537.0 a
4708.0 4720.0 a
4709.0 3858.0 a
4710.0 4075.0 a
4711.0 4487.0 a
4712.0 3991.0 a
4713.0 4315.0 a
4714.0 4946.0 a
4715.0 4679.0 a
4716.0 3210.0 a
4717.0 4399.0 a
4718.0 4098.0 a
4719.0 2984.0 a
4720.0 2035.0 a
4721.0 3516.0 a
4722.0 4617.0 a
4723.0 4534.0 a
4724.0 4866.0 a
4725.0 3635.0 a
4726.0 4905.0 a
4727.0 3990.0 a
4728.0 4738.0 a
4729.0 4701.0 a
4730.0 4467.0 a
4731.0 4284.0 a
4732.0 2643.0 a
4733.0 4055.0 a
4734.0 4468.0 a
4735.0 4667.0 a
4736.0 3280.0 a
4737.0 3638.0 a
4738.0 3726.0 a
4739.0 3860.0 a
4740.0 3722.0 a
4741.0 4249.0 a
4742.0 3498.0 a
4743.0 4087.0 a
4744.0 4863.0 a
4745.0 3757.0 a
4746.0 4120.0 a
4747.0 4527.0 a
4748.0 2563.0 a
4749.0 3952.0 a
4750.0 4178.0 a
4751.0 3187.0 a
4752.0 2645.0 a
4753.0 4647.0 a
4754.0 3644.0 a
4755.0 4619.0 a
4756.0 3710.0 a
4757.0 4161.0 a
4758.0 4954.0 a
4759.0 2604.0 a
4760.0 4920.0 a
4761.0 4563.0 a
4762.0 3145.0 a
4763.0 4392.0 a
4764.0 4002.0 a
4765.0 4697.0 a
4766.0 4772.0 a
4767.0 3724.0 a
4768.0 3569.0 a
4769.0 4341.0 a
4770.0 3422.0 a
4771.0 4019.0 a
4772.0 4942.0 a
4773.0 4542.0 a
4774.0 3427.0 a
4775.0 1620.0 a
4776.0 4552.0 a
4777.0 4721.0 a
4778.0 3856.0 a
4779.0 4909.0 a
4780.0 2884.0 a
4781.0 1573.0 a
4782.0 3601.0 a
4783.0 3841.0 a
4784.0 4606.0 a
4785.0 3484.0 a
4786.0 3035.0 a
4787.0 4369.0 a
4788.0 2517.0 a
4789.0 4386.0 a
4790.0 3402.0 a
4791.0 4684.0 a
4792.0 4162.0 a
4793.0 3974.0 a
4794.0 3744.0 a
4795.0 3013.0 a
4796.0 2404.0 a
4797.0 4651.0 a
4798.0 4235.0 a
4799.0 4026.0 a
4800.0 3808.0 a
4801.0 4757.0 a
4802.0 3360.0 a
4803.0 3255.0 a
4804.0 3840.0 a
4805.0 4445.0 a
4806.0 4413.0 a
4807.0 3196.0 a
4808.0 2601.0 a
4809.0 2214.0 a
4810.0 4809.0 a
4811.0 4079.0 a
4812.0 3998.0 a
4813.0 3344.0 a
4814.0 3214.0 a
4815.0 4791.0 a
4816.0 4113.0 a
4817.0 4570.0 a
4818.0 4296.0 a
4819.0 1782.0 a
4820.0 4318.0 a
4821.0 2505.0 a
4822.0 4522.0 a
4823.0 4819.0 a
4824.0 4885.0 a
4825.0 4126.0 a
4826.0 4135.0 a
4827.0 4805.0 a
4828.0 3281.0 a
4829.0 3847.0 a
4830.0 2952.0 a
4831.0 4448.0 a
4832.0 1920.0 a
4833.0 3186.0 a
4834.0 2497.0 a
4835.0 4032.0 a
4836.0 4269.0 a
4837.0 4480.0 a
4838.0 4802.0 a
4839.0 3560.0 a
4840.0 3486.0 a
4841.0 4666.0 a
4842.0 4717.0 a
4843.0 2668.0 a
4844.0 4117.0 a
4845.0 4426.0 a
4846.0 4817.0 a
4847.0 3929.0 a
4848.0 3329.0 a
4849.0 4834.0 a
4850.0 4638.0 a
4851.0 2399.0 a
4852.0 3271.0 a
4853.0 3797.0 a
4854.0 4263.0 a
4855.0 4122.0 a
4856.0 2082.0 a
4857.0 4730.0 a
4858.0 1483.0 a
4859.0 4131.0 a
4860.0 2912.0 a
4861.0 4769.0 a
4862.0 3289.0 a
4863.0 1869.0 a
4864.0 1991.0 a
4865.0 4593.0 a
4866.0 4390.0 a
4867.0 4078.0 a
4868.0 3833.0 a
4869.0 4198.0 a
4870.0 2254.0 a
4871.0 4332.0 a
4872.0 3961.0 a
4873.0 3977.0 a
4874.0 3528.0 a
4875.0 2868.0 a
4876.0 4065.0 a
4877.0 4750.0 a
4878.0 4656.0 a
4879.0 4869.0 a
4880.0 3048.0 a
4881.0 4345.0 a
4882.0 3835.0 a
4883.0 3348.0 a
4884.0 2158.0 a
4885.0 4846.0 a
4886.0 4104.0 a
4887.0 4877.0 a
4888.0 2291.0 a
4889.0 4936.0 a
4890.0 1602.0 a
4891.0 4899.0 a
4892.0 4655.0 a
4893.0 4401.0 a
4894.0 4634.0 a
4895.0 4722.0 a
4896.0 3830.0 a
4897.0 4752.0 a
4898.0 3851.0 a
4899.0 4662.0 a
4900.0 4208.0 a
4901.0 3643.0 a
4902.0 3956.0 a
4903.0 4748.0 a
4904.0 3822.0 a
4905.0 4419.0 a
4906.0 4654.0 a
4907.0 3685.0 a
4908.0 4953.0 a
4909.0 4586.0 a
4910.0 4203.0 a
4911.0 3953.0 a
4912.0 4794.0 a
4913.0 2824.0 a
4914.0 3801.0 a
4915.0 3890.0 a
4916.0 4959.0 a
4917.0 3479.0 a
4918.0 4184.0 a
4919.0 3738.0 a
4920.0 3772.0 a
4921.0 3792.0 a
4922.0 2762.0 a
4923.0 3275.0 a
4924.0 4854.0 a
4925.0 4835.0 a
4926.0 4193.0 a
4927.0 2170.0 a
4928.0 4273.0 a
4929.0 3120.0 a
4930.0 4429.0 a
4931.0 3321.0 a
4932.0 4744.0 a
4933.0 3979.0 a
4934.0 3854.0 a
4935.0 4977.0 a
4936.0 4397.0 a
4937.0 2924.0 a
4938.0 1908.0 a
4939.0 4842.0 a
4940.0 3771.0 a
4941.0 3579.0 a
4942.0 4170.0 a
4943.0 4847.0 a
4944.0 4148.0 a
4945.0 1752.0 a
4946.0 4900.0 a
4947.0 4394.0 a
4948.0 2797.0 a
4949.0 4852.0 a
4950.0 4927.0 a
4951.0 4057.0 a
4952.0 4157.0 a
4953.0 3765.0 a
4954.0 3963.0 a
4955.0 3911.0 a
4956.0 4456.0 a
4957.0 2085.0 a
4958.0 4822.0 a
4959.0 4533.0 a
4960.0 4818.0 a
4961.0 4033.0 a
4962.0 1916.0 a
4963.0 4724.0 a
4964.0 2428.0 a
4965.0 3366.0 a
4966.0 3398.0 a
4967.0 3613.0 a
4968.0 3734.0 a
4969.0 3661.0 a
4970.0 4758.0 a
4971.0 4221.0 a
4972.0 3032.0 a
4973.0 4789.0 a
4974.0 4973.0 a
4975.0 3983.0 a
4976.0 3550.0 a
4977.0 4600.0 a
4978.0 4734.0 a
4979.0 4839.0 a
4980.0 4416.0 a
4981.0 4442.0 a
4982.0 4141.0 a
4983.0 3088.0 a
4984.0 4230.0 a
4985.0 3014.0 a
4986.0 3904.0 a
4987.0 3087.0 a
4988.0 2420.0 a
4989.0 3786.0 a
4990.0 4966.0 a
4991.0 4687.0 a
4992.0 3178.0 a
4993.0 3381.0 a
4994.0 2264.0 a
4995.0 3939.0 a
4996.0 2937.0 a
4997.0 2115.0 a
4998.0 2785.0 a
4999.0 4623.0 a


==> scattercl.dat <==
x     y      label
0.1   0.15   a 
0.45  0.27   c 
0.02  0.17   a 
0.06  0.1    a 
0.9   0.5    b 
0.5   0.3    c 
0.85  0.52   b 
0.12  0.05   a 
0.73  0.45   b 
0.53  0.25   c 
0.76  0.5    b 
0.55  0.32   c 

==> tsne_cifar_cls.dat <==
\begin{tikzpicture}
\begin{axis}[legend pos=south east]
\addplot[
% clickable coords={\thisrow{label}}, 
scatter/classes={
	airplane={black,mark=*,mark size=0.2},%
	automobile={blue,mark=*,mark size=0.2},%
	bird={cyan,mark=*,mark size=0.2},%
	cat= {brown,mark=*,mark size=0.2},%
	deer={darkgray,mark=*,mark size=0.2},%
	dog={gray,mark=*,mark size=0.2},%
	frog={green,mark=*,mark size=0.2},%
	horse={lime,mark=*,mark size=0.2},%
	ship={red,mark=*,mark size=0.2},%
	truck={magenta,mark=*,mark size=0.2},%
},
scatter,only marks,
scatter src=explicit symbolic]
table[x=x,y=y,meta=label]
{cifarcls.dat};

\addplot coordinates 
{(0.1,0.1) (0.5,0.3) (0.85,0.5)};
\legend{Class 1,Class 2,Class 3,Line}
\end{axis}
\end{tikzpicture}
